Optimal transport with $f$-divergence regularization and generalized Sinkhorn algorithm

Entropic regularization provides a generalization of the original optimal transport problem. It introduces a penalty term defined by the Kullback-Leibler divergence, making the problem more tractable via the celebrated Sinkhorn algorithm. Replacing the Kullback-Leibler divergence with a general $f$-divergence leads to a natural generalization. The case of divergences defined by superlinear functions was recently studied by Di Marino and Gerolin. Using convex analysis, we extend the theory developed so far to include all $f$-divergences defined by functions of Legendre type, and prove that under some mild conditions, strong duality holds, optimums in both the primal and dual problems are attained, the generalization of the $c$-transform is well-defined, and we give sufficient conditions for the generalized Sinkhorn algorithm to converge to an optimal solution. We propose a practical algorithm for computing an approximate solution of the optimal transport problem with $f$-divergence regularization via the generalized Sinkhorn algorithm. Finally, we present experimental results on synthetic 2-dimensional data, demonstrating the effects of using different $f$-divergences for regularization, which influences convergence speed, numerical stability and sparsity of the optimal coupling.

==> csv/all.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std,divergence
0,1e-08,500,crescents,0.0177536946,2.0000000000,0.0005061150,1.7783375025,0.0609659389,0.0038992000,0.0010099034,0.0000000000,0.0000164357,0.0052653332,0.0039625800,0.0000133866,kl
1,1e-08,500,densities,0.0663866326,2.0000000000,0.0005082607,1.8632098913,0.2344113171,0.0039792000,0.0026346213,0.0000000000,0.0000134589,0.0319960693,0.0127744780,0.0000059330,kl
2,1e-08,500,moons,0.0527200051,2.0000000000,0.0005611420,1.8342229366,0.2116565675,0.0039736000,0.0046320691,0.0000000000,0.0000438624,0.0601048648,0.0303328131,0.0000045607,kl
3,1e-08,500,slopes,0.0007466195,2.0000000000,0.0005111694,1.5084511518,0.0016552483,0.0036152000,0.0001096514,0.0000000000,0.0000172025,0.0195043953,0.0004651440,0.0000326680,kl
4,1e-08,1000,crescents,0.0160134831,2.0000000000,0.0005362034,1.8624517441,0.0489663266,0.0019745999,0.0011030802,0.0000000000,0.0000310869,0.0119368008,0.0063908404,0.0000028809,kl
5,1e-08,1000,densities,0.0819113478,2.0000000000,0.0007551670,2.0506082535,0.3113784850,0.0019980001,0.0047613016,0.0000000000,0.0000796366,0.0498703677,0.0294078054,0.0000020000,kl
6,1e-08,1000,moons,0.0661571369,2.0000000000,0.0008841515,2.0501779556,0.2532620788,0.0019936000,0.0018405078,0.0000000000,0.0003570577,0.0330782068,0.0175784262,0.0000016733,kl
7,1e-08,1000,slopes,0.0004555025,2.0000000000,0.0007325649,1.5292749405,0.0009833986,0.0018256000,0.0000503573,0.0000000000,0.0001146754,0.0026333300,0.0001548917,0.0000099649,kl
8,1e-08,2000,crescents,0.0142110992,2.0000000000,0.0007329941,1.9295739174,0.0452059664,0.0009941500,0.0003559992,0.0000000000,0.0000731692,0.0055557629,0.0018380359,0.0000015471,kl
9,1e-08,2000,densities,0.0795022860,2.0000000000,0.0005396843,2.0007347345,0.2727869689,0.0009990500,0.0065033411,0.0000000000,0.0000089520,0.0553579111,0.0502637485,0.0000008178,kl
10,1e-08,2000,moons,0.0499732979,2.0000000000,0.0005392551,1.9028683424,0.1457654268,0.0009994500,0.0015463287,0.0000000000,0.0000098813,0.0107742705,0.0221661272,0.0000004809,kl
11,1e-08,2000,slopes,0.0002501200,2.0000000000,0.0009806156,1.5676504612,0.0004972740,0.0009295500,0.0000548998,0.0000000000,0.0003752944,0.0191037524,0.0000870665,0.0000060089,kl
12,1e-08,5000,crescents,0.0130448703,2.0000000000,0.0006162643,1.9595959187,0.0372538835,0.0003993520,0.0004382268,0.0000000000,0.0000737668,0.0045445171,0.0009647392,0.0000002124,kl
13,1e-08,5000,densities,0.0848915324,2.0000000000,0.0005383968,2.1154440403,0.3204795599,0.0004005760,0.0039773462,0.0000000000,0.0000063515,0.0412700236,0.0244169842,0.0000003157,kl
14,1e-08,5000,moons,0.0562920257,2.0000000000,0.0006134987,2.0167042255,0.2151108682,0.0004005760,0.0016596191,0.0000000000,0.0000413312,0.0233767450,0.0176095785,0.0000002147,kl
15,1e-08,5000,slopes,0.0001035723,2.0000000000,0.0008372784,1.5829988003,0.0002003368,0.0003838720,0.0000179768,0.0000000000,0.0001312599,0.0036249505,0.0000395863,0.0000018362,kl
16,1e-07,500,crescents,0.0173445057,2.0000000000,0.0004994392,1.7725772619,0.0046365308,0.0039584001,0.0009606710,0.0000000000,0.0000149401,0.0077159251,0.0003052374,0.0000329363,kl
17,1e-07,500,densities,0.0747307926,1323.4000000000,0.4198997974,1.8314471483,0.0263644919,0.0040119999,0.0036657198,1381.9308231601,0.4661422719,0.0846056894,0.0025403030,0.0000079999,kl
18,1e-07,500,moons,0.0603288502,3555.4000000000,1.0700460434,1.7947701216,0.0266057238,0.0041072000,0.0039101063,3126.0194817051,0.9567611251,0.0458508101,0.0066817536,0.0000923213,kl
19,1e-07,500,slopes,0.0007531214,2.0000000000,0.0009558201,1.5084915400,0.0001606430,0.0038176001,0.0001194427,0.0000000000,0.0005381434,0.0194733936,0.0000473767,0.0000525052,kl
20,1e-07,1000,crescents,0.0159131899,2.0000000000,0.0006160259,1.8621238232,0.0048616190,0.0020154000,0.0010257796,0.0000000000,0.0001123445,0.0141084858,0.0005073385,0.0000157892,kl
21,1e-07,1000,densities,0.0748351827,926.4000000000,0.3099308968,1.8779829741,0.0312279619,0.0020730000,0.0011379577,982.5348848769,0.2875851465,0.0783090382,0.0020673330,0.0000477284,kl
22,1e-07,1000,moons,0.0616823748,4945.0000000000,1.5292562485,1.8018632889,0.0260676555,0.0022544000,0.0025526558,1641.2071776592,0.4835981464,0.0394002629,0.0012235000,0.0000703086,kl
23,1e-07,1000,slopes,0.0004507592,2.0000000000,0.0007384777,1.5289597273,0.0000909622,0.0020322000,0.0000473697,0.0000000000,0.0000849226,0.0023752409,0.0000214170,0.0000271514,kl
24,1e-07,2000,crescents,0.0147110499,682.6000000000,0.1823195934,1.7855441570,0.0025314741,0.0010466000,0.0008567891,674.9457755998,0.1879389251,0.1373739437,0.0002901756,0.0000368856,kl
25,1e-07,2000,densities,0.0745325521,1869.2000000000,0.6610670567,1.8445013762,0.0171140684,0.0011133000,0.0021524058,2295.1660506377,0.7981871312,0.1048811287,0.0055856439,0.0000929031,kl
26,1e-07,2000,moons,0.0582079396,6793.4000000000,2.2198925972,1.7895857573,0.0167258359,0.0012971500,0.0011652276,2957.5059256069,0.9585573203,0.0419872617,0.0022884076,0.0000649506,kl
27,1e-07,2000,slopes,0.0002488205,2.0000000000,0.0005441189,1.5669619799,0.0000474037,0.0011207500,0.0000549149,0.0000000000,0.0000055234,0.0190244953,0.0000087876,0.0000113853,kl
28,1e-07,5000,crescents,0.0147377916,1906.0000000000,0.8946700573,1.6579953671,0.0052441020,0.0005146560,0.0017567397,1356.4906929279,0.6200381865,0.1602647452,0.0004999259,0.0000717782,kl
29,1e-07,5000,densities,0.0758201763,11615.8000000000,5.3862147808,1.7193507910,0.0260594204,0.0005905760,0.0097073694,22447.1217575884,10.3733768128,0.3131286969,0.0023508099,0.0001791009,kl
30,1e-07,5000,moons,0.0564027280,8771.4000000000,4.0497982025,1.7561421633,0.0234951276,0.0007176720,0.0015067986,3878.9482208454,1.8125866679,0.0321820655,0.0022942780,0.0000341840,kl
31,1e-07,5000,slopes,0.0001026483,2.0000000000,0.0006071091,1.5816285133,0.0000206270,0.0005625680,0.0000179630,0.0000000000,0.0001202036,0.0039948171,0.0000038050,0.0000049342,kl
32,1e-06,500,crescents,0.0317890652,8274.0000000000,2.6044525623,0.3356369197,0.0007658360,0.0090191999,0.0009118078,3382.6741640306,1.0633593821,0.0517624368,0.0000471625,0.0001733299,kl
33,1e-06,500,densities,0.1239686444,18034.8000000000,5.6647684574,0.4139502525,0.0030528840,0.0112112002,0.0042824938,3724.8690849478,1.1676116471,0.1003109155,0.0001549508,0.0002357015,kl
34,1e-06,500,moons,0.1230937943,40275.2000000000,12.9023344040,0.3724540472,0.0039055859,0.0142127998,0.0069106729,5747.5479728315,1.7978822400,0.0682620887,0.0001913221,0.0002411538,kl
35,1e-06,500,slopes,0.0151405614,10523.8000000000,3.2266805172,0.3200497031,0.0004621381,0.0094744001,0.0012640697,960.4679588617,0.2829129977,0.0321378950,0.0000304273,0.0001559386,kl
36,1e-06,1000,crescents,0.0315110229,7696.0000000000,2.4842577457,0.3278203547,0.0008213907,0.0070732000,0.0007410083,2575.8666502752,0.8501565901,0.0536616585,0.0000268890,0.0001101666,kl
37,1e-06,1000,densities,0.1222566441,17690.6000000000,5.5714834213,0.4265518725,0.0034717160,0.0089544000,0.0026049762,3945.5218032600,1.2365479593,0.0973722749,0.0000831132,0.0001027633,kl
38,1e-06,1000,moons,0.1204427049,39872.2000000000,12.8671586514,0.3691523433,0.0041858914,0.0120880000,0.0045981568,2741.5740369357,0.6997518710,0.0451184385,0.0000937994,0.0000657687,kl
39,1e-06,1000,slopes,0.0141678715,10162.0000000000,3.3758489609,0.3415793240,0.0004753751,0.0074334000,0.0016616112,1794.2660059200,0.6920513611,0.0837646486,0.0000397755,0.0001635231,kl
40,1e-06,2000,crescents,0.0316901125,9309.4000000000,3.1543444157,0.2995252728,0.0008254172,0.0059186999,0.0003801778,2680.5250045467,0.9113052698,0.0375579620,0.0000159003,0.0000784939,kl
41,1e-06,2000,densities,0.1229362413,18596.4000000000,6.2401716709,0.4145995677,0.0030230391,0.0077337501,0.0035407791,4096.7986037881,1.3989672762,0.0926544478,0.0001454127,0.0000818760,kl
42,1e-06,2000,moons,0.1213569298,40066.6000000000,13.2941337585,0.3610891819,0.0038953162,0.0108176999,0.0029586878,2141.1512791020,1.0590402481,0.0233130217,0.0000805145,0.0000819958,kl
43,1e-06,2000,slopes,0.0144991694,10363.2000000000,3.5623330593,0.3266104817,0.0004529491,0.0061831500,0.0005795316,1039.9895191780,0.3463412919,0.0586815234,0.0000201564,0.0000375519,kl
44,1e-06,5000,crescents,0.0316274609,8859.0000000000,3.9976659298,0.3005716503,0.0007555239,0.0050783199,0.0002445034,2213.2889553784,1.0063700259,0.0313614672,0.0000072815,0.0000449283,kl
45,1e-06,5000,densities,0.1220935062,17795.0000000000,8.3076754570,0.4054248214,0.0031565732,0.0068970079,0.0042808615,4355.0070608439,2.1119106966,0.0994858170,0.0001775772,0.0001155490,kl
46,1e-06,5000,moons,0.1222175509,40662.0000000000,18.9631983280,0.3542897880,0.0037301902,0.0099040078,0.0016153381,1800.9741808255,0.7560872115,0.0171928798,0.0000666526,0.0000645351,kl
47,1e-06,5000,slopes,0.0143393729,10341.6000000000,4.7697331429,0.3250997066,0.0004498704,0.0053694880,0.0010945805,1286.3457155835,0.4863243613,0.0555855106,0.0000199986,0.0000372414,kl
48,1e-05,500,crescents,0.0327792190,4815.2000000000,1.5451188087,0.0325671129,0.0000855997,0.0502448000,0.0009925030,521.6466236831,0.3016711596,0.0057914211,0.0000082500,0.0006622725,kl
49,1e-05,500,densities,0.1361600518,5734.0000000000,1.7356490612,0.0424224950,0.0003529556,0.0658023998,0.0035021633,454.6630620580,0.2844395977,0.0117700636,0.0000163220,0.0010280648,kl
50,1e-05,500,moons,0.1363739520,10202.4000000000,3.1947936535,0.0361673027,0.0004623815,0.0871383995,0.0048784095,693.3576277795,0.3814691357,0.0031854241,0.0000217611,0.0004064953,kl
51,1e-05,500,slopes,0.0213775948,4133.4000000000,1.2581229210,0.0368284315,0.0000621099,0.0526752003,0.0008851465,1040.2510754621,0.3406844339,0.0056578780,0.0000038755,0.0010091243,kl
52,1e-05,1000,crescents,0.0321576387,4929.6000000000,1.6128362656,0.0311885606,0.0000802047,0.0477724001,0.0006267781,657.7038087164,0.3278871549,0.0059143003,0.0000027015,0.0010161292,kl
53,1e-05,1000,densities,0.1357900470,5963.8000000000,1.9151020527,0.0405457139,0.0003400446,0.0628035992,0.0023134794,665.2151531647,0.2804179687,0.0119338554,0.0000126948,0.0007206150,kl
54,1e-05,1000,moons,0.1338671356,10313.8000000000,3.3180640697,0.0363929652,0.0004078852,0.0839888006,0.0029107015,239.3067069683,0.1772423765,0.0016605398,0.0000075854,0.0006572599,kl
55,1e-05,1000,slopes,0.0209859923,3276.4000000000,1.0246350765,0.0443604447,0.0000596641,0.0496535994,0.0003579086,278.1866280036,0.1730692959,0.0085523808,0.0000011763,0.0005057511,kl
56,1e-05,2000,crescents,0.0322954573,4903.6000000000,1.7380321026,0.0320319507,0.0000785346,0.0459015504,0.0004039911,476.7838084499,0.2096384916,0.0052743894,0.0000005317,0.0004721344,kl
57,1e-05,2000,densities,0.1355820924,5968.6000000000,2.0197557926,0.0421953458,0.0003180872,0.0605784997,0.0014388854,559.0512498868,0.1771021706,0.0119606822,0.0000087418,0.0003430865,kl
58,1e-05,2000,moons,0.1340821356,10199.8000000000,3.5425799847,0.0360499986,0.0003830269,0.0819196984,0.0020996278,133.7299517685,0.2550815736,0.0009073682,0.0000079612,0.0009498686,kl
59,1e-05,2000,slopes,0.0210499879,3439.0000000000,1.1204084873,0.0449510925,0.0000564301,0.0474127993,0.0010371943,305.7883254802,0.2195879255,0.0080118306,0.0000019712,0.0001943661,kl
60,1e-05,5000,crescents,0.0321857356,4892.0000000000,2.3735871315,0.0332148515,0.0000720954,0.0440733686,0.0003145942,398.3108082892,0.1883725821,0.0055796094,0.0000012710,0.0001657966,kl
61,1e-05,5000,densities,0.1353736520,5742.2000000000,2.6981830120,0.0414002869,0.0002955740,0.0588619359,0.0005614479,522.7171319174,0.2782229990,0.0116043931,0.0000169980,0.0003037559,kl
62,1e-05,5000,moons,0.1345441759,10140.0000000000,4.6546264648,0.0355744310,0.0003747835,0.0803581208,0.0011755901,218.8469785032,0.1336317930,0.0009314515,0.0000038400,0.0005375020,kl
63,1e-05,5000,slopes,0.0208320234,3683.2000000000,1.7777396679,0.0455617405,0.0000536106,0.0457989193,0.0004178156,485.2820829167,0.2871975756,0.0124479194,0.0000015291,0.0001959291,kl
64,0.0001,500,crescents,0.0330206685,947.6000000000,0.3181296349,0.0034194820,0.0000074089,0.3164463997,0.0010506367,114.9143159054,0.0655164206,0.0005116396,0.0000004176,0.0073113615,kl
65,0.0001,500,densities,0.1372978330,988.8000000000,0.3029469967,0.0040205448,0.0000293081,0.4198552012,0.0035691247,53.2606796802,0.1072029742,0.0011760621,0.0000009812,0.0057283678,kl
66,0.0001,500,moons,0.1376316398,1648.2000000000,0.4975702763,0.0036052939,0.0000357847,0.4339752018,0.0047873188,141.8668389723,0.0811385128,0.0001723042,0.0000016532,0.0070548286,kl
67,0.0001,500,slopes,0.0216905069,899.8000000000,0.3175188541,0.0046149747,0.0000054107,0.3341856003,0.0007282551,251.5158046724,0.1391423395,0.0010902317,0.0000003416,0.0099703050,kl
68,0.0001,1000,crescents,0.0324048229,940.2000000000,0.2991372108,0.0035890209,0.0000069479,0.3157216072,0.0006431548,67.2361509904,0.0990202446,0.0008148147,0.0000002929,0.0059738031,kl
69,0.0001,1000,densities,0.1369436234,1006.0000000000,0.3721007347,0.0039870786,0.0000279858,0.4108034015,0.0024878523,77.3142936332,0.0782627387,0.0010986219,0.0000013602,0.0047344159,kl
70,0.0001,1000,moons,0.1351564914,1671.4000000000,0.4623182774,0.0036217875,0.0000347049,0.4315694034,0.0028641961,58.5175187444,0.0967817939,0.0001497549,0.0000008737,0.0035261013,kl
71,0.0001,1000,slopes,0.0213410366,922.4000000000,0.3396893024,0.0042089855,0.0000052438,0.3287835956,0.0003544489,41.0767574183,0.0711496761,0.0008820580,0.0000001783,0.0034948206,kl
72,0.0001,2000,crescents,0.0325754926,960.2000000000,0.3290518761,0.0035190416,0.0000069380,0.3110896468,0.0004002193,60.2884731935,0.0628845649,0.0007661841,0.0000002309,0.0039455052,kl
73,0.0001,2000,densities,0.1368093193,1010.4000000000,0.3871903896,0.0040687650,0.0000270356,0.4076349437,0.0014593057,58.3506640922,0.0870846859,0.0011268644,0.0000009296,0.0035801369,kl
74,0.0001,2000,moons,0.1353207588,1643.8000000000,0.5645251274,0.0035872080,0.0000350209,0.4262429953,0.0020762747,31.6180328294,0.0956346575,0.0000329015,0.0000007826,0.0038463086,kl
75,0.0001,2000,slopes,0.0213863280,981.8000000000,0.3294892311,0.0042853758,0.0000051021,0.3219748557,0.0009395081,85.3973067491,0.1434335994,0.0009599709,0.0000000964,0.0019668286,kl
76,0.0001,5000,crescents,0.0324740544,947.2000000000,0.4133232117,0.0036809882,0.0000065718,0.3041226625,0.0003141510,56.5128304016,0.0558915339,0.0009206274,0.0000001197,0.0013963288,kl
77,0.0001,5000,densities,0.1365963370,982.6000000000,0.4552184582,0.0041374838,0.0000271001,0.4007744730,0.0003544785,50.0279921644,0.0906819156,0.0011236102,0.0000018744,0.0022224517,kl
78,0.0001,5000,moons,0.1357635826,1615.4000000000,0.7842652798,0.0035552380,0.0000342143,0.4239447236,0.0011744359,36.3496905076,0.0934239649,0.0000287947,0.0000005557,0.0025206046,kl
79,0.0001,5000,slopes,0.0211215347,1023.8000000000,0.4649088383,0.0042298872,0.0000050286,0.3173020780,0.0003294313,78.9886067734,0.1036971701,0.0011174587,0.0000000791,0.0023676813,kl
80,0.001,500,crescents,0.0337989621,141.4000000000,0.0385113239,0.0003732125,0.0000008060,0.9758935928,0.0010547427,13.9570770579,0.0111272671,0.0001161074,0.0000000882,0.0016679724,kl
81,0.001,500,densities,0.1381552488,138.2000000000,0.0313486099,0.0003905932,0.0000032871,0.9984311938,0.0035706283,5.1672042731,0.0010828450,0.0001153638,0.0000001664,0.0002042022,kl
82,0.001,500,moons,0.1384411693,226.8000000000,0.0516814709,0.0003434733,0.0000050267,0.9675696015,0.0047862107,24.2528348858,0.0052292076,0.0000187389,0.0000001482,0.0039249910,kl
83,0.001,500,slopes,0.0224607818,151.8000000000,0.0399859428,0.0004220456,0.0000005741,0.9594760060,0.0007283614,25.8785625567,0.0118366356,0.0000943399,0.0000000453,0.0037514295,kl
84,0.001,1000,crescents,0.0332097359,145.6000000000,0.0573925018,0.0003665801,0.0000007722,0.9748906016,0.0006401757,7.7006493233,0.0184493651,0.0001073045,0.0000000307,0.0014675677,kl
85,0.001,1000,densities,0.1378210098,142.2000000000,0.0442368507,0.0003771161,0.0000033630,0.9980864048,0.0025044678,8.5264294989,0.0025740917,0.0000997559,0.0000001112,0.0005455141,kl
86,0.001,1000,moons,0.1359835148,230.0000000000,0.0896029949,0.0003437733,0.0000047546,0.9638113976,0.0028592557,6.9641941386,0.0462926237,0.0000120189,0.0000001263,0.0037492081,kl
87,0.001,1000,slopes,0.0221252490,154.2000000000,0.0442926407,0.0004085670,0.0000005666,0.9566088080,0.0003471827,6.2209324060,0.0067782222,0.0000959711,0.0000000191,0.0022916958,kl
88,0.001,2000,crescents,0.0333932027,145.4000000000,0.0549337864,0.0003672870,0.0000007817,0.9728196025,0.0003976875,4.9799598392,0.0235889885,0.0001065350,0.0000000429,0.0019130649,kl
89,0.001,2000,densities,0.1377030790,143.2000000000,0.0465943813,0.0003842017,0.0000032809,0.9974509954,0.0014615086,6.4575537164,0.0213724820,0.0000999502,0.0000000450,0.0003435314,kl
90,0.001,2000,moons,0.1361482859,226.8000000000,0.0886664867,0.0003378895,0.0000047477,0.9628231049,0.0020717021,4.5497252664,0.0294265809,0.0000060955,0.0000000599,0.0021617244,kl
91,0.001,2000,slopes,0.0221837409,163.2000000000,0.0526945591,0.0004200619,0.0000005579,0.9535908461,0.0009335624,8.8713020465,0.0104537017,0.0000967349,0.0000000250,0.0024690562,kl
92,0.001,5000,crescents,0.0333012745,146.6000000000,0.1087193489,0.0003595981,0.0000008070,0.9700462103,0.0003155880,6.0249481326,0.0932505718,0.0000857137,0.0000000104,0.0007127632,kl
93,0.001,5000,densities,0.1374942124,140.6000000000,0.0591426373,0.0003871803,0.0000034858,0.9971116185,0.0003412117,5.0793700397,0.0371415530,0.0001008249,0.0000002346,0.0001723124,kl
94,0.001,5000,moons,0.1365941852,223.2000000000,0.0870012760,0.0003366366,0.0000047261,0.9608739138,0.0011747101,4.4944410108,0.0393120895,0.0000102723,0.0000000853,0.0018066106,kl
95,0.001,5000,slopes,0.0219285183,168.0000000000,0.0655905724,0.0004106986,0.0000005939,0.9511186957,0.0003303609,6.1237243570,0.0189219389,0.0001077520,0.0000000070,0.0012487035,kl
96,0.01,500,crescents,0.0396557838,19.2000000000,0.0072442055,0.0000218853,0.0000001281,1.0000000000,0.0010867490,0.8366600265,0.0022388712,0.0000061526,0.0000000024,0.0000000000,kl
97,0.01,500,densities,0.1435067385,18.4000000000,0.0045811176,0.0000205315,0.0000002702,1.0000000000,0.0036047863,0.5477225575,0.0002702335,0.0000040135,0.0000000030,0.0000000000,kl
98,0.01,500,moons,0.1428677350,29.2000000000,0.0086109638,0.0000245226,0.0000003722,1.0000000000,0.0048463021,2.5884358211,0.0015717406,0.0000030677,0.0000000158,0.0000000000,kl
99,0.01,500,slopes,0.0282240812,22.2000000000,0.0055898190,0.0000303840,0.0000001180,1.0000000000,0.0007503023,1.4832396974,0.0004033859,0.0000104546,0.0000000020,0.0000000000,kl
100,0.01,1000,crescents,0.0390498891,19.8000000000,0.0094072342,0.0000206592,0.0000001269,1.0000000000,0.0006561735,0.8366600265,0.0058082384,0.0000050082,0.0000000033,0.0000000000,kl
101,0.01,1000,densities,0.1431915492,18.8000000000,0.0047437191,0.0000200011,0.0000002719,1.0000000000,0.0024964355,0.8366600265,0.0001354632,0.0000042262,0.0000000062,0.0000000000,kl
102,0.01,1000,moons,0.1404162288,29.6000000000,0.0101933479,0.0000245998,0.0000003527,1.0000000000,0.0028606239,1.1401754251,0.0014259188,0.0000030171,0.0000000086,0.0000000000,kl
103,0.01,1000,slopes,0.0279187571,22.6000000000,0.0054075241,0.0000267967,0.0000001182,1.0000000000,0.0003294902,0.5477225575,0.0002821290,0.0000040238,0.0000000021,0.0000000000,kl
104,0.01,2000,crescents,0.0392534986,20.0000000000,0.0164739609,0.0000191772,0.0000001253,1.0000000000,0.0003921344,0.7071067812,0.0137333831,0.0000066558,0.0000000022,0.0000000000,kl
105,0.01,2000,densities,0.1430627346,18.8000000000,0.0054790497,0.0000222433,0.0000002724,1.0000000000,0.0014637709,0.8366600265,0.0007037272,0.0000070923,0.0000000060,0.0000000000,kl
106,0.01,2000,moons,0.1405997574,29.2000000000,0.0089601517,0.0000245380,0.0000003584,1.0000000000,0.0020695656,0.4472135955,0.0014904994,0.0000032592,0.0000000081,0.0000000000,kl
107,0.01,2000,slopes,0.0279889692,23.2000000000,0.0062966347,0.0000293988,0.0000001178,1.0000000000,0.0009284724,0.8366600265,0.0002770624,0.0000054781,0.0000000030,0.0000000000,kl
108,0.01,5000,crescents,0.0391825087,19.6000000000,0.0077957153,0.0000237379,0.0000000964,1.0000000000,0.0003160755,0.5477225575,0.0061154605,0.0000065605,0.0000000016,0.0000000000,kl
109,0.01,5000,densities,0.1428704828,18.6000000000,0.0160931110,0.0000229484,0.0000002332,1.0000000000,0.0003339170,0.5477225575,0.0130350052,0.0000059307,0.0000000025,0.0000000000,kl
110,0.01,5000,moons,0.1410418510,29.2000000000,0.0112204075,0.0000219009,0.0000003185,1.0000000000,0.0011713200,0.8366600265,0.0047814932,0.0000030050,0.0000000049,0.0000000000,kl
111,0.01,5000,slopes,0.0277472239,23.6000000000,0.0062450409,0.0000279544,0.0000000864,1.0000000000,0.0003257144,0.5477225575,0.0005794935,0.0000061962,0.0000000009,0.0000000000,kl
112,0.1,500,crescents,0.0557682745,4.0000000000,0.0009778976,0.0000002433,0.0000001100,1.0000000000,0.0008454989,0.0000000000,0.0000192858,0.0000000285,0.0000000018,0.0000000000,kl
113,0.1,500,densities,0.1536549747,4.2000000000,0.0010089874,0.0000003036,0.0000001105,1.0000000000,0.0034268103,0.4472135955,0.0001012092,0.0000001181,0.0000000020,0.0000000000,kl
114,0.1,500,moons,0.1565237939,5.0000000000,0.0014025211,0.0000004725,0.0000001074,1.0000000000,0.0041500390,0.0000000000,0.0003830469,0.0000001684,0.0000000046,0.0000000000,kl
115,0.1,500,slopes,0.0436183468,4.4000000000,0.0010634422,0.0000004712,0.0000001094,1.0000000000,0.0009554008,0.5477225575,0.0001201303,0.0000003452,0.0000000012,0.0000000000,kl
116,0.1,1000,crescents,0.0551334538,4.0000000000,0.0011867046,0.0000002615,0.0000001090,1.0000000000,0.0008452395,0.0000000000,0.0001773207,0.0000000313,0.0000000014,0.0000000000,kl
117,0.1,1000,densities,0.1535117477,4.4000000000,0.0010224342,0.0000002722,0.0000001104,1.0000000000,0.0023110623,0.5477225575,0.0001318342,0.0000001641,0.0000000011,0.0000000000,kl
118,0.1,1000,moons,0.1541320324,5.0000000000,0.0016159058,0.0000005069,0.0000001102,1.0000000000,0.0026789286,0.0000000000,0.0006993972,0.0000001216,0.0000000021,0.0000000000,kl
119,0.1,1000,slopes,0.0433964595,4.6000000000,0.0016108513,0.0000003926,0.0000001097,1.0000000000,0.0005651144,0.5477225575,0.0002770865,0.0000003825,0.0000000029,0.0000000000,kl
120,0.1,2000,crescents,0.0553639501,4.0000000000,0.0011863708,0.0000002718,0.0000001083,1.0000000000,0.0003453321,0.0000000000,0.0001353221,0.0000000313,0.0000000012,0.0000000000,kl
121,0.1,2000,densities,0.1533797324,4.4000000000,0.0025502682,0.0000002810,0.0000001078,1.0000000000,0.0012817454,0.5477225575,0.0011720813,0.0000001600,0.0000000013,0.0000000000,kl
122,0.1,2000,moons,0.1542689264,5.0000000000,0.0035291195,0.0000004658,0.0000001059,1.0000000000,0.0019362827,0.0000000000,0.0026377018,0.0000000464,0.0000000013,0.0000000000,kl
123,0.1,2000,slopes,0.0436946325,4.4000000000,0.0017198086,0.0000005871,0.0000001075,1.0000000000,0.0011246133,0.5477225575,0.0002371945,0.0000004284,0.0000000014,0.0000000000,kl
124,0.1,5000,crescents,0.0553969964,4.0000000000,0.0017423153,0.0000002467,0.0000000746,1.0000000000,0.0003129556,0.0000000000,0.0005332444,0.0000000119,0.0000000016,0.0000000000,kl
125,0.1,5000,densities,0.1531845152,4.4000000000,0.0017438412,0.0000002557,0.0000000775,1.0000000000,0.0003115709,0.5477225575,0.0003745847,0.0000001613,0.0000000011,0.0000000000,kl
126,0.1,5000,moons,0.1545663923,5.0000000000,0.0029750347,0.0000003977,0.0000000798,1.0000000000,0.0010976632,0.0000000000,0.0026915962,0.0000000381,0.0000000010,0.0000000000,kl
127,0.1,5000,slopes,0.0434127644,5.0000000000,0.0016331196,0.0000000812,0.0000000733,1.0000000000,0.0003443579,0.0000000000,0.0001735669,0.0000000013,0.0000000007,0.0000000000,kl
0,1e-08,500,crescents,-0.0003693202,2.0000000000,0.0110762596,1.1805745602,1.1831997156,0.9988551974,0.0001838038,0.0000000000,0.0015082864,0.0593368299,0.0613481977,0.0000938997,rkl
1,1e-08,500,densities,0.0001981162,2.0000000000,0.0085344791,0.9982796192,0.9982796192,0.9989544034,0.0001016098,0.0000000000,0.0008829550,0.0013704527,0.0013704507,0.0001753891,rkl
2,1e-08,500,moons,0.0004110960,2.0000000000,0.0085671425,0.9899607778,0.9893201828,0.9992968082,0.0000691851,0.0000000000,0.0001043535,0.0008647357,0.0018243964,0.0000812119,rkl
3,1e-08,500,slopes,0.0000661213,2.0000000000,0.0073365688,1.4669658899,0.3532300711,0.9998208046,0.0000305455,0.0000000000,0.0002075393,0.0586084790,0.0691427657,0.0000538330,rkl
4,1e-08,1000,crescents,-0.0002182188,2.0000000000,0.0076841354,1.1124862909,1.1155203104,0.9994008064,0.0000398495,0.0000000000,0.0002081971,0.0115237156,0.0109927799,0.0000327210,rkl
5,1e-08,1000,densities,0.0000927589,2.0000000000,0.0082159042,0.9990762591,0.9990762711,0.9994686007,0.0000238642,0.0000000000,0.0002207739,0.0001718166,0.0001718315,0.0000645402,rkl
6,1e-08,1000,moons,0.0001994632,2.0000000000,0.0088470936,0.9945189118,0.9946624279,0.9996415854,0.0000532422,0.0000000000,0.0001327035,0.0004730071,0.0007775231,0.0000868005,rkl
7,1e-08,1000,slopes,0.0000717616,2.0000000000,0.0075060844,1.5066887617,0.3205928206,0.9999148011,0.0000231418,0.0000000000,0.0000782506,0.0543188419,0.0233854160,0.0000276517,rkl
8,1e-08,2000,crescents,-0.0001106478,2.0000000000,0.0115652561,1.0560297251,1.0638321638,0.9997039914,0.0000131587,0.0000000000,0.0001822129,0.0092117309,0.0037073217,0.0000057538,rkl
9,1e-08,2000,densities,0.0000435346,2.0000000000,0.0119053364,0.9995452046,0.9995451808,0.9997179508,0.0000170349,0.0000000000,0.0004819360,0.0002575801,0.0002576186,0.0000238702,rkl
10,1e-08,2000,moons,0.0000851512,2.0000000000,0.0132084846,0.9974397898,0.9974574804,0.9997992992,0.0000071171,0.0000000000,0.0004540670,0.0002049859,0.0002085260,0.0000194834,rkl
11,1e-08,2000,slopes,0.0000540737,2.0000000000,0.0109014034,1.5599348783,0.3156903267,0.9999673605,0.0000103173,0.0000000000,0.0002664862,0.0142439660,0.0332561811,0.0000112571,rkl
12,1e-08,5000,crescents,-0.0000451534,2.0000000000,0.0682799339,1.0205936909,1.0159932137,0.9998808384,0.0000046465,0.0000000000,0.0012986663,0.0042158776,0.0052190758,0.0000031190,rkl
13,1e-08,5000,densities,0.0000165774,2.0000000000,0.0731227398,0.9997974515,0.9997974753,0.9998957276,0.0000044897,0.0000000000,0.0016790945,0.0000364623,0.0000364411,0.0000123686,rkl
14,1e-08,5000,moons,0.0000365548,2.0000000000,0.0805400848,0.9990189314,0.9989504457,0.9999260187,0.0000118394,0.0000000000,0.0024430321,0.0001861143,0.0002974395,0.0000226174,rkl
15,1e-08,5000,slopes,0.0000207048,2.0000000000,0.0648362637,1.4259527683,0.2743956327,0.9999877572,0.0000011650,0.0000000000,0.0012779115,0.0149707793,0.0123618325,0.0000014988,rkl
16,1e-07,500,crescents,-0.0023126212,2.0000000000,0.0077399254,1.5053477764,1.2404250741,0.9990359902,0.0009677662,0.0000000000,0.0002160137,0.4132676502,0.4437651765,0.0000517734,rkl
17,1e-07,500,densities,-0.0059253691,2.0000000000,0.0086152077,1.1254741907,1.1264204264,0.9984463930,0.0008612126,0.0000000000,0.0001326283,0.0171216270,0.0175098139,0.0001033370,rkl
18,1e-07,500,moons,-0.0038916031,2.0000000000,0.0083548546,1.1086343288,1.1095948935,0.9985759974,0.0003309056,0.0000000000,0.0003918290,0.0080811608,0.0082697953,0.0001657067,rkl
19,1e-07,500,slopes,0.0005802993,2.0000000000,0.0076869011,1.5421037197,0.0562714867,0.9999855876,0.0000649777,0.0000000000,0.0002102983,0.0217626686,0.0126494948,0.0000100545,rkl
20,1e-07,1000,crescents,-0.0023956866,2.0000000000,0.0079669952,1.7453578472,1.6768357038,0.9993940115,0.0003923945,0.0000000000,0.0002103951,0.2900521068,0.2925413241,0.0000174711,rkl
21,1e-07,1000,densities,-0.0029668922,2.0000000000,0.0119660854,1.0660262585,1.0666877270,0.9992275953,0.0003604834,0.0000000000,0.0006282267,0.0061392274,0.0060315805,0.0000457926,rkl
22,1e-07,1000,moons,-0.0023972086,2.0000000000,0.0084822655,1.0685323238,1.0685237408,0.9992532015,0.0003024476,0.0000000000,0.0001335812,0.0052434619,0.0055644388,0.0000559358,rkl
23,1e-07,1000,slopes,0.0001365169,2.0000000000,0.0082551479,1.6294078827,0.1859572962,0.9999896049,0.0001812999,0.0000000000,0.0012363573,0.0813048106,0.1634614509,0.0000058474,rkl
24,1e-07,2000,crescents,-0.0033194306,2.0000000000,0.0119840622,2.9802937031,2.9825682163,0.9996700048,0.0004730151,0.0000000000,0.0002649277,0.2558560588,0.2582795230,0.0000123583,rkl
25,1e-07,2000,densities,-0.0013558052,2.0000000000,0.0131902218,1.0318371296,1.0321850300,0.9996367931,0.0002440517,0.0000000000,0.0002762046,0.0044782194,0.0042446153,0.0000320107,rkl
26,1e-07,2000,moons,-0.0013757715,2.0000000000,0.0130546093,1.0372999430,1.0374609709,0.9996088505,0.0001087928,0.0000000000,0.0016768093,0.0016018987,0.0015719560,0.0000177311,rkl
27,1e-07,2000,slopes,-0.0003866241,2.0000000000,0.0110897541,1.9908451080,0.6473605454,0.9999923348,0.0004862401,0.0000000000,0.0001676420,0.4090893695,0.4734785427,0.0000052727,rkl
28,1e-07,5000,crescents,-0.0032378815,2.0000000000,0.0697863579,3.6524185181,3.6545580864,0.9998508453,0.0002828168,0.0000000000,0.0014283665,0.2501016677,0.2496573139,0.0000024772,rkl
29,1e-07,5000,densities,-0.0005206870,2.0000000000,0.0797126770,1.0125182629,1.0128355265,0.9998504043,0.0000561090,0.0000000000,0.0025730524,0.0008454850,0.0006998878,0.0000089190,rkl
30,1e-07,5000,moons,-0.0004729209,2.0000000000,0.0759909630,1.0135235071,1.0136450529,0.9998492599,0.0001110900,0.0000000000,0.0035428388,0.0021847454,0.0021610501,0.0000184816,rkl
31,1e-07,5000,slopes,-0.0000390157,2.0000000000,0.0646386623,1.6358564138,0.2453278631,0.9999965429,0.0000783409,0.0000000000,0.0024049644,0.0488449930,0.1061431892,0.0000023497,rkl
32,1e-06,500,crescents,0.0199344244,2.0000000000,0.0081673145,1.8781216621,0.1817989379,0.9999992013,0.0015007245,0.0000000000,0.0001673190,0.0234652675,0.0134724004,0.0000017860,rkl
33,1e-06,500,densities,0.0743945822,79.2000000000,0.3840657711,1.9727760792,0.3368717670,0.9999080062,0.0047550452,172.6244478630,0.8405120944,0.0480014152,0.0197653682,0.0000185461,rkl
34,1e-06,500,moons,0.0599312544,714.6000000000,3.5649873257,1.9464818001,0.3443821967,0.9998744011,0.0032841633,1288.2460168772,6.3753246378,0.0483196277,0.0212607737,0.0000171122,rkl
35,1e-06,500,slopes,0.0007746460,2.0000000000,0.0108775616,1.5127816200,0.0047793679,1.0000000000,0.0001392995,0.0000000000,0.0035067808,0.0207346136,0.0015275202,0.0000000000,rkl
36,1e-06,1000,crescents,0.0073907774,2.0000000000,0.0099238396,1.5951513529,0.5419853091,0.9999522090,0.0007041945,0.0000000000,0.0011764458,0.0548301899,0.0641175572,0.0000103867,rkl
37,1e-06,1000,densities,0.0356236994,2.0000000000,0.0082330227,1.4417184830,0.5140301585,0.9998874068,0.0009900182,0.0000000000,0.0001913656,0.0209872542,0.0191536333,0.0000079008,rkl
38,1e-06,1000,moons,0.0226690382,115.4000000000,0.6047201633,1.2872274637,0.6951925755,0.9998291969,0.0023702223,166.1258559045,0.8670118608,0.0446037200,0.0316289593,0.0000387843,rkl
39,1e-06,1000,slopes,0.0004317979,2.0000000000,0.0079043388,1.5333683491,0.0061697774,1.0000000000,0.0000344045,0.0000000000,0.0008427286,0.0035088573,0.0010131899,0.0000000000,rkl
40,1e-06,2000,crescents,-0.0007958993,2.0000000000,0.0118473530,1.5852471828,0.8020974755,0.9999222040,0.0006840069,0.0000000000,0.0001403443,0.0332711214,0.0499866875,0.0000071914,rkl
41,1e-06,2000,densities,0.0143202852,2.0000000000,0.0125146389,1.1789320469,0.8535824060,0.9999010921,0.0016318766,0.0000000000,0.0002171914,0.0197925529,0.0319592791,0.0000159169,rkl
42,1e-06,2000,moons,0.0032647580,300.6000000000,2.2661935329,1.2808761835,1.1340655565,0.9998176455,0.0014081395,458.5485797601,3.4426031081,0.0545516700,0.0406883128,0.0000221911,rkl
43,1e-06,2000,slopes,0.0001478070,2.0000000000,0.0114826202,1.5742638350,0.0100161074,0.9999992967,0.0000391682,0.0000000000,0.0002332272,0.0203087787,0.0047904517,0.0000005420,rkl
44,1e-06,5000,crescents,-0.0037518638,2.0000000000,0.0744477272,1.3874631882,0.9747871995,0.9999121666,0.0003983962,0.0000000000,0.0011460185,0.0193027156,0.0201148900,0.0000029511,rkl
45,1e-06,5000,densities,0.0049318671,1607.6000000000,69.3067971706,1.0881059885,0.9690655828,0.9999494672,0.0002145376,3590.2307446737,154.8055099710,0.0070051878,0.0030217839,0.0000040105,rkl
46,1e-06,5000,moons,-0.0010163040,2.0000000000,0.0790832996,1.1999165058,1.1603277445,0.9999101400,0.0007151403,0.0000000000,0.0018935562,0.0428000884,0.0148905899,0.0000106835,rkl
47,1e-06,5000,slopes,0.0000826284,2.0000000000,0.0686028957,1.5862861395,0.0063908687,0.9999999046,0.0000173867,0.0000000000,0.0013482635,0.0034473739,0.0011302437,0.0000000800,rkl
48,1e-05,500,crescents,0.0187784549,1076.4000000000,4.9270013809,1.5565136909,0.0099501576,1.0000000000,0.0013329589,399.3285614629,1.8538215879,0.0549033464,0.0007097508,0.0000000000,rkl
49,1e-05,500,densities,0.0811365068,3756.4000000000,17.0058169365,1.7060302734,0.1427289248,1.0000000000,0.0044086461,1509.5523508643,6.8519904707,0.0612668165,0.0066715778,0.0000000000,rkl
50,1e-05,500,moons,0.0651963718,7899.0000000000,36.7919670105,1.7002423048,0.1127144501,1.0000000000,0.0041989974,3176.7544758763,14.0385945194,0.0286364454,0.0071030579,0.0000000000,rkl
51,1e-05,500,slopes,0.0011134617,971.0000000000,4.2994924545,1.4260016680,0.0007545470,1.0000000000,0.0002140271,512.7123950130,2.3079641258,0.0259904288,0.0001546031,0.0000000000,rkl
52,1e-05,1000,crescents,0.0173944507,1063.6000000000,4.9473903179,1.7061378002,0.0590732530,1.0000000000,0.0012129643,494.1910561716,2.2920253600,0.0567026213,0.0032864550,0.0000000000,rkl
53,1e-05,1000,densities,0.0927834794,2092.6000000000,10.0912896156,1.9605334997,0.3747033238,1.0000000000,0.0119099499,542.0371758468,2.4810310891,0.0990586666,0.0975572467,0.0000000000,rkl
54,1e-05,1000,moons,0.0607602738,5871.4000000000,27.8388573170,1.7734611034,0.1908828974,1.0000000000,0.0036031863,2997.0415913030,13.6143889567,0.0194827496,0.0274817681,0.0000000000,rkl
55,1e-05,1000,slopes,0.0006223339,676.4000000000,3.1482278824,1.4756737232,0.0009107411,1.0000000000,0.0000743435,334.4223377707,1.6593216272,0.0157127822,0.0001341824,0.0000000000,rkl
56,1e-05,2000,crescents,0.0146399140,758.0000000000,5.3179241180,1.8150492191,0.0204382818,1.0000000000,0.0003953749,297.8615450171,2.0744971828,0.0266436184,0.0027699670,0.0000000000,rkl
57,1e-05,2000,densities,0.0961574763,1467.4000000000,9.8783137321,2.1780024529,0.7258422136,0.9999997616,0.0069631557,1081.2517283223,6.9956053031,0.0847966780,0.0561006449,0.0000002384,rkl
58,1e-05,2000,moons,0.0627629772,4443.4000000000,30.7587465286,1.9373286247,0.4983807504,0.9999994516,0.0069383993,2331.7203520148,15.4964457218,0.1261293971,0.1038201430,0.0000012262,rkl
59,1e-05,2000,slopes,0.0003132239,508.8000000000,3.3722378731,1.5341251373,0.0009063586,1.0000000000,0.0000817413,260.9237436494,1.7337099774,0.0242859682,0.0002906689,0.0000000000,rkl
60,1e-05,5000,crescents,0.0146041961,849.8000000000,36.1820048809,1.9082856178,0.2305833280,1.0000000000,0.0006553738,358.4064731558,14.5529805742,0.0185077246,0.0098352638,0.0000000000,rkl
61,1e-05,5000,densities,0.0914825261,4042.2000000000,164.8877347469,2.1492894173,0.5588086247,0.9999938250,0.0025317177,6856.4780098823,278.6657153828,0.0772741780,0.0075197090,0.0000012592,rkl
62,1e-05,5000,moons,0.0722555280,2643.4000000000,109.2819911957,2.1238938332,0.5252446532,0.9999958634,0.0017516400,1198.5158739041,46.5082656621,0.0245083237,0.0079228760,0.0000011020,rkl
63,1e-05,5000,slopes,0.0001393573,372.2000000000,14.5795160294,1.5634952545,0.0010180869,1.0000000000,0.0000192014,192.8929755071,7.6069347806,0.0047235272,0.0001594328,0.0000000000,rkl
64,0.0001,500,crescents,0.0281134609,3654.8000000000,14.5873872757,0.6926326752,0.0029684542,1.0000000000,0.0016736030,1884.2236332240,7.2592801019,0.0974776419,0.0002687017,0.0000000000,rkl
65,0.0001,500,densities,0.1084383398,11255.8000000000,44.4661589622,0.8198768497,0.0128630886,1.0000000000,0.0038189873,3445.8788719280,12.5583586239,0.1394725238,0.0002207751,0.0000000000,rkl
66,0.0001,500,moons,0.1021827340,23602.8000000000,93.1301515102,0.8445825458,0.0155696245,1.0000000000,0.0093976098,9140.9459412032,34.1576331595,0.1611344257,0.0009516681,0.0000000000,rkl
67,0.0001,500,slopes,0.0075253339,7004.0000000000,27.1206229687,0.7815730214,0.0008891827,1.0000000000,0.0015753795,1921.9544739665,7.0816574808,0.0925710709,0.0001972818,0.0000000000,rkl
68,0.0001,1000,crescents,0.0244659726,2708.2000000000,10.6905697823,0.9798246622,0.0057676051,1.0000000000,0.0016884693,1099.2418751121,4.1543970401,0.1288254976,0.0002758949,0.0000000000,rkl
69,0.0001,1000,densities,0.0966938436,9536.8000000000,36.6324016571,1.1312440872,0.0217018902,1.0000000000,0.0016938505,2473.5825638131,8.4817636342,0.1106180969,0.0003086735,0.0000000000,rkl
70,0.0001,1000,moons,0.0884224534,21712.2000000000,84.0613972187,1.1386652231,0.0276964057,1.0000000000,0.0059498606,6073.5989083903,22.2752724896,0.1042570871,0.0022536912,0.0000000000,rkl
71,0.0001,1000,slopes,0.0037418169,4243.8000000000,16.1557787895,1.0756490946,0.0007778536,1.0000000000,0.0007308588,1519.3300168166,5.6279137347,0.0800467204,0.0001971054,0.0000000000,rkl
72,0.0001,2000,crescents,0.0209450781,2052.2000000000,11.8846662045,1.2877205133,0.0067044487,1.0000000000,0.0005109633,322.4037840969,1.7160604663,0.0451966976,0.0002713112,0.0000000000,rkl
73,0.0001,2000,densities,0.0891854003,7460.0000000000,41.9800944328,1.4000815392,0.0481153369,1.0000000000,0.0025896098,2148.7214803227,11.4320760517,0.0735084380,0.0036506486,0.0000000000,rkl
74,0.0001,2000,moons,0.0792251185,18521.0000000000,104.2992505550,1.4106246233,0.0430145420,1.0000000000,0.0036644996,5384.8473051703,27.8959326459,0.0718495128,0.0043211458,0.0000000000,rkl
75,0.0001,2000,slopes,0.0017772756,2052.8000000000,11.4468058586,1.3068641663,0.0005643540,1.0000000000,0.0002520312,300.6953607890,1.5240053136,0.0323052170,0.0000925023,0.0000000000,rkl
76,0.0001,5000,crescents,0.0171483632,1484.0000000000,54.8998142719,1.5928997040,0.0190626010,1.0000000000,0.0002292316,158.1644713581,5.3680094894,0.0196320778,0.0005810545,0.0000000000,rkl
77,0.0001,5000,densities,0.0793873623,4587.0000000000,165.0038734436,1.6398598909,0.0970273674,1.0000000000,0.0014849401,3307.7038863840,117.3770304859,0.0972018892,0.0046482235,0.0000000000,rkl
78,0.0001,5000,moons,0.0677341729,11635.4000000000,409.6408854485,1.6400847912,0.0696403854,1.0000000000,0.0019701144,3263.6461664831,103.5712991328,0.0362649872,0.0100363552,0.0000000000,rkl
79,0.0001,5000,slopes,0.0007665447,1260.6000000000,43.6756263256,1.4466980457,0.0005150058,1.0000000000,0.0000779383,194.3059443249,6.4581408368,0.0123868420,0.0000570066,0.0000000000,rkl
80,0.001,500,crescents,0.0336078003,6211.0000000000,22.4356585979,0.0507598191,0.0001757751,1.0000000000,0.0009554005,661.2189501217,2.1908608216,0.0075861137,0.0000141922,0.0000000000,rkl
81,0.001,500,densities,0.1370835453,5391.4000000000,20.0322665691,0.0448252402,0.0005272097,1.0000000000,0.0034939255,552.8483517204,2.0923119855,0.0106773342,0.0000252777,0.0000000000,rkl
82,0.001,500,moons,0.1377685577,7047.6000000000,27.7495392799,0.0267190024,0.0004423284,1.0000000000,0.0047550811,427.8250810787,1.5225117749,0.0018165838,0.0000118469,0.0000000000,rkl
83,0.001,500,slopes,0.0220523018,3623.0000000000,13.3041727066,0.0555585563,0.0001140222,1.0000000000,0.0008931062,365.9952185480,1.3165471384,0.0159097609,0.0000079454,0.0000000000,rkl
84,0.001,1000,crescents,0.0328087896,7743.0000000000,26.2403996468,0.0925696582,0.0003034951,1.0000000000,0.0005400069,1364.3152128449,4.3409038992,0.0247525050,0.0000187676,0.0000000000,rkl
85,0.001,1000,densities,0.1358379126,7345.8000000000,25.9449578762,0.0741658948,0.0008781376,1.0000000000,0.0021124406,1002.4378783745,3.3335157361,0.0179561503,0.0000278505,0.0000000000,rkl
86,0.001,1000,moons,0.1347803295,9205.0000000000,34.1491858482,0.0415526874,0.0006924418,1.0000000000,0.0028398224,356.0189601693,1.3113565602,0.0020300187,0.0000314297,0.0000000000,rkl
87,0.001,1000,slopes,0.0208574526,4695.6000000000,16.2270059109,0.0770815566,0.0001913374,1.0000000000,0.0003603020,433.4446908199,1.4711389723,0.0059573066,0.0000037255,0.0000000000,rkl
88,0.001,2000,crescents,0.0326956332,7992.4000000000,35.4658644199,0.1860780180,0.0006005753,1.0000000000,0.0003379247,2394.1474056540,10.2757222298,0.0417831724,0.0000262655,0.0000000000,rkl
89,0.001,2000,densities,0.1341578186,9376.8000000000,45.5447525501,0.1265157044,0.0015590030,1.0000000000,0.0017232367,1647.7177246118,7.7121286682,0.0334984360,0.0000324164,0.0000000000,rkl
90,0.001,2000,moons,0.1341215342,11680.8000000000,58.0764294147,0.0631806761,0.0011157326,1.0000000000,0.0021245893,215.8163571187,1.0620971938,0.0024895789,0.0000403492,0.0000000000,rkl
91,0.001,2000,slopes,0.0196129218,6345.2000000000,28.8120837212,0.1286279917,0.0003304020,1.0000000000,0.0007371465,356.4396162045,1.4846393689,0.0107435481,0.0000110882,0.0000000000,rkl
92,0.001,5000,crescents,0.0322908074,6288.4000000000,159.6789595604,0.3155238211,0.0014921739,1.0000000000,0.0002997663,2091.0551881765,48.8828319355,0.0286603606,0.0000320577,0.0000000000,rkl
93,0.001,5000,densities,0.1297953159,9885.6000000000,271.0937753201,0.2370217502,0.0038067211,1.0000000000,0.0023586129,2549.6256195763,62.6117642924,0.0478052397,0.0003894366,0.0000000000,rkl
94,0.001,5000,moons,0.1329507619,14683.8000000000,419.9256462097,0.1079062805,0.0023356444,1.0000000000,0.0012080362,414.0968485753,11.2470636644,0.0024472776,0.0000422064,0.0000000000,rkl
95,0.001,5000,slopes,0.0160918891,7637.6000000000,196.5279857635,0.2746426284,0.0006575794,1.0000000000,0.0005105679,603.3343185996,13.9834065872,0.0245002358,0.0000137359,0.0000000000,rkl
96,0.01,500,crescents,0.0412977763,160.2000000000,0.6724298477,0.0001326093,0.0000004117,1.0000000000,0.0010237018,17.7397857935,0.1148632252,0.0000261035,0.0000000476,0.0000000000,rkl
97,0.01,500,densities,0.1447222948,64.6000000000,0.2702167034,0.0000729348,0.0000006348,1.0000000000,0.0035566950,5.0299105360,0.0365596027,0.0000313058,0.0000000279,0.0000000000,rkl
98,0.01,500,moons,0.1448119700,89.0000000000,0.4096410751,0.0000774684,0.0000008042,1.0000000000,0.0047130664,4.0000000000,0.0584000740,0.0000062013,0.0000000492,0.0000000000,rkl
99,0.01,500,slopes,0.0298428405,93.4000000000,0.3960214615,0.0001480492,0.0000002646,1.0000000000,0.0007246395,17.6720117700,0.0809810279,0.0000378741,0.0000000057,0.0000000000,rkl
100,0.01,1000,crescents,0.0406897657,184.4000000000,0.7712910175,0.0001441744,0.0000004589,1.0000000000,0.0006728957,32.3001547984,0.1570196695,0.0000269500,0.0000000447,0.0000000000,rkl
101,0.01,1000,densities,0.1444343537,68.6000000000,0.3077922344,0.0000486901,0.0000006806,1.0000000000,0.0024677469,4.6690470120,0.0458821089,0.0000108369,0.0000000260,0.0000000000,rkl
102,0.01,1000,moons,0.1423649639,90.8000000000,0.3897150040,0.0000790010,0.0000008064,1.0000000000,0.0028433333,4.6043457733,0.0341825650,0.0000017882,0.0000000350,0.0000000000,rkl
103,0.01,1000,slopes,0.0295295075,87.4000000000,0.3910118580,0.0001491527,0.0000002799,1.0000000000,0.0003683183,12.9730489863,0.1067230768,0.0000260320,0.0000000191,0.0000000000,rkl
104,0.01,2000,crescents,0.0408877641,242.6000000000,1.3919212341,0.0001374725,0.0000005242,1.0000000000,0.0003726673,55.0844805730,0.3120908441,0.0000399269,0.0000000318,0.0000000000,rkl
105,0.01,2000,densities,0.1443119437,72.2000000000,0.4304133892,0.0000428997,0.0000006789,1.0000000000,0.0014307148,7.8549347547,0.0436234395,0.0000174893,0.0000000290,0.0000000000,rkl
106,0.01,2000,moons,0.1425401241,98.0000000000,0.6203630924,0.0000604021,0.0000008180,1.0000000000,0.0020544615,12.9228479833,0.0779627740,0.0000266940,0.0000000235,0.0000000000,rkl
107,0.01,2000,slopes,0.0296251405,103.6000000000,0.5959041119,0.0001511684,0.0000003010,1.0000000000,0.0009454241,4.8270073545,0.0270962574,0.0000444249,0.0000000172,0.0000000000,rkl
108,0.01,5000,crescents,0.0408199899,345.6000000000,12.4404836655,0.0001397045,0.0000006235,1.0000000000,0.0003155276,33.6942131530,1.2147516140,0.0000218187,0.0000000613,0.0000000000,rkl
109,0.01,5000,densities,0.1441125214,115.2000000000,4.2255844593,0.0000257827,0.0000006797,1.0000000000,0.0003336314,82.5027272276,3.0161952548,0.0000067203,0.0000000567,0.0000000000,rkl
110,0.01,5000,moons,0.1429603487,97.8000000000,3.6581564426,0.0000567908,0.0000008111,1.0000000000,0.0011650496,5.4497706374,0.1868201347,0.0000189400,0.0000000206,0.0000000000,rkl
111,0.01,5000,slopes,0.0293693427,122.0000000000,4.4158874035,0.0001345643,0.0000003035,1.0000000000,0.0003244382,7.3484692283,0.2620347106,0.0000294179,0.0000000138,0.0000000000,rkl
112,0.1,500,crescents,0.0558270551,6.0000000000,0.0249211788,0.0000002827,0.0000000955,1.0000000000,0.0008545584,0.0000000000,0.0000669428,0.0000000365,0.0000000027,0.0000000000,rkl
113,0.1,500,densities,0.1536942393,6.0000000000,0.0276114941,0.0000002007,0.0000000943,1.0000000000,0.0034249690,0.0000000000,0.0021973029,0.0000000347,0.0000000028,0.0000000000,rkl
114,0.1,500,moons,0.1566994399,8.0000000000,0.0355608940,0.0000006380,0.0000000921,1.0000000000,0.0041366369,0.0000000000,0.0026297181,0.0000003071,0.0000000042,0.0000000000,rkl
115,0.1,500,slopes,0.0438409969,6.4000000000,0.0272733212,0.0000008231,0.0000000976,1.0000000000,0.0009766601,0.5477225575,0.0024681139,0.0000005095,0.0000000028,0.0000000000,rkl
116,0.1,1000,crescents,0.0551873922,6.0000000000,0.0319554806,0.0000003282,0.0000000945,1.0000000000,0.0008561127,0.0000000000,0.0082091373,0.0000000443,0.0000000018,0.0000000000,rkl
117,0.1,1000,densities,0.1535534859,6.0000000000,0.0267899513,0.0000002316,0.0000000960,1.0000000000,0.0023096561,0.0000000000,0.0001521287,0.0000000511,0.0000000026,0.0000000000,rkl
118,0.1,1000,moons,0.1543180943,8.0000000000,0.0355062485,0.0000006904,0.0000000952,1.0000000000,0.0026717589,0.0000000000,0.0002647525,0.0000002509,0.0000000014,0.0000000000,rkl
119,0.1,1000,slopes,0.0436201915,6.4000000000,0.0279749870,0.0000009405,0.0000000949,1.0000000000,0.0005846191,0.5477225575,0.0023878084,0.0000006087,0.0000000016,0.0000000000,rkl
120,0.1,2000,crescents,0.0554217547,6.0000000000,0.0407898426,0.0000003293,0.0000000897,1.0000000000,0.0003488635,0.0000000000,0.0001707038,0.0000000633,0.0000000009,0.0000000000,rkl
121,0.1,2000,densities,0.1534219265,6.0000000000,0.0417905807,0.0000002369,0.0000000883,1.0000000000,0.0012805307,0.0000000000,0.0000573630,0.0000000354,0.0000000012,0.0000000000,rkl
122,0.1,2000,moons,0.1544504166,8.0000000000,0.0558610916,0.0000005927,0.0000000875,1.0000000000,0.0019330543,0.0000000000,0.0021074966,0.0000000850,0.0000000026,0.0000000000,rkl
123,0.1,2000,slopes,0.0439299017,6.4000000000,0.0449016571,0.0000010660,0.0000000885,1.0000000000,0.0011380677,0.5477225575,0.0048942910,0.0000006596,0.0000000020,0.0000000000,rkl
124,0.1,5000,crescents,0.0554565065,6.0000000000,0.2622235298,0.0000003113,0.0000000697,1.0000000000,0.0003149128,0.0000000000,0.0008120777,0.0000000260,0.0000000013,0.0000000000,rkl
125,0.1,5000,densities,0.1532258183,6.0000000000,0.2686683178,0.0000002212,0.0000000731,1.0000000000,0.0003115106,0.0000000000,0.0020824006,0.0000000303,0.0000000005,0.0000000000,rkl
126,0.1,5000,moons,0.1547346711,8.0000000000,0.3536621571,0.0000005308,0.0000000772,1.0000000000,0.0010988378,0.0000000000,0.0050983496,0.0000000795,0.0000000008,0.0000000000,rkl
127,0.1,5000,slopes,0.0436443768,6.8000000000,0.2999557972,0.0000005497,0.0000000690,1.0000000000,0.0003472274,0.4472135955,0.0199076107,0.0000005535,0.0000000006,0.0000000000,rkl
0,1e-08,500,crescents,0.0325384356,6879.8000000000,14.2332899570,0.0768182993,0.0001592534,0.0042968000,0.0008337172,855.2188024126,1.7447185921,0.0125917744,0.0000104001,0.0000358217,chi2
1,1e-08,500,densities,0.1347750902,9932.8000000000,21.4560060978,0.0918677405,0.0007310071,0.0044248000,0.0034233133,1125.1365250493,2.2041721329,0.0308556411,0.0000336887,0.0000513343,chi2
2,1e-08,500,moons,0.1346580356,19408.8000000000,42.4404269695,0.0838059068,0.0008960242,0.0046888000,0.0049647786,1004.8560593438,1.8150177577,0.0062305234,0.0000452761,0.0000331540,chi2
3,1e-08,500,slopes,0.0205476519,5258.2000000000,11.2206842422,0.0882699162,0.0001185204,0.0043272000,0.0010453412,641.7691952719,1.3587611247,0.0236685767,0.0000076741,0.0000443982,chi2
4,1e-08,1000,crescents,0.0321090497,5593.4000000000,13.3481324673,0.0404195145,0.0000902032,0.0026486000,0.0006098679,701.3104162922,1.9019684928,0.0049541305,0.0000031330,0.0000197180,chi2
5,1e-08,1000,densities,0.1352004647,7497.6000000000,18.9928448677,0.0587467216,0.0004330278,0.0028584000,0.0021338171,871.1522828989,2.3510764109,0.0167751214,0.0000091933,0.0000129923,chi2
6,1e-08,1000,moons,0.1331094325,14588.2000000000,38.3858823299,0.0578255214,0.0005661062,0.0031988000,0.0029735075,458.5719136624,1.4751575821,0.0021881230,0.0000171229,0.0000144118,chi2
7,1e-08,1000,slopes,0.0208169546,3935.6000000000,9.6921651840,0.0538484968,0.0000695288,0.0027042000,0.0003119090,332.5045864345,0.8466642032,0.0072565143,0.0000008159,0.0000155145,chi2
8,1e-08,2000,crescents,0.0323092662,4582.8000000000,18.8449383259,0.0314751267,0.0000662614,0.0019582500,0.0004058814,470.5015409114,1.9098583673,0.0047540322,0.0000020744,0.0000100000,chi2
9,1e-08,2000,densities,0.1354392856,6256.0000000000,27.4822165012,0.0473794073,0.0003041645,0.0022107500,0.0014067562,628.9185161847,2.6408992773,0.0136545506,0.0000049436,0.0000105105,chi2
10,1e-08,2000,moons,0.1337501854,12031.2000000000,55.2173037529,0.0458284840,0.0004237000,0.0025669000,0.0021072501,218.8965509093,1.0529338744,0.0011285620,0.0000117045,0.0000089523,chi2
11,1e-08,2000,slopes,0.0210602563,3461.6000000000,14.5342570782,0.0449784786,0.0000492067,0.0019881500,0.0010465435,368.0384490784,1.5321752894,0.0085075098,0.0000020134,0.0000099241,chi2
12,1e-08,5000,crescents,0.0322311558,3957.6000000000,121.4494470596,0.0274462912,0.0000496489,0.0015970640,0.0003066548,330.9483343363,10.1577879528,0.0047078161,0.0000005714,0.0000022575,chi2
13,1e-08,5000,densities,0.1354907274,5399.2000000000,167.4833572865,0.0383061241,0.0002396286,0.0018599760,0.0005289830,461.5514055877,14.4164288874,0.0107617521,0.0000118544,0.0000010169,chi2
14,1e-08,5000,moons,0.1344463736,10558.8000000000,337.4187526226,0.0393397510,0.0003492776,0.0022125520,0.0011737041,240.0941482002,7.6766205555,0.0008408394,0.0000037202,0.0000056536,chi2
15,1e-08,5000,slopes,0.0209395543,3689.4000000000,113.4436663151,0.0336330555,0.0000391327,0.0016339760,0.0003447514,418.1773547193,12.8486169966,0.0068085234,0.0000007048,0.0000054057,chi2
16,1e-07,500,crescents,0.0329134740,2182.8000000000,5.5181136131,0.0113368992,0.0000240930,0.0067511999,0.0010326021,234.8258929505,0.5863350736,0.0015166836,0.0000011078,0.0000902618,chi2
17,1e-07,500,densities,0.1369561553,2789.4000000000,7.2268887997,0.0148474218,0.0001089109,0.0074712000,0.0035610207,172.0735307943,0.4568453780,0.0044502520,0.0000074225,0.0001289774,chi2
18,1e-07,500,moons,0.1371839017,5293.2000000000,14.2566468239,0.0153146667,0.0001467144,0.0086048000,0.0048065414,509.7123698715,1.2447559586,0.0006139394,0.0000068886,0.0000867823,chi2
19,1e-07,500,slopes,0.0215881124,2078.4000000000,5.2594704628,0.0137537977,0.0000183665,0.0068696000,0.0007613085,552.9568699275,1.4219029190,0.0033495733,0.0000011736,0.0000996634,chi2
20,1e-07,1000,crescents,0.0323058106,1880.0000000000,5.6708051682,0.0095604774,0.0000179133,0.0054742000,0.0006461460,226.0033185597,0.7453655320,0.0019974932,0.0000010923,0.0000360236,chi2
21,1e-07,1000,densities,0.1366345614,2463.6000000000,7.5316970825,0.0123698451,0.0000846637,0.0062337999,0.0024507238,230.7754319680,0.7598404077,0.0036456827,0.0000048292,0.0000639938,chi2
22,1e-07,1000,moons,0.1347617120,4754.0000000000,14.9563420296,0.0134456478,0.0001188741,0.0073460000,0.0028915446,140.8580846100,0.3776530193,0.0005449299,0.0000035198,0.0000414910,chi2
23,1e-07,1000,slopes,0.0212686870,1847.8000000000,5.5436431408,0.0114242516,0.0000138593,0.0056074000,0.0003735071,80.9116802446,0.2788716528,0.0023774470,0.0000002071,0.0000136126,chi2
24,1e-07,2000,crescents,0.0324789122,1764.4000000000,9.0179358006,0.0086175253,0.0000153092,0.0048875500,0.0004036688,159.1455308829,0.8270017690,0.0020646154,0.0000003734,0.0000290701,chi2
25,1e-07,2000,densities,0.1365197986,2306.8000000000,11.9320229053,0.0117527025,0.0000727716,0.0056870999,0.0014578253,157.5712537235,0.8170982448,0.0031890010,0.0000009051,0.0000192423,chi2
26,1e-07,2000,moons,0.1349654138,4350.8000000000,23.2970427990,0.0122326501,0.0001063097,0.0067918500,0.0020896803,94.5341208242,0.5027586628,0.0002826460,0.0000024075,0.0000377200,chi2
27,1e-07,2000,slopes,0.0213072464,1833.0000000000,9.3700468540,0.0107277643,0.0000120917,0.0050088499,0.0009479952,168.6253243140,0.8607211222,0.0023388153,0.0000005980,0.0000394998,chi2
28,1e-07,5000,crescents,0.0323783718,1681.4000000000,57.7610238075,0.0083465382,0.0000135565,0.0045669600,0.0003125674,120.8999586435,4.1595261398,0.0019314762,0.0000001221,0.0000080003,chi2
29,1e-07,5000,densities,0.1363262326,2145.8000000000,75.4006125450,0.0111529298,0.0000669722,0.0053874160,0.0003804134,138.0822218825,4.8774833900,0.0030177886,0.0000038304,0.0000083483,chi2
30,1e-07,5000,moons,0.1354361355,4112.4000000000,155.2420213223,0.0115418699,0.0000977881,0.0064829039,0.0011768817,94.3016436760,3.7352902906,0.0003288124,0.0000014908,0.0000167481,chi2
31,1e-07,5000,slopes,0.0210433573,1853.8000000000,63.9282989502,0.0098542467,0.0000107629,0.0046773041,0.0003305297,173.3427241046,5.9278303683,0.0025603702,0.0000001290,0.0000110850,chi2
32,1e-06,500,crescents,0.0330196410,735.2000000000,2.2572749615,0.0027919534,0.0000047917,0.0157831999,0.0010520024,113.6230610396,0.3037387826,0.0005314693,0.0000003498,0.0001707725,chi2
33,1e-06,500,densities,0.1372953922,886.2000000000,2.7812439919,0.0036679389,0.0000215278,0.0181671999,0.0035700512,46.6979656944,0.2038856604,0.0011631061,0.0000020825,0.0001994072,chi2
34,1e-06,500,moons,0.1376007229,1697.2000000000,5.5405996323,0.0038708135,0.0000339184,0.0214304000,0.0047938733,175.1133918351,0.5811642691,0.0002720722,0.0000015214,0.0001982040,chi2
35,1e-06,500,slopes,0.0216825306,770.8000000000,2.3144433022,0.0037019268,0.0000039049,0.0161696002,0.0007247454,192.5336334254,0.5800242373,0.0009936093,0.0000002871,0.0001510653,chi2
36,1e-06,1000,crescents,0.0324081868,694.0000000000,2.4082534790,0.0027502671,0.0000041435,0.0147140002,0.0006426363,57.6714834212,0.2441858103,0.0007144478,0.0000002235,0.0000861395,chi2
37,1e-06,1000,densities,0.1369438082,868.6000000000,3.0912956238,0.0034286556,0.0000197763,0.0171517998,0.0024897362,72.4417006979,0.3271037652,0.0009558312,0.0000007746,0.0000391053,chi2
38,1e-06,1000,moons,0.1351312578,1667.4000000000,6.0363811493,0.0036960937,0.0000309938,0.0203761999,0.0028665967,64.6049533705,0.2223284319,0.0001358214,0.0000008628,0.0000496962,chi2
39,1e-06,1000,slopes,0.0213348035,754.4000000000,2.5493710041,0.0031006844,0.0000033265,0.0151298000,0.0003522493,38.5914498302,0.0931283835,0.0006994880,0.0000000852,0.0000699336,chi2
40,1e-06,2000,crescents,0.0325828001,693.4000000000,3.9658837795,0.0026656153,0.0000038936,0.0142007498,0.0003991444,48.2628221305,0.2761560211,0.0007671620,0.0000001311,0.0000768121,chi2
41,1e-06,2000,densities,0.1368159115,853.0000000000,4.8950341702,0.0033598106,0.0000187963,0.0165836997,0.0014592775,48.7185796180,0.2865720299,0.0009286835,0.0000001991,0.0000582685,chi2
42,1e-06,2000,moons,0.1353005260,1594.4000000000,9.5307195187,0.0035397969,0.0000296743,0.0198574498,0.0020761487,29.8211334459,0.1673293579,0.0000471424,0.0000006928,0.0000862777,chi2
43,1e-06,2000,slopes,0.0213822085,777.8000000000,4.4346392632,0.0030506322,0.0000031188,0.0145437501,0.0009391717,65.8232481727,0.3814954004,0.0006504598,0.0000001694,0.0000391191,chi2
44,1e-06,5000,crescents,0.0324853338,676.0000000000,26.8603753567,0.0026045309,0.0000037207,0.0138527600,0.0003133732,39.4144643500,1.5670383234,0.0006234632,0.0000001151,0.0000229533,chi2
45,1e-06,5000,densities,0.1366051704,826.0000000000,31.8188071251,0.0033719551,0.0000183390,0.0163203675,0.0003508859,36.4623093070,1.5670194719,0.0009020490,0.0000005443,0.0000368319,chi2
46,1e-06,5000,moons,0.1357459843,1541.8000000000,62.4398230553,0.0034395330,0.0000288518,0.0195687760,0.0011742531,36.0513522631,1.5480266148,0.0000596705,0.0000003897,0.0000491283,chi2
47,1e-06,5000,slopes,0.0211201459,794.4000000000,30.3964241505,0.0029667193,0.0000029942,0.0141963677,0.0003297999,47.8936321446,1.8750761300,0.0007807614,0.0000000534,0.0000351693,chi2
48,1e-05,500,crescents,0.0332245342,250.6000000000,0.8463770866,0.0008377967,0.0000013865,0.0439239994,0.0010528224,34.2023391013,0.1352621758,0.0002589503,0.0000000846,0.0003281098,chi2
49,1e-05,500,densities,0.1375227213,301.8000000000,1.0167101383,0.0010360536,0.0000064325,0.0510512002,0.0035723837,13.5535973085,0.0921129248,0.0003162031,0.0000003821,0.0004387932,chi2
50,1e-05,500,moons,0.1378300190,573.0000000000,1.9300153732,0.0010684425,0.0000111061,0.0598967999,0.0047840983,70.1427116670,0.2982206967,0.0000631529,0.0000008230,0.0001683182,chi2
51,1e-05,500,slopes,0.0218767542,286.6000000000,0.9630999565,0.0009623159,0.0000011117,0.0452664003,0.0007275137,43.1891190000,0.1317660718,0.0002411516,0.0000000387,0.0005031309,chi2
52,1e-05,1000,crescents,0.0326258920,261.6000000000,1.0050732613,0.0007972872,0.0000012857,0.0431541994,0.0006406600,14.3457310723,0.0831643047,0.0002114376,0.0000000826,0.0004439147,chi2
53,1e-05,1000,densities,0.1371839941,307.2000000000,1.1227563381,0.0010008457,0.0000061525,0.0501159996,0.0025009390,20.7533129885,0.1259328195,0.0002694662,0.0000003876,0.0003907639,chi2
54,1e-05,1000,moons,0.1353665501,575.6000000000,2.2226819992,0.0010493395,0.0000104252,0.0586977996,0.0028603890,17.5157072366,0.0895457598,0.0000231656,0.0000003456,0.0002204206,chi2
55,1e-05,1000,slopes,0.0215355206,288.6000000000,1.0980283737,0.0008982608,0.0000010325,0.0441431999,0.0003474492,14.4844744468,0.0790009786,0.0002100390,0.0000000213,0.0002802805,chi2
56,1e-05,2000,crescents,0.0328064442,258.8000000000,1.6245619297,0.0008070869,0.0000013213,0.0426068000,0.0003958774,12.2759928315,0.0768321108,0.0002423592,0.0000000428,0.0002357120,chi2
57,1e-05,2000,densities,0.1370598316,305.2000000000,1.9209132671,0.0009941479,0.0000061249,0.0495507501,0.0014599664,14.8895936815,0.0938633118,0.0002616945,0.0000002018,0.0001531447,chi2
58,1e-05,2000,moons,0.1355308712,558.0000000000,3.4729771137,0.0010310455,0.0000104358,0.0582808986,0.0020715898,11.8110118110,0.0833367590,0.0000107024,0.0000001767,0.0003125574,chi2
59,1e-05,2000,slopes,0.0215910241,302.2000000000,1.8899974823,0.0009170797,0.0000010221,0.0434964985,0.0009351979,20.0424549395,0.1244679538,0.0002040904,0.0000000488,0.0000920154,chi2
60,1e-05,5000,crescents,0.0327138796,258.2000000000,10.4267437935,0.0007893227,0.0000012405,0.0422249757,0.0003143546,13.6821051012,0.7202546134,0.0001985499,0.0000000198,0.0000888332,chi2
61,1e-05,5000,densities,0.1368510008,302.6000000000,11.7223454952,0.0009869707,0.0000060524,0.0493002236,0.0003430339,10.5023806825,0.5426874303,0.0002616730,0.0000000617,0.0001328823,chi2
62,1e-05,5000,moons,0.1359745681,544.8000000000,21.1684788704,0.0010190060,0.0000102383,0.0581623197,0.0011742348,12.0913192002,0.4052669282,0.0000171115,0.0000001679,0.0002279378,chi2
63,1e-05,5000,slopes,0.0213339627,311.4000000000,11.9232016087,0.0008920513,0.0000009735,0.0432269044,0.0003297841,12.6214103808,0.4445302933,0.0002367470,0.0000000189,0.0000664267,chi2
64,0.0001,500,crescents,0.0338981032,87.8000000000,0.3119573116,0.0002131500,0.0000003952,0.1254936010,0.0010515046,9.0111042609,0.0562431296,0.0000540347,0.0000000443,0.0014584934,chi2
65,0.0001,500,densities,0.1381078571,98.6000000000,0.3182023048,0.0002823681,0.0000018440,0.1466583997,0.0035704229,4.8270073545,0.0598385709,0.0000945414,0.0000001190,0.0007687270,chi2
66,0.0001,500,moons,0.1383307755,181.4000000000,0.5660489082,0.0002824485,0.0000028545,0.1644567966,0.0047857531,22.0975111721,0.0973654177,0.0000145644,0.0000002129,0.0013933094,chi2
67,0.0001,500,slopes,0.0225225057,104.4000000000,0.3397992611,0.0002562407,0.0000003268,0.1291592002,0.0007309572,11.4149025401,0.0619432007,0.0000531484,0.0000000220,0.0013118775,chi2
68,0.0001,1000,crescents,0.0333118886,90.4000000000,0.3543015480,0.0002094186,0.0000003987,0.1255974025,0.0006456054,5.4129474411,0.0494355855,0.0000514564,0.0000000077,0.0012298515,chi2
69,0.0001,1000,densities,0.1377763569,101.2000000000,0.3423800468,0.0002771287,0.0000018247,0.1453129977,0.0025020760,6.7601775125,0.0482030628,0.0000755099,0.0000000911,0.0011859270,chi2
70,0.0001,1000,moons,0.1358760804,183.8000000000,0.6202563763,0.0002814304,0.0000027498,0.1635639966,0.0028572618,4.0865633483,0.0436262609,0.0000077817,0.0000000973,0.0011199688,chi2
71,0.0001,1000,slopes,0.0221949466,103.4000000000,0.3677383900,0.0002486595,0.0000003100,0.1281897992,0.0003491345,5.4129474411,0.0382531099,0.0000583154,0.0000000071,0.0005511304,chi2
72,0.0001,2000,crescents,0.0334989041,90.2000000000,0.5075430393,0.0002174191,0.0000003915,0.1250185996,0.0003946234,3.5637059362,0.0198847522,0.0000601743,0.0000000194,0.0007800955,chi2
73,0.0001,2000,densities,0.1376591235,102.8000000000,0.5522247314,0.0002723215,0.0000017388,0.1452303499,0.0014601223,4.9193495505,0.0338461057,0.0000734545,0.0000000657,0.0007294560,chi2
74,0.0001,2000,moons,0.1360431045,180.8000000000,0.9676060677,0.0002769407,0.0000027376,0.1634014457,0.0020702299,3.8987177379,0.0321546141,0.0000063614,0.0000000420,0.0012500283,chi2
75,0.0001,2000,slopes,0.0222597394,109.0000000000,0.5752636909,0.0002492813,0.0000003126,0.1271613002,0.0009348176,5.0497524692,0.0235945035,0.0000457355,0.0000000096,0.0004250045,chi2
76,0.0001,5000,crescents,0.0334107220,91.4000000000,3.1345358849,0.0002167942,0.0000003555,0.1242539436,0.0003153676,4.1593268686,0.1454250165,0.0000544752,0.0000000105,0.0002287043,chi2
77,0.0001,5000,densities,0.1374511570,101.6000000000,3.3418436527,0.0002775424,0.0000017102,0.1448562622,0.0003396172,3.8470768123,0.1630369846,0.0000775593,0.0000000212,0.0003673351,chi2
78,0.0001,5000,moons,0.1364875048,177.2000000000,5.7705377102,0.0002715324,0.0000027372,0.1636952221,0.0011740553,4.3817804600,0.1323269397,0.0000056820,0.0000000576,0.0007474565,chi2
79,0.0001,5000,slopes,0.0220059894,110.4000000000,3.7399707794,0.0002475001,0.0000002773,0.1268620461,0.0003301911,2.7018512172,0.1080005944,0.0000597032,0.0000000029,0.0003756418,chi2
80,0.001,500,crescents,0.0361236356,26.2000000000,0.0824093819,0.0000416397,0.0000001502,0.3338391960,0.0010683285,1.4832396974,0.0144090981,0.0000085507,0.0000000037,0.0050925657,chi2
81,0.001,500,densities,0.1400118291,29.0000000000,0.0641085148,0.0000577976,0.0000005675,0.4002960026,0.0035680176,1.2247448714,0.0022261371,0.0000171343,0.0000000136,0.0043747555,chi2
82,0.001,500,moons,0.1399359614,46.6000000000,0.1039002419,0.0000521825,0.0000009038,0.4032184005,0.0047696799,5.8566201857,0.0131880751,0.0000039739,0.0000000431,0.0038509985,chi2
83,0.001,500,slopes,0.0246772170,33.2000000000,0.0731585503,0.0000535902,0.0000001245,0.3485455990,0.0007355598,1.7888543820,0.0061438905,0.0000152918,0.0000000041,0.0071208901,chi2
84,0.001,1000,crescents,0.0355418161,26.8000000000,0.0723245621,0.0000414377,0.0000001424,0.3350462019,0.0006384777,1.3038404810,0.0035700133,0.0000118456,0.0000000022,0.0041614872,chi2
85,0.001,1000,densities,0.1396994054,29.8000000000,0.0770555496,0.0000566279,0.0000005632,0.3978090048,0.0024968249,1.7888543820,0.0144809953,0.0000148536,0.0000000241,0.0028200732,chi2
86,0.001,1000,moons,0.1375015229,47.4000000000,0.1192509174,0.0000535451,0.0000008596,0.4049741983,0.0028554041,0.8944271910,0.0202658424,0.0000041930,0.0000000237,0.0016101125,chi2
87,0.001,1000,slopes,0.0243719969,32.8000000000,0.0959531784,0.0000534668,0.0000001214,0.3480328023,0.0003474782,1.3038404810,0.0219756448,0.0000091815,0.0000000022,0.0027481796,chi2
88,0.001,2000,crescents,0.0357368171,27.0000000000,0.1182418823,0.0000446351,0.0000001437,0.3341284990,0.0003845521,1.2247448714,0.0059172963,0.0000158530,0.0000000039,0.0026205447,chi2
89,0.001,2000,densities,0.1395889044,30.4000000000,0.1192274094,0.0000587517,0.0000005631,0.3990261972,0.0014561135,1.3416407865,0.0059198574,0.0000185634,0.0000000154,0.0023245244,chi2
90,0.001,2000,moons,0.1376662135,46.4000000000,0.1818778515,0.0000558563,0.0000008525,0.4040236473,0.0020713323,1.1401754251,0.0044627610,0.0000024590,0.0000000212,0.0022190608,chi2
91,0.001,2000,slopes,0.0244464945,34.0000000000,0.1334754467,0.0000553559,0.0000001198,0.3464033484,0.0009316831,1.2247448714,0.0062246863,0.0000106844,0.0000000016,0.0015168887,chi2
92,0.001,5000,crescents,0.0356629252,27.4000000000,0.7127103329,0.0000407023,0.0000001443,0.3329233885,0.0003083108,0.8944271910,0.0413264858,0.0000087864,0.0000000021,0.0012201167,chi2
93,0.001,5000,densities,0.1393840462,30.2000000000,0.7148205757,0.0000563102,0.0000006080,0.3980024874,0.0003332673,1.0954451150,0.0279388442,0.0000170397,0.0000000071,0.0017208414,chi2
94,0.001,5000,moons,0.1381036699,46.0000000000,1.0828447819,0.0000514581,0.0000009118,0.4048962355,0.0011722803,1.2247448714,0.0282942321,0.0000030247,0.0000000142,0.0014361562,chi2
95,0.001,5000,slopes,0.0242023762,34.4000000000,0.8079053402,0.0000550467,0.0000001160,0.3467402160,0.0003297223,0.5477225575,0.0118357523,0.0000110073,0.0000000025,0.0015832405,chi2
96,0.01,500,crescents,0.0443393618,6.0000000000,0.0115818501,0.0000009331,0.0000001011,0.8154640079,0.0010418347,0.0000000000,0.0008903021,0.0000002583,0.0000000028,0.0078115931,chi2
97,0.01,500,densities,0.1462926477,6.0000000000,0.0099163532,0.0000006597,0.0000001439,0.8858631849,0.0036436274,0.0000000000,0.0003555262,0.0000002690,0.0000000048,0.0078129419,chi2
98,0.01,500,moons,0.1453916281,8.2000000000,0.0140865803,0.0000019512,0.0000001656,0.8091919899,0.0048731604,0.4472135955,0.0005693186,0.0000014622,0.0000000069,0.0186167436,chi2
99,0.01,500,slopes,0.0317547470,7.0000000000,0.0124554157,0.0000027936,0.0000001016,0.7929408073,0.0007853803,0.0000000000,0.0001209677,0.0000014458,0.0000000034,0.0176695631,chi2
100,0.01,1000,crescents,0.0437299617,6.0000000000,0.0129460812,0.0000010536,0.0000001007,0.8155365944,0.0006628510,0.0000000000,0.0012743816,0.0000002461,0.0000000025,0.0058956321,chi2
101,0.01,1000,densities,0.1459818900,6.0000000000,0.0145135880,0.0000008316,0.0000001422,0.8820994020,0.0024909074,0.0000000000,0.0018777780,0.0000003445,0.0000000034,0.0074717524,chi2
102,0.01,1000,moons,0.1428993374,8.0000000000,0.0161229610,0.0000027234,0.0000001645,0.8061396003,0.0028694978,0.0000000000,0.0029972275,0.0000010628,0.0000000024,0.0058727885,chi2
103,0.01,1000,slopes,0.0314589676,7.0000000000,0.0127571583,0.0000028844,0.0000000996,0.7903053999,0.0003172047,0.0000000000,0.0002991714,0.0000009536,0.0000000015,0.0093848890,chi2
104,0.01,2000,crescents,0.0439212739,6.0000000000,0.0186760902,0.0000011417,0.0000000939,0.8142969012,0.0003603727,0.0000000000,0.0002278981,0.0000003003,0.0000000015,0.0057656311,chi2
105,0.01,2000,densities,0.1458270282,6.0000000000,0.0173059940,0.0000008085,0.0000001388,0.8820096016,0.0014561601,0.0000000000,0.0001349063,0.0000002379,0.0000000017,0.0046051666,chi2
106,0.01,2000,moons,0.1430845052,8.0000000000,0.0270894527,0.0000024213,0.0000001590,0.8069344997,0.0020580238,0.0000000000,0.0014468103,0.0000005140,0.0000000034,0.0039022475,chi2
107,0.01,2000,slopes,0.0315203618,7.2000000000,0.0205760002,0.0000030417,0.0000000919,0.7842954993,0.0009579748,0.4472135955,0.0015486588,0.0000012399,0.0000000020,0.0055196124,chi2
108,0.01,5000,crescents,0.0438623026,6.0000000000,0.1097595692,0.0000012077,0.0000000734,0.8120686293,0.0003232170,0.0000000000,0.0005406350,0.0000001249,0.0000000009,0.0022396561,chi2
109,0.01,5000,densities,0.1456615627,6.0000000000,0.0995523930,0.0000007339,0.0000001203,0.8826148152,0.0003222703,0.0000000000,0.0008608440,0.0000000915,0.0000000011,0.0021728633,chi2
110,0.01,5000,moons,0.1435350925,8.0000000000,0.1351808071,0.0000019297,0.0000001330,0.8108533382,0.0011529969,0.0000000000,0.0017974868,0.0000003410,0.0000000026,0.0029643182,chi2
111,0.01,5000,slopes,0.0312786277,7.0000000000,0.1150990009,0.0000037628,0.0000000738,0.7853246331,0.0003179030,0.0000000000,0.0008090809,0.0000004803,0.0000000014,0.0038783053,chi2
112,0.1,500,crescents,0.0578401014,2.0000000000,0.0020396709,0.0000000889,0.0000001016,1.0000000000,0.0008344943,0.0000000000,0.0001290827,0.0000000019,0.0000000018,0.0000000000,chi2
113,0.1,500,densities,0.1547817647,2.0000000000,0.0019612312,0.0000000937,0.0000001013,1.0000000000,0.0033931477,0.0000000000,0.0000236786,0.0000000027,0.0000000023,0.0000000000,chi2
114,0.1,500,moons,0.1588647604,2.0000000000,0.0027784824,0.0000000910,0.0000001004,1.0000000000,0.0039823159,0.0000000000,0.0013795413,0.0000000024,0.0000000020,0.0000000000,chi2
115,0.1,500,slopes,0.0461612165,2.0000000000,0.0019711971,0.0000000884,0.0000001006,1.0000000000,0.0010769949,0.0000000000,0.0000221135,0.0000000028,0.0000000029,0.0000000000,chi2
116,0.1,1000,crescents,0.0572052002,2.0000000000,0.0025031567,0.0000000908,0.0000000993,1.0000000000,0.0008984226,0.0000000000,0.0002304713,0.0000000023,0.0000000003,0.0000000000,chi2
117,0.1,1000,densities,0.1546670109,2.0000000000,0.0022331715,0.0000000918,0.0000001003,1.0000000000,0.0022836164,0.0000000000,0.0000116357,0.0000000014,0.0000000014,0.0000000000,chi2
118,0.1,1000,moons,0.1565193206,2.0000000000,0.0025274277,0.0000000925,0.0000001014,1.0000000000,0.0025972026,0.0000000000,0.0002042175,0.0000000021,0.0000000007,0.0000000000,chi2
119,0.1,1000,slopes,0.0459663413,2.0000000000,0.0028353214,0.0000000900,0.0000000998,1.0000000000,0.0006562037,0.0000000000,0.0003543579,0.0000000025,0.0000000013,0.0000000000,chi2
120,0.1,2000,crescents,0.0574425437,2.0000000000,0.0038810253,0.0000000907,0.0000000909,1.0000000000,0.0003864360,0.0000000000,0.0000974431,0.0000000026,0.0000000024,0.0000000000,chi2
121,0.1,2000,densities,0.1545385540,2.0000000000,0.0038323879,0.0000000912,0.0000000909,1.0000000000,0.0012531127,0.0000000000,0.0000118724,0.0000000017,0.0000000007,0.0000000000,chi2
122,0.1,2000,moons,0.1566247255,2.0000000000,0.0043562889,0.0000000919,0.0000000909,1.0000000000,0.0018860099,0.0000000000,0.0004360436,0.0000000018,0.0000000019,0.0000000000,chi2
123,0.1,2000,slopes,0.0463276088,2.0000000000,0.0038697243,0.0000000891,0.0000000915,1.0000000000,0.0012012593,0.0000000000,0.0000741435,0.0000000014,0.0000000021,0.0000000000,chi2
124,0.1,5000,crescents,0.0574961647,2.0000000000,0.0193365574,0.0000000613,0.0000000675,1.0000000000,0.0003198174,0.0000000000,0.0000700599,0.0000000006,0.0000000006,0.0000000000,chi2
125,0.1,5000,densities,0.1543372720,2.0000000000,0.0204669476,0.0000000632,0.0000000684,1.0000000000,0.0003115316,0.0000000000,0.0009780748,0.0000000008,0.0000000007,0.0000000000,chi2
126,0.1,5000,moons,0.1568769842,2.0000000000,0.0220270157,0.0000000643,0.0000000697,1.0000000000,0.0010751296,0.0000000000,0.0000661630,0.0000000008,0.0000000010,0.0000000000,chi2
127,0.1,5000,slopes,0.0460287027,2.0000000000,0.0192944527,0.0000000613,0.0000000678,1.0000000000,0.0003688064,0.0000000000,0.0000265922,0.0000000005,0.0000000006,0.0000000000,chi2
0,1e-08,500,crescents,-1.0000000000,2.0000000000,0.0079998016,-1.0000000000,-1.0000000000,0.9988551974,-1.0000000000,0.0000000000,0.0024048508,-1.0000000000,-1.0000000000,0.0001192253,rchi2
1,1e-08,500,densities,-1.0000000000,2.0000000000,0.0121863365,-1.0000000000,-1.0000000000,0.9989064097,-1.0000000000,0.0000000000,0.0020423743,-1.0000000000,-1.0000000000,0.0001436552,rchi2
2,1e-08,500,moons,-1.0000000000,2.0000000000,0.0139298916,-1.0000000000,-1.0000000000,0.9992895961,-1.0000000000,0.0000000000,0.0013283942,-1.0000000000,-1.0000000000,0.0000742373,rchi2
3,1e-08,500,slopes,-1.0000000000,2.0000000000,0.0078620911,-1.0000000000,-1.0000000000,0.9991095901,-1.0000000000,0.0000000000,0.0004475662,-1.0000000000,-1.0000000000,0.0001040152,rchi2
4,1e-08,1000,crescents,-1.0000000000,2.0000000000,0.0015440464,-1.0000000000,-1.0000000000,0.9994050026,-1.0000000000,0.0000000000,0.0000192126,-1.0000000000,-1.0000000000,0.0000348716,rchi2
5,1e-08,1000,densities,-1.0000000000,2.0000000000,0.0018791676,-1.0000000000,-1.0000000000,0.9994680047,-1.0000000000,0.0000000000,0.0000298992,-1.0000000000,-1.0000000000,0.0000632787,rchi2
6,1e-08,1000,moons,-1.0000000000,2.0000000000,0.0021380901,-1.0000000000,-1.0000000000,0.9996201992,-1.0000000000,0.0000000000,0.0004601702,-1.0000000000,-1.0000000000,0.0000438331,rchi2
7,1e-08,1000,slopes,-1.0000000000,2.0000000000,0.0016184330,-1.0000000000,-1.0000000000,0.9995639920,-1.0000000000,0.0000000000,0.0000836887,-1.0000000000,-1.0000000000,0.0000282159,rchi2
8,1e-08,2000,crescents,-1.0000000000,1.0000000000,6.5254299641,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.2363744369,-1.0000000000,-1.0000000000,0.0000000000,rchi2
9,1e-08,2000,densities,-1.0000000000,1.0000000000,6.5766014099,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1639845816,-1.0000000000,-1.0000000000,0.0000000000,rchi2
10,1e-08,2000,moons,-1.0000000000,1.0000000000,6.4535311222,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1052789780,-1.0000000000,-1.0000000000,0.0000000000,rchi2
11,1e-08,2000,slopes,-1.0000000000,1.0000000000,6.4591504574,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1288495864,-1.0000000000,-1.0000000000,0.0000000000,rchi2
12,1e-08,5000,crescents,-1.0000000000,1.0000000000,40.4356477737,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0506627276,-1.0000000000,-1.0000000000,0.0000000000,rchi2
13,1e-08,5000,densities,-1.0000000000,1.0000000000,40.3737620831,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0123523508,-1.0000000000,-1.0000000000,0.0000000000,rchi2
14,1e-08,5000,moons,-1.0000000000,1.0000000000,40.3691111088,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0335209806,-1.0000000000,-1.0000000000,0.0000000000,rchi2
15,1e-08,5000,slopes,-1.0000000000,1.0000000000,40.4128337383,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0392150346,-1.0000000000,-1.0000000000,0.0000000000,rchi2
16,1e-07,500,crescents,-1.0000000000,2.0000000000,0.0096017361,-1.0000000000,-1.0000000000,0.9981479883,-1.0000000000,0.0000000000,0.0019020605,-1.0000000000,-1.0000000000,0.0000647391,rchi2
17,1e-07,500,densities,-1.0000000000,2.0000000000,0.0199061394,-1.0000000000,-1.0000000000,0.9983975887,-1.0000000000,0.0000000000,0.0239760654,-1.0000000000,-1.0000000000,0.0001112640,rchi2
18,1e-07,500,moons,-1.0000000000,2.0000000000,0.0090888023,-1.0000000000,-1.0000000000,0.9983719945,-1.0000000000,0.0000000000,0.0005089374,-1.0000000000,-1.0000000000,0.0001051912,rchi2
19,1e-07,500,slopes,-1.0000000000,2.0000000000,0.0123378277,-1.0000000000,-1.0000000000,0.9983183861,-1.0000000000,0.0000000000,0.0028254006,-1.0000000000,-1.0000000000,0.0000591653,rchi2
20,1e-07,1000,crescents,-1.0000000000,2.0000000000,0.0019435406,-1.0000000000,-1.0000000000,0.9991312027,-1.0000000000,0.0000000000,0.0002608041,-1.0000000000,-1.0000000000,0.0000178177,rchi2
21,1e-07,1000,densities,-1.0000000000,2.0000000000,0.0015332699,-1.0000000000,-1.0000000000,0.9992241979,-1.0000000000,0.0000000000,0.0000140677,-1.0000000000,-1.0000000000,0.0000507902,rchi2
22,1e-07,1000,moons,-1.0000000000,2.0000000000,0.0015660763,-1.0000000000,-1.0000000000,0.9987471938,-1.0000000000,0.0000000000,0.0000197496,-1.0000000000,-1.0000000000,0.0000419029,rchi2
23,1e-07,1000,slopes,-1.0000000000,2.0000000000,0.0030408382,-1.0000000000,-1.0000000000,0.9992087960,-1.0000000000,0.0000000000,0.0010881651,-1.0000000000,-1.0000000000,0.0000252085,rchi2
24,1e-07,2000,crescents,-1.0000000000,1.0000000000,6.6106564045,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1988793188,-1.0000000000,-1.0000000000,0.0000000000,rchi2
25,1e-07,2000,densities,-1.0000000000,1.0000000000,6.5578378201,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1710990955,-1.0000000000,-1.0000000000,0.0000000000,rchi2
26,1e-07,2000,moons,-1.0000000000,1.0000000000,6.6670723915,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1936774943,-1.0000000000,-1.0000000000,0.0000000000,rchi2
27,1e-07,2000,slopes,-1.0000000000,1.0000000000,6.5165841579,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1886272516,-1.0000000000,-1.0000000000,0.0000000000,rchi2
28,1e-07,5000,crescents,-1.0000000000,1.0000000000,40.3834970951,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0512389439,-1.0000000000,-1.0000000000,0.0000000000,rchi2
29,1e-07,5000,densities,-1.0000000000,1.0000000000,40.4009269238,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0183569768,-1.0000000000,-1.0000000000,0.0000000000,rchi2
30,1e-07,5000,moons,-1.0000000000,1.0000000000,40.4453521729,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0216024650,-1.0000000000,-1.0000000000,0.0000000000,rchi2
31,1e-07,5000,slopes,-1.0000000000,1.0000000000,40.4221693993,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0535425613,-1.0000000000,-1.0000000000,0.0000000000,rchi2
32,1e-06,500,crescents,-1.0000000000,2.0000000000,0.0211967468,-1.0000000000,-1.0000000000,0.9986104012,-1.0000000000,0.0000000000,0.0219149764,-1.0000000000,-1.0000000000,0.0000589561,rchi2
33,1e-06,500,densities,-1.0000000000,2.0000000000,0.0091377258,-1.0000000000,-1.0000000000,0.9995431900,-1.0000000000,0.0000000000,0.0002161270,-1.0000000000,-1.0000000000,0.0000510281,rchi2
34,1e-06,500,moons,-1.0000000000,2.0000000000,0.0123603821,-1.0000000000,-1.0000000000,0.9991439939,-1.0000000000,0.0000000000,0.0020725131,-1.0000000000,-1.0000000000,0.0001256029,rchi2
35,1e-06,500,slopes,-1.0000000000,2.0000000000,0.0077713490,-1.0000000000,-1.0000000000,0.9994408011,-1.0000000000,0.0000000000,0.0004177889,-1.0000000000,-1.0000000000,0.0000424713,rchi2
36,1e-06,1000,crescents,-1.0000000000,2.0000000000,0.0016099930,-1.0000000000,-1.0000000000,0.9991721988,-1.0000000000,0.0000000000,0.0000750768,-1.0000000000,-1.0000000000,0.0000402534,rchi2
37,1e-06,1000,densities,-1.0000000000,2.0000000000,0.0016532898,-1.0000000000,-1.0000000000,0.9997263908,-1.0000000000,0.0000000000,0.0000293882,-1.0000000000,-1.0000000000,0.0000186027,rchi2
38,1e-06,1000,moons,-1.0000000000,2.0000000000,0.0019721508,-1.0000000000,-1.0000000000,0.9994384050,-1.0000000000,0.0000000000,0.0001916648,-1.0000000000,-1.0000000000,0.0000497301,rchi2
39,1e-06,1000,slopes,-1.0000000000,2.0000000000,0.0016256809,-1.0000000000,-1.0000000000,0.9994995952,-1.0000000000,0.0000000000,0.0000340924,-1.0000000000,-1.0000000000,0.0000204766,rchi2
40,1e-06,2000,crescents,-1.0000000000,1.0000000000,6.6459316254,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.2018349980,-1.0000000000,-1.0000000000,0.0000000000,rchi2
41,1e-06,2000,densities,-1.0000000000,1.0000000000,6.8536915779,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.2248111907,-1.0000000000,-1.0000000000,0.0000000000,rchi2
42,1e-06,2000,moons,-1.0000000000,1.0000000000,6.4565164566,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.3226586003,-1.0000000000,-1.0000000000,0.0000000000,rchi2
43,1e-06,2000,slopes,-1.0000000000,1.0000000000,6.3104583740,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1240506347,-1.0000000000,-1.0000000000,0.0000000000,rchi2
44,1e-06,5000,crescents,-1.0000000000,1.0000000000,40.3957822800,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0257885640,-1.0000000000,-1.0000000000,0.0000000000,rchi2
45,1e-06,5000,densities,-1.0000000000,1.0000000000,40.3500403404,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1484882501,-1.0000000000,-1.0000000000,0.0000000000,rchi2
46,1e-06,5000,moons,-1.0000000000,1.0000000000,40.2466987133,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0736279960,-1.0000000000,-1.0000000000,0.0000000000,rchi2
47,1e-06,5000,slopes,-1.0000000000,1.0000000000,40.3845595837,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0147240627,-1.0000000000,-1.0000000000,0.0000000000,rchi2
48,1e-05,500,crescents,-1.0000000000,2.0000000000,0.0082643509,-1.0000000000,-1.0000000000,0.9992727995,-1.0000000000,0.0000000000,0.0004637234,-1.0000000000,-1.0000000000,0.0001119103,rchi2
49,1e-05,500,densities,-1.0000000000,866.2000000000,5.8547829151,-1.0000000000,-1.0000000000,0.9998335958,-1.0000000000,360.1259501897,2.4636083722,-1.0000000000,-1.0000000000,0.0000460133,rchi2
50,1e-05,500,moons,-1.0000000000,2289.2000000000,15.3675635338,-1.0000000000,-1.0000000000,0.9995912075,-1.0000000000,1357.4222629676,9.0248674771,-1.0000000000,-1.0000000000,0.0000565977,rchi2
51,1e-05,500,slopes,-1.0000000000,2.0000000000,0.0093360424,-1.0000000000,-1.0000000000,0.9999824047,-1.0000000000,0.0000000000,0.0007580342,-1.0000000000,-1.0000000000,0.0000134519,rchi2
52,1e-05,1000,crescents,-1.0000000000,2.0000000000,0.0019389629,-1.0000000000,-1.0000000000,0.9995800138,-1.0000000000,0.0000000000,0.0009426180,-1.0000000000,-1.0000000000,0.0000323037,rchi2
53,1e-05,1000,densities,-1.0000000000,2.2000000000,0.0024525166,-1.0000000000,-1.0000000000,0.9998957872,-1.0000000000,0.4472135955,0.0012934376,-1.0000000000,-1.0000000000,0.0000212886,rchi2
54,1e-05,1000,moons,-1.0000000000,2.4000000000,0.0026692867,-1.0000000000,-1.0000000000,0.9996689916,-1.0000000000,0.8944271910,0.0025247791,-1.0000000000,-1.0000000000,0.0000553116,rchi2
55,1e-05,1000,slopes,-1.0000000000,2.0000000000,0.0022396088,-1.0000000000,-1.0000000000,0.9999539971,-1.0000000000,0.0000000000,0.0007272392,-1.0000000000,-1.0000000000,0.0000063712,rchi2
56,1e-05,2000,crescents,-1.0000000000,1.0000000000,6.4997432232,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.2843245956,-1.0000000000,-1.0000000000,0.0000000000,rchi2
57,1e-05,2000,densities,-1.0000000000,1.0000000000,6.5660377026,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1306956505,-1.0000000000,-1.0000000000,0.0000000000,rchi2
58,1e-05,2000,moons,-1.0000000000,1.0000000000,6.5482663155,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1517720207,-1.0000000000,-1.0000000000,0.0000000000,rchi2
59,1e-05,2000,slopes,-1.0000000000,1.0000000000,6.5986750603,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1458737899,-1.0000000000,-1.0000000000,0.0000000000,rchi2
60,1e-05,5000,crescents,-1.0000000000,1.0000000000,40.4236455441,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0261263362,-1.0000000000,-1.0000000000,0.0000000000,rchi2
61,1e-05,5000,densities,-1.0000000000,1.0000000000,40.4001541615,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0127023576,-1.0000000000,-1.0000000000,0.0000000000,rchi2
62,1e-05,5000,moons,-1.0000000000,1.0000000000,40.4002477646,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0252814809,-1.0000000000,-1.0000000000,0.0000000000,rchi2
63,1e-05,5000,slopes,-1.0000000000,1.0000000000,40.4150476933,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0228055828,-1.0000000000,-1.0000000000,0.0000000000,rchi2
64,0.0001,500,crescents,-1.0000000000,640.2000000000,3.7695148945,-1.0000000000,-1.0000000000,0.9999303937,-1.0000000000,182.3175800629,1.0941188956,-1.0000000000,-1.0000000000,0.0000066824,rchi2
65,0.0001,500,densities,-1.0000000000,2368.0000000000,14.9546123028,-1.0000000000,-1.0000000000,0.9989679933,-1.0000000000,786.9367827215,4.8101471529,-1.0000000000,-1.0000000000,0.0000722730,rchi2
66,0.0001,500,moons,-1.0000000000,5541.4000000000,34.9221112251,-1.0000000000,-1.0000000000,0.9992431879,-1.0000000000,1573.9208366370,9.2669239303,-1.0000000000,-1.0000000000,0.0000658194,rchi2
67,0.0001,500,slopes,0.0033403932,587.8000000000,3.5180474758,1.3720575809,0.0136602966,1.0000000000,0.0001882941,246.6793465209,1.3539213775,0.0236540114,0.0039413373,0.0000000000,rchi2
68,0.0001,1000,crescents,-1.0000000000,35.2000000000,0.1217309475,-1.0000000000,-1.0000000000,0.9998983979,-1.0000000000,31.5863894739,0.1152719158,-1.0000000000,-1.0000000000,0.0000194839,rchi2
69,0.0001,1000,densities,-1.0000000000,2.0000000000,0.0015060425,-1.0000000000,-1.0000000000,0.9994646192,-1.0000000000,0.0000000000,0.0000085804,-1.0000000000,-1.0000000000,0.0000486347,rchi2
70,0.0001,1000,moons,-1.0000000000,2.0000000000,0.0015128613,-1.0000000000,-1.0000000000,0.9996936083,-1.0000000000,0.0000000000,0.0000095197,-1.0000000000,-1.0000000000,0.0000450892,rchi2
71,0.0001,1000,slopes,-1.0000000000,4.2000000000,0.0094655991,-1.0000000000,-1.0000000000,0.9999992013,-1.0000000000,3.1937438845,0.0084579258,-1.0000000000,-1.0000000000,0.0000012960,rchi2
72,0.0001,2000,crescents,-1.0000000000,1.0000000000,6.5712201595,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0712414327,-1.0000000000,-1.0000000000,0.0000000000,rchi2
73,0.0001,2000,densities,-1.0000000000,1.0000000000,6.5178465843,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1924151883,-1.0000000000,-1.0000000000,0.0000000000,rchi2
74,0.0001,2000,moons,-1.0000000000,1.0000000000,6.5849984646,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0862150089,-1.0000000000,-1.0000000000,0.0000000000,rchi2
75,0.0001,2000,slopes,-1.0000000000,1.0000000000,6.5410910606,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1277643170,-1.0000000000,-1.0000000000,0.0000000000,rchi2
76,0.0001,5000,crescents,-1.0000000000,1.0000000000,40.3869528294,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0272823517,-1.0000000000,-1.0000000000,0.0000000000,rchi2
77,0.0001,5000,densities,-1.0000000000,1.0000000000,40.4181724548,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0468641992,-1.0000000000,-1.0000000000,0.0000000000,rchi2
78,0.0001,5000,moons,-1.0000000000,1.0000000000,40.3801846981,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0126580486,-1.0000000000,-1.0000000000,0.0000000000,rchi2
79,0.0001,5000,slopes,-1.0000000000,1.0000000000,40.3914362431,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0468248693,-1.0000000000,-1.0000000000,0.0000000000,rchi2
80,0.001,500,crescents,0.0307173744,1516.4000000000,7.8729376316,0.9305511355,0.0352219954,1.0000000000,0.0009876749,197.3836366065,1.0725131300,0.0191815049,0.0018387900,0.0000000000,rchi2
81,0.001,500,densities,-1.0000000000,6378.4000000000,33.7256213665,-1.0000000000,-1.0000000000,0.9996088028,-1.0000000000,1657.5975989365,8.3201172433,-1.0000000000,-1.0000000000,0.0000337478,rchi2
82,0.001,500,moons,-1.0000000000,12387.8000000000,66.6760066032,-1.0000000000,-1.0000000000,0.9993175864,-1.0000000000,4295.8440032199,21.8561561020,-1.0000000000,-1.0000000000,0.0000833519,rchi2
83,0.001,500,slopes,0.0106816927,2825.6000000000,14.8214391232,0.9457732677,0.0045313490,1.0000000000,0.0005671961,805.8112682260,4.1817666355,0.0464596506,0.0009792269,0.0000000000,rchi2
84,0.001,1000,crescents,-1.0000000000,2.0000000000,0.0014714241,-1.0000000000,-1.0000000000,0.9999059916,-1.0000000000,0.0000000000,0.0000196117,-1.0000000000,-1.0000000000,0.0000064513,rchi2
85,0.001,1000,densities,-1.0000000000,2.0000000000,0.0014740467,-1.0000000000,-1.0000000000,0.9993548036,-1.0000000000,0.0000000000,0.0000046617,-1.0000000000,-1.0000000000,0.0000098242,rchi2
86,0.001,1000,moons,-1.0000000000,2.0000000000,0.0015542507,-1.0000000000,-1.0000000000,0.9993294001,-1.0000000000,0.0000000000,0.0000790312,-1.0000000000,-1.0000000000,0.0000266901,rchi2
87,0.001,1000,slopes,0.0121288355,2.0000000000,0.0014894485,1.0230992317,0.3665135086,1.0000000000,0.0002402612,0.0000000000,0.0000120930,0.0187266427,0.0163728083,0.0000000000,rchi2
88,0.001,2000,crescents,-1.0000000000,1.0000000000,6.5105940342,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0993436879,-1.0000000000,-1.0000000000,0.0000000000,rchi2
89,0.001,2000,densities,-1.0000000000,1.0000000000,6.5376103401,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1239319445,-1.0000000000,-1.0000000000,0.0000000000,rchi2
90,0.001,2000,moons,-1.0000000000,1.0000000000,6.6314292908,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1858409503,-1.0000000000,-1.0000000000,0.0000000000,rchi2
91,0.001,2000,slopes,-1.0000000000,1.0000000000,6.6125425816,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.1244515459,-1.0000000000,-1.0000000000,0.0000000000,rchi2
92,0.001,5000,crescents,-1.0000000000,1.0000000000,40.3756555080,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0253646621,-1.0000000000,-1.0000000000,0.0000000000,rchi2
93,0.001,5000,densities,-1.0000000000,1.0000000000,40.3669231892,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0193794477,-1.0000000000,-1.0000000000,0.0000000000,rchi2
94,0.001,5000,moons,-1.0000000000,1.0000000000,40.4371671677,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0285270810,-1.0000000000,-1.0000000000,0.0000000000,rchi2
95,0.001,5000,slopes,-1.0000000000,1.0000000000,40.3943713665,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0131654356,-1.0000000000,-1.0000000000,0.0000000000,rchi2
96,0.01,500,crescents,0.0470898896,1731.8000000000,10.2981091976,0.0048184841,0.0000184804,1.0000000000,0.0009469517,232.0349111664,1.4764311683,0.0009047431,0.0000039746,0.0000000000,rchi2
97,0.01,500,densities,0.1486112058,333.8000000000,2.0122669697,0.0003955694,0.0000039301,1.0000000000,0.0034997964,61.7389666256,0.5057856755,0.0001694900,0.0000020514,0.0000000000,rchi2
98,0.01,500,moons,0.1498629421,307.8000000000,1.8063740253,0.0002799571,0.0000027549,1.0000000000,0.0044726499,51.1047942956,0.4846111439,0.0000697363,0.0000008250,0.0000000000,rchi2
99,0.01,500,slopes,0.0356217794,515.4000000000,3.1497870445,0.0024519874,0.0000062478,1.0000000000,0.0007681294,123.3624740349,0.8788933104,0.0006777799,0.0000019925,0.0000000000,rchi2
100,0.01,1000,crescents,0.0463675708,2354.4000000000,13.8102864265,0.0120645443,0.0000941859,1.0000000000,0.0007404530,274.5419822177,1.7253888857,0.0014818386,0.0000147827,0.0000000000,rchi2
101,0.01,1000,densities,0.1483794034,413.2000000000,2.2825106621,0.0008651861,0.0000097832,1.0000000000,0.0024033351,77.0597171030,0.3520988207,0.0001800542,0.0000026784,0.0000000000,rchi2
102,0.01,1000,moons,0.1474486172,506.0000000000,2.8958494186,0.0005727792,0.0000108210,1.0000000000,0.0027727161,107.6522178127,0.7969144237,0.0002617632,0.0000046689,0.0000000000,rchi2
103,0.01,1000,slopes,0.0352877803,686.0000000000,3.8066980839,0.0064134976,0.0000278242,1.0000000000,0.0004517786,104.1921302210,0.8520667794,0.0015205023,0.0000107231,0.0000000000,rchi2
104,0.01,2000,crescents,0.0464138277,2919.6000000000,21.5269726753,0.0268445633,0.0005662823,1.0000000000,0.0003355330,145.5121988013,1.1646191984,0.0040604482,0.0000950611,0.0000000000,rchi2
105,0.01,2000,densities,0.1482270002,500.2000000000,3.8252493858,0.0019190053,0.0000423173,1.0000000000,0.0013716886,59.2173960927,0.3072179179,0.0004743740,0.0000163784,0.0000000000,rchi2
106,0.01,2000,moons,0.1462456584,260.0000000000,3.9776243210,0.0013637274,0.0000401804,0.9881999969,0.0006182521,366.2813126546,1.1350514664,0.0003259821,0.0000003553,0.0150440955,rchi2
107,0.01,2000,slopes,0.0353525892,756.0000000000,5.6144375801,0.0145596845,0.0001141753,1.0000000000,0.0010189647,106.7965355243,0.9299699397,0.0024744894,0.0000271274,0.0000000000,rchi2
108,0.01,5000,crescents,-1.0000000000,1.0000000000,40.4312953949,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0149418385,-1.0000000000,-1.0000000000,0.0000000000,rchi2
109,0.01,5000,densities,-1.0000000000,1.0000000000,40.4202606678,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0370336484,-1.0000000000,-1.0000000000,0.0000000000,rchi2
110,0.01,5000,moons,-1.0000000000,1.0000000000,40.4267436504,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0734144888,-1.0000000000,-1.0000000000,0.0000000000,rchi2
111,0.01,5000,slopes,-1.0000000000,1.0000000000,40.3910442352,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0259498245,-1.0000000000,-1.0000000000,0.0000000000,rchi2
112,0.1,500,crescents,0.0578687482,5.0000000000,0.0223153591,0.0000001705,0.0000000926,1.0000000000,0.0008435874,0.0000000000,0.0003229554,0.0000000168,0.0000000015,0.0000000000,rchi2
113,0.1,500,densities,0.1547982842,5.0000000000,0.0579992771,0.0000001498,0.0000000932,1.0000000000,0.0033930939,0.0000000000,0.0464114917,0.0000000186,0.0000000015,0.0000000000,rchi2
114,0.1,500,moons,0.1589199781,7.0000000000,0.0351069927,0.0000001545,0.0000000923,1.0000000000,0.0039842950,0.0000000000,0.0034956079,0.0000000509,0.0000000039,0.0000000000,rchi2
115,0.1,500,slopes,0.0462706968,5.4000000000,0.0253279686,0.0000003658,0.0000000929,1.0000000000,0.0010897255,0.5477225575,0.0029919192,0.0000002391,0.0000000021,0.0000000000,rchi2
116,0.1,1000,crescents,0.0572288983,5.0000000000,0.0288595676,0.0000001925,0.0000000960,1.0000000000,0.0009057816,0.0000000000,0.0146584048,0.0000000214,0.0000000024,0.0000000000,rchi2
117,0.1,1000,densities,0.1546844751,5.0000000000,0.0224571228,0.0000001687,0.0000000973,1.0000000000,0.0022833795,0.0000000000,0.0000477561,0.0000000323,0.0000000020,0.0000000000,rchi2
118,0.1,1000,moons,0.1565785468,7.0000000000,0.0336376667,0.0000001702,0.0000000981,1.0000000000,0.0025999965,0.0000000000,0.0002873814,0.0000000432,0.0000000012,0.0000000000,rchi2
119,0.1,1000,slopes,0.0460732251,5.8000000000,0.0262042999,0.0000002014,0.0000000961,1.0000000000,0.0006675251,0.4472135955,0.0019273599,0.0000002075,0.0000000016,0.0000000000,rchi2
120,0.1,2000,crescents,0.0574685529,5.0000000000,0.0350103378,0.0000001912,0.0000000867,1.0000000000,0.0003887679,0.0000000000,0.0002827297,0.0000000281,0.0000000013,0.0000000000,rchi2
121,0.1,2000,densities,0.1545560390,5.0000000000,0.0361866474,0.0000001741,0.0000000864,1.0000000000,0.0012532159,0.0000000000,0.0001970793,0.0000000219,0.0000000019,0.0000000000,rchi2
122,0.1,2000,moons,0.1566831738,7.0000000000,0.0498083591,0.0000001475,0.0000000854,1.0000000000,0.0018881086,0.0000000000,0.0008677815,0.0000000151,0.0000000016,0.0000000000,rchi2
123,0.1,2000,slopes,0.0464405306,6.0000000000,0.0621378422,0.0000001196,0.0000000875,1.0000000000,0.0012081972,0.0000000000,0.0432006070,0.0000000102,0.0000000018,0.0000000000,rchi2
124,0.1,5000,crescents,0.0575229414,5.0000000000,0.2290777683,0.0000001691,0.0000000685,1.0000000000,0.0003218987,0.0000000000,0.0036342527,0.0000000112,0.0000000003,0.0000000000,rchi2
125,0.1,5000,densities,0.1543544441,5.0000000000,0.2493420124,0.0000001613,0.0000000692,1.0000000000,0.0003114127,0.0000000000,0.0046050227,0.0000000266,0.0000000004,0.0000000000,rchi2
126,0.1,5000,moons,0.1569255948,7.0000000000,0.3329665184,0.0000001215,0.0000000702,1.0000000000,0.0010793928,0.0000000000,0.0030840679,0.0000000127,0.0000000012,0.0000000000,rchi2
127,0.1,5000,slopes,0.0461404204,6.0000000000,0.2886451721,0.0000000988,0.0000000684,1.0000000000,0.0003695267,0.0000000000,0.0019115378,0.0000000041,0.0000000010,0.0000000000,rchi2
0,1e-08,500,crescents,0.0087501567,2.0000000000,0.0066972256,1.7180322170,0.8756490469,1.0000000000,0.0003651440,0.0000000000,0.0000243650,0.0499639530,0.0164865131,0.0000000000,hell2
1,1e-08,500,densities,0.0039102014,2.0000000000,0.0071380138,1.0293050289,0.9261908889,1.0000000000,0.0002203903,0.0000000000,0.0000848847,0.0087829592,0.0074986036,0.0000000000,hell2
2,1e-08,500,moons,0.0050346597,2.0000000000,0.0074745178,1.0805998087,0.8612367630,1.0000000000,0.0002679205,0.0000000000,0.0001647959,0.0077572904,0.0076878170,0.0000000000,hell2
3,1e-08,500,slopes,0.0007753214,2.0000000000,0.0068159103,1.5029972315,0.0420987837,1.0000000000,0.0001876766,0.0000000000,0.0001242539,0.0194300729,0.0109172161,0.0000000000,hell2
4,1e-08,1000,crescents,0.0078312604,2.0000000000,0.0069748878,2.4142704248,1.6652752638,1.0000000000,0.0041036571,0.0000000000,0.0001136802,1.2525706647,1.3036158415,0.0000000000,hell2
5,1e-08,1000,densities,0.0019959216,2.0000000000,0.0072154999,1.0154808998,0.9602883935,1.0000000000,0.0000596672,0.0000000000,0.0002463805,0.0038455273,0.0022625833,0.0000000000,hell2
6,1e-08,1000,moons,0.0025163848,2.0000000000,0.0078635693,1.0386999130,0.9251454353,1.0000000000,0.0001085190,0.0000000000,0.0001796517,0.0046115529,0.0040067988,0.0000000000,hell2
7,1e-08,1000,slopes,0.0003626311,2.0000000000,0.0070067406,1.5401889563,0.0376911819,1.0000000000,0.0000482784,0.0000000000,0.0000801263,0.0043558841,0.0024375470,0.0000000000,hell2
8,1e-08,2000,crescents,0.0084719026,2.0000000000,0.0113634586,3.4549153328,2.4891796112,1.0000000000,0.0010095833,0.0000000000,0.0002900582,0.3344494707,0.3149187187,0.0000000000,hell2
9,1e-08,2000,densities,0.0010068888,2.0000000000,0.0114634514,1.0067539215,0.9796472788,1.0000000000,0.0000330653,0.0000000000,0.0003384681,0.0028601578,0.0015631123,0.0000000000,hell2
10,1e-08,2000,moons,0.0012233196,2.0000000000,0.0124771118,1.0193702698,0.9628174424,1.0000000000,0.0000214437,0.0000000000,0.0004817996,0.0020656559,0.0009804454,0.0000000000,hell2
11,1e-08,2000,slopes,0.0001867208,2.0000000000,0.0111518383,1.5686161995,0.0215672057,1.0000000000,0.0000236825,0.0000000000,0.0003126197,0.0184766567,0.0033692464,0.0000000000,hell2
12,1e-08,5000,crescents,0.0191763122,2.0000000000,0.0711475849,6.8889821053,6.2636634827,1.0000000000,0.0013700487,0.0000000000,0.0019329507,0.4219291056,0.4065210504,0.0000000000,hell2
13,1e-08,5000,densities,0.0003899373,2.0000000000,0.0752078533,1.0028214216,0.9918863654,1.0000000000,0.0000245201,0.0000000000,0.0015639209,0.0008992197,0.0003589376,0.0000000000,hell2
14,1e-08,5000,moons,0.0005164557,2.0000000000,0.0800374508,1.0082792521,0.9836030841,1.0000000000,0.0000208941,0.0000000000,0.0015616757,0.0005087174,0.0009036053,0.0000000000,hell2
15,1e-08,5000,slopes,0.0000711501,2.0000000000,0.0674701691,1.5880453110,0.0163544744,1.0000000000,0.0000086521,0.0000000000,0.0001435509,0.0025125022,0.0028498661,0.0000000000,hell2
16,1e-07,500,crescents,0.0232545856,2.0000000000,0.0090571404,1.9411234140,0.3319871783,1.0000000000,0.0022242789,0.0000000000,0.0020968925,0.0384250835,0.0320889569,0.0000000000,hell2
17,1e-07,500,densities,0.1287676245,2.0000000000,0.0068275452,2.9193351269,1.3771138906,1.0000000000,0.0221418274,0.0000000000,0.0002250668,0.3372290479,0.2823044333,0.0000000000,hell2
18,1e-07,500,moons,0.1718184635,2.0000000000,0.0068638802,3.8588220119,2.2780983925,1.0000000000,0.0962268127,0.0000000000,0.0001717739,1.7600011475,1.7705299154,0.0000000000,hell2
19,1e-07,500,slopes,0.0007580962,2.0000000000,0.0066504955,1.5109548807,0.0053691148,1.0000000000,0.0001041978,0.0000000000,0.0001675080,0.0194013694,0.0014494656,0.0000000000,hell2
20,1e-07,1000,crescents,0.0188161124,2.0000000000,0.0072240829,1.9823452950,0.1342822522,1.0000000000,0.0011499880,0.0000000000,0.0001378006,0.0162990531,0.0114204885,0.0000000000,hell2
21,1e-07,1000,densities,0.0849051341,2.0000000000,0.0075729370,2.3576039791,0.7379603624,1.0000000000,0.0154196355,0.0000000000,0.0001545292,0.2374006936,0.1869287729,0.0000000000,hell2
22,1e-07,1000,moons,0.0911490381,2.0000000000,0.0075862408,2.6998798370,0.9994288087,1.0000000000,0.0304330936,0.0000000000,0.0003928554,0.5946167528,0.5797957945,0.0000000000,hell2
23,1e-07,1000,slopes,0.0004635593,2.0000000000,0.0071965694,1.5312129498,0.0034107559,1.0000000000,0.0000424658,0.0000000000,0.0002002827,0.0031011305,0.0001610562,0.0000000000,hell2
24,1e-07,2000,crescents,0.0303678785,2.0000000000,0.0120567799,2.5481618881,0.8385361552,1.0000000000,0.0026101084,0.0000000000,0.0008130642,0.1187478330,0.1250691290,0.0000000000,hell2
25,1e-07,2000,densities,0.0792863339,2.0000000000,0.0126970768,2.5189859390,1.5626526356,1.0000000000,0.0073435841,0.0000000000,0.0002043942,0.1641393007,0.1512061789,0.0000000000,hell2
26,1e-07,2000,moons,0.0602660425,2.0000000000,0.0120831490,2.4614001274,1.4345071554,1.0000000000,0.0119955230,0.0000000000,0.0003361103,0.2592545917,0.2305283025,0.0000000000,hell2
27,1e-07,2000,slopes,0.0002457181,2.0000000000,0.0110883236,1.5698902369,0.0035332229,1.0000000000,0.0000530954,0.0000000000,0.0004037905,0.0186683410,0.0012794028,0.0000000000,hell2
28,1e-07,5000,crescents,0.0195908070,2.0000000000,0.0685727596,2.2268918991,0.4806854308,1.0000000000,0.0010105111,0.0000000000,0.0014221346,0.0285247207,0.0410822550,0.0000000000,hell2
29,1e-07,5000,densities,0.0610232852,2.0000000000,0.0790957451,2.2381995201,1.5242573500,1.0000000000,0.0061567531,0.0000000000,0.0023511130,0.1554034410,0.1124733653,0.0000000000,hell2
30,1e-07,5000,moons,0.0769117683,2.0000000000,0.0793271542,2.7111994743,1.5804434538,1.0000000000,0.0080481910,0.0000000000,0.0012310676,0.1579755050,0.1069232089,0.0000000000,hell2
31,1e-07,5000,slopes,0.0001084104,2.0000000000,0.0660082817,1.5848393679,0.0017461441,1.0000000000,0.0000203362,0.0000000000,0.0007562733,0.0033447661,0.0003591169,0.0000000000,hell2
32,1e-06,500,crescents,0.0170253363,2.0000000000,0.0073171139,1.7664563179,0.0234129004,1.0000000000,0.0008720717,0.0000000000,0.0001900252,0.0083972888,0.0022333371,0.0000000000,hell2
33,1e-06,500,densities,0.0728696391,913.4000000000,4.1196351528,1.8653079748,0.1099223360,1.0000000000,0.0033051457,1076.0791327779,4.8732849674,0.0677359615,0.0151469308,0.0000000000,hell2
34,1e-06,500,moons,0.0600700349,3035.4000000000,13.9919915199,1.8239734173,0.0914104521,1.0000000000,0.0022429529,2297.8244711030,10.6239459515,0.0348676314,0.0104625483,0.0000000000,hell2
35,1e-06,500,slopes,0.0007501849,2.0000000000,0.0071405888,1.5106837749,0.0004565847,1.0000000000,0.0001207158,0.0000000000,0.0001357307,0.0193716688,0.0001061213,0.0000000000,hell2
36,1e-06,1000,crescents,0.0161324821,2.0000000000,0.0076436043,1.8709825516,0.0159821000,1.0000000000,0.0010495113,0.0000000000,0.0000280021,0.0142461109,0.0008584533,0.0000000000,hell2
37,1e-06,1000,densities,0.0753399581,338.4000000000,1.5402785301,1.9552795410,0.0416830085,1.0000000000,0.0015946256,324.2210665580,1.4671088416,0.0244047706,0.0090416068,0.0000000000,hell2
38,1e-06,1000,moons,0.0617433593,1155.8000000000,5.5073590755,1.9255120516,0.0446591828,1.0000000000,0.0044496047,734.5394475452,3.5386823872,0.0564869785,0.0299213324,0.0000000000,hell2
39,1e-06,1000,slopes,0.0004510157,2.0000000000,0.0076283455,1.5311878443,0.0003758854,1.0000000000,0.0000477724,0.0000000000,0.0001730603,0.0029418371,0.0000595939,0.0000000000,hell2
40,1e-06,2000,crescents,0.0140488351,2.0000000000,0.0121103287,1.9208469391,0.0412614971,1.0000000000,0.0003146048,0.0000000000,0.0002414044,0.0054163059,0.0013247595,0.0000000000,hell2
41,1e-06,2000,densities,0.0689809069,81.6000000000,0.5716888428,1.9314728737,0.2186336964,1.0000000000,0.0057191288,177.9910110090,1.2506114089,0.0421941112,0.0218225268,0.0000000000,hell2
42,1e-06,2000,moons,0.0534757562,2119.6000000000,15.4906486034,1.8865345716,0.1389645815,1.0000000000,0.0011872485,1966.2937979865,14.2382222649,0.0455582659,0.0110711296,0.0000000000,hell2
43,1e-06,2000,slopes,0.0002488298,2.0000000000,0.0117955208,1.5691270351,0.0003050049,1.0000000000,0.0000555148,0.0000000000,0.0000772616,0.0190543129,0.0000802002,0.0000000000,hell2
44,1e-06,5000,crescents,0.0138070943,2.0000000000,0.0783707619,1.9884954691,0.0692617238,1.0000000000,0.0005206273,0.0000000000,0.0014448175,0.0065179973,0.0036226409,0.0000000000,hell2
45,1e-06,5000,densities,0.0933802038,4829.2000000000,221.6795301914,2.1329767704,0.5300316274,1.0000000000,0.0247421638,10065.3819450630,462.0364854844,0.1340300630,0.2228610719,0.0000000000,hell2
46,1e-06,5000,moons,0.0515112430,1408.0000000000,66.8029666901,1.9033379555,0.2771430671,1.0000000000,0.0025172268,1168.9433262567,54.7703747646,0.0333487738,0.0258022161,0.0000000000,hell2
47,1e-06,5000,slopes,0.0001016303,2.0000000000,0.0747893333,1.5843248606,0.0001991214,1.0000000000,0.0000178394,0.0000000000,0.0006297191,0.0035794064,0.0000370882,0.0000000000,hell2
48,1e-05,500,crescents,0.0260454126,3548.4000000000,13.6339844227,0.8497940183,0.0030214866,1.0000000000,0.0019353474,1237.9173235721,4.4900879263,0.0910657598,0.0002251898,0.0000000000,hell2
49,1e-05,500,densities,0.1002984658,12568.8000000000,47.2472457886,1.0220016956,0.0116237240,1.0000000000,0.0047543966,4740.1330888489,16.7424402782,0.1861677925,0.0008130126,0.0000000000,hell2
50,1e-05,500,moons,0.0905207366,27034.4000000000,101.4617931366,1.0943014741,0.0134748524,1.0000000000,0.0108182537,11764.1174254595,41.2869607288,0.1907162548,0.0010722406,0.0000000000,hell2
51,1e-05,500,slopes,0.0048207294,5705.8000000000,20.5409421444,0.9708012104,0.0006593723,1.0000000000,0.0012731088,2093.2335512312,7.2352486684,0.1084328159,0.0001880085,0.0000000000,hell2
52,1e-05,1000,crescents,0.0237152759,3310.2000000000,12.8947280884,1.0035451531,0.0041681024,1.0000000000,0.0021661695,1363.3637445671,4.8161515225,0.1619778743,0.0004127787,0.0000000000,hell2
53,1e-05,1000,densities,0.0924697965,10606.8000000000,40.5472235680,1.2395050049,0.0188211329,1.0000000000,0.0034305279,3589.7510637926,12.7678903887,0.1583350146,0.0004531811,0.0000000000,hell2
54,1e-05,1000,moons,0.0824863255,26076.6000000000,98.9231424332,1.2569684505,0.0175250724,1.0000000000,0.0067948517,7870.3231382199,27.1378252831,0.1131901908,0.0013576366,0.0000000000,hell2
55,1e-05,1000,slopes,0.0030475485,4289.8000000000,16.1649800301,1.1142849684,0.0005418897,1.0000000000,0.0008268760,1817.2844301319,6.6624263345,0.0932779432,0.0001750448,0.0000000000,hell2
56,1e-05,2000,crescents,0.0210557286,2819.8000000000,16.7841320992,1.2072518110,0.0057293321,1.0000000000,0.0009065550,543.1230983856,2.9924496006,0.0638263353,0.0000846876,0.0000000000,hell2
57,1e-05,2000,densities,0.0866043374,8990.0000000000,51.3769519329,1.3934378386,0.0174743004,1.0000000000,0.0040018016,3763.4314793815,20.3167721012,0.1224654656,0.0005022138,0.0000000000,hell2
58,1e-05,2000,moons,0.0743001178,22698.6000000000,129.9797365665,1.4252922297,0.0205105688,1.0000000000,0.0045429615,7838.9979780582,41.1548260678,0.0988467772,0.0013449214,0.0000000000,hell2
59,1e-05,2000,slopes,0.0017459320,2839.0000000000,16.0552243710,1.2617816925,0.0004286682,1.0000000000,0.0003684801,687.9930958956,3.5840707008,0.0515569521,0.0000890524,0.0000000000,hell2
60,1e-05,5000,crescents,0.0181044739,2422.6000000000,94.3426776409,1.4305105925,0.0089200115,1.0000000000,0.0006599821,524.0537186205,17.7180409259,0.0624736118,0.0001900460,0.0000000000,hell2
61,1e-05,5000,densities,0.0814023599,7500.8000000000,286.9574076176,1.5722746849,0.0350161240,1.0000000000,0.0056140934,7320.6183960100,285.5748237721,0.1737430421,0.0033831553,0.0000000000,hell2
62,1e-05,5000,moons,0.0689143956,16105.6000000000,578.2387811661,1.6198893547,0.0329322964,1.0000000000,0.0031298671,4966.3417421680,160.9583079547,0.0521691297,0.0022682352,0.0000000000,hell2
63,1e-05,5000,slopes,0.0008583851,2108.8000000000,75.4063805580,1.3702917814,0.0003549518,1.0000000000,0.0002077131,538.0201669083,18.6025489824,0.0340831313,0.0000772754,0.0000000000,hell2
64,0.0001,500,crescents,0.0323738523,8118.6000000000,25.6306249142,0.1176810667,0.0003154863,1.0000000000,0.0007379036,997.1342938642,3.0719471691,0.0179730468,0.0000253350,0.0000000000,hell2
65,0.0001,500,densities,0.1336032778,11104.8000000000,35.5348472118,0.1286376908,0.0012946356,1.0000000000,0.0034357902,1652.7934535204,5.1372283989,0.0407268197,0.0000725004,0.0000000000,hell2
66,0.0001,500,moons,0.1336631715,19609.2000000000,63.2538068295,0.1075232163,0.0014365820,1.0000000000,0.0050245134,1029.4259079701,3.0127042294,0.0078323481,0.0000513630,0.0000000000,hell2
67,0.0001,500,slopes,0.0198103879,6124.8000000000,19.4135446548,0.1162317574,0.0002101415,1.0000000000,0.0009494472,449.4331985957,1.4770091583,0.0238384594,0.0000105843,0.0000000000,hell2
68,0.0001,1000,crescents,0.0317544285,8080.0000000000,24.5422618389,0.1713885128,0.0004056739,1.0000000000,0.0005273957,1551.3545694006,4.5182476029,0.0351838964,0.0000182512,0.0000000000,hell2
69,0.0001,1000,densities,0.1314309597,12713.6000000000,39.9032907486,0.1803947479,0.0016933065,1.0000000000,0.0016568989,2212.4782032825,6.3206002187,0.0464215178,0.0000216601,0.0000000000,hell2
70,0.0001,1000,moons,0.1299742192,23030.8000000000,73.5409000397,0.1391065240,0.0018353300,1.0000000000,0.0030037186,495.8177084373,1.7042053352,0.0042607412,0.0000690181,0.0000000000,hell2
71,0.0001,1000,slopes,0.0183838408,6883.2000000000,20.9948125839,0.1474072427,0.0002652964,1.0000000000,0.0006158550,770.7319248610,2.3418175579,0.0253375309,0.0000148803,0.0000000000,hell2
72,0.0001,2000,crescents,0.0317633912,9012.6000000000,39.0126909256,0.2098216206,0.0005500423,1.0000000000,0.0003278690,2628.0128995117,10.7166942075,0.0439026048,0.0000148251,0.0000000000,hell2
73,0.0001,2000,densities,0.1294731855,14383.8000000000,65.7908249855,0.2352293164,0.0021778258,1.0000000000,0.0023049361,2834.8942131939,12.4010676800,0.0657801635,0.0000700184,0.0000000000,hell2
74,0.0001,2000,moons,0.1287293404,25918.6000000000,119.9563599586,0.1767947704,0.0022152831,1.0000000000,0.0022995797,586.3278093354,2.7802732702,0.0037944155,0.0000617173,0.0000000000,hell2
75,0.0001,2000,slopes,0.0175790276,8110.2000000000,35.5502145767,0.1821438789,0.0003342819,1.0000000000,0.0006228317,476.6463049264,2.1062132295,0.0185020966,0.0000130525,0.0000000000,hell2
76,0.0001,5000,crescents,0.0316422783,8241.2000000000,208.9404420376,0.2800456256,0.0007691088,1.0000000000,0.0002427396,2146.1133940219,50.6589164427,0.0330583416,0.0000182164,0.0000000000,hell2
77,0.0001,5000,densities,0.1253882363,14365.8000000000,387.6776508331,0.3220436513,0.0029331342,1.0000000000,0.0033761953,3927.7557459700,96.9164871718,0.0761820032,0.0000887094,0.0000000000,hell2
78,0.0001,5000,moons,0.1269572318,29972.2000000000,808.8829638481,0.2305406809,0.0029008062,1.0000000000,0.0012973481,905.9970750505,22.9095891449,0.0070794486,0.0000288948,0.0000000000,hell2
79,0.0001,5000,slopes,0.0155073481,9072.6000000000,233.6871276379,0.2667968392,0.0004262202,1.0000000000,0.0009340820,1062.1197201822,25.3846696166,0.0436552504,0.0000178097,0.0000000000,hell2
80,0.001,500,crescents,0.0331169255,1588.6000000000,5.4055524349,0.0054424179,0.0000175799,1.0000000000,0.0010455162,131.7471062301,0.5300836540,0.0005926813,0.0000011111,0.0000000000,hell2
81,0.001,500,densities,0.1374094605,1327.0000000000,4.5339786530,0.0057530005,0.0000559487,1.0000000000,0.0035693375,79.2243649391,0.1740337126,0.0016542487,0.0000038815,0.0000000000,hell2
82,0.001,500,moons,0.1377889216,1843.8000000000,6.3176363945,0.0040798319,0.0000594425,1.0000000000,0.0047823698,128.7136356413,0.4552511484,0.0001815329,0.0000009543,0.0000000000,hell2
83,0.001,500,slopes,0.0218039766,1289.8000000000,4.3803373337,0.0070006194,0.0000120839,1.0000000000,0.0007477656,396.1460589227,1.3152450101,0.0016645843,0.0000002050,0.0000000000,hell2
84,0.001,1000,crescents,0.0324907467,1751.0000000000,5.6983763695,0.0064111888,0.0000192006,1.0000000000,0.0006407347,144.3589276768,0.5069269086,0.0012801895,0.0000011798,0.0000000000,hell2
85,0.001,1000,densities,0.1370475978,1428.0000000000,4.7873087883,0.0059443084,0.0000584642,1.0000000000,0.0024809699,103.2884311044,0.3494729132,0.0016113685,0.0000023186,0.0000000000,hell2
86,0.001,1000,moons,0.1353083819,1945.8000000000,6.9991323471,0.0043000877,0.0000616134,1.0000000000,0.0028622269,86.8112895884,0.3056959182,0.0001945253,0.0000015789,0.0000000000,hell2
87,0.001,1000,slopes,0.0214595243,1378.4000000000,4.5215248585,0.0081292050,0.0000127182,1.0000000000,0.0003599375,76.2646707198,0.3188328405,0.0017109455,0.0000003410,0.0000000000,hell2
88,0.001,2000,crescents,0.0326496229,1904.6000000000,9.4679514885,0.0069095680,0.0000207670,1.0000000000,0.0004038598,121.9438395328,0.6142912106,0.0014017048,0.0000006351,0.0000000000,hell2
89,0.001,2000,densities,0.1368985474,1493.6000000000,7.5150050163,0.0064228839,0.0000591531,1.0000000000,0.0014622000,93.5564001018,0.4740690114,0.0017436872,0.0000013870,0.0000000000,hell2
90,0.001,2000,moons,0.1354648292,1987.8000000000,10.1891417980,0.0044202629,0.0000619115,1.0000000000,0.0020788292,37.7518211481,0.1776828784,0.0000753898,0.0000011107,0.0000000000,hell2
91,0.001,2000,slopes,0.0215003379,1554.4000000000,7.7409081459,0.0089086012,0.0000136994,1.0000000000,0.0009394230,134.3030156028,0.6452199773,0.0018926478,0.0000003613,0.0000000000,hell2
92,0.001,5000,crescents,0.0325402252,2088.2000000000,60.7423690319,0.0073942056,0.0000218854,1.0000000000,0.0003242152,119.5332589700,3.4791772684,0.0016947894,0.0000004785,0.0000000000,hell2
93,0.001,5000,densities,0.1366784483,1492.8000000000,45.3740855694,0.0067108467,0.0000619560,1.0000000000,0.0003646322,81.6253637052,2.2916789614,0.0018479299,0.0000037650,0.0000000000,hell2
94,0.001,5000,moons,0.1359029859,2019.0000000000,66.7122559071,0.0044886529,0.0000629750,1.0000000000,0.0011748394,34.3220046035,1.0464550482,0.0000417698,0.0000015679,0.0000000000,hell2
95,0.001,5000,slopes,0.0212338123,1713.6000000000,50.0360545635,0.0094031613,0.0000146514,1.0000000000,0.0003319728,199.9982499923,5.7451504197,0.0022266536,0.0000002225,0.0000000000,hell2
96,0.01,500,crescents,0.0368375897,86.0000000000,0.3183861732,0.0001370796,0.0000003085,1.0000000000,0.0010680944,3.6742346142,0.0423857191,0.0000330157,0.0000000198,0.0000000000,hell2
97,0.01,500,densities,0.1412321121,64.0000000000,0.2511077881,0.0001224520,0.0000008644,1.0000000000,0.0035799331,1.7320508076,0.0114979748,0.0000319358,0.0000000372,0.0000000000,hell2
98,0.01,500,moons,0.1411103338,98.6000000000,0.4123524189,0.0001152912,0.0000011676,1.0000000000,0.0048084700,8.0187280787,0.0620452486,0.0000070295,0.0000000481,0.0000000000,hell2
99,0.01,500,slopes,0.0255167849,75.6000000000,0.2992429733,0.0001729331,0.0000002521,1.0000000000,0.0007340539,18.4743064822,0.0875567643,0.0000402197,0.0000000112,0.0000000000,hell2
100,0.01,1000,crescents,0.0362479687,88.0000000000,0.3538204670,0.0001338237,0.0000003097,1.0000000000,0.0006437421,3.8729833462,0.0442880627,0.0000308255,0.0000000065,0.0000000000,hell2
101,0.01,1000,densities,0.1409059167,65.2000000000,0.2611331940,0.0001139885,0.0000009016,1.0000000000,0.0025038971,3.1144823005,0.0225720983,0.0000237882,0.0000000361,0.0000000000,hell2
102,0.01,1000,moons,0.1386572629,100.0000000000,0.4129826546,0.0001138222,0.0000011668,1.0000000000,0.0028624559,3.3166247904,0.0526485613,0.0000035975,0.0000000199,0.0000000000,hell2
103,0.01,1000,slopes,0.0251893822,79.2000000000,0.3163021564,0.0001632516,0.0000002426,1.0000000000,0.0003423174,2.3874672773,0.0324168627,0.0000291770,0.0000000098,0.0000000000,hell2
104,0.01,2000,crescents,0.0364366703,87.4000000000,0.5236410141,0.0001316605,0.0000003113,1.0000000000,0.0004031047,2.6076809621,0.0117961308,0.0000309528,0.0000000110,0.0000000000,hell2
105,0.01,2000,densities,0.1407887280,65.6000000000,0.3947097301,0.0001197745,0.0000008885,1.0000000000,0.0014643957,2.8809720582,0.0138457261,0.0000342075,0.0000000109,0.0000000000,hell2
106,0.01,2000,moons,0.1388287067,99.2000000000,0.6441878319,0.0001115272,0.0000011342,1.0000000000,0.0020707128,1.6431676725,0.0127900407,0.0000040547,0.0000000257,0.0000000000,hell2
107,0.01,2000,slopes,0.0252490982,83.4000000000,0.4981726646,0.0001698048,0.0000002502,1.0000000000,0.0009248497,2.8809720582,0.0171314222,0.0000274357,0.0000000043,0.0000000000,hell2
108,0.01,5000,crescents,0.0363495529,88.2000000000,3.4486266136,0.0001306142,0.0000002855,1.0000000000,0.0003181856,2.1679483389,0.0844571782,0.0000293492,0.0000000041,0.0000000000,hell2
109,0.01,5000,densities,0.1405842215,64.8000000000,2.5621287346,0.0001206057,0.0000008784,1.0000000000,0.0003401546,1.7888543820,0.0774127909,0.0000313425,0.0000000614,0.0000000000,hell2
110,0.01,5000,moons,0.1392748356,98.6000000000,4.2042414665,0.0001116548,0.0000011187,1.0000000000,0.0011749614,1.6733200531,0.0703178467,0.0000045398,0.0000000144,0.0000000000,hell2
111,0.01,5000,slopes,0.0249989092,85.8000000000,3.3573556900,0.0001677094,0.0000002194,1.0000000000,0.0003301062,3.1144823005,0.1179277235,0.0000330872,0.0000000019,0.0000000000,hell2
112,0.1,500,crescents,0.0521764435,7.4000000000,0.0313185692,0.0000017961,0.0000000956,1.0000000000,0.0008935572,0.5477225575,0.0034537598,0.0000011159,0.0000000035,0.0000000000,hell2
113,0.1,500,densities,0.1516676307,7.2000000000,0.0304793358,0.0000015214,0.0000000993,1.0000000000,0.0034808905,0.4472135955,0.0022312503,0.0000007983,0.0000000019,0.0000000000,hell2
114,0.1,500,moons,0.1529908329,10.6000000000,0.0566406250,0.0000017527,0.0000001049,1.0000000000,0.0043897558,0.5477225575,0.0153851790,0.0000004101,0.0000000019,0.0000000000,hell2
115,0.1,500,slopes,0.0397937238,8.4000000000,0.0356424809,0.0000022578,0.0000000945,1.0000000000,0.0008358307,0.5477225575,0.0023584395,0.0000011698,0.0000000029,0.0000000000,hell2
116,0.1,1000,crescents,0.0515374735,7.6000000000,0.0338508129,0.0000015428,0.0000000970,1.0000000000,0.0007818989,0.5477225575,0.0027193156,0.0000010897,0.0000000024,0.0000000000,hell2
117,0.1,1000,densities,0.1514803976,7.6000000000,0.0345566273,0.0000008790,0.0000000994,1.0000000000,0.0023578430,0.5477225575,0.0011516637,0.0000006605,0.0000000017,0.0000000000,hell2
118,0.1,1000,moons,0.1505570412,10.8000000000,0.0481429577,0.0000016144,0.0000001061,1.0000000000,0.0027758338,0.4472135955,0.0018873446,0.0000006157,0.0000000020,0.0000000000,hell2
119,0.1,1000,slopes,0.0395375356,8.4000000000,0.0397854805,0.0000025065,0.0000000963,1.0000000000,0.0004675778,0.5477225575,0.0027390882,0.0000013047,0.0000000009,0.0000000000,hell2
120,0.1,2000,crescents,0.0517642960,7.8000000000,0.0575601578,0.0000011521,0.0000000896,1.0000000000,0.0003129155,0.4472135955,0.0035021308,0.0000010596,0.0000000014,0.0000000000,hell2
121,0.1,2000,densities,0.1513445050,7.4000000000,0.0557122707,0.0000014176,0.0000000927,1.0000000000,0.0013292398,0.5477225575,0.0053317279,0.0000009579,0.0000000018,0.0000000000,hell2
122,0.1,2000,moons,0.1507268757,10.8000000000,0.0812960625,0.0000014681,0.0000001003,1.0000000000,0.0019997093,0.4472135955,0.0024106803,0.0000007919,0.0000000006,0.0000000000,hell2
123,0.1,2000,slopes,0.0397595242,8.4000000000,0.0627298355,0.0000029588,0.0000000894,1.0000000000,0.0010399888,0.5477225575,0.0039487053,0.0000013887,0.0000000017,0.0000000000,hell2
124,0.1,5000,crescents,0.0517666757,7.8000000000,0.3808770657,0.0000011596,0.0000000782,1.0000000000,0.0003097160,0.4472135955,0.0225025790,0.0000010898,0.0000000006,0.0000000000,hell2
125,0.1,5000,densities,0.1511564851,7.4000000000,0.3599293232,0.0000013718,0.0000000886,1.0000000000,0.0003135680,0.5477225575,0.0280716498,0.0000009573,0.0000000008,0.0000000000,hell2
126,0.1,5000,moons,0.1510729730,10.6000000000,0.5215987206,0.0000018635,0.0000001009,1.0000000000,0.0011301462,0.5477225575,0.0251796418,0.0000011693,0.0000000012,0.0000000000,hell2
127,0.1,5000,slopes,0.0394947626,8.8000000000,0.4352698326,0.0000018635,0.0000000778,1.0000000000,0.0003225672,0.4472135955,0.0220796436,0.0000011915,0.0000000014,0.0000000000,hell2
0,1e-08,500,crescents,-0.0006690812,2.0000000000,0.0061622620,1.0816183329,1.0707788706,0.0022952000,0.0000863507,0.0000000000,0.0000913592,0.0244229154,0.0154628198,0.0000987279,js
1,1e-08,500,densities,-0.0022359089,2.0000000000,0.0061130524,1.0331735849,1.0331736088,0.0021016000,0.0000522505,0.0000000000,0.0001666316,0.0019330602,0.0019329901,0.0001032124,js
2,1e-08,500,moons,-0.0016104448,2.0000000000,0.0064424515,1.0269223690,1.0275214434,0.0022488000,0.0001923433,0.0000000000,0.0001197543,0.0043647648,0.0041633059,0.0001631048,js
3,1e-08,500,slopes,0.0002648602,2.0000000000,0.0059383869,1.8270539999,0.5021178007,0.0034136000,0.0000485330,0.0000000000,0.0000693525,0.0568158878,0.0703630012,0.0000616831,js
4,1e-08,1000,crescents,-0.0003116474,2.0000000000,0.0059467316,1.0465417862,1.0348937273,0.0011640000,0.0000374610,0.0000000000,0.0003727087,0.0121275070,0.0026049021,0.0000254460,js
5,1e-08,1000,densities,-0.0010828645,2.0000000000,0.0083748341,1.0163694859,1.0163694859,0.0010510000,0.0000326380,0.0000000000,0.0012251693,0.0008169908,0.0008170976,0.0000313130,js
6,1e-08,1000,moons,-0.0007630825,2.0000000000,0.0061855316,1.0132838249,1.0134677649,0.0011314000,0.0000755501,0.0000000000,0.0002110444,0.0021794673,0.0021286440,0.0000803729,js
7,1e-08,1000,slopes,0.0001223339,2.0000000000,0.0063703060,1.7255398512,0.3947177589,0.0017102000,0.0000181263,0.0000000000,0.0006314085,0.0169016491,0.0214257373,0.0000292010,js
8,1e-08,2000,crescents,-1.0000000000,1.0000000000,3.4153267384,-1.0000000000,-1.0000000000,0.0004722000,-1.0000000000,0.0000000000,0.0268660162,-1.0000000000,-1.0000000000,0.0000056052,js
9,1e-08,2000,densities,-1.0000000000,1.0000000000,3.4049108505,-1.0000000000,-1.0000000000,0.0004402000,-1.0000000000,0.0000000000,0.0076876512,-1.0000000000,-1.0000000000,0.0000092692,js
10,1e-08,2000,moons,-1.0000000000,1.0000000000,3.4042787075,-1.0000000000,-1.0000000000,0.0004848500,-1.0000000000,0.0000000000,0.0057719865,-1.0000000000,-1.0000000000,0.0000028755,js
11,1e-08,2000,slopes,-1.0000000000,1.0000000000,3.4130049706,-1.0000000000,-1.0000000000,0.0004108500,-1.0000000000,0.0000000000,0.0112579725,-1.0000000000,-1.0000000000,0.0000094167,js
12,1e-08,5000,crescents,-1.0000000000,1.0000000000,47.6275922298,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0209536646,-1.0000000000,-1.0000000000,0.0000000000,js
13,1e-08,5000,densities,-1.0000000000,1.0000000000,47.6295221806,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0088436290,-1.0000000000,-1.0000000000,0.0000000000,js
14,1e-08,5000,moons,-1.0000000000,1.0000000000,47.6237504482,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0049958162,-1.0000000000,-1.0000000000,0.0000000000,js
15,1e-08,5000,slopes,-1.0000000000,1.0000000000,47.6286547661,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0092244491,-1.0000000000,-1.0000000000,0.0000000000,js
16,1e-07,500,crescents,0.0038042028,2.0000000000,0.0064653397,1.1850162029,0.8063506365,0.0035720000,0.0006122205,0.0000000000,0.0002079982,0.0603696253,0.0276477237,0.0000974474,js
17,1e-07,500,densities,0.0026190286,2.0000000000,0.0063292027,1.0171586752,0.9564186811,0.0032136000,0.0002835301,0.0000000000,0.0002854617,0.0104298028,0.0075581557,0.0000514276,js
18,1e-07,500,moons,0.0050151035,2.0000000000,0.0074176788,1.0873044491,0.8507973671,0.0034864000,0.0010967658,0.0000000000,0.0001299294,0.0132296157,0.0207092884,0.0001799689,js
19,1e-07,500,slopes,0.0006943436,2.0000000000,0.0065710545,1.5285805464,0.0446476363,0.0037879999,0.0000823806,0.0000000000,0.0003179335,0.0228552817,0.0073151387,0.0000512250,js
20,1e-07,1000,crescents,0.0008376405,2.0000000000,0.0062498093,1.1456041813,1.0242474079,0.0016156000,0.0003695006,0.0000000000,0.0001545106,0.0270139239,0.0371387123,0.0000309241,js
21,1e-07,1000,densities,0.0010121414,2.0000000000,0.0066467285,1.0004896402,0.9839148283,0.0015678000,0.0001727119,0.0000000000,0.0001018090,0.0035195467,0.0028267420,0.0000300616,js
22,1e-07,1000,moons,0.0020800968,2.0000000000,0.0092816353,1.0241943598,0.9366837025,0.0016784000,0.0004336554,0.0000000000,0.0015350181,0.0071582891,0.0106089353,0.0000921401,js
23,1e-07,1000,slopes,0.0003877466,2.0000000000,0.0061246872,1.5814154387,0.0781519331,0.0020078000,0.0000445576,0.0000000000,0.0001974180,0.0141171556,0.0128411589,0.0000262526,js
24,1e-07,2000,crescents,-1.0000000000,1.0000000000,4.0777585983,-1.0000000000,-1.0000000000,0.0004027500,-1.0000000000,0.0000000000,1.4964249037,-1.0000000000,-1.0000000000,0.0002251606,js
25,1e-07,2000,densities,-1.0000000000,1.0000000000,3.4132850647,-1.0000000000,-1.0000000000,0.0005026500,-1.0000000000,0.0000000000,0.0021206210,-1.0000000000,-1.0000000000,0.0000016066,js
26,1e-07,2000,moons,-1.0000000000,1.0000000000,4.0851459026,-1.0000000000,-1.0000000000,0.0004030500,-1.0000000000,0.0000000000,1.5012414191,-1.0000000000,-1.0000000000,0.0002253216,js
27,1e-07,2000,slopes,-1.0000000000,1.0000000000,6.0970893383,-1.0000000000,-1.0000000000,0.0000900000,-1.0000000000,0.0000000000,1.4996155053,-1.0000000000,-1.0000000000,0.0002012461,js
28,1e-07,5000,crescents,-1.0000000000,1.0000000000,47.6297156334,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0103147173,-1.0000000000,-1.0000000000,0.0000000000,js
29,1e-07,5000,densities,-1.0000000000,1.0000000000,47.6409363747,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0068781983,-1.0000000000,-1.0000000000,0.0000000000,js
30,1e-07,5000,moons,-1.0000000000,1.0000000000,47.6320320129,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0132643559,-1.0000000000,-1.0000000000,0.0000000000,js
31,1e-07,5000,slopes,-1.0000000000,1.0000000000,47.6364154339,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0105564671,-1.0000000000,-1.0000000000,0.0000000000,js
32,1e-06,500,crescents,0.0534220979,2.0000000000,0.0067886829,2.7688555717,1.1357926965,0.0045583999,0.0073111563,0.0000000000,0.0002019819,0.1900930161,0.2036988950,0.0001295098,js
33,1e-06,500,densities,0.2986196816,2.0000000000,0.0082098961,5.4744153023,4.1188549519,0.0043896000,0.0285623941,0.0000000000,0.0017661303,0.3437446097,0.2872187672,0.0001467952,js
34,1e-06,500,moons,0.2245186031,2.0000000000,0.0075651169,4.5237209320,3.1491007328,0.0044264000,0.0453457545,0.0000000000,0.0001844794,0.5626386866,0.4403379358,0.0002551643,js
35,1e-06,500,slopes,0.0008401825,2.0000000000,0.0090651035,1.5154855728,0.0062573950,0.0057800001,0.0002460582,0.0000000000,0.0020075607,0.0231588151,0.0062324604,0.0001220164,js
36,1e-06,1000,crescents,0.0460541375,2.0000000000,0.0066406250,3.0540720463,1.3706351995,0.0024154000,0.0041246570,0.0000000000,0.0000858740,0.0987740323,0.1008894558,0.0000671662,js
37,1e-06,1000,densities,0.1907575220,2.0000000000,0.0067946911,3.8802743912,2.4641784668,0.0022778000,0.0159685126,0.0000000000,0.0002399688,0.1330314137,0.0675409759,0.0001359254,js
38,1e-06,1000,moons,0.1528293133,2.0000000000,0.0075315475,3.7248706341,2.3612019062,0.0023228000,0.0238445703,0.0000000000,0.0001314496,0.1990369628,0.1096559412,0.0001659434,js
39,1e-06,1000,slopes,0.0006313805,2.0000000000,0.0065424919,1.5391192675,0.0111855432,0.0038940000,0.0001736820,0.0000000000,0.0002800689,0.0083402048,0.0058582508,0.0001452979,js
40,1e-06,2000,crescents,-1.0000000000,1.0000000000,5.4274793148,-1.0000000000,-1.0000000000,0.0002249500,-1.0000000000,0.0000000000,1.8396961874,-1.0000000000,-1.0000000000,0.0003080968,js
41,1e-06,2000,densities,-1.0000000000,1.0000000000,3.4128968239,-1.0000000000,-1.0000000000,0.0005480000,-1.0000000000,0.0000000000,0.0016853090,-1.0000000000,-1.0000000000,0.0000212360,js
42,1e-06,2000,moons,-1.0000000000,1.0000000000,4.0885628700,-1.0000000000,-1.0000000000,0.0004541000,-1.0000000000,0.0000000000,1.4967007755,-1.0000000000,-1.0000000000,0.0002559061,js
43,1e-06,2000,slopes,-1.0000000000,1.0000000000,6.7766138077,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0048599618,-1.0000000000,-1.0000000000,0.0000000000,js
44,1e-06,5000,crescents,-1.0000000000,1.0000000000,47.6346487522,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0083685954,-1.0000000000,-1.0000000000,0.0000000000,js
45,1e-06,5000,densities,-1.0000000000,1.0000000000,47.6373049736,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0046146862,-1.0000000000,-1.0000000000,0.0000000000,js
46,1e-06,5000,moons,-1.0000000000,1.0000000000,47.6417684555,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0022316912,-1.0000000000,-1.0000000000,0.0000000000,js
47,1e-06,5000,slopes,-1.0000000000,1.0000000000,47.6338915348,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0075765870,-1.0000000000,-1.0000000000,0.0000000000,js
48,1e-05,500,crescents,0.0183342837,1072.2000000000,4.4957616329,1.5533539772,0.0270898357,0.0201103996,0.0013339124,464.5505354641,1.8444828651,0.0643237870,0.0014867794,0.0019234934,js
49,1e-05,500,densities,0.0752478734,3851.6000000000,16.3458992004,1.6439443588,0.1415579945,0.0261095997,0.0024171302,1477.6918826332,5.9552003400,0.0318049817,0.0040197035,0.0019509373,js
50,1e-05,500,moons,0.0627559125,8082.8000000000,33.9811609268,1.6669588566,0.1292500407,0.0291135997,0.0055685716,3234.0100030767,13.0000878005,0.0216201883,0.0066611459,0.0039933316,js
51,1e-05,500,slopes,0.0010737393,968.4000000000,3.8748383522,1.4284063339,0.0009410404,0.0283992000,0.0002348261,551.1576906839,2.1795980430,0.0241705930,0.0003611162,0.0013527205,js
52,1e-05,1000,crescents,0.0167640217,992.6000000000,4.3468837261,1.6974232912,0.0267973658,0.0146202002,0.0011000862,498.3310144874,2.0821549302,0.0559267056,0.0020487524,0.0021192608,js
53,1e-05,1000,densities,0.0996827915,2131.2000000000,9.2528283596,2.0486298800,0.3230840325,0.0182853997,0.0102851714,556.8551876386,2.2477098032,0.0792921907,0.0674328094,0.0015518813,js
54,1e-05,1000,moons,0.0772904381,5898.8000000000,25.2366976738,1.9777747393,0.2248882040,0.0221904002,0.0114027665,2998.7240119758,12.1834150112,0.1287187880,0.1411542611,0.0027934238,js
55,1e-05,1000,slopes,0.0005981295,643.0000000000,2.7337629795,1.4788689613,0.0008173278,0.0251372002,0.0000744497,367.5438749320,1.5695459281,0.0168358609,0.0001419889,0.0006048686,js
56,1e-05,2000,crescents,-1.0000000000,1.0000000000,6.7618158340,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0039910340,-1.0000000000,-1.0000000000,0.0000000000,js
57,1e-05,2000,densities,-1.0000000000,1.0000000000,6.7580207825,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0053672837,-1.0000000000,-1.0000000000,0.0000000000,js
58,1e-05,2000,moons,-1.0000000000,1.0000000000,6.7616247654,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0074922918,-1.0000000000,-1.0000000000,0.0000000000,js
59,1e-05,2000,slopes,-1.0000000000,1.0000000000,6.7785254955,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0067223618,-1.0000000000,-1.0000000000,0.0000000000,js
60,1e-05,5000,crescents,-1.0000000000,1.0000000000,47.6468765736,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0103600420,-1.0000000000,-1.0000000000,0.0000000000,js
61,1e-05,5000,densities,-1.0000000000,1.0000000000,47.6223398209,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0074106301,-1.0000000000,-1.0000000000,0.0000000000,js
62,1e-05,5000,moons,-1.0000000000,1.0000000000,47.6285677433,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0029228263,-1.0000000000,-1.0000000000,0.0000000000,js
63,1e-05,5000,slopes,-1.0000000000,1.0000000000,47.6226400852,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0055070744,-1.0000000000,-1.0000000000,0.0000000000,js
64,0.0001,500,crescents,0.0277822837,3555.4000000000,11.2741157532,0.7179484606,0.0031627176,0.2479319990,0.0017188287,1739.5465788532,5.2669854983,0.0937067295,0.0002517958,0.0086280770,js
65,0.0001,500,densities,0.1076605320,11299.6000000000,36.2368410587,0.8536118031,0.0122750185,0.3316736042,0.0036965832,3561.9887422618,10.2276363637,0.1452980408,0.0009875431,0.0234112383,js
66,0.0001,500,moons,0.1008689493,23644.0000000000,75.1969595432,0.8921264529,0.0142802302,0.3228479981,0.0096000931,9542.0987995304,27.2890031104,0.1730411354,0.0008612513,0.0316400469,js
67,0.0001,500,slopes,0.0069545916,6743.2000000000,20.7537935257,0.8177441359,0.0008807070,0.2710296035,0.0016581111,2123.6672761994,6.2028829003,0.1139561606,0.0002146779,0.0135367649,js
68,0.0001,1000,crescents,0.0242602058,2761.0000000000,9.2100157738,0.9945885539,0.0064266665,0.2327668011,0.0016712493,1119.9381679361,3.2960870942,0.1305236092,0.0001019651,0.0076786418,js
69,0.0001,1000,densities,0.0959160343,9637.6000000000,31.6862318039,1.1626869917,0.0273335304,0.2799479961,0.0017423844,2614.7524357002,7.5731620187,0.1124260415,0.0005383429,0.0198111055,js
70,0.0001,1000,moons,0.0866345569,21597.2000000000,71.2586319447,1.1768626213,0.0298199732,0.2676547945,0.0056134454,5447.5388204216,16.0528028153,0.0894590534,0.0011040425,0.0171932017,js
71,0.0001,1000,slopes,0.0032462973,3707.4000000000,11.9004707336,1.1191229105,0.0007206026,0.2444804043,0.0007712933,1554.4556281863,4.7424054542,0.0845381023,0.0002404674,0.0110853217,js
72,0.0001,2000,crescents,-1.0000000000,1.0000000000,6.7815368652,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0043332192,-1.0000000000,-1.0000000000,0.0000000000,js
73,0.0001,2000,densities,-1.0000000000,1.0000000000,6.7756238461,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0054945057,-1.0000000000,-1.0000000000,0.0000000000,js
74,0.0001,2000,moons,-1.0000000000,1.0000000000,6.7657044411,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0097248581,-1.0000000000,-1.0000000000,0.0000000000,js
75,0.0001,2000,slopes,-1.0000000000,1.0000000000,6.7931726933,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0026962397,-1.0000000000,-1.0000000000,0.0000000000,js
76,0.0001,5000,crescents,-1.0000000000,1.0000000000,47.6427091122,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0121865565,-1.0000000000,-1.0000000000,0.0000000000,js
77,0.0001,5000,densities,-1.0000000000,1.0000000000,47.6268940449,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0069652217,-1.0000000000,-1.0000000000,0.0000000000,js
78,0.0001,5000,moons,-1.0000000000,1.0000000000,47.6338862419,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0058804868,-1.0000000000,-1.0000000000,0.0000000000,js
79,0.0001,5000,slopes,-1.0000000000,1.0000000000,47.6476171494,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0080997158,-1.0000000000,-1.0000000000,0.0000000000,js
80,0.001,500,crescents,0.0326026760,6784.0000000000,18.7766901970,0.0670379698,0.0002258287,0.9704807878,0.0008932660,554.5597352856,1.6684290790,0.0070490681,0.0000201874,0.0022747247,js
81,0.001,500,densities,0.1355981678,6533.6000000000,18.6211385727,0.0683224060,0.0007387802,0.9977272034,0.0035097594,780.3875960060,2.1752485622,0.0203737750,0.0000302248,0.0002392829,js
82,0.001,500,moons,0.1364426434,9131.2000000000,26.7732498169,0.0406076200,0.0006717776,0.9582208037,0.0048205932,495.8514898636,1.6059028165,0.0032924158,0.0000461058,0.0051497471,js
83,0.001,500,slopes,0.0208599314,4212.2000000000,11.9140238285,0.0719981872,0.0001511896,0.9510551929,0.0008817697,351.0423051428,1.0430700848,0.0177041436,0.0000111278,0.0057267314,js
84,0.001,1000,crescents,0.0318198226,7859.8000000000,20.6999678612,0.1297030792,0.0004140520,0.9731503963,0.0005209362,1673.5135792697,4.4362904516,0.0376145235,0.0000129883,0.0012218231,js
85,0.001,1000,densities,0.1339098573,8947.2000000000,24.3173738480,0.1094764769,0.0013616391,0.9979599953,0.0019445711,1290.8565760765,3.3952540901,0.0257708436,0.0000814103,0.0004565895,js
86,0.001,1000,moons,0.1332084119,12173.2000000000,36.3856082916,0.0639489383,0.0010691616,0.9562115908,0.0028782387,396.9139705276,1.0964883545,0.0026817257,0.0000541045,0.0044029546,js
87,0.001,1000,slopes,0.0193303943,5446.8000000000,14.5922373772,0.1062356517,0.0002589488,0.9496593833,0.0003548111,519.5480728479,1.4054242718,0.0092665489,0.0000063809,0.0023822354,js
88,0.001,2000,crescents,0.0313087963,1768.8000000000,14.4585106373,0.2185534984,0.0007716921,0.7613201022,-1.0000000000,3952.9209706241,22.8116115378,-1.0000000000,-1.0000000000,0.4261190803,js
89,0.001,2000,densities,0.1299181208,3484.0000000000,20.6264513016,0.2460732609,0.0024909923,0.5434620023,0.0005040236,4776.7188529366,20.4884890380,0.0158591637,0.0000646238,0.5086362591,js
90,0.001,2000,moons,-1.0000000000,1.0000000000,6.1400382996,-1.0000000000,-1.0000000000,0.0774814010,-1.0000000000,0.0000000000,1.5176866569,-1.0000000000,-1.0000000000,0.1732536796,js
91,0.001,2000,slopes,0.0175254131,5789.6000000000,34.2192251205,0.1758876741,0.0004277426,0.7597457051,0.0007557690,3267.9330317496,15.5289941902,0.0157688813,0.0000118481,0.4247158066,js
92,0.001,5000,crescents,-1.0000000000,1.0000000000,47.6381906509,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0079353769,-1.0000000000,-1.0000000000,0.0000000000,js
93,0.001,5000,densities,-1.0000000000,1.0000000000,47.6539866924,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0089979903,-1.0000000000,-1.0000000000,0.0000000000,js
94,0.001,5000,moons,-1.0000000000,1.0000000000,47.6622614384,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0082140317,-1.0000000000,-1.0000000000,0.0000000000,js
95,0.001,5000,slopes,-1.0000000000,1.0000000000,47.6426763535,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0072594250,-1.0000000000,-1.0000000000,0.0000000000,js
96,0.01,500,crescents,0.0359295480,265.2000000000,0.9162968159,0.0003578095,0.0000009716,1.0000000000,0.0010798335,21.8563491919,0.0919613396,0.0000934780,0.0000000784,0.0000000000,js
97,0.01,500,densities,0.1405971706,114.4000000000,0.4160588264,0.0002029786,0.0000016208,1.0000000000,0.0035851826,9.9649385347,0.0946918424,0.0000795653,0.0000001129,0.0000000000,js
98,0.01,500,moons,0.1405032814,145.2000000000,0.5496759892,0.0001795752,0.0000017909,1.0000000000,0.0048241643,8.2280009723,0.0222373105,0.0000092427,0.0000001499,0.0000000000,js
99,0.01,500,slopes,0.0246811341,167.0000000000,0.5576698780,0.0003958219,0.0000006335,1.0000000000,0.0007391134,37.4766594029,0.1407168637,0.0000937855,0.0000000959,0.0000000000,js
100,0.01,1000,crescents,0.0353369072,314.2000000000,1.1317603111,0.0003792921,0.0000011622,1.0000000000,0.0006379114,48.3083843654,0.2120771960,0.0000531996,0.0000001530,0.0000000000,js
101,0.01,1000,densities,0.1402632385,120.8000000000,0.4410589218,0.0001561001,0.0000016432,1.0000000000,0.0025147499,7.3280283842,0.0337915601,0.0000269538,0.0000000944,0.0000000000,js
102,0.01,1000,moons,0.1380474091,150.8000000000,0.5519033432,0.0001798631,0.0000018460,1.0000000000,0.0028628501,8.2280009723,0.0354495776,0.0000075002,0.0000000413,0.0000000000,js
103,0.01,1000,slopes,0.0243449591,169.8000000000,0.6556110382,0.0004179160,0.0000007028,1.0000000000,0.0003373360,13.8455769111,0.0725836031,0.0000602334,0.0000000661,0.0000000000,js
104,0.01,2000,crescents,0.0355186671,402.0000000000,2.4640200138,0.0003839952,0.0000014391,1.0000000000,0.0004103698,61.2658142850,0.3193299204,0.0001122435,0.0000001201,0.0000000000,js
105,0.01,2000,densities,0.1401452035,127.8000000000,0.8401216030,0.0001399710,0.0000016959,1.0000000000,0.0014726579,11.2561094522,0.0709993644,0.0000334848,0.0000000424,0.0000000000,js
106,0.01,2000,moons,0.1382185966,163.0000000000,1.0839809895,0.0001466754,0.0000018812,1.0000000000,0.0020718122,20.8086520467,0.1331945238,0.0000519784,0.0000000330,0.0000000000,js
107,0.01,2000,slopes,0.0243920479,203.0000000000,1.2909184456,0.0004521729,0.0000007983,1.0000000000,0.0009222129,8.6313382508,0.0431632866,0.0001247745,0.0000000621,0.0000000000,js
108,0.01,5000,crescents,-1.0000000000,1.0000000000,47.6310351849,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0025196151,-1.0000000000,-1.0000000000,0.0000000000,js
109,0.01,5000,densities,-1.0000000000,1.0000000000,42.9124438763,-1.0000000000,-1.0000000000,0.1443910599,-1.0000000000,0.0000000000,10.5093839180,-1.0000000000,-1.0000000000,0.3228682252,js
110,0.01,5000,moons,-1.0000000000,1.0000000000,47.5945989132,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.0000000000,0.0036598331,-1.0000000000,-1.0000000000,0.0000000000,js
111,0.01,5000,slopes,-1.0000000000,1.2000000000,47.6988582611,-1.0000000000,-1.0000000000,0.0000000000,-1.0000000000,0.4472135955,0.1821166515,-1.0000000000,-1.0000000000,0.0000000000,js
112,0.1,500,crescents,0.0520402797,8.0000000000,0.0312165260,0.0000010349,0.0000000958,1.0000000000,0.0008945399,0.0000000000,0.0008505325,0.0000001567,0.0000000025,0.0000000000,js
113,0.1,500,densities,0.1516242325,7.2000000000,0.0343266010,0.0000019530,0.0000000963,1.0000000000,0.0034823648,0.4472135955,0.0063601538,0.0000010111,0.0000000031,0.0000000000,js
114,0.1,500,moons,0.1528407514,11.0000000000,0.0491175652,0.0000022378,0.0000001043,1.0000000000,0.0044003015,0.0000000000,0.0027163982,0.0000012564,0.0000000020,0.0000000000,js
115,0.1,500,slopes,0.0396196835,8.4000000000,0.0435495377,0.0000029788,0.0000000959,1.0000000000,0.0008298065,0.5477225575,0.0125994109,0.0000014342,0.0000000024,0.0000000000,js
116,0.1,1000,crescents,0.0513995051,8.0000000000,0.0328134060,0.0000012590,0.0000000952,1.0000000000,0.0007802032,0.0000000000,0.0011506649,0.0000002210,0.0000000021,0.0000000000,js
117,0.1,1000,densities,0.1514360309,7.6000000000,0.0361401081,0.0000011284,0.0000000963,1.0000000000,0.0023589926,0.5477225575,0.0064063879,0.0000008551,0.0000000014,0.0000000000,js
118,0.1,1000,moons,0.1504029870,11.0000000000,0.0553956509,0.0000023999,0.0000001060,1.0000000000,0.0027852498,0.0000000000,0.0102634464,0.0000009580,0.0000000028,0.0000000000,js
119,0.1,1000,slopes,0.0393608384,8.6000000000,0.0355240822,0.0000026622,0.0000000961,1.0000000000,0.0004629999,0.5477225575,0.0025756520,0.0000016588,0.0000000021,0.0000000000,js
120,0.1,2000,crescents,0.0516274959,8.0000000000,0.0619648457,0.0000012007,0.0000000854,1.0000000000,0.0003113584,0.0000000000,0.0006728943,0.0000002890,0.0000000012,0.0000000000,js
121,0.1,2000,densities,0.1512999535,7.6000000000,0.0628470898,0.0000013177,0.0000000892,1.0000000000,0.0013305314,0.5477225575,0.0031962172,0.0000011615,0.0000000017,0.0000000000,js
122,0.1,2000,moons,0.1505761057,11.0000000000,0.0920448303,0.0000020427,0.0000001000,1.0000000000,0.0020050803,0.0000000000,0.0009680985,0.0000003481,0.0000000022,0.0000000000,js
123,0.1,2000,slopes,0.0395786725,9.0000000000,0.0704152584,0.0000017218,0.0000000853,1.0000000000,0.0010328385,0.0000000000,0.0007020399,0.0000002995,0.0000000019,0.0000000000,js
124,0.1,5000,crescents,0.0516283885,8.0000000000,0.4301313400,0.0000011868,0.0000000698,1.0000000000,0.0003094269,0.0000000000,0.0009230683,0.0000001289,0.0000000007,0.0000000000,js
125,0.1,5000,densities,0.1511767581,6.2000000000,9.8762309074,0.0000014432,0.0000000838,0.8000000000,0.0003217458,2.9495762408,21.1480148893,0.0000011818,0.0000000007,0.4472135955,js
126,0.1,5000,moons,0.1509248018,11.0000000000,0.6406460285,0.0000019382,0.0000000974,1.0000000000,0.0011331898,0.0000000000,0.0023065876,0.0000003171,0.0000000012,0.0000000000,js
127,0.1,5000,slopes,0.0393148586,9.0000000000,0.4859316349,0.0000017944,0.0000000696,1.0000000000,0.0003210324,0.0000000000,0.0007466773,0.0000001527,0.0000000009,0.0000000000,js
0,1e-05,500,crescents,0.0327916414,4789.2000000000,64.6011345863,0.0322359122,0.0000870289,1.0000000000,0.0009943006,526.8037585287,6.9388441487,0.0059037356,0.0000056389,0.0000000000,jeff
1,1e-05,500,densities,0.1361841202,5680.0000000000,74.2506243229,0.0419130050,0.0003547710,1.0000000000,0.0034993874,454.7763186447,6.2534450107,0.0116933301,0.0000124190,0.0000000000,jeff
2,1e-05,500,moons,0.1364163488,10073.6000000000,138.3892673492,0.0356604226,0.0004299449,1.0000000000,0.0048826616,680.0965372651,8.9698902233,0.0033551257,0.0000166224,0.0000000000,jeff
3,1e-05,500,slopes,0.0213924155,4112.4000000000,55.7532973289,0.0364103902,0.0000617621,1.0000000000,0.0008838618,1037.8609251725,14.0004196008,0.0056445965,0.0000037598,0.0000000000,jeff
4,1e-05,1000,crescents,0.0321693189,4906.0000000000,68.0069832325,0.0309668660,0.0000798622,1.0000000000,0.0006277227,655.8715575477,8.9279047865,0.0059051267,0.0000026358,0.0000000000,jeff
5,1e-05,1000,densities,0.1358116597,5918.0000000000,79.2350426197,0.0400993567,0.0003400161,1.0000000000,0.0023161625,667.0262363656,8.7558290889,0.0118827904,0.0000115562,0.0000000000,jeff
6,1e-05,1000,moons,0.1339006692,10206.0000000000,142.8197077274,0.0358226903,0.0003957197,1.0000000000,0.0029100446,232.8551051620,3.1545308704,0.0017084468,0.0000172690,0.0000000000,jeff
7,1e-05,1000,slopes,0.0210010298,3256.0000000000,45.3318510532,0.0440545715,0.0000582556,1.0000000000,0.0003571584,275.2317205556,3.7999827596,0.0084885542,0.0000011223,0.0000000000,jeff
8,1e-05,2000,moons,0.1344154328,10101.0000000000,377.2472867966,0.0355252400,0.0003707352,1.0000000000,0.0022918668,133.7485202410,5.7458309352,0.0010624309,0.0000072254,0.0000000000,jeff
9,0.0001,500,crescents,0.0331370965,918.4000000000,10.8717746258,0.0032929803,0.0000070248,1.0000000000,0.0010509195,110.1421808391,1.3042402569,0.0005075245,0.0000004744,0.0000000000,jeff
10,0.0001,500,densities,0.1374234319,946.4000000000,10.7143754482,0.0037576782,0.0000275069,1.0000000000,0.0035692963,50.9735225387,0.5040891856,0.0010994548,0.0000010190,0.0000000000,jeff
11,0.0001,500,moons,0.1377598107,1554.4000000000,18.8052793026,0.0033440867,0.0000331059,1.0000000000,0.0047863155,132.9785697020,1.6595258600,0.0001532422,0.0000018290,0.0000000000,jeff
12,0.0001,500,slopes,0.0218075715,867.8000000000,10.3665433884,0.0043838602,0.0000053772,1.0000000000,0.0007283656,243.7164335862,2.9013957507,0.0010263406,0.0000005330,0.0000000000,jeff
13,0.0001,1000,crescents,0.0325220644,913.2000000000,11.0233623981,0.0034310398,0.0000065705,1.0000000000,0.0006429496,63.2747975105,0.7964705137,0.0007753610,0.0000001748,0.0000000000,jeff
14,0.0001,1000,densities,0.1370698094,962.2000000000,11.0976615906,0.0037615595,0.0000259243,1.0000000000,0.0024889666,72.7956042629,0.8830238376,0.0010518079,0.0000006012,0.0000000000,jeff
15,0.0001,1000,moons,0.1352852672,1576.8000000000,19.4108495712,0.0033577933,0.0000327907,1.0000000000,0.0028626655,57.6341912410,0.7692076280,0.0001353137,0.0000008020,0.0000000000,jeff
16,0.0001,1000,slopes,0.0214582201,891.0000000000,11.1076763630,0.0040222102,0.0000049758,1.0000000000,0.0003538669,40.5092582011,0.5056919350,0.0008436797,0.0000001042,0.0000000000,jeff
17,0.0001,2000,crescents,0.0326930776,933.4000000000,29.5236788750,0.0033521151,0.0000065735,1.0000000000,0.0004001059,56.2787704201,1.8104782174,0.0007194997,0.0000001722,0.0000000000,jeff
18,0.0001,2000,densities,0.1369359374,967.0000000000,28.7057301044,0.0038282529,0.0000254681,1.0000000000,0.0014591359,54.8133195492,1.6201610579,0.0010384984,0.0000004851,0.0000000000,jeff
19,0.0001,2000,moons,0.1354497492,1553.4000000000,49.8875652790,0.0033350260,0.0000320794,1.0000000000,0.0020757194,30.2373940676,1.0021491160,0.0000380885,0.0000003454,0.0000000000,jeff
20,0.0001,2000,slopes,0.0215036109,949.2000000000,30.4760442734,0.0040928274,0.0000048922,1.0000000000,0.0009391619,81.1245955306,2.6116482567,0.0009096354,0.0000001480,0.0000000000,jeff
21,0.0001,5000,crescents,0.0325917244,920.4000000000,179.1047460079,0.0035102211,0.0000063584,1.0000000000,0.0003142467,53.4209696655,10.4633711033,0.0008715956,0.0000000850,0.0000000000,jeff
22,0.0001,5000,densities,0.1367228240,940.8000000000,171.5792802811,0.0039030420,0.0000254939,1.0000000000,0.0003536317,47.5625903416,8.7089098470,0.0010416094,0.0000016347,0.0000000000,jeff
23,0.0001,5000,moons,0.1358920872,1527.6000000000,301.5480966568,0.0033036910,0.0000319436,1.0000000000,0.0011748399,32.7230805396,6.4418466398,0.0000360531,0.0000003509,0.0000000000,jeff
24,0.0001,5000,slopes,0.0212390698,990.2000000000,195.5239255428,0.0040431938,0.0000047986,1.0000000000,0.0003295170,75.9782863718,14.9937524729,0.0010667108,0.0000000781,0.0000000000,jeff
25,0.001,500,crescents,0.0350555971,123.6000000000,1.1332126141,0.0002924617,0.0000006339,1.0000000000,0.0010569645,10.5971694334,0.0762107710,0.0000828757,0.0000000575,0.0000000000,jeff
26,0.001,500,densities,0.1393938422,115.4000000000,0.9611739159,0.0002962182,0.0000027657,1.0000000000,0.0035721602,3.9115214431,0.1229445681,0.0000867336,0.0000001243,0.0000000000,jeff
27,0.001,500,moons,0.1395899713,185.8000000000,1.4395020008,0.0002569367,0.0000037948,1.0000000000,0.0047877095,18.3221177815,0.1009682561,0.0000142331,0.0000001577,0.0000000000,jeff
28,0.001,500,slopes,0.0237182625,128.6000000000,1.2085166454,0.0003378807,0.0000004767,1.0000000000,0.0007292993,24.4090147282,0.2314670987,0.0000784970,0.0000000413,0.0000000000,jeff
29,0.001,1000,crescents,0.0344673350,126.6000000000,1.1941019535,0.0002926990,0.0000006133,1.0000000000,0.0006415964,6.2289646010,0.0778779296,0.0000811732,0.0000000373,0.0000000000,jeff
30,0.001,1000,densities,0.1390625894,118.2000000000,1.0786122322,0.0002893267,0.0000027270,1.0000000000,0.0025037659,7.0142711667,0.0460392999,0.0000759109,0.0000001059,0.0000000000,jeff
31,0.001,1000,moons,0.1371345818,188.4000000000,1.5440835476,0.0002563608,0.0000036997,1.0000000000,0.0028588150,5.5946402923,0.1117319662,0.0000071155,0.0000001077,0.0000000000,jeff
32,0.001,1000,slopes,0.0233854670,131.8000000000,1.2509356022,0.0003250377,0.0000004580,1.0000000000,0.0003470918,4.7644516998,0.0718419678,0.0000645922,0.0000000179,0.0000000000,jeff
33,0.001,2000,crescents,0.0346523926,126.8000000000,3.0880979061,0.0002919748,0.0000006279,1.0000000000,0.0003980446,3.9623225512,0.0978806612,0.0000865732,0.0000000255,0.0000000000,jeff
34,0.001,2000,densities,0.1389456660,119.2000000000,2.6238319874,0.0002889814,0.0000027006,1.0000000000,0.0014617311,4.9193495505,0.2018563744,0.0000683416,0.0000000593,0.0000000000,jeff
35,0.001,2000,moons,0.1373004794,185.6000000000,3.8804376125,0.0002557987,0.0000035919,1.0000000000,0.0020705004,3.0495901364,0.0591285612,0.0000084531,0.0000000681,0.0000000000,jeff
36,0.001,2000,slopes,0.0234457612,139.0000000000,3.3867255688,0.0003389696,0.0000004528,1.0000000000,0.0009323301,6.7453687816,0.1648004539,0.0000722715,0.0000000132,0.0000000000,jeff
37,0.001,5000,crescents,0.0345622383,127.4000000000,19.0284401417,0.0002902054,0.0000006586,1.0000000000,0.0003159242,4.8270073545,0.7183200114,0.0000724507,0.0000000145,0.0000000000,jeff
38,0.001,5000,densities,0.1387381315,117.6000000000,15.9786060333,0.0002837906,0.0000028874,1.0000000000,0.0003405084,4.0987803064,0.5163436223,0.0000704129,0.0000001978,0.0000000000,jeff
39,0.001,5000,moons,0.1377458006,183.2000000000,23.4415122509,0.0002553930,0.0000037292,1.0000000000,0.0011741473,3.5637059362,0.4514309502,0.0000050394,0.0000000260,0.0000000000,jeff
40,0.001,5000,slopes,0.0231918018,143.2000000000,21.3885978699,0.0003306017,0.0000004876,1.0000000000,0.0003303006,5.4037024344,0.8046405989,0.0000858079,0.0000000101,0.0000000000,jeff
41,0.01,500,crescents,0.0457837619,14.8000000000,0.0918659687,0.0000093113,0.0000001626,1.0000000000,0.0009902770,0.4472135955,0.0164457812,0.0000021208,0.0000000824,0.0000000000,jeff
42,0.01,500,densities,0.1477652192,13.8000000000,0.0583577156,0.0000101152,0.0000001732,1.0000000000,0.0035515122,0.4472135955,0.0116459195,0.0000036831,0.0000000057,0.0000000000,jeff
43,0.01,500,moons,0.1477622390,21.8000000000,0.1317824841,0.0000113428,0.0000002174,1.0000000000,0.0046619711,1.3038404810,0.0272611627,0.0000028582,0.0000000140,0.0000000000,jeff
44,0.01,500,slopes,0.0338723749,16.6000000000,0.1015963078,0.0000133278,0.0000001029,1.0000000000,0.0007484849,1.1401754251,0.0258908646,0.0000020937,0.0000000035,0.0000000000,jeff
45,0.01,1000,crescents,0.0451588631,15.0000000000,0.0831768513,0.0000111134,0.0000001791,1.0000000000,0.0007058504,1.0000000000,0.0060024431,0.0000054627,0.0000001062,0.0000000000,jeff
46,0.01,1000,densities,0.1475106865,14.4000000000,0.0587747097,0.0000077661,0.0000001745,1.0000000000,0.0024325161,0.8944271910,0.0032563153,0.0000045815,0.0000000018,0.0000000000,jeff
47,0.01,1000,moons,0.1453132331,22.0000000000,0.1429966927,0.0000116489,0.0000002201,1.0000000000,0.0028370497,0.7071067812,0.0192878515,0.0000018111,0.0000000050,0.0000000000,jeff
48,0.01,1000,slopes,0.0335860662,16.6000000000,0.0943536758,0.0000146319,0.0000001031,1.0000000000,0.0003781560,0.5477225575,0.0031367060,0.0000031534,0.0000000014,0.0000000000,jeff
49,0.01,2000,crescents,0.0453757688,15.2000000000,0.2256495476,0.0000089034,0.0000001703,1.0000000000,0.0003388109,0.4472135955,0.0160077826,0.0000028628,0.0000001003,0.0000000000,jeff
50,0.01,2000,densities,0.1473775774,14.2000000000,0.1515974998,0.0000088352,0.0000001711,1.0000000000,0.0014015295,0.4472135955,0.0051075339,0.0000014978,0.0000000035,0.0000000000,jeff
51,0.01,2000,moons,0.1454983652,21.8000000000,0.3298033237,0.0000112139,0.0000002168,1.0000000000,0.0020475995,0.4472135955,0.0013413728,0.0000011448,0.0000000037,0.0000000000,jeff
52,0.01,2000,slopes,0.0337199375,17.2000000000,0.2660915375,0.0000139669,0.0000000996,1.0000000000,0.0009668744,0.4472135955,0.0076125089,0.0000031195,0.0000000009,0.0000000000,jeff
53,0.01,5000,crescents,0.0453362532,15.2000000000,1.3623072624,0.0000091183,0.0000002293,1.0000000000,0.0003119750,0.4472135955,0.0645577693,0.0000023643,0.0000001384,0.0000000000,jeff
54,0.01,5000,densities,0.1471900314,14.0000000000,0.9102833748,0.0000096783,0.0000001449,1.0000000000,0.0003227380,0.0000000000,0.0027466917,0.0000009715,0.0000000018,0.0000000000,jeff
55,0.01,5000,moons,0.1459001422,21.6000000000,2.0033267498,0.0000114927,0.0000001850,1.0000000000,0.0011565190,0.5477225575,0.0511534351,0.0000022054,0.0000000016,0.0000000000,jeff
56,0.01,5000,slopes,0.0334688023,17.4000000000,1.6420324326,0.0000138646,0.0000000761,1.0000000000,0.0003179070,0.5477225575,0.0505014649,0.0000036432,0.0000000002,0.0000000000,jeff
57,0.1,500,crescents,0.0578626670,4.0000000000,0.0081813812,0.0000001053,0.0000001058,1.0000000000,0.0008392515,0.0000000000,0.0000151367,0.0000000030,0.0000000022,0.0000000000,jeff
58,0.1,500,densities,0.1547899544,4.0000000000,0.0083402634,0.0000000976,0.0000001023,1.0000000000,0.0033933436,0.0000000000,0.0000320234,0.0000000048,0.0000000029,0.0000000000,jeff
59,0.1,500,moons,0.1588859886,5.0000000000,0.0113419533,0.0000000994,0.0000001053,1.0000000000,0.0039857419,0.0000000000,0.0009774581,0.0000000011,0.0000000029,0.0000000000,jeff
60,0.1,500,slopes,0.0462155655,4.0000000000,0.0082102776,0.0000001190,0.0000001047,1.0000000000,0.0010821526,0.0000000000,0.0000689109,0.0000000114,0.0000000009,0.0000000000,jeff
61,0.1,1000,crescents,0.0572252497,4.0000000000,0.0100024223,0.0000001012,0.0000001054,1.0000000000,0.0009019939,0.0000000000,0.0016685405,0.0000000013,0.0000000025,0.0000000000,jeff
62,0.1,1000,densities,0.1546754777,4.0000000000,0.0094556808,0.0000001007,0.0000001027,1.0000000000,0.0022836182,0.0000000000,0.0000195569,0.0000000012,0.0000000005,0.0000000000,jeff
63,0.1,1000,moons,0.1565418363,5.0000000000,0.0124770641,0.0000001020,0.0000001031,1.0000000000,0.0025995443,0.0000000000,0.0002972732,0.0000000025,0.0000000021,0.0000000000,jeff
64,0.1,1000,slopes,0.0460187286,4.0000000000,0.0092467308,0.0000001150,0.0000001034,1.0000000000,0.0006605780,0.0000000000,0.0000048587,0.0000000044,0.0000000024,0.0000000000,jeff
65,0.1,2000,crescents,0.0574633472,4.0000000000,0.0189290524,0.0000001023,0.0000001019,1.0000000000,0.0003880063,0.0000000000,0.0000290892,0.0000000010,0.0000000020,0.0000000000,jeff
66,0.1,2000,densities,0.1545469671,4.0000000000,0.0195090771,0.0000000993,0.0000000989,1.0000000000,0.0012533294,0.0000000000,0.0001918833,0.0000000021,0.0000000009,0.0000000000,jeff
67,0.1,2000,moons,0.1566472352,5.0000000000,0.0282851219,0.0000000987,0.0000000982,1.0000000000,0.0018875594,0.0000000000,0.0006255726,0.0000000019,0.0000000014,0.0000000000,jeff
68,0.1,2000,slopes,0.0463823982,4.0000000000,0.0198770523,0.0000001193,0.0000001006,1.0000000000,0.0012043240,0.0000000000,0.0012914444,0.0000000066,0.0000000008,0.0000000000,jeff
69,0.1,5000,crescents,0.0575173356,4.0000000000,0.1165516376,0.0000000768,0.0000000798,1.0000000000,0.0003211569,0.0000000000,0.0008484318,0.0000000008,0.0000000007,0.0000000000,jeff
70,0.1,5000,densities,0.1543456018,4.0000000000,0.1198568344,0.0000000792,0.0000000788,1.0000000000,0.0003114439,0.0000000000,0.0007337942,0.0000000012,0.0000000009,0.0000000000,jeff
71,0.1,5000,moons,0.1568947196,5.0000000000,0.1574366093,0.0000000789,0.0000000817,1.0000000000,0.0010776391,0.0000000000,0.0007216824,0.0000000006,0.0000000013,0.0000000000,jeff
72,0.1,5000,slopes,0.0460832953,4.0000000000,0.1168236732,0.0000000990,0.0000000795,1.0000000000,0.0003688370,0.0000000000,0.0011393767,0.0000000029,0.0000000008,0.0000000000,jeff
0,1e-05,500,slopes,0.0006625222,337.5000000000,1.8505622149,1.4845209122,0.0149017610,0.0046520000,0.0001109673,474.4686501762,2.6047215995,0.0021049822,0.0029063123,0.0001131373,tri
1,0.0001,500,crescents,0.0187174711,1006.6000000000,5.5835098743,1.5331547260,0.1295802251,0.0120816000,0.0011443007,225.0351083720,1.2916504858,0.0410329340,0.0189916471,0.0007869159,tri
2,0.0001,500,slopes,0.0011970648,809.4000000000,4.4004510403,1.4295441389,0.0047935637,0.0154919999,0.0001575106,357.7957517914,1.8419510624,0.0240525838,0.0014575655,0.0006048800,tri
3,0.001,500,crescents,0.0266124312,2338.8000000000,10.4576281071,0.8820177674,0.0154433623,0.1281439975,0.0015577991,1092.0259612299,4.3729688175,0.0858975861,0.0008337200,0.0051926267,tri
4,0.001,500,slopes,0.0058958537,4491.8000000000,19.5542490959,0.9364708900,0.0033866429,0.1412479997,0.0008842576,1011.9949110544,4.2058378170,0.0610075996,0.0006754119,0.0040681361,tri
5,0.01,500,crescents,0.0376698926,1399.2000000000,7.0932538509,0.0050093806,0.0000200961,0.7442919850,0.0010892038,187.6264906670,0.8564583040,0.0013951568,0.0000066478,0.0080936019,tri
6,0.01,500,densities,0.1424647748,252.8000000000,1.3317298889,0.0005522055,0.0000048243,0.8588311911,0.0036023201,60.2303909999,0.3166344666,0.0002620358,0.0000019860,0.0081824648,tri
7,0.01,500,moons,0.1420195311,233.6000000000,1.1932981968,0.0002796165,0.0000027947,0.7801551938,0.0048570867,40.6484932070,0.2246569056,0.0000891758,0.0000007681,0.0202261883,tri
8,0.01,500,slopes,0.0265642554,454.4000000000,2.2982441902,0.0020697443,0.0000064235,0.7584991932,0.0007424981,107.9272903394,0.5712923048,0.0006038052,0.0000009096,0.0165326423,tri
9,0.01,1000,crescents,0.0369507186,2047.2000000000,10.1755022526,0.0126266740,0.0000776757,0.7428442121,0.0006456487,265.3595673798,1.3804328916,0.0013668521,0.0000177801,0.0064554083,tri
10,0.01,1000,densities,0.1407761673,314.0000000000,1.4919752280,0.0008749703,0.0000093937,0.8496883313,0.0019562939,48.5386443980,0.1840268753,0.0003047249,0.0000034723,0.0033828464,tri
11,0.01,1000,slopes,0.0261823688,582.0000000000,2.7890216827,0.0053037643,0.0000206229,0.7562135935,0.0003152552,134.9462856102,0.5751400148,0.0012483054,0.0000065660,0.0080686955,tri
12,0.1,500,crescents,0.0557269506,5.0000000000,0.0337145329,0.0000003036,0.0000000987,1.0000000000,0.0008504002,0.0000000000,0.0053274055,0.0000000340,0.0000000013,0.0000000000,tri
13,0.1,500,densities,0.1536528379,5.0000000000,0.0259923458,0.0000002731,0.0000000953,1.0000000000,0.0034268063,0.0000000000,0.0005865078,0.0000000415,0.0000000030,0.0000000000,tri
14,0.1,500,moons,0.1565046370,7.0000000000,0.0378520489,0.0000002731,0.0000000950,1.0000000000,0.0041511125,0.0000000000,0.0021079328,0.0000001083,0.0000000013,0.0000000000,tri
15,0.1,500,slopes,0.0436134487,5.4000000000,0.0328108788,0.0000007033,0.0000001007,1.0000000000,0.0009614922,0.5477225575,0.0059059099,0.0000004914,0.0000000015,0.0000000000,tri
16,0.1,1000,crescents,0.0550883375,5.0000000000,0.0264415264,0.0000003450,0.0000000968,1.0000000000,0.0008489375,0.0000000000,0.0019893796,0.0000000422,0.0000000015,0.0000000000,tri
17,0.1,1000,densities,0.1535102069,5.0000000000,0.0271496773,0.0000003098,0.0000000954,1.0000000000,0.0023109923,0.0000000000,0.0019748113,0.0000000659,0.0000000018,0.0000000000,tri
18,0.1,1000,moons,0.1541143745,7.0000000000,0.0366386414,0.0000002932,0.0000000961,1.0000000000,0.0026842109,0.0000000000,0.0007458825,0.0000000978,0.0000000006,0.0000000000,tri
19,0.1,1000,slopes,0.0433900833,5.8000000000,0.0305553436,0.0000003629,0.0000000959,1.0000000000,0.0005711976,0.4472135955,0.0024281950,0.0000004291,0.0000000009,0.0000000000,tri
20,0.1,2000,crescents,0.0553213157,5.0000000000,0.0509343147,0.0000003470,0.0000000885,1.0000000000,0.0003446061,0.0000000000,0.0005023300,0.0000000590,0.0000000016,0.0000000000,tri
21,0.1,2000,densities,0.1533782005,5.0000000000,0.0531021595,0.0000003199,0.0000000864,1.0000000000,0.0012818829,0.0000000000,0.0016874700,0.0000000415,0.0000000029,0.0000000000,tri
22,0.1,2000,moons,0.1542521089,7.0000000000,0.0720094204,0.0000002543,0.0000000875,1.0000000000,0.0019394185,0.0000000000,0.0019607681,0.0000000328,0.0000000008,0.0000000000,tri
23,0.1,2000,slopes,0.0436910510,6.0000000000,0.0634991169,0.0000001905,0.0000000887,1.0000000000,0.0011253706,0.0000000000,0.0001025697,0.0000000258,0.0000000011,0.0000000000,tri
24,0.1,5000,crescents,0.0553542070,5.0000000000,0.3445750713,0.0000003293,0.0000000708,1.0000000000,0.0003131912,0.0000000000,0.0010408614,0.0000000255,0.0000000008,0.0000000000,tri
25,0.1,5000,densities,0.1532422602,5.0000000000,0.3528782129,0.0000002892,0.0000000723,1.0000000000,0.0003253522,0.0000000000,0.0003657568,0.0000000195,0.0000000011,0.0000000000,tri
26,0.1,5000,moons,0.1545442283,7.0000000000,0.4905635357,0.0000002190,0.0000000775,1.0000000000,0.0011012149,0.0000000000,0.0093504025,0.0000000307,0.0000000010,0.0000000000,tri
27,0.1,5000,slopes,0.0434081651,6.0000000000,0.4316899776,0.0000001713,0.0000000702,1.0000000000,0.0003439544,0.0000000000,0.0006511969,0.0000000112,0.0000000006,0.0000000000,tri


==> csv/chi2.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.1588815450668335,2,0.005246162414550781,9.336508810520172e-08,1.0011717677116394e-07,1.0
0.1,500,moons,1,0.15497171878814697,2,0.002178192138671875,8.870847523212433e-08,9.988434612751007e-08,1.0
0.1,500,moons,2,0.16471946239471436,2,0.0021626949310302734,9.359791874885559e-08,1.026783138513565e-07,1.0
0.1,500,moons,3,0.16032958030700684,2,0.0021648406982421875,9.033828973770142e-08,9.755603969097137e-08,1.0
0.1,500,moons,4,0.15542149543762207,2,0.002140522003173828,8.89413058757782e-08,1.019798219203949e-07,1.0
0.1,500,densities,0,0.15051481127738953,2,0.001949310302734375,9.452924132347107e-08,1.0011717677116394e-07,1.0
0.1,500,densities,1,0.1551332175731659,2,0.001947164535522461,9.033828973770142e-08,9.988434612751007e-08,1.0
0.1,500,densities,2,0.1563507616519928,2,0.001983165740966797,9.243376553058624e-08,1.0477378964424133e-07,1.0
0.1,500,densities,3,0.1593097597360611,2,0.0019898414611816406,9.383074939250946e-08,9.918585419654846e-08,1.0
0.1,500,densities,4,0.1526002734899521,2,0.0019366741180419922,9.755603969097137e-08,1.026783138513565e-07,1.0
0.1,500,slopes,0,0.0461905412375927,2,0.001951456069946289,9.266659617424011e-08,1.0384246706962585e-07,1.0
0.1,500,slopes,1,0.04535672068595886,2,0.001992940902709961,8.707866072654724e-08,9.825453162193298e-08,1.0
0.1,500,slopes,2,0.045439496636390686,2,0.0019974708557128906,8.521601557731628e-08,1.026783138513565e-07,1.0
0.1,500,slopes,3,0.04582560062408447,2,0.0019583702087402344,8.754432201385498e-08,1.0104849934577942e-07,1.0
0.1,500,slopes,4,0.047993723303079605,2,0.001955747604370117,8.940696716308594e-08,9.709037840366364e-08,1.0
0.1,500,crescents,0,0.058271005749702454,2,0.001987457275390625,8.591450750827789e-08,9.941868484020233e-08,1.0
0.1,500,crescents,1,0.057146862149238586,2,0.0019426345825195312,9.12696123123169e-08,1.0244548320770264e-07,1.0
0.1,500,crescents,2,0.058927539736032486,2,0.0020253658294677734,8.870847523212433e-08,1.0384246706962585e-07,1.0
0.1,500,crescents,3,0.05688149854540825,2,0.0019783973693847656,8.963979780673981e-08,1.0011717677116394e-07,1.0
0.1,500,crescents,4,0.057973600924015045,2,0.0022644996643066406,8.917413651943207e-08,1.0221265256404877e-07,1.0
0.1,1000,moons,0,0.16083824634552002,2,0.0028922557830810547,9.557697921991348e-08,1.0163057595491409e-07,1.0
0.1,1000,moons,1,0.15686261653900146,2,0.0024230480194091797,8.987262845039368e-08,1.0081566870212555e-07,1.0
0.1,1000,moons,2,0.1550036072731018,2,0.002431631088256836,9.289942681789398e-08,1.0163057595491409e-07,1.0
0.1,1000,moons,3,0.15564005076885223,2,0.0024518966674804688,9.208451956510544e-08,1.0058283805847168e-07,1.0
0.1,1000,moons,4,0.1542520821094513,2,0.0024383068084716797,9.185168892145157e-08,1.0221265256404877e-07,1.0
0.1,1000,densities,0,0.15214702486991882,2,0.0022454261779785156,9.185168892145157e-08,9.941868484020233e-08,1.0
0.1,1000,densities,1,0.15277767181396484,2,0.0022385120391845703,9.173527359962463e-08,1.0081566870212555e-07,1.0
0.1,1000,densities,2,0.1557258814573288,2,0.002239704132080078,9.19681042432785e-08,1.0209623724222183e-07,1.0
0.1,1000,densities,3,0.1577923595905304,2,0.0022249221801757812,8.975621312856674e-08,9.848736226558685e-08,1.0
0.1,1000,densities,4,0.15489211678504944,2,0.0022172927856445312,9.359791874885559e-08,1.0069925338029861e-07,1.0
0.1,1000,slopes,0,0.04636845365166664,2,0.002236604690551758,8.987262845039368e-08,1.0104849934577942e-07,1.0
0.1,1000,slopes,1,0.04602787643671036,2,0.002811431884765625,9.359791874885559e-08,1.0011717677116394e-07,1.0
0.1,1000,slopes,2,0.04664969444274902,2,0.0031316280364990234,8.742790669202805e-08,9.778887033462524e-08,1.0
0.1,1000,slopes,3,0.04585768282413483,2,0.0030317306518554688,9.103678166866302e-08,9.918585419654846e-08,1.0
0.1,1000,slopes,4,0.04492799937725067,2,0.002965211868286133,8.789356797933578e-08,1.0081566870212555e-07,1.0
0.1,1000,crescents,0,0.058043789118528366,2,0.0028727054595947266,8.952338248491287e-08,9.941868484020233e-08,1.0
0.1,1000,crescents,1,0.057060785591602325,2,0.0024514198303222656,9.348150342702866e-08,9.895302355289459e-08,1.0
0.1,1000,crescents,2,0.05810689181089401,2,0.002424478530883789,8.963979780673981e-08,9.918585419654846e-08,1.0
0.1,1000,crescents,3,0.05686450004577637,2,0.0025222301483154297,9.289942681789398e-08,9.976793080568314e-08,1.0
0.1,1000,crescents,4,0.05595003440976143,2,0.0022449493408203125,8.824281394481659e-08,9.906943887472153e-08,1.0
0.1,2000,moons,0,0.15586498379707336,2,0.005135774612426758,9.074574336409569e-08,9.208451956510544e-08,1.0
0.1,2000,moons,1,0.15741321444511414,2,0.0041408538818359375,9.476207196712494e-08,8.824281394481659e-08,1.0
0.1,2000,moons,2,0.1595417559146881,2,0.004155635833740234,9.231735020875931e-08,8.952338248491287e-08,1.0
0.1,2000,moons,3,0.15485072135925293,2,0.0041637420654296875,9.121140465140343e-08,9.173527359962463e-08,1.0
0.1,2000,moons,4,0.15545295178890228,2,0.00418543815612793,9.022187441587448e-08,9.272480383515358e-08,1.0
0.1,2000,densities,0,0.15459714829921722,2,0.0038132667541503906,9.266659617424011e-08,9.068753570318222e-08,1.0
0.1,2000,densities,1,0.1526639610528946,2,0.0038406848907470703,8.899951353669167e-08,9.185168892145157e-08,1.0
0.1,2000,densities,2,0.15597069263458252,2,0.0038306713104248047,9.289942681789398e-08,9.138602763414383e-08,1.0
0.1,2000,densities,3,0.15416526794433594,2,0.003833770751953125,9.004725143313408e-08,9.016366675496101e-08,1.0
0.1,2000,densities,4,0.1552956998348236,2,0.003843545913696289,9.156065061688423e-08,9.051291272044182e-08,1.0
0.1,2000,slopes,0,0.04744341969490051,2,0.0038404464721679688,8.847564458847046e-08,9.132781997323036e-08,1.0
0.1,2000,slopes,1,0.047761447727680206,2,0.003814697265625,8.777715265750885e-08,9.109498932957649e-08,1.0
0.1,2000,slopes,2,0.04565662890672684,2,0.0038378238677978516,8.89413058757782e-08,9.417999535799026e-08,1.0
0.1,2000,slopes,3,0.045746222138404846,2,0.0038559436798095703,9.14442352950573e-08,9.231735020875931e-08,1.0
0.1,2000,slopes,4,0.04503032565116882,2,0.0039997100830078125,8.899951353669167e-08,8.853385224938393e-08,1.0
0.1,2000,crescents,0,0.058074675500392914,2,0.0038306713104248047,8.882489055395126e-08,9.045470505952835e-08,1.0
0.1,2000,crescents,1,0.05746039003133774,2,0.003839731216430664,8.731149137020111e-08,9.16188582777977e-08,1.0
0.1,2000,crescents,2,0.057077161967754364,2,0.003833770751953125,9.14442352950573e-08,8.789356797933578e-08,1.0
0.1,2000,crescents,3,0.05719203129410744,2,0.0038459300994873047,9.377254173159599e-08,9.441282600164413e-08,1.0
0.1,2000,crescents,4,0.05740845948457718,2,0.004055023193359375,9.220093488693237e-08,9.028008207678795e-08,1.0
0.1,5000,moons,0,0.1575082689523697,2,0.021913528442382812,6.394111551344395e-08,7.030030246824026e-08,1.0
0.1,5000,moons,1,0.1555645763874054,2,0.02207803726196289,6.420304998755455e-08,6.845220923423767e-08,1.0
0.1,5000,moons,2,0.157282292842865,2,0.022058963775634766,6.391201168298721e-08,6.878690328449011e-08,1.0
0.1,5000,moons,3,0.158087357878685,2,0.022058725357055664,6.56291376799345e-08,7.031485438346863e-08,1.0
0.1,5000,moons,4,0.1559424251317978,2,0.02202582359313965,6.382470019161701e-08,7.07223080098629e-08,1.0
0.1,5000,densities,0,0.15474149584770203,2,0.020113229751586914,6.32571754977107e-08,6.906338967382908e-08,1.0
0.1,5000,densities,1,0.1544056534767151,2,0.020094633102416992,6.315531209111214e-08,6.891787052154541e-08,1.0
0.1,5000,densities,2,0.15411296486854553,2,0.020093202590942383,6.458139978349209e-08,6.820482667535543e-08,1.0
0.1,5000,densities,3,0.15447674691677094,2,0.022203922271728516,6.279151421040297e-08,6.82193785905838e-08,1.0
0.1,5000,densities,4,0.15394949913024902,2,0.019829750061035156,6.241316441446543e-08,6.737536750733852e-08,1.0
0.1,5000,slopes,0,0.04636006057262421,2,0.019324541091918945,6.110349204391241e-08,6.805930752307177e-08,1.0
0.1,5000,slopes,1,0.04606395214796066,2,0.019320249557495117,6.183108780533075e-08,6.775371730327606e-08,1.0
0.1,5000,slopes,2,0.04548504948616028,2,0.019283533096313477,6.056507118046284e-08,6.819027476012707e-08,1.0
0.1,5000,slopes,3,0.04587044566869736,2,0.01926398277282715,6.143818609416485e-08,6.816117092967033e-08,1.0
0.1,5000,slopes,4,0.04636400565505028,2,0.019279956817626953,6.143818609416485e-08,6.686605047434568e-08,1.0
0.1,5000,crescents,0,0.05730069428682327,2,0.019296884536743164,6.193295121192932e-08,6.673508323729038e-08,1.0
0.1,5000,crescents,1,0.057138483971357346,2,0.019448518753051758,6.130721885710955e-08,6.715708877891302e-08,1.0
0.1,5000,crescents,2,0.057688526809215546,2,0.019359111785888672,6.177288014441729e-08,6.766640581190586e-08,1.0
0.1,5000,crescents,3,0.057941984385252,2,0.01930522918701172,6.05796230956912e-08,6.80884113535285e-08,1.0
0.1,5000,crescents,4,0.057411134243011475,2,0.019273042678833008,6.085610948503017e-08,6.80447556078434e-08,1.0
0.01,500,moons,0,0.14483539760112762,8,0.014819145202636719,3.3243559300899506e-06,1.594889909029007e-07,0.8032559752464294
0.01,500,moons,1,0.14097878336906433,8,0.01355290412902832,3.72505746781826e-06,1.578591763973236e-07,0.7974479794502258
0.01,500,moons,2,0.15216514468193054,8,0.01371622085571289,9.42964106798172e-07,1.7182901501655579e-07,0.8223400115966797
0.01,500,moons,3,0.14821094274520874,8,0.013770341873168945,5.529727786779404e-07,1.7299316823482513e-07,0.8341519832611084
0.01,500,moons,4,0.1407678723335266,9,0.014574289321899414,1.2104865163564682e-06,1.6600824892520905e-07,0.7887639999389648
0.01,500,densities,0,0.14192242920398712,6,0.009772539138793945,6.963964551687241e-07,1.3830140233039856e-07,0.881663978099823
0.01,500,densities,1,0.14673857390880585,6,0.009764671325683594,4.738103598356247e-07,1.4458782970905304e-07,0.8899239897727966
0.01,500,densities,2,0.14817416667938232,6,0.009673833847045898,4.598405212163925e-07,1.4272518455982208e-07,0.8930799961090088
0.01,500,densities,3,0.15106768906116486,6,0.009825944900512695,5.580950528383255e-07,1.5133991837501526e-07,0.8904759883880615
0.01,500,densities,4,0.14356037974357605,6,0.010544776916503906,1.1106021702289581e-06,1.424923539161682e-07,0.8741719722747803
0.01,500,slopes,0,0.03182103857398033,7,0.012351036071777344,2.9115471988916397e-06,9.73232090473175e-08,0.796068012714386
0.01,500,slopes,1,0.03154866397380829,7,0.012351751327514648,1.5709083527326584e-06,1.0081566870212555e-07,0.8025320172309875
0.01,500,slopes,2,0.03211516514420509,7,0.012418270111083984,1.251930370926857e-06,1.0663643479347229e-07,0.8156840205192566
0.01,500,slopes,3,0.03057996556162834,7,0.012525796890258789,3.4191180020570755e-06,1.026783138513565e-07,0.7744799852371216
0.01,500,slopes,4,0.03270890191197395,7,0.012630224227905273,4.814472049474716e-06,1.0035000741481781e-07,0.7759400010108948
0.01,500,crescents,0,0.04482388496398926,6,0.012210845947265625,1.217937096953392e-06,1.026783138513565e-07,0.817080020904541
0.01,500,crescents,1,0.04416345804929733,6,0.012757539749145508,6.01867213845253e-07,1.0151416063308716e-07,0.8245880007743835
0.01,500,crescents,2,0.04567281901836395,6,0.011432647705078125,7.951166480779648e-07,1.0477378964424133e-07,0.8204360008239746
0.01,500,crescents,3,0.0428292453289032,6,0.010761022567749023,1.1667143553495407e-06,9.755603969097137e-08,0.8053640127182007
0.01,500,crescents,4,0.04420740157365799,6,0.010747194290161133,8.838251233100891e-07,9.918585419654846e-08,0.8098520040512085
0.01,1000,moons,0,0.14767275750637054,8,0.013944625854492188,1.6494886949658394e-06,1.675216481089592e-07,0.8122919797897339
0.01,1000,moons,1,0.1429407000541687,8,0.013980388641357422,3.3796532079577446e-06,1.6367994248867035e-07,0.8013049960136414
0.01,1000,moons,2,0.1413986086845398,8,0.01392984390258789,2.482323907315731e-06,1.648440957069397e-07,0.8055949807167053
0.01,1000,moons,3,0.14233893156051636,8,0.018845319747924805,1.8997816368937492e-06,1.6088597476482391e-07,0.8119230270385742
0.01,1000,moons,4,0.1401456892490387,8,0.019914627075195312,4.205852746963501e-06,1.6542617231607437e-07,0.7995830178260803
0.01,1000,densities,0,0.14334368705749512,6,0.015117168426513672,7.73230567574501e-07,1.3795215636491776e-07,0.8796380162239075
0.01,1000,densities,1,0.14372599124908447,6,0.015074729919433594,1.2533273547887802e-06,1.4528632164001465e-07,0.8727650046348572
0.01,1000,densities,2,0.14687663316726685,6,0.014348268508911133,1.1151423677802086e-06,1.391163095831871e-07,0.8785769939422607
0.01,1000,densities,3,0.14939069747924805,6,0.016553401947021484,5.533220246434212e-07,1.4388933777809143e-07,0.8893179893493652
0.01,1000,densities,4,0.14657244086265564,6,0.011474370956420898,4.6321656554937363e-07,1.4470424503087997e-07,0.8901990056037903
0.01,1000,slopes,0,0.03166940063238144,7,0.012506246566772461,2.9748771339654922e-06,1.0058283805847168e-07,0.7871249914169312
0.01,1000,slopes,1,0.031805481761693954,7,0.012383222579956055,2.116314135491848e-06,1.0104849934577942e-07,0.7970539927482605
0.01,1000,slopes,2,0.03154544532299042,7,0.013094663619995117,4.208763130009174e-06,1.0011717677116394e-07,0.7778469920158386
0.01,1000,slopes,3,0.031245985999703407,7,0.012905120849609375,3.294786438345909e-06,9.906943887472153e-08,0.7876120209693909
0.01,1000,slopes,4,0.031028524041175842,7,0.012896537780761719,1.8274877220392227e-06,9.720679372549057e-08,0.8018890023231506
0.01,1000,crescents,0,0.04415099322795868,6,0.012349367141723633,1.2075761333107948e-06,1.0163057595491409e-07,0.8091490268707275
0.01,1000,crescents,1,0.043546564877033234,6,0.015224456787109375,1.184176653623581e-06,1.0454095900058746e-07,0.8141509890556335
0.01,1000,crescents,2,0.04464147984981537,6,0.012338638305664062,1.2641539797186852e-06,1.0011717677116394e-07,0.8151329755783081
0.01,1000,crescents,3,0.0433218814432621,6,0.012369155883789062,9.372597560286522e-07,9.941868484020233e-08,0.8140249848365784
0.01,1000,crescents,4,0.042988888919353485,6,0.012448787689208984,6.746267899870872e-07,9.790528565645218e-08,0.8252249956130981
0.01,2000,moons,0,0.14202731847763062,8,0.026414871215820312,3.2138777896761894e-06,1.573353074491024e-07,0.8015177249908447
0.01,2000,moons,1,0.14380982518196106,8,0.02637314796447754,2.3859902285039425e-06,1.6315607354044914e-07,0.8057377338409424
0.01,2000,moons,2,0.1463620960712433,8,0.026484251022338867,1.8285354599356651e-06,1.6205012798309326e-07,0.8118845224380493
0.01,2000,moons,3,0.1412823498249054,8,0.026499032974243164,2.5161425583064556e-06,1.5721889212727547e-07,0.8063085079193115
0.01,2000,moons,4,0.14194093644618988,8,0.029675960540771484,2.162123564630747e-06,1.5523983165621758e-07,0.809224009513855
0.01,2000,densities,0,0.14597418904304504,6,0.01736903190612793,6.37490302324295e-07,1.4167744666337967e-07,0.8842024803161621
0.01,2000,densities,1,0.14355850219726562,6,0.017340660095214844,1.2087402865290642e-06,1.385924406349659e-07,0.8740387558937073
0.01,2000,densities,2,0.14733779430389404,6,0.01748037338256836,7.22415279597044e-07,1.389416866004467e-07,0.8839340209960938
0.01,2000,densities,3,0.1454823613166809,6,0.01715993881225586,8.355127647519112e-07,1.3719545677304268e-07,0.8822994828224182
0.01,2000,densities,4,0.1467822939157486,6,0.01717996597290039,6.385380402207375e-07,1.3777753338217735e-07,0.8855732679367065
0.01,2000,slopes,0,0.03220232203602791,8,0.02251410484313965,1.0448857210576534e-06,8.963979780673981e-08,0.7765862345695496
0.01,2000,slopes,1,0.0328371562063694,7,0.019417524337768555,4.2309402488172054e-06,9.121140465140343e-08,0.7857069969177246
0.01,2000,slopes,2,0.031099919229745865,7,0.019458293914794922,3.242108505219221e-06,9.272480383515358e-08,0.788264274597168
0.01,2000,slopes,3,0.030888589099049568,7,0.02200770378112793,3.85683961212635e-06,9.487848728895187e-08,0.7808787226676941
0.01,2000,slopes,4,0.030573822557926178,7,0.01948237419128418,2.83349072560668e-06,9.086215868592262e-08,0.7900412678718567
0.01,2000,crescents,0,0.044443871825933456,6,0.01848006248474121,1.1494266800582409e-06,9.336508810520172e-08,0.8141635060310364
0.01,2000,crescents,1,0.043655913323163986,6,0.018653154373168945,1.293024979531765e-06,9.319046512246132e-08,0.8086417317390442
0.01,2000,crescents,2,0.04415495693683624,6,0.01906585693359375,7.106573320925236e-07,9.516952559351921e-08,0.8235620260238647
0.01,2000,crescents,3,0.04369630664587021,6,0.018624544143676758,1.0378425940871239e-06,9.586801752448082e-08,0.8146899938583374
0.01,2000,crescents,4,0.04365532100200653,6,0.018556833267211914,1.5174155123531818e-06,9.208451956510544e-08,0.8104272484779358
0.01,5000,moons,0,0.14398856461048126,8,0.13721489906311035,2.24522955249995e-06,1.3255339581519365e-07,0.8081938624382019
0.01,5000,moons,1,0.14198289811611176,8,0.13465070724487305,2.3463944671675563e-06,1.2943928595632315e-07,0.8072596788406372
0.01,5000,moons,2,0.14401668310165405,8,0.13686108589172363,1.7550482880324125e-06,1.3512908481061459e-07,0.8120527863502502
0.01,5000,moons,3,0.14491143822669983,8,0.1341419219970703,1.7053971532732248e-06,1.3201497495174408e-07,0.8126899003982544
0.01,5000,moons,4,0.14277587831020355,8,0.13303542137145996,1.5962577890604734e-06,1.3607495930045843e-07,0.814070463180542
0.01,5000,densities,0,0.1461297571659088,6,0.10013937950134277,7.091875886544585e-07,1.2082455214112997e-07,0.8831955194473267
0.01,5000,densities,1,0.14560070633888245,6,0.09982752799987793,8.380156941711903e-07,1.1880183592438698e-07,0.8796191811561584
0.01,5000,densities,2,0.1453791856765747,6,0.10049796104431152,8.215720299631357e-07,1.2009695637971163e-07,0.8811966180801392
0.01,5000,densities,3,0.14582818746566772,6,0.09873795509338379,6.65255356580019e-07,1.2172677088528872e-07,0.8842023015022278
0.01,5000,densities,4,0.1453699767589569,6,0.09855914115905762,6.355548975989223e-07,1.202861312776804e-07,0.8848604559898376
0.01,5000,slopes,0,0.03173220157623291,7,0.11470246315002441,3.465669578872621e-06,7.431663107126951e-08,0.7883536219596863
0.01,5000,slopes,1,0.031198272481560707,7,0.11496210098266602,3.8036960177123547e-06,7.193011697381735e-08,0.7828190326690674
0.01,5000,slopes,2,0.031018827110528946,7,0.11449360847473145,3.121996996924281e-06,7.30942701920867e-08,0.7905920147895813
0.01,5000,slopes,3,0.03097888082265854,7,0.11651325225830078,4.1120219975709915e-06,7.392372936010361e-08,0.7827457785606384
0.01,5000,slopes,4,0.03146495670080185,7,0.11482357978820801,4.310757503844798e-06,7.58154783397913e-08,0.782112717628479
0.01,5000,crescents,0,0.04380038380622864,6,0.10972833633422852,1.2472009984776378e-06,7.275957614183426e-08,0.8135392069816589
0.01,5000,crescents,1,0.043364912271499634,6,0.11061835289001465,1.3912504073232412e-06,7.34435161575675e-08,0.8085609674453735
0.01,5000,crescents,2,0.04411592334508896,6,0.10932230949401855,1.141102984547615e-06,7.241033017635345e-08,0.812796950340271
0.01,5000,crescents,3,0.04418187960982323,6,0.10985016822814941,1.2020027497783303e-06,7.3661794885993e-08,0.8112719655036926
0.01,5000,crescents,4,0.04384841397404671,6,0.10927867889404297,1.0571529855951667e-06,7.475318852812052e-08,0.8141740560531616
0.001,500,moons,0,0.13931310176849365,49,0.10523581504821777,5.4355477914214134e-05,8.963979780673981e-07,0.400299996137619
0.001,500,moons,1,0.13571996986865997,50,0.11162471771240234,5.638878792524338e-05,8.316710591316223e-07,0.4053719937801361
0.001,500,moons,2,0.14669877290725708,42,0.09460186958312988,4.606018774211407e-05,9.236391633749008e-07,0.4090000092983246
0.001,500,moons,3,0.14252717792987823,39,0.08747005462646484,5.0781527534127235e-05,9.338837116956711e-07,0.40098801255226135
0.001,500,moons,4,0.1354207843542099,53,0.12056875228881836,5.3326599299907684e-05,9.331852197647095e-07,0.4004319906234741
0.001,500,densities,0,0.13583208620548248,30,0.06707501411437988,5.059246905148029e-05,5.669426172971725e-07,0.4065920114517212
0.001,500,densities,1,0.14035047590732574,29,0.06529521942138672,4.104222171008587e-05,5.494803190231323e-07,0.39947599172592163
0.001,500,densities,2,0.14181043207645416,29,0.06316804885864258,4.5182881876826286e-05,5.790498107671738e-07,0.40051600337028503
0.001,500,densities,3,0.1447758823633194,27,0.06116628646850586,7.347040809690952e-05,5.825422704219818e-07,0.40060800313949585
0.001,500,densities,4,0.13729026913642883,30,0.06383800506591797,7.870001718401909e-05,5.597248673439026e-07,0.39428800344467163
0.001,500,slopes,0,0.02469850890338421,36,0.0828547477722168,3.645336255431175e-05,1.317821443080902e-07,0.34715598821640015
0.001,500,slopes,1,0.02441122569143772,33,0.07417178153991699,4.5555876567959785e-05,1.2293457984924316e-07,0.35106000304222107
0.001,500,slopes,2,0.025106795132160187,33,0.07245707511901855,4.989258013665676e-05,1.234002411365509e-07,0.3593679964542389
0.001,500,slopes,3,0.023612316697835922,31,0.06651520729064941,5.945819430053234e-05,1.2246891856193542e-07,0.3443160057067871
0.001,500,slopes,4,0.02555723860859871,33,0.0697939395904541,7.659080438315868e-05,1.2177042663097382e-07,0.340828001499176
0.001,500,crescents,0,0.03665384650230408,28,0.06830310821533203,3.3192336559295654e-05,1.5459954738616943e-07,0.3355239927768707
0.001,500,crescents,1,0.03602031245827675,26,0.0651848316192627,4.2378902435302734e-05,1.494772732257843e-07,0.3402999937534332
0.001,500,crescents,2,0.03742595762014389,27,0.09381413459777832,3.302283585071564e-05,1.5227124094963074e-07,0.3350119888782501
0.001,500,crescents,3,0.0345233753323555,26,0.09060835838317871,5.235685966908932e-05,1.4458782970905304e-07,0.3264999985694885
0.001,500,crescents,4,0.03599468618631363,24,0.09413647651672363,4.724739119410515e-05,1.4994293451309204e-07,0.3318600058555603
0.001,1000,moons,0,0.14227357506752014,47,0.10727405548095703,5.4395757615566254e-05,8.705537766218185e-07,0.40690499544143677
0.001,1000,moons,1,0.13750895857810974,48,0.11267328262329102,4.841492045670748e-05,8.323695510625839e-07,0.40268900990486145
0.001,1000,moons,2,0.13600577414035797,48,0.11293482780456543,5.0066737458109856e-05,8.769566193223e-07,0.40600699186325073
0.001,1000,moons,3,0.1369113326072693,46,0.10816025733947754,5.668529774993658e-05,8.824281394481659e-07,0.4048829972743988
0.001,1000,moons,4,0.13480797410011292,48,0.1552121639251709,5.816284101456404e-05,8.35862010717392e-07,0.4043869972229004
0.001,1000,densities,0,0.1369868367910385,30,0.10214519500732422,4.896125756204128e-05,5.596084520220757e-07,0.39489200711250305
0.001,1000,densities,1,0.13749846816062927,31,0.07349395751953125,4.932936280965805e-05,5.417969077825546e-07,0.3959540128707886
0.001,1000,densities,2,0.14060497283935547,32,0.07507777214050293,4.008249379694462e-05,5.817273631691933e-07,0.39671701192855835
0.001,1000,densities,3,0.1430966705083847,28,0.0681757926940918,7.27485166862607e-05,5.937181413173676e-07,0.3998819887638092
0.001,1000,densities,4,0.14031007885932922,28,0.06638503074645996,7.201789412647486e-05,5.391193553805351e-07,0.4016000032424927
0.001,1000,slopes,0,0.024508105590939522,33,0.08227396011352539,4.2396364733576775e-05,1.1827796697616577e-07,0.34460198879241943
0.001,1000,slopes,1,0.0246944148093462,32,0.08186054229736328,4.7967652790248394e-05,1.2421514838933945e-07,0.350816011428833
0.001,1000,slopes,2,0.024594051763415337,34,0.11714887619018555,6.489688530564308e-05,1.2060627341270447e-07,0.3455980122089386
0.001,1000,slopes,3,0.024231182411313057,34,0.12242650985717773,5.153380334377289e-05,1.2211967259645462e-07,0.3494890034198761
0.001,1000,slopes,4,0.023832229897379875,31,0.07605600357055664,6.0539343394339085e-05,1.2177042663097382e-07,0.3496589958667755
0.001,1000,crescents,0,0.035876646637916565,28,0.07694196701049805,3.360910341143608e-05,1.4295801520347595e-07,0.3304649889469147
0.001,1000,crescents,1,0.03538547083735466,27,0.0687565803527832,3.600027412176132e-05,1.4097895473241806e-07,0.336311012506485
0.001,1000,crescents,2,0.03646930679678917,28,0.07504868507385254,2.971664071083069e-05,1.461012288928032e-07,0.3343549966812134
0.001,1000,crescents,3,0.035094253718853,25,0.07153058052062988,5.7160621508955956e-05,1.4156103134155273e-07,0.33268100023269653
0.001,1000,crescents,4,0.03488340228796005,26,0.06934499740600586,5.070201586931944e-05,1.4062970876693726e-07,0.3414190113544464
0.001,2000,moons,0,0.13662055134773254,48,0.18798351287841797,5.900021642446518e-05,8.361530490219593e-07,0.40225550532341003
0.001,2000,moons,1,0.1383538842201233,47,0.18527722358703613,5.669967504218221e-05,8.85804183781147e-07,0.4028252363204956
0.001,2000,moons,2,0.14099019765853882,46,0.17826008796691895,5.613849498331547e-05,8.61764419823885e-07,0.4073222577571869
0.001,2000,moons,3,0.1359112411737442,46,0.1784803867340088,5.2238814532756805e-05,8.40227585285902e-07,0.40530648827552795
0.001,2000,moons,4,0.13645519316196442,45,0.17938804626464844,5.5204262025654316e-05,8.385977707803249e-07,0.40240874886512756
0.001,2000,densities,0,0.1396675705909729,31,0.12488889694213867,3.6821700632572174e-05,5.563488230109215e-07,0.3972512483596802
0.001,2000,densities,1,0.13732564449310303,32,0.12464284896850586,5.497701931744814e-05,5.433685146272182e-07,0.39588499069213867
0.001,2000,densities,2,0.14109665155410767,31,0.12054014205932617,4.644133150577545e-05,5.84928784519434e-07,0.4003880023956299
0.001,2000,densities,3,0.13927534222602844,29,0.11343526840209961,7.989420555531979e-05,5.689216777682304e-07,0.40034249424934387
0.001,2000,densities,4,0.14057931303977966,29,0.11262989044189453,7.56240333430469e-05,5.621695891022682e-07,0.4012642502784729
0.001,2000,slopes,0,0.025128033012151718,35,0.13607525825500488,4.4646032620221376e-05,1.19674950838089e-07,0.34424200654029846
0.001,2000,slopes,1,0.025703854858875275,35,0.1421189308166504,4.665699088945985e-05,1.2188684195280075e-07,0.3456047475337982
0.001,2000,slopes,2,0.02404971234500408,34,0.13230514526367188,6.170844426378608e-05,1.1763768270611763e-07,0.34803375601768494
0.001,2000,slopes,3,0.02387566864490509,34,0.13171124458312988,5.349755520001054e-05,1.1938391253352165e-07,0.346648246049881
0.001,2000,slopes,4,0.023475203663110733,32,0.125166654586792,7.027055835351348e-05,1.2048985809087753e-07,0.3474879860877991
0.001,2000,crescents,0,0.036234546452760696,28,0.12373113632202148,3.102939808741212e-05,1.461012288928032e-07,0.333755761384964
0.001,2000,crescents,1,0.03543996065855026,28,0.11739039421081543,3.5759934689849615e-05,1.407461240887642e-07,0.3320870101451874
0.001,2000,crescents,2,0.036071352660655975,27,0.12288308143615723,3.339524846524e-05,1.493026502430439e-07,0.3386884927749634
0.001,2000,crescents,3,0.03548356890678406,25,0.10887956619262695,6.631738506257534e-05,1.3987300917506218e-07,0.33287298679351807
0.001,2000,crescents,4,0.035454656928777695,27,0.11832523345947266,5.667365621775389e-05,1.4266697689890862e-07,0.33323824405670166
0.001,5000,moons,0,0.1385471224784851,48,1.1290850639343262,4.887816612608731e-05,9.170180419459939e-07,0.4030367434024811
0.001,5000,moons,1,0.13653220236301422,46,1.0822412967681885,5.272873386275023e-05,8.940405678004026e-07,0.4037231206893921
0.001,5000,moons,2,0.13860729336738586,46,1.0832884311676025,5.356206384021789e-05,9.304785635322332e-07,0.406181663274765
0.001,5000,moons,3,0.1395072489976883,45,1.0588490962982178,4.7626905143260956e-05,9.156647138297558e-07,0.40611451864242554
0.001,5000,moons,4,0.1373244822025299,45,1.0607600212097168,5.449457967188209e-05,9.01709427125752e-07,0.40542513132095337
0.001,5000,densities,0,0.13990670442581177,31,0.737750768661499,4.189368337392807e-05,6.186019163578749e-07,0.39999139308929443
0.001,5000,densities,1,0.1393393874168396,31,0.7316615581512451,5.216278077568859e-05,6.009504431858659e-07,0.39716410636901855
0.001,5000,densities,2,0.1390950083732605,31,0.7360615730285645,3.9147649658843875e-05,6.04763044975698e-07,0.39750343561172485
0.001,5000,densities,3,0.139473557472229,29,0.6848049163818359,7.282721344381571e-05,6.038608262315392e-07,0.3958429992198944
0.001,5000,densities,4,0.13910557329654694,29,0.6838240623474121,7.55198416300118e-05,6.118207238614559e-07,0.3995105028152466
0.001,5000,slopes,0,0.024650121107697487,35,0.8209435939788818,4.351214738562703e-05,1.1693919077515602e-07,0.3476244807243347
0.001,5000,slopes,1,0.02407568320631981,35,0.8206832408905029,4.387400986161083e-05,1.1223892215639353e-07,0.34450244903564453
0.001,5000,slopes,2,0.02395400032401085,34,0.7985618114471436,6.162228237371892e-05,1.179141690954566e-07,0.3484351933002472
0.001,5000,slopes,3,0.023888541385531425,34,0.7982382774353027,5.794488242827356e-05,1.1477095540612936e-07,0.3457614481449127
0.001,5000,slopes,4,0.02444353513419628,34,0.8010997772216797,6.828039477113634e-05,1.181324478238821e-07,0.3473775088787079
0.001,5000,crescents,0,0.03565801680088043,28,0.753587007522583,3.778848622459918e-05,1.466250978410244e-07,0.3346957266330719
0.001,5000,crescents,1,0.03517354279756546,28,0.7531297206878662,3.7398276617750525e-05,1.419248292222619e-07,0.33289724588394165
0.001,5000,crescents,2,0.03594403713941574,28,0.7111263275146484,2.926228626165539e-05,1.4511169865727425e-07,0.3330412805080414
0.001,5000,crescents,3,0.035909079015254974,26,0.6596753597259521,5.06763462908566e-05,1.4233228284865618e-07,0.3312627971172333
0.001,5000,crescents,4,0.03562995046377182,27,0.6860332489013672,4.8386238631792367e-05,1.457083271816373e-07,0.3327198922634125
0.0001,500,moons,0,0.13771486282348633,193,0.6300528049468994,0.0002705715596675873,2.7299392968416214e-06,0.16335199773311615
0.0001,500,moons,1,0.13408184051513672,190,0.6683070659637451,0.00029361434280872345,2.5436747819185257e-06,0.16328799724578857
0.0001,500,moons,2,0.14509356021881104,163,0.4761834144592285,0.0002673871349543333,3.050081431865692e-06,0.1654679924249649
0.0001,500,moons,3,0.1409626305103302,154,0.44919681549072266,0.0002795755863189697,3.007706254720688e-06,0.1663839966058731
0.0001,500,moons,4,0.13380098342895508,207,0.6065044403076172,0.000301094027236104,2.941116690635681e-06,0.16379199922084808
0.0001,500,densities,0,0.1339123249053955,102,0.30928468704223633,0.00020029954612255096,1.7692800611257553e-06,0.14698399603366852
0.0001,500,densities,1,0.1384315937757492,97,0.2785332202911377,0.00022327527403831482,1.680571585893631e-06,0.14630000293254852
0.0001,500,densities,2,0.13988468050956726,100,0.41555190086364746,0.00021863123401999474,1.8833670765161514e-06,0.14548000693321228
0.0001,500,densities,3,0.1428925096988678,91,0.26216959953308105,0.0003694698680192232,1.9827857613563538e-06,0.14732399582862854
0.0001,500,densities,4,0.13541817665100098,103,0.3254721164703369,0.00040016439743340015,1.903856173157692e-06,0.14720399677753448
0.0001,500,slopes,0,0.02253647893667221,120,0.4195113182067871,0.00018867687322199345,3.4226104617118835e-07,0.12876799702644348
0.0001,500,slopes,1,0.022234883159399033,107,0.3331618309020996,0.00023194774985313416,3.080349415540695e-07,0.12885600328445435
0.0001,500,slopes,2,0.022960539907217026,104,0.38096165657043457,0.0002398297656327486,3.573950380086899e-07,0.13142000138759613
0.0001,500,slopes,3,0.021478833630681038,88,0.26357078552246094,0.0003129960969090462,3.0850060284137726e-07,0.12876400351524353
0.0001,500,slopes,4,0.023401793092489243,103,0.301790714263916,0.0003077529836446047,3.1781382858753204e-07,0.12798799574375153
0.0001,500,crescents,0,0.034427136182785034,98,0.3968164920806885,0.0001742062158882618,4.0838494896888733e-07,0.12477599829435349
0.0001,500,crescents,1,0.03378304839134216,90,0.26859331130981445,0.00017745955847203732,4.055909812450409e-07,0.1271200031042099
0.0001,500,crescents,2,0.03521307557821274,92,0.2897043228149414,0.00017947726882994175,4.561152309179306e-07,0.12607599794864655
0.0001,500,crescents,3,0.03236066922545433,85,0.34035801887512207,0.00029804022051393986,3.4063123166561127e-07,0.12614400684833527
0.0001,500,crescents,4,0.03370658680796623,74,0.2643144130706787,0.00023656687699258327,3.6531127989292145e-07,0.12335199862718582
0.0001,1000,moons,0,0.14065644145011902,177,0.6517438888549805,0.00029417569749057293,2.9226066544651985e-06,0.16418199241161346
0.0001,1000,moons,1,0.13585728406906128,187,0.5629770755767822,0.0002740860218182206,2.707471139729023e-06,0.16189099848270416
0.0001,1000,moons,2,0.13436782360076904,184,0.6239767074584961,0.0002766507677733898,2.719694748520851e-06,0.1631930023431778
0.0001,1000,moons,3,0.1353069543838501,184,0.6705553531646729,0.0002823031973093748,2.6872148737311363e-06,0.16486099362373352
0.0001,1000,moons,4,0.13319189846515656,187,0.5920288562774658,0.0002799363574013114,2.7120113372802734e-06,0.16369299590587616
0.0001,1000,densities,0,0.1350489854812622,102,0.31157946586608887,0.00019516656175255775,1.6763806343078613e-06,0.14364099502563477
0.0001,1000,densities,1,0.135578453540802,105,0.33629512786865234,0.0002502554561942816,1.8102582544088364e-06,0.14522099494934082
0.0001,1000,densities,2,0.1386740505695343,110,0.42249035835266113,0.00022818613797426224,1.873238943517208e-06,0.1449500024318695
0.0001,1000,densities,3,0.14117860794067383,94,0.29889774322509766,0.0003398214466869831,1.914449967443943e-06,0.1459140032529831
0.0001,1000,densities,4,0.13840168714523315,95,0.3426375389099121,0.00037221412640064955,1.8490245565772057e-06,0.1468389928340912
0.0001,1000,slopes,0,0.022335074841976166,104,0.3620431423187256,0.00018386542797088623,3.16067598760128e-07,0.12757200002670288
0.0001,1000,slopes,1,0.022488635033369064,103,0.34981822967529297,0.00020664732437580824,3.0640512704849243e-07,0.12778399884700775
0.0001,1000,slopes,2,0.02245081588625908,110,0.40865659713745117,0.00028569926507771015,3.100140020251274e-07,0.12882499396800995
0.0001,1000,slopes,3,0.02204807847738266,105,0.31621718406677246,0.00023976049851626158,3.0011869966983795e-07,0.1280760020017624
0.0001,1000,slopes,4,0.02165212854743004,95,0.40195679664611816,0.00032732519321143627,3.1723175197839737e-07,0.12869200110435486
0.0001,1000,crescents,0,0.03367122262716293,95,0.3247416019439697,0.00017309130635112524,3.955792635679245e-07,0.12499099969863892
0.0001,1000,crescents,1,0.033133722841739655,88,0.3594815731048584,0.00018339755479246378,3.955792635679245e-07,0.12565100193023682
0.0001,1000,crescents,2,0.03424450755119324,97,0.42159605026245117,0.0001662963768467307,4.122266545891762e-07,0.12508000433444977
0.0001,1000,crescents,3,0.032845333218574524,84,0.2914588451385498,0.000286368653178215,3.9336737245321274e-07,0.12457700073719025
0.0001,1000,crescents,4,0.03266465663909912,88,0.37422966957092285,0.000237939297221601,3.968598321080208e-07,0.12768800556659698
0.0001,2000,moons,0,0.1349964290857315,186,1.0247998237609863,0.00027887895703315735,2.7034548111259937e-06,0.1625324934720993
0.0001,2000,moons,1,0.13670647144317627,184,0.9495127201080322,0.00028537167236208916,2.7391361072659492e-06,0.161849245429039
0.0001,2000,moons,2,0.13937538862228394,178,0.9545862674713135,0.00027416693046689034,2.7455389499664307e-06,0.16497674584388733
0.0001,2000,moons,3,0.13428980112075806,178,0.9582784175872803,0.0002681183395907283,2.8024078346788883e-06,0.16417549550533295
0.0001,2000,moons,4,0.13484743237495422,178,0.9508531093597412,0.0002781678340397775,2.6974594220519066e-06,0.1634732484817505
0.0001,2000,densities,0,0.13773563504219055,103,0.5520632266998291,0.00019879196770489216,1.747452188283205e-06,0.14439000189304352
0.0001,2000,densities,1,0.1353912651538849,109,0.5911972522735596,0.000244811933953315,1.6631674952805042e-06,0.1444777548313141
0.0001,2000,densities,2,0.13917338848114014,106,0.5804884433746338,0.00021742505487054586,1.8427381291985512e-06,0.14577950537204742
0.0001,2000,densities,3,0.13734322786331177,99,0.5159482955932617,0.00033916981192305684,1.7220154404640198e-06,0.14568324387073517
0.0001,2000,densities,4,0.13865210115909576,97,0.5214264392852783,0.00036140886368229985,1.718814019113779e-06,0.1458212435245514
0.0001,2000,slopes,0,0.02294354885816574,112,0.6029331684112549,0.00018955743871629238,3.164168447256088e-07,0.1266227513551712
0.0001,2000,slopes,1,0.023517875000834465,113,0.5867199897766113,0.0002310005365870893,3.2404204830527306e-07,0.1272517442703247
0.0001,2000,slopes,2,0.02187289670109749,112,0.5733160972595215,0.0002595982514321804,3.169989213347435e-07,0.1277649998664856
0.0001,2000,slopes,3,0.02168981358408928,107,0.5744938850402832,0.00025096460012719035,3.04484274238348e-07,0.12692900002002716
0.0001,2000,slopes,4,0.021274562925100327,101,0.5388553142547607,0.00031528546242043376,3.0099181458353996e-07,0.12723800539970398
0.0001,2000,crescents,0,0.033995989710092545,93,0.5221641063690186,0.00017107505118474364,3.8940925151109695e-07,0.12484824657440186
0.0001,2000,crescents,1,0.03320079296827316,92,0.504011869430542,0.0001918374910019338,3.710738383233547e-07,0.12475474923849106
0.0001,2000,crescents,2,0.033859558403491974,91,0.5197114944458008,0.00016693008365109563,4.2031751945614815e-07,0.12634600698947906
0.0001,2000,crescents,3,0.033230971544981,84,0.4742710590362549,0.000307260372210294,3.99129930883646e-07,0.12427649646997452
0.0001,2000,crescents,4,0.033207207918167114,91,0.5175566673278809,0.0002499923575669527,3.7747668102383614e-07,0.1248674988746643
0.0001,5000,moons,0,0.13693732023239136,183,5.955605983734131,0.0002786106488201767,2.7790083549916744e-06,0.16370199620723724
0.0001,5000,moons,1,0.13490401208400726,179,5.801021099090576,0.0002658635494299233,2.6446505216881633e-06,0.1624414026737213
0.0001,5000,moons,2,0.1369887739419937,177,5.7626283168792725,0.00026551110204309225,2.7369242161512375e-06,0.16399723291397095
0.0001,5000,moons,3,0.13788828253746033,171,5.5853471755981445,0.0002739160554483533,2.7913192752748728e-06,0.16391783952713013
0.0001,5000,moons,4,0.13571913540363312,176,5.748085975646973,0.0002737606700975448,2.7340574888512492e-06,0.16441763937473297
0.0001,5000,densities,0,0.13798266649246216,105,3.4157843589782715,0.00019737181719392538,1.7039419617503881e-06,0.14526183903217316
0.0001,5000,densities,1,0.13741116225719452,105,3.418452501296997,0.00024899060372263193,1.7043057596310973e-06,0.14489832520484924
0.0001,5000,densities,2,0.1371547281742096,103,3.532524347305298,0.00022184893896337599,1.6971316654235125e-06,0.14433711767196655
0.0001,5000,densities,3,0.13754117488861084,98,3.185544967651367,0.0003497207653708756,1.7476995708420873e-06,0.14466683566570282
0.0001,5000,densities,4,0.13716605305671692,97,3.156912088394165,0.000369780114851892,1.6980920918285847e-06,0.14511719346046448
0.0001,5000,slopes,0,0.02245667576789856,113,3.8773839473724365,0.00018890755018219352,2.809247234836221e-07,0.1271180808544159
0.0001,5000,slopes,1,0.021886661648750305,111,3.658430814743042,0.0002234432176919654,2.7360511012375355e-07,0.12663739919662476
0.0001,5000,slopes,2,0.021762758493423462,110,3.7412078380584717,0.0002605366753414273,2.767919795587659e-07,0.12734763324260712
0.0001,5000,slopes,3,0.02168290689587593,112,3.8101401329040527,0.00022044713841751218,2.7610803954303265e-07,0.12640483677387238
0.0001,5000,slopes,4,0.02224094420671463,106,3.6126911640167236,0.0003441658627707511,2.7930946089327335e-07,0.12680228054523468
0.0001,5000,crescents,0,0.03339703381061554,95,3.261866569519043,0.0001676873507676646,3.6078563425689936e-07,0.12446475774049759
0.0001,5000,crescents,1,0.03291050344705582,95,3.255964756011963,0.0001922213559737429,3.3777905628085136e-07,0.12403392046689987
0.0001,5000,crescents,2,0.03369633108377457,92,3.156541347503662,0.00017666952044237405,3.6372512113302946e-07,0.1241835206747055
0.0001,5000,crescents,3,0.033665917813777924,85,2.908338785171509,0.0002933072973974049,3.5451375879347324e-07,0.12406112253665924
0.0001,5000,crescents,4,0.033383823931217194,90,3.089967966079712,0.000254085345659405,3.609457053244114e-07,0.12452639639377594
1e-05,500,moons,0,0.13721802830696106,620,2.157975673675537,0.0010946353431791067,1.1204509064555168e-05,0.06013999879360199
1e-05,500,moons,1,0.13358089327812195,594,2.0161309242248535,0.0011091656051576138,9.767711162567139e-06,0.05981599912047386
1e-05,500,moons,2,0.14459195733070374,512,1.5676202774047852,0.0009769396856427193,1.198379322886467e-05,0.05982000008225441
1e-05,500,moons,3,0.1404566466808319,488,1.667938232421875,0.0010310686193406582,1.1096708476543427e-05,0.05971600115299225
1e-05,500,moons,4,0.13330256938934326,651,2.2404117584228516,0.0011304032523185015,1.1477852240204811e-05,0.059992000460624695
1e-05,500,densities,0,0.13333360850811005,311,1.1158781051635742,0.0007572073955088854,6.116693839430809e-06,0.05098799988627434
1e-05,500,densities,1,0.13784125447273254,295,0.9648077487945557,0.0008791284635663033,6.052199751138687e-06,0.05048799887299538
1e-05,500,densities,2,0.13930630683898926,316,1.0425920486450195,0.0008011898025870323,6.531365215778351e-06,0.05108800157904625
1e-05,500,densities,3,0.14231045544147491,282,0.8850946426391602,0.001277776202186942,7.006339728832245e-06,0.051715999841690063
1e-05,500,densities,4,0.13482198119163513,305,1.0751781463623047,0.001464966218918562,6.455928087234497e-06,0.05097600072622299
1e-05,500,slopes,0,0.021888840943574905,327,1.0967779159545898,0.0006995766889303923,1.1208467185497284e-06,0.04504400119185448
1e-05,500,slopes,1,0.02158702164888382,296,0.9756789207458496,0.0008168630301952362,1.1117663234472275e-06,0.04521600157022476
1e-05,500,slopes,2,0.022313179448246956,318,1.0480566024780273,0.000875779427587986,1.116190105676651e-06,0.04596399888396263
1e-05,500,slopes,3,0.020840823650360107,219,0.7540221214294434,0.001130429795011878,1.0509975254535675e-06,0.04549200087785721
1e-05,500,slopes,4,0.02275390550494194,273,0.9409642219543457,0.0012889306526631117,1.1585652828216553e-06,0.04461599886417389
1e-05,500,crescents,0,0.03375846892595291,286,1.0178484916687012,0.0006465951446443796,1.4633405953645706e-06,0.043855998665094376
1e-05,500,crescents,1,0.0331091545522213,252,0.8541460037231445,0.0006671866867691278,1.4835968613624573e-06,0.04422000050544739
1e-05,500,crescents,2,0.03453870862722397,278,0.8982663154602051,0.0006576990708708763,1.3459939509630203e-06,0.0439319983124733
1e-05,500,crescents,3,0.03168470412492752,236,0.8154222965240479,0.0012166572269052267,1.2828968465328217e-06,0.044199999421834946
1e-05,500,crescents,4,0.033031634986400604,201,0.6462023258209229,0.0010008453391492367,1.3564713299274445e-06,0.04341199994087219
1e-05,1000,moons,0,0.14015240967273712,549,2.211901903152466,0.0010574564803391695,1.0901829227805138e-05,0.05898699909448624
1e-05,1000,moons,1,0.13535037636756897,592,2.2298824787139893,0.001058293622918427,9.974697604775429e-06,0.058545999228954315
1e-05,1000,moons,2,0.13385629653930664,573,2.1607470512390137,0.0010093401651829481,1.0434770956635475e-05,0.058479998260736465
1e-05,1000,moons,3,0.13479271531105042,573,2.1415891647338867,0.00105250533670187,1.02542107924819e-05,0.05887399986386299
1e-05,1000,moons,4,0.1326809525489807,591,2.3692893981933594,0.0010691017378121614,1.0560732334852219e-05,0.05860200151801109
1e-05,1000,densities,0,0.1344607174396515,312,1.1760380268096924,0.000730054103769362,5.618436262011528e-06,0.04971599951386452
1e-05,1000,densities,1,0.13498270511627197,314,1.132096767425537,0.0009049342479556799,5.8818841353058815e-06,0.04973199963569641
1e-05,1000,densities,2,0.13808494806289673,336,1.296877384185791,0.0008015834027901292,6.379559636116028e-06,0.05017099902033806
1e-05,1000,densities,3,0.1405833214521408,285,0.9714581966400146,0.0012203579535707831,6.551039405167103e-06,0.050349000841379166
1e-05,1000,densities,4,0.13780827820301056,289,1.037311315536499,0.0013472989667207003,6.331596523523331e-06,0.05061199888586998
1e-05,1000,slopes,0,0.021668897941708565,292,1.0673859119415283,0.0006830313941463828,1.0620569810271263e-06,0.04386499896645546
1e-05,1000,slopes,1,0.02182646468281746,284,1.031008005142212,0.0007471772842109203,1.0132789611816406e-06,0.04384300112724304
1e-05,1000,slopes,2,0.02179582789540291,308,1.2026646137237549,0.0010113295866176486,1.0166550055146217e-06,0.044266000390052795
1e-05,1000,slopes,3,0.02139110490679741,291,1.1599667072296143,0.0008481560507789254,1.0473886504769325e-06,0.04425299912691116
1e-05,1000,slopes,4,0.020995307713747025,268,1.0291166305541992,0.0012016096152365208,1.0229414328932762e-06,0.044488999992609024
1e-05,1000,crescents,0,0.032983288168907166,276,1.0604875087738037,0.0006552535342052579,1.314328983426094e-06,0.04311399906873703
1e-05,1000,crescents,1,0.032447945326566696,249,0.8774867057800293,0.0006875228136777878,1.2122327461838722e-06,0.04304099828004837
1e-05,1000,crescents,2,0.033551547676324844,277,1.0573318004608154,0.000604531611315906,1.3780081644654274e-06,0.042817000299692154
1e-05,1000,crescents,3,0.032159700989723206,247,0.9631316661834717,0.0010924784000962973,1.1863885447382927e-06,0.04287999868392944
1e-05,1000,crescents,4,0.03198697790503502,259,1.0669286251068115,0.0009466495830565691,1.337612047791481e-06,0.043919000774621964
1e-05,2000,moons,0,0.13448336720466614,573,3.619271755218506,0.0010226282756775618,1.034419983625412e-05,0.05817124992609024
1e-05,2000,moons,1,0.136198028922081,568,3.4552438259124756,0.0010424463544040918,1.0377669241279364e-05,0.057827748358249664
1e-05,2000,moons,2,0.13886360824108124,546,3.4110491275787354,0.0010269691701978445,1.0658055543899536e-05,0.05866824835538864
1e-05,2000,moons,3,0.13377349078655243,550,3.44170880317688,0.0010206345468759537,1.0224874131381512e-05,0.05830549821257591
1e-05,2000,moons,4,0.13433586061000824,553,3.4376120567321777,0.0010425490327179432,1.057435292750597e-05,0.05843174830079079
1e-05,2000,densities,0,0.13714134693145752,306,1.9535434246063232,0.0007341738673858345,6.215122994035482e-06,0.04943300038576126
1e-05,2000,densities,1,0.134794220328331,321,2.0048646926879883,0.0008925303700380027,6.092421244829893e-06,0.049389999359846115
1e-05,2000,densities,2,0.13857810199260712,318,2.0026519298553467,0.0008082820568233728,6.401969585567713e-06,0.04966225102543831
1e-05,2000,densities,3,0.1367371678352356,295,1.8415274620056152,0.0011916449293494225,5.85534144192934e-06,0.049516499042510986
1e-05,2000,densities,4,0.13804832100868225,286,1.8019788265228271,0.0013441082555800676,6.0595921240746975e-06,0.04975200071930885
1e-05,2000,slopes,0,0.022277168929576874,316,1.979170560836792,0.0006914104451425374,1.019565388560295e-06,0.043454498052597046
1e-05,2000,slopes,1,0.022847574204206467,317,1.9829139709472656,0.0008285046205855906,1.1023366823792458e-06,0.04341749846935272
1e-05,2000,slopes,2,0.021204810589551926,314,1.9572794437408447,0.0009694897453300655,1.0218354873359203e-06,0.04361949861049652
1e-05,2000,slopes,3,0.021022770553827286,293,1.8351824283599854,0.0008598295389674604,9.90286935120821e-07,0.043568748980760574
1e-05,2000,slopes,4,0.020602796226739883,271,1.6954410076141357,0.001236164360307157,9.766663424670696e-07,0.04342224821448326
1e-05,2000,crescents,0,0.03330335021018982,273,1.716087818145752,0.0006066032801754773,1.318927388638258e-06,0.042454998940229416
1e-05,2000,crescents,1,0.03251144662499428,256,1.6102015972137451,0.0007081488729454577,1.3113603927195072e-06,0.04263250157237053
1e-05,2000,crescents,2,0.03317047655582428,265,1.6454432010650635,0.000596676196437329,1.3763201422989368e-06,0.042963750660419464
1e-05,2000,crescents,3,0.032535143196582794,240,1.5055854320526123,0.0011352577712386847,1.3405806384980679e-06,0.04234224930405617
1e-05,2000,crescents,4,0.03251180425286293,260,1.645491600036621,0.0009887481573969126,1.2593809515237808e-06,0.04264049977064133
1e-05,5000,moons,0,0.13642501831054688,560,21.81173086166382,0.0010199015960097313,1.029518898576498e-05,0.05824955925345421
1e-05,5000,moons,1,0.13438980281352997,553,21.07344937324524,0.0010207907762378454,9.977113222703338e-06,0.05780971795320511
1e-05,5000,moons,2,0.13647767901420593,543,21.023223876953125,0.000990965636447072,1.0171803296543658e-05,0.058208759874105453
1e-05,5000,moons,3,0.13737381994724274,529,20.71021604537964,0.0010262359865009785,1.0384508641436696e-05,0.05811404064297676
1e-05,5000,moons,4,0.13520652055740356,539,21.223774194717407,0.0010371359530836344,1.036300091072917e-05,0.058429520577192307
1e-05,5000,densities,0,0.1373891830444336,311,12.14161467552185,0.0007272586226463318,6.006623152643442e-06,0.049471959471702576
1e-05,5000,densities,1,0.13681524991989136,313,12.054072380065918,0.0008854798506945372,6.034941179677844e-06,0.049397118389606476
1e-05,5000,densities,2,0.13655635714530945,306,12.150606393814087,0.0008012471371330321,6.1361497500911355e-06,0.049154359847307205
1e-05,5000,densities,3,0.1369360089302063,293,11.21480941772461,0.001182708190754056,5.989277269691229e-06,0.04920051991939545
1e-05,5000,densities,4,0.13655820488929749,290,11.05062460899353,0.0013381597818806767,6.095098797231913e-06,0.049277160316705704
1e-05,5000,slopes,0,0.02178405039012432,324,12.352660417556763,0.00067224504891783,9.84538928605616e-07,0.04325120151042938
1e-05,5000,slopes,1,0.021218523383140564,309,11.85461139678955,0.0008110434864647686,9.620707714930177e-07,0.04328940063714981
1e-05,5000,slopes,2,0.02108900249004364,315,12.074227571487427,0.0009072513785213232,9.657524060457945e-07,0.04327600076794624
1e-05,5000,slopes,3,0.021010642871260643,318,12.140256643295288,0.0007815789431333542,9.541981853544712e-07,0.04313147813081741
1e-05,5000,slopes,4,0.02156759425997734,291,11.194252014160156,0.0012881376314908266,1.0009098332375288e-06,0.04318644106388092
1e-05,5000,crescents,0,0.03270057588815689,270,11.057422399520874,0.000616947771050036,1.2558884918689728e-06,0.04220899939537048
1e-05,5000,crescents,1,0.032214678823947906,272,11.224705457687378,0.0007074355380609632,1.2143136700615287e-06,0.042226240038871765
1e-05,5000,crescents,2,0.03299810737371445,260,10.369388103485107,0.0006200112984515727,1.2512318789958954e-06,0.04212095960974693
1e-05,5000,crescents,3,0.032967761158943176,240,9.52079701423645,0.0010391620453447104,1.256848918274045e-06,0.042202360928058624
1e-05,5000,crescents,4,0.03268827497959137,249,9.961405992507935,0.0009630569838918746,1.2243399396538734e-06,0.04236631840467453
1e-06,500,moons,0,0.1369861364364624,1818,6.005311727523804,0.004023686051368713,3.5951146855950356e-05,0.021700000390410423
1e-06,500,moons,1,0.1333484649658203,1780,5.851240158081055,0.003908730112016201,3.2248906791210175e-05,0.02120799943804741
1e-06,500,moons,2,0.1443719118833542,1547,5.004432439804077,0.0034353546798229218,3.5011908039450645e-05,0.021320000290870667
1e-06,500,moons,3,0.14024043083190918,1474,4.819977521896362,0.003832323243841529,3.33935022354126e-05,0.0213600005954504
1e-06,500,moons,4,0.1330566704273224,1867,6.02203631401062,0.004153973422944546,3.298674710094929e-05,0.021563999354839325
1e-06,500,densities,0,0.13312119245529175,933,2.9425690174102783,0.002758386777713895,1.9189901649951935e-05,0.01822800002992153
1e-06,500,densities,1,0.13762423396110535,868,2.660888671875,0.0031252591870725155,2.068653702735901e-05,0.017907999455928802
1e-06,500,densities,2,0.13909904658794403,936,3.0389132499694824,0.0027097840793430805,2.4845590814948082e-05,0.018371999263763428
1e-06,500,densities,3,0.14206534624099731,829,2.7178902626037598,0.00439020711928606,2.17389315366745e-05,0.018316000699996948
1e-06,500,densities,4,0.13456714153289795,865,2.5459587574005127,0.005356057547032833,2.117827534675598e-05,0.018012000247836113
1e-06,500,slopes,0,0.02169080451130867,895,2.7281861305236816,0.002722806064411998,3.893394023180008e-06,0.016224000602960587
1e-06,500,slopes,1,0.02139444276690483,901,2.7735540866851807,0.0030251359567046165,3.746477887034416e-06,0.016100000590085983
1e-06,500,slopes,2,0.02210501953959465,889,2.5920886993408203,0.0032191735226660967,4.136469215154648e-06,0.016383999958634377
1e-06,500,slopes,3,0.020654823631048203,457,1.4039061069488525,0.004849746823310852,3.5213306546211243e-06,0.01616399921476841
1e-06,500,slopes,4,0.022567562758922577,712,2.07448148727417,0.0046927714720368385,4.226807504892349e-06,0.01597600057721138
1e-06,500,crescents,0,0.033559367060661316,865,2.600869655609131,0.002274739323183894,4.998408257961273e-06,0.015860000625252724
1e-06,500,crescents,1,0.03290039300918579,748,2.120328426361084,0.002489194506779313,5.106441676616669e-06,0.015860000625252724
1e-06,500,crescents,2,0.0343320369720459,805,2.5237324237823486,0.00248103984631598,5.00422902405262e-06,0.015915999189019203
1e-06,500,crescents,3,0.03148331493139267,689,2.1777305603027344,0.0034888230729848146,4.2959582060575485e-06,0.0157919991761446
1e-06,500,crescents,4,0.032823093235492706,569,1.8637137413024902,0.003225970081984997,4.553701728582382e-06,0.01548799965530634
1e-06,1000,moons,0,0.13992467522621155,1576,5.6571290493011475,0.003701143665239215,3.120722249150276e-05,0.02039399929344654
1e-06,1000,moons,1,0.13511915504932404,1744,6.174498558044434,0.0037135055754333735,3.1567877158522606e-05,0.020364999771118164
1e-06,1000,moons,2,0.13362248241901398,1657,6.14616847038269,0.0034837122075259686,3.143202047795057e-05,0.020339999347925186
1e-06,1000,moons,3,0.1345583200454712,1648,6.017995834350586,0.0037192185409367085,3.1291740015149117e-05,0.020329000428318977
1e-06,1000,moons,4,0.13243165612220764,1712,6.1861138343811035,0.003862888552248478,2.947007305920124e-05,0.02045300044119358
1e-06,1000,densities,0,0.13423827290534973,880,3.086308002471924,0.0025030053220689297,1.898687332868576e-05,0.017196999862790108
1e-06,1000,densities,1,0.13474607467651367,884,3.060995578765869,0.0031522109638899565,1.9378960132598877e-05,0.017142999917268753
1e-06,1000,densities,2,0.13785523176193237,976,3.635228157043457,0.0026471763849258423,2.093147486448288e-05,0.017092999070882797
1e-06,1000,densities,3,0.14032664895057678,795,2.8067893981933594,0.004152852110564709,2.016883809119463e-05,0.01717500016093254
1e-06,1000,densities,4,0.13755281269550323,808,2.867156982421875,0.004688033368438482,1.941528171300888e-05,0.0171509999781847
1e-06,1000,slopes,0,0.021470366045832634,776,2.627288579940796,0.00243658060207963,3.3994438126683235e-06,0.015054999850690365
1e-06,1000,slopes,1,0.02162839099764824,721,2.4364771842956543,0.0025924909859895706,3.214576281607151e-06,0.015096000395715237
1e-06,1000,slopes,2,0.02159840613603592,795,2.5953736305236816,0.003740164451301098,3.418070264160633e-06,0.015204000286757946
1e-06,1000,slopes,3,0.021191291511058807,774,2.626617670059204,0.0027725519612431526,3.326917067170143e-06,0.015088999643921852
1e-06,1000,slopes,4,0.020785562694072723,706,2.4610979557037354,0.003961633890867233,3.273366019129753e-06,0.015204999595880508
1e-06,1000,crescents,0,0.032769061625003815,749,2.6509485244750977,0.0021752547472715378,4.204222932457924e-06,0.014673000201582909
1e-06,1000,crescents,1,0.03223457187414169,637,2.1719932556152344,0.002392811933532357,3.901775926351547e-06,0.014661000110208988
1e-06,1000,crescents,2,0.033334050327539444,763,2.6831939220428467,0.002132531488314271,4.459754563868046e-06,0.014689000323414803
1e-06,1000,crescents,3,0.03193766996264458,657,2.201957941055298,0.003534502349793911,4.19525895267725e-06,0.014680000022053719
1e-06,1000,crescents,4,0.03176558017730713,664,2.3331737518310547,0.0035162351559847593,3.9566075429320335e-06,0.01486700028181076
1e-06,2000,moons,0,0.1342485249042511,1631,9.724426507949829,0.0035458116326481104,2.8699170798063278e-05,0.019845249131321907
1e-06,2000,moons,1,0.13597512245178223,1621,9.661148071289062,0.0035988050512969494,3.051606472581625e-05,0.019771749153733253
1e-06,2000,moons,2,0.1386381983757019,1566,9.321621417999268,0.0034917204175144434,3.0126364436000586e-05,0.01997325010597706
1e-06,2000,moons,3,0.13353919982910156,1570,9.413519859313965,0.0034931362606585026,2.9565009754151106e-05,0.019782500341534615
1e-06,2000,moons,4,0.13410158455371857,1584,9.532881736755371,0.0035695109982043505,2.94647179543972e-05,0.019914500415325165
1e-06,2000,densities,0,0.1369134485721588,863,4.944225072860718,0.002436329610645771,1.8674531020224094e-05,0.016515249386429787
1e-06,2000,densities,1,0.1345570683479309,885,5.125385284423828,0.0030649774707853794,1.8576334696263075e-05,0.01654599979519844
1e-06,2000,densities,2,0.13834993541240692,910,5.202549934387207,0.002640896011143923,1.9045721273869276e-05,0.01659725047647953
1e-06,2000,densities,3,0.13647529482841492,814,4.6568603515625,0.004086761735379696,1.8722261302173138e-05,0.016591249033808708
1e-06,2000,densities,4,0.13778381049633026,793,4.546150207519531,0.0045700883492827415,1.8962484318763018e-05,0.01666874997317791
1e-06,2000,slopes,0,0.022075016051530838,833,4.755762577056885,0.0023291874676942825,3.213470336049795e-06,0.014546000398695469
1e-06,2000,slopes,1,0.022640850394964218,820,4.676014423370361,0.0028021447360515594,3.370223566889763e-06,0.01452650036662817
1e-06,2000,slopes,2,0.02099279873073101,819,4.6676857471466064,0.0033415064681321383,3.04484274238348e-06,0.01460999995470047
1e-06,2000,slopes,3,0.020816117525100708,733,4.195006370544434,0.002759686904028058,2.9838993214070797e-06,0.01452574972063303
1e-06,2000,slopes,4,0.020386260002851486,684,3.8787271976470947,0.00402063550427556,2.9813963919878006e-06,0.014510500244796276
1e-06,2000,crescents,0,0.03308303654193878,755,4.315669298171997,0.002004410605877638,3.892288077622652e-06,0.014216000214219093
1e-06,2000,crescents,1,0.03229024261236191,681,3.909639358520508,0.002402158919721842,3.951950930058956e-06,0.014196249656379223
1e-06,2000,crescents,2,0.03295088931918144,732,4.18469762802124,0.0019533545710146427,3.9592268876731396e-06,0.014310999773442745
1e-06,2000,crescents,3,0.03230477496981621,646,3.6955296993255615,0.0034995193127542734,3.995781298726797e-06,0.01409624982625246
1e-06,2000,crescents,4,0.03228505700826645,653,3.7238829135894775,0.0034686331637203693,3.668596036732197e-06,0.014184249565005302
1e-06,5000,moons,0,0.13619232177734375,1587,64.55459833145142,0.0035011882428079844,2.9007598641328514e-05,0.019591759890317917
1e-06,5000,moons,1,0.1341630220413208,1561,62.23798370361328,0.0034002778120338917,2.8181399102322757e-05,0.01949951983988285
1e-06,5000,moons,2,0.13625285029411316,1550,63.404016733169556,0.0033998580183833838,2.9010974685661495e-05,0.019584519788622856
1e-06,5000,moons,3,0.13714605569839478,1499,60.9569571018219,0.0033882679417729378,2.8879076126031578e-05,0.01954152062535286
1e-06,5000,moons,4,0.13497567176818848,1512,61.04555940628052,0.0035080728121101856,2.917996607720852e-05,0.019626559689641
1e-06,5000,densities,0,0.1371590942144394,865,33.483084201812744,0.0024782950058579445,1.8004546291194856e-05,0.01637003943324089
1e-06,5000,densities,1,0.13657870888710022,866,33.564826011657715,0.0030038177501410246,1.801013422664255e-05,0.016332680359482765
1e-06,5000,densities,2,0.13631752133369446,798,30.556063652038574,0.0027702520601451397,1.926612458191812e-05,0.016268359497189522
1e-06,5000,densities,3,0.13667690753936768,808,30.972284078598022,0.003970349673181772,1.839513424783945e-05,0.01631023921072483
1e-06,5000,densities,4,0.13629361987113953,793,30.517777681350708,0.0046370611526072025,1.801920006982982e-05,0.016320519149303436
1e-06,5000,slopes,0,0.021571915596723557,844,32.259695053100586,0.002241752343252301,3.0415976652875543e-06,0.01422055996954441
1e-06,5000,slopes,1,0.021009474992752075,775,29.80444025993347,0.0027368078008294106,2.961140125989914e-06,0.014236879535019398
1e-06,5000,slopes,2,0.020873162895441055,819,31.422974109649658,0.0029078139923512936,2.9576767701655626e-06,0.014196319505572319
1e-06,5000,slopes,3,0.02079623192548752,813,31.056868314743042,0.0026542916893959045,2.948363544419408e-06,0.01414627954363823
1e-06,5000,slopes,4,0.021349944174289703,721,27.438143014907837,0.004292930476367474,3.0623050406575203e-06,0.014181800186634064
1e-06,5000,crescents,0,0.03247559070587158,710,28.222272157669067,0.0019761291332542896,3.7818244891241193e-06,0.013848680071532726
1e-06,5000,crescents,1,0.03198815509676933,716,28.447450399398804,0.0024016504175961018,3.516790457069874e-06,0.01384632010012865
1e-06,5000,crescents,2,0.032771460711956024,684,27.16928482055664,0.002130664186552167,3.7825957406312227e-06,0.013823320157825947
1e-06,5000,crescents,3,0.03273588418960571,639,25.383989572525024,0.0031112986616790295,3.7773424992337823e-06,0.013858879916369915
1e-06,5000,crescents,4,0.032455578446388245,631,25.078879833221436,0.003402912290766835,3.7450663512572646e-06,0.01388659980148077
1e-07,500,moons,0,0.13651590049266815,5757,15.294821977615356,0.015529215335845947,0.00015094992704689503,0.008696000091731548
1e-07,500,moons,1,0.13297384977340698,5344,14.259940385818481,0.01523612067103386,0.0001425601076334715,0.00846800021827221
1e-07,500,moons,2,0.14396914839744568,4937,13.478214979171753,0.014520498923957348,0.00014588632620871067,0.00863999966531992
1e-07,500,moons,3,0.1398622691631317,4630,12.628582239151001,0.01509230025112629,0.00013832282274961472,0.008580000139772892
1e-07,500,moons,4,0.13259834051132202,5798,15.621674537658691,0.016195198521018028,0.00015585264191031456,0.00863999966531992
1e-07,500,densities,0,0.13285653293132782,2977,7.517518043518066,0.011388682760298252,0.00011223251931369305,0.007391999941319227
1e-07,500,densities,1,0.1372993141412735,2648,6.799228668212891,0.012589788064360619,9.783264249563217e-05,0.007292000111192465
1e-07,500,densities,2,0.13882610201835632,2971,7.8456385135650635,0.011747607961297035,0.0001139412634074688,0.007528000045567751
1e-07,500,densities,3,0.14167582988739014,2722,7.171224594116211,0.016639433801174164,0.00011564022861421108,0.007619999814778566
1e-07,500,densities,4,0.13412299752235413,2629,6.8008341789245605,0.021871596574783325,0.00010490766726434231,0.0075240000151097775
1e-07,500,slopes,0,0.02161421999335289,2594,6.622398853302002,0.010072775185108185,1.8365681171417236e-05,0.006748000159859657
1e-07,500,slopes,1,0.021359359845519066,2062,5.226934194564819,0.012103883549571037,1.799105666577816e-05,0.006827999837696552
1e-07,500,slopes,2,0.02195107564330101,2571,6.517492771148682,0.015266862697899342,1.9681639969348907e-05,0.006891999859362841
1e-07,500,slopes,3,0.020478205755352974,1249,3.1602680683135986,0.012578176334500313,1.663248986005783e-05,0.00686000008136034
1e-07,500,slopes,4,0.022537700831890106,1916,4.77025842666626,0.01874729059636593,1.9161496311426163e-05,0.007019999902695417
1e-07,500,crescents,0,0.033468738198280334,2404,6.073670387268066,0.008645539171993732,2.4254899471998215e-05,0.0066999997943639755
1e-07,500,crescents,1,0.03275958076119423,2229,5.814695835113525,0.012278054840862751,2.4416018277406693e-05,0.006819999776780605
1e-07,500,crescents,2,0.03419904410839081,2399,5.934756517410278,0.012103341519832611,2.548680640757084e-05,0.006779999937862158
1e-07,500,crescents,3,0.031415216624736786,1995,4.878437519073486,0.011808820068836212,2.2422056645154953e-05,0.006835999898612499
1e-07,500,crescents,4,0.03272479027509689,1887,4.889007806777954,0.01184874027967453,2.388516440987587e-05,0.0066200001165270805
1e-07,1000,moons,0,0.13958033919334412,4585,14.560396194458008,0.013666829094290733,0.00012133305426687002,0.007398999761790037
1e-07,1000,moons,1,0.13478274643421173,4946,15.386304378509521,0.013346290215849876,0.00011666154023259878,0.0073460000567138195
1e-07,1000,moons,2,0.1332400143146515,4767,14.972005844116211,0.012613939121365547,0.00011676829308271408,0.007366000209003687
1e-07,1000,moons,3,0.13419920206069946,4655,14.594331979751587,0.013496210798621178,0.00012383190914988518,0.007286999840289354
1e-07,1000,moons,4,0.13200625777244568,4817,15.268671751022339,0.014104969799518585,0.00011577561963349581,0.007331999950110912
1e-07,1000,densities,0,0.13399738073349,2549,7.811427593231201,0.00927588902413845,8.118338882923126e-05,0.006279999855905771
1e-07,1000,densities,1,0.13446113467216492,2506,7.643948316574097,0.010461455211043358,7.843226194381714e-05,0.006138999946415424
1e-07,1000,densities,2,0.13757790625095367,2784,8.601515293121338,0.009918533265590668,8.933304343372583e-05,0.006205999758094549
1e-07,1000,densities,3,0.13997849822044373,2260,6.747694730758667,0.014341387897729874,8.916307706385851e-05,0.006300000008195639
1e-07,1000,densities,4,0.1371578872203827,2219,6.8538994789123535,0.01785195991396904,8.520681876689196e-05,0.006244000047445297
1e-07,1000,slopes,0,0.021406106650829315,1927,5.7404890060424805,0.009313574060797691,1.4133169315755367e-05,0.005590999964624643
1e-07,1000,slopes,1,0.021578596904873848,1778,5.36270809173584,0.009576261043548584,1.3555982150137424e-05,0.005603000055998564
1e-07,1000,slopes,2,0.021544598042964935,1887,5.722800016403198,0.013428078964352608,1.3911980204284191e-05,0.005621999967843294
1e-07,1000,slopes,3,0.02113667130470276,1902,5.753085613250732,0.010302510112524033,1.3820361346006393e-05,0.00559999980032444
1e-07,1000,slopes,4,0.020677462220191956,1745,5.139132976531982,0.014500834047794342,1.3875076547265053e-05,0.005621000193059444
1e-07,1000,crescents,0,0.032677266746759415,2028,6.065443992614746,0.007658167742192745,1.8232152797281742e-05,0.005520999897271395
1e-07,1000,crescents,1,0.032146796584129333,1700,5.1065514087677,0.00892615132033825,1.7481273971498013e-05,0.0054870001040399075
1e-07,1000,crescents,2,0.03322678059339523,2206,6.798910856246948,0.008003043942153454,1.9679078832268715e-05,0.005450000055134296
1e-07,1000,crescents,3,0.03182926028966904,1749,5.101608991622925,0.010855027474462986,1.7072423361241817e-05,0.005427999887615442
1e-07,1000,crescents,4,0.03164894878864288,1717,5.281510591506958,0.01235999632626772,1.710152719169855e-05,0.005485000088810921
1e-07,2000,moons,0,0.13390669226646423,4497,24.11477279663086,0.012132474221289158,0.00010676385136321187,0.006800749804824591
1e-07,2000,moons,1,0.13566407561302185,4377,23.29122567176819,0.012289776466786861,0.00010536325862631202,0.0067414999939501286
1e-07,2000,moons,2,0.13831618428230286,4254,22.82951855659485,0.011795677244663239,0.0001081384252756834,0.0068465000949800014
1e-07,2000,moons,3,0.13318881392478943,4286,22.94530987739563,0.012465575709939003,0.00010265444871038198,0.006783999968320131
1e-07,2000,moons,4,0.1337513029575348,4340,23.304387092590332,0.012479746714234352,0.00010862847557291389,0.0067865001037716866
1e-07,2000,densities,0,0.13668441772460938,2374,12.251984119415283,0.008605771698057652,7.192743942141533e-05,0.00569124985486269
1e-07,2000,densities,1,0.13428211212158203,2396,12.372701644897461,0.010500883683562279,7.429631659761071e-05,0.00571024976670742
1e-07,2000,densities,2,0.1380959302186966,2478,12.86143708229065,0.0094390157610178,7.278105476871133e-05,0.0056570000015199184
1e-07,2000,densities,3,0.13611289858818054,2187,11.289570569992065,0.014294322580099106,7.245276356115937e-05,0.005691499914973974
1e-07,2000,densities,4,0.13742363452911377,2099,10.884421110153198,0.01592351868748665,7.240049308165908e-05,0.005685499869287014
1e-07,2000,slopes,0,0.022019825875759125,1936,9.910386323928833,0.008325692266225815,1.2499804142862558e-05,0.00503849983215332
1e-07,2000,slopes,1,0.022568432614207268,1979,10.108559131622314,0.009451048448681831,1.2823205906897783e-05,0.005028999876230955
1e-07,2000,slopes,2,0.020901737734675407,1939,9.908958673477173,0.011683819815516472,1.212279312312603e-05,0.005036249756813049
1e-07,2000,slopes,3,0.020749244838953018,1717,8.76401662826538,0.009868815541267395,1.1651776731014252e-05,0.004995000082999468
1e-07,2000,slopes,4,0.020296990871429443,1594,8.158313512802124,0.014309445396065712,1.1360854841768742e-05,0.004945499822497368
1e-07,2000,crescents,0,0.0329878106713295,1988,10.195398569107056,0.0065642776899039745,1.5254074241966009e-05,0.004893499892205
1e-07,2000,crescents,1,0.03219078481197357,1714,8.75096845626831,0.008510174229741096,1.502613304182887e-05,0.004896500147879124
1e-07,2000,crescents,2,0.03284755349159241,1841,9.402478218078613,0.006932791322469711,1.588277518749237e-05,0.004907249938696623
1e-07,2000,crescents,3,0.03219418227672577,1716,8.752256631851196,0.009401864372193813,1.4948833268135786e-05,0.004836500156670809
1e-07,2000,crescents,4,0.03217422962188721,1563,7.988577127456665,0.01167851872742176,1.5433935914188623e-05,0.004904000088572502
1e-07,5000,moons,0,0.1358775496482849,4245,160.4827651977539,0.012009765021502972,9.762213448993862e-05,0.0064875599928200245
1e-07,5000,moons,1,0.13385483622550964,4152,156.54690504074097,0.011233467608690262,9.55811410676688e-05,0.006466319784522057
1e-07,5000,moons,2,0.13595710694789886,4119,155.87930917739868,0.011345550417900085,9.879034769255668e-05,0.006492639891803265
1e-07,5000,moons,3,0.13683690130710602,4009,151.18249130249023,0.011361269280314445,9.94853035081178e-05,0.0064649200066924095
1e-07,5000,moons,4,0.13465428352355957,4037,152.11863589286804,0.011759296990931034,9.746169962454587e-05,0.006503080017864704
1e-07,5000,densities,0,0.13693347573280334,2305,80.97098565101624,0.008154528215527534,6.55425974400714e-05,0.005398400127887726
1e-07,5000,densities,1,0.1363304853439331,2280,80.18220281600952,0.009740810841321945,6.410916103050113e-05,0.005388040095567703
1e-07,5000,densities,2,0.13607145845890045,2020,70.63973331451416,0.00915616750717163,7.369418744929135e-05,0.005374880041927099
1e-07,5000,densities,3,0.13634981215000153,2101,73.82380604743958,0.013674660585820675,6.5362430177629e-05,0.005387600045651197
1e-07,5000,densities,4,0.13594593107700348,2023,71.38633489608765,0.015038481913506985,6.615277379751205e-05,0.005388159770518541
1e-07,5000,slopes,0,0.021497219800949097,2041,70.33780932426453,0.007459372282028198,1.0953415767289698e-05,0.004679880104959011
1e-07,5000,slopes,1,0.020945969969034195,1757,60.576480865478516,0.009096307680010796,1.0749718057923019e-05,0.004693000111728907
1e-07,5000,slopes,2,0.02078924886882305,1964,67.76796841621399,0.0095543647184968,1.0590432793833315e-05,0.0046802400611341
1e-07,5000,slopes,3,0.020716752856969833,1901,65.46511316299438,0.008947952650487423,1.0748350177891552e-05,0.004668280016630888
1e-07,5000,slopes,4,0.021267594769597054,1606,55.49412298202515,0.014213236048817635,1.0772724635899067e-05,0.004665120039135218
1e-07,5000,crescents,0,0.03237919136881828,1813,62.27891993522644,0.0062978812493383884,1.3689874322153628e-05,0.004570640157908201
1e-07,5000,crescents,1,0.03188440576195717,1721,59.17958879470825,0.008182880468666553,1.3367229257710278e-05,0.004563840106129646
1e-07,5000,crescents,2,0.032669927924871445,1749,60.04856634140015,0.006984515581279993,1.351842365693301e-05,0.0045579602010548115
1e-07,5000,crescents,3,0.032623156905174255,1619,55.615357398986816,0.009025651961565018,1.359611633233726e-05,0.004563559778034687
1e-07,5000,crescents,4,0.032335177063941956,1505,51.68268656730652,0.011241761967539787,1.3610886526294053e-05,0.004578799940645695
1e-08,500,moons,0,0.1336694359779358,20498,44.33714723587036,0.08114043623209,0.0008881422691047192,0.00470399996265769
1e-08,500,moons,1,0.130381241440773,18239,40.55921292304993,0.09087549149990082,0.0008464434649795294,0.004660000093281269
1e-08,500,moons,2,0.14163249731063843,19613,42.469111919403076,0.0749393105506897,0.0009648534469306469,0.004739999771118164
1e-08,500,moons,3,0.13762608170509338,18500,40.68068289756775,0.08384391665458679,0.0009112847037613392,0.0046720001846551895
1e-08,500,moons,4,0.1299809217453003,20194,44.15597987174988,0.08823037892580032,0.0008693973068147898,0.004668000154197216
1e-08,500,densities,0,0.13140372931957245,11051,23.323370218276978,0.061530567705631256,0.0007440284825861454,0.004476000089198351
1e-08,500,densities,1,0.13511434197425842,9676,20.64941430091858,0.0796256810426712,0.0007200655527412891,0.004379999823868275
1e-08,500,densities,2,0.13721908628940582,11147,24.180371046066284,0.06921638548374176,0.0007640167605131865,0.004480000119656324
1e-08,500,densities,3,0.13889335095882416,9139,20.15928292274475,0.11750192940235138,0.0007491353899240494,0.004416000097990036
1e-08,500,densities,4,0.1312449425458908,8651,18.967592000961304,0.1314641386270523,0.0006777890957891941,0.004371999762952328
1e-08,500,slopes,0,0.02086070366203785,5544,12.176712989807129,0.08527660369873047,0.00012108124792575836,0.004288000054657459
1e-08,500,slopes,1,0.02053733542561531,5378,11.120152235031128,0.07083593308925629,0.00011362996883690357,0.004335999954491854
1e-08,500,slopes,2,0.020841218531131744,5733,12.204089641571045,0.1293158382177353,0.00012172595597803593,0.004288000054657459
1e-08,500,slopes,3,0.018833719193935394,4133,8.922291040420532,0.08187025785446167,0.0001082227099686861,0.004327999893575907
1e-08,500,slopes,4,0.021665282547473907,5503,11.680175304412842,0.07405094802379608,0.0001279423013329506,0.004395999945700169
1e-08,500,crescents,0,0.03316520154476166,7813,15.920571327209473,0.0599999725818634,0.00016475445590913296,0.004335999954491854
1e-08,500,crescents,1,0.032284338027238846,6771,14.131201028823853,0.08287069201469421,0.0001534700859338045,0.004284000024199486
1e-08,500,crescents,2,0.03349050134420395,7401,15.568239688873291,0.0888839066028595,0.00017190538346767426,0.004288000054657459
1e-08,500,crescents,3,0.03135691210627556,5549,11.493936777114868,0.08534179627895355,0.00014493335038423538,0.004327999893575907
1e-08,500,crescents,4,0.03239522501826286,6865,14.05250096321106,0.06699512898921967,0.0001612035557627678,0.004248000215739012
1e-08,1000,moons,0,0.13803324103355408,14193,37.12988018989563,0.05991560220718384,0.0005797103513032198,0.003200999926775694
1e-08,1000,moons,1,0.133149653673172,15080,39.90517210960388,0.05705329030752182,0.0005874213529750705,0.0032019999343901873
1e-08,1000,moons,2,0.13157975673675537,14862,38.98228931427002,0.05516211315989494,0.0005499925464391708,0.0032059999648481607
1e-08,1000,moons,3,0.13259312510490417,14016,36.52541661262512,0.056739360094070435,0.0005636635469272733,0.0032110000029206276
1e-08,1000,moons,4,0.1301913857460022,14790,39.386653423309326,0.06025724112987518,0.0005497433012351394,0.0031739999540150166
1e-08,1000,densities,0,0.13292720913887024,8089,19.9915030002594,0.04066628962755203,0.00044073571916669607,0.0028699999675154686
1e-08,1000,densities,1,0.13326138257980347,7876,19.946253299713135,0.04847010225057602,0.00041772460099309683,0.0028540000785142183
1e-08,1000,densities,2,0.1362689584493637,8393,21.8941752910614,0.05163901671767235,0.00043360725976526737,0.0028440000023692846
1e-08,1000,densities,3,0.1380375772714615,6538,16.501007795333862,0.079097680747509,0.00043965980876237154,0.002873999997973442
1e-08,1000,densities,4,0.13550719618797302,6592,16.631284952163696,0.0738605186343193,0.00043341179843991995,0.002850000048056245
1e-08,1000,slopes,0,0.02080771140754223,3594,8.819907188415527,0.05232255533337593,6.850191857665777e-05,0.002693000016734004
1e-08,1000,slopes,1,0.021083135157823563,3891,9.822174072265625,0.044554322957992554,6.998726166784763e-05,0.0026859999634325504
1e-08,1000,slopes,2,0.02114984020590782,3968,9.811758756637573,0.05828862637281418,6.905326154083014e-05,0.0027260000351816416
1e-08,1000,slopes,3,0.020651374012231827,3752,9.03357744216919,0.06343579292297363,7.061066571623087e-05,0.0027069998905062675
1e-08,1000,slopes,4,0.020392712205648422,4473,10.973408460617065,0.05064118653535843,6.949098315089941e-05,0.0027089999057352543
1e-08,1000,crescents,0,0.03249475359916687,6169,14.771644830703735,0.034653306007385254,9.35560092329979e-05,0.00267999991774559
1e-08,1000,crescents,1,0.03198102116584778,4647,10.776716470718384,0.04828506335616112,8.864770643413067e-05,0.0026539999525994062
1e-08,1000,crescents,2,0.0329480841755867,6368,15.607750654220581,0.03947225213050842,9.346683509647846e-05,0.0026289999950677156
1e-08,1000,crescents,3,0.0316535159945488,5563,13.024158716201782,0.03897841274738312,8.66372138261795e-05,0.002638000063598156
1e-08,1000,crescents,4,0.031467873603105545,5220,12.560391664505005,0.04070853814482689,8.870847523212433e-05,0.0026420000940561295
1e-08,2000,moons,0,0.13268612325191498,12268,56.33699870109558,0.04642416536808014,0.00041462015360593796,0.0025535000022500753
1e-08,2000,moons,1,0.1344960629940033,11746,53.72775936126709,0.047532469034194946,0.00042231701081618667,0.0025659999810159206
1e-08,2000,moons,2,0.1371091604232788,12153,55.68565654754639,0.045093685388565063,0.00044079951476305723,0.002575499936938286
1e-08,2000,moons,3,0.13194036483764648,11859,54.56059265136719,0.04523561894893646,0.0004117443459108472,0.0025747499894350767
1e-08,2000,moons,4,0.1325192153453827,12130,55.775511503219604,0.0448564812541008,0.00042901886627078056,0.002564749913290143
1e-08,2000,densities,0,0.1358923763036728,6686,29.25073003768921,0.03396088629961014,0.000309381284750998,0.002216750057414174
1e-08,2000,densities,1,0.13342256844043732,6700,29.33895778656006,0.04081929847598076,0.00029683561297133565,0.0022062500938773155
1e-08,2000,densities,2,0.13716067373752594,6726,29.471237897872925,0.0384138859808445,0.0003076475113630295,0.0022215000353753567
1e-08,2000,densities,3,0.1347825676202774,5779,25.571184635162354,0.0584285631775856,0.00030210858676582575,0.002214499982073903
1e-08,2000,densities,4,0.13593824207782745,5389,23.778972148895264,0.06527440249919891,0.00030484958551824093,0.00219474988989532
1e-08,2000,slopes,0,0.02184082567691803,3490,14.551115036010742,0.037802744656801224,4.9603404477238655e-05,0.0019805000629276037
1e-08,2000,slopes,1,0.022484980523586273,3957,16.645398378372192,0.035739269107580185,5.2431016229093075e-05,0.002001750050112605
1e-08,2000,slopes,2,0.020559731870889664,3358,14.125555276870728,0.05623330920934677,4.76551940664649e-05,0.0019954999443143606
1e-08,2000,slopes,3,0.020346149802207947,2938,12.392420053482056,0.05007569119334221,4.8918009269982576e-05,0.0019795000553131104
1e-08,2000,slopes,4,0.02006959356367588,3565,14.956796646118164,0.04504137858748436,4.7425972297787666e-05,0.001983500085771084
1e-08,2000,crescents,0,0.03284335136413574,5281,21.647692441940308,0.024694446474313736,6.767240120097995e-05,0.0019692499190568924
1e-08,2000,crescents,1,0.03202320262789726,4168,17.126603603363037,0.03621337562799454,6.259273504838347e-05,0.001959749963134527
1e-08,2000,crescents,2,0.03265177458524704,4703,19.4370436668396,0.029668379575014114,6.686552660539746e-05,0.0019637499935925007
1e-08,2000,crescents,3,0.03200388699769974,4636,19.013198375701904,0.031022507697343826,6.72132009640336e-05,0.0019427499501034617
1e-08,2000,crescents,4,0.032024115324020386,4126,17.00015354156494,0.03577692434191704,6.696302443742752e-05,0.0019557499326765537
1e-08,5000,moons,0,0.13485051691532135,10925,349.3262515068054,0.03963692486286163,0.00035296063288114965,0.0022086401004344225
1e-08,5000,moons,1,0.13285794854164124,10588,337.47643542289734,0.0392499640583992,0.0003451185184530914,0.0022051199339330196
1e-08,5000,moons,2,0.13499771058559418,10597,338.9805793762207,0.03824932500720024,0.0003509481903165579,0.0022135600447654724
1e-08,5000,moons,3,0.1358397901058197,10351,330.67615509033203,0.03902207314968109,0.00034544046502560377,0.002216520020738244
1e-08,5000,moons,4,0.133685901761055,10333,330.63434171676636,0.04054046794772148,0.00035192014183849096,0.002218920039013028
1e-08,5000,densities,0,0.13628554344177246,5993,185.80734586715698,0.028103448450565338,0.00023798136680852622,0.0018588399980217218
1e-08,5000,densities,1,0.1355935037136078,5788,179.9696400165558,0.033897221088409424,0.00023499110830016434,0.001858919975347817
1e-08,5000,densities,2,0.1354212760925293,5111,158.0964925289154,0.03013583831489086,0.0002601999440230429,0.0018605600344017148
1e-08,5000,densities,3,0.13533088564872742,5162,160.09305953979492,0.04710206389427185,0.00023500069801229984,0.0018605600344017148
1e-08,5000,densities,4,0.13482242822647095,4942,153.45024847984314,0.052292048931121826,0.00022997002815827727,0.0018609999679028988
1e-08,5000,slopes,0,0.021436244249343872,4211,129.45817279815674,0.026446470990777016,3.976590232923627e-05,0.0016341999871656299
1e-08,5000,slopes,1,0.020846670493483543,3358,103.28773927688599,0.029153961688280106,3.9126432966440916e-05,0.0016431199619546533
1e-08,5000,slopes,2,0.02063363790512085,3759,115.60834312438965,0.03859197348356247,3.8377620512619615e-05,0.0016321600414812565
1e-08,5000,slopes,3,0.020643921568989754,3933,120.91829991340637,0.03121436946094036,3.8486861740238965e-05,0.0016310400096699595
1e-08,5000,slopes,4,0.0211372971534729,3186,97.94577646255493,0.042758502066135406,3.990660479757935e-05,0.001629360020160675
1e-08,5000,crescents,0,0.032257672399282455,4496,137.96782112121582,0.01990850269794464,4.908618575427681e-05,0.0015993600245565176
1e-08,5000,crescents,1,0.03174227476119995,3802,116.67666268348694,0.029023129492998123,4.977027128916234e-05,0.001598999951966107
1e-08,5000,crescents,2,0.032506659626960754,3916,120.16300439834595,0.02782350406050682,5.056365625932813e-05,0.0015939599834382534
1e-08,5000,crescents,3,0.03247135132551193,3966,121.73052954673767,0.027628744021058083,4.952590097673237e-05,0.0015972399851307273
1e-08,5000,crescents,4,0.032177820801734924,3608,110.70921754837036,0.0328475758433342,4.929868737235665e-05,0.0015957599971443415


==> csv/chi2_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.03253843560814852,6879.8,14.233289957046509,0.07681829929351805,0.00015925336629148,0.0042968000285326996,0.0008337171798978061,855.2188024125755,1.7447185921060944,0.012591774363274957,1.0400095574799523e-05,3.582166646650993e-05
1,1e-08,500,densities,0.1347750902175903,9932.8,21.45600609779358,0.09186774045228954,0.0007310070563107,0.00442479997873302,0.0034233133429080495,1125.1365250492936,2.2041721329477664,0.030855641065703838,3.368865690336544e-05,5.133434871774615e-05
2,1e-08,500,moons,0.13465803563594816,19408.8,42.4404269695282,0.0838059067726135,0.00089602423831816,0.00468880003318184,0.004964778578599656,1004.8560593438248,1.8150177576879751,0.006230523424375738,4.527613545949872e-05,3.315402477598802e-05
3,1e-08,500,slopes,0.0205476518720388,5258.2,11.220684242248534,0.08826991617679589,0.00011852043680841998,0.004327199980616521,0.0010453411868098263,641.7691952719451,1.3587611247445535,0.02366857665797357,7.674055200651678e-06,4.4398150262288625e-05
4,1e-08,1000,crescents,0.0321090497076511,5593.4,13.348132467269897,0.040419514477252914,9.020324796438217e-05,0.00264860000461336,0.0006098678952534881,701.3104162922435,1.9019684928180405,0.004954130451307261,3.1329963110966073e-06,1.9717960886198738e-05
5,1e-08,1000,densities,0.13520046472549435,7497.6,18.9928448677063,0.05874672159552572,0.0004330278374254,0.00285840001888568,0.0021338170702031797,871.15228289892,2.3510764108897706,0.016775121409960944,9.193294925708584e-06,1.2992282484546658e-05
6,1e-08,1000,moons,0.13310943245887752,14588.2,38.3858823299408,0.0578255213797092,0.00056610621977592,0.0031987999565898802,0.0029735074551477305,458.57191366240465,1.4751575820884688,0.0021881230153587353,1.712286132726645e-05,1.4411810294374424e-05
7,1e-08,1000,slopes,0.02081695459783074,3935.6,9.692165184020995,0.0538484968245029,6.952881813049316e-05,0.0027041999623179,0.0003119089982677184,332.5045864345333,0.8466642032222038,0.007256514340088804,8.158849375109062e-07,1.5514517169754288e-05
8,1e-08,2000,crescents,0.03230926617979998,4582.8,18.84493832588196,0.03147512674331662,6.62613776512444e-05,0.00195824995171274,0.0004058813875592608,470.5015409113981,1.9098583673468927,0.004754032217861676,2.0744395505514766e-06,9.999999019825165e-06
9,1e-08,2000,densities,0.13543928563594815,6256.0,27.48221650123596,0.04737940728664396,0.00030416451627384,0.00221075001172718,0.0014067562403541304,628.918516184728,2.6408992773209388,0.013654550568689989,4.9435543327635014e-06,1.0510459000112925e-05
10,1e-08,2000,moons,0.1337501853704452,12031.2,55.21730375289917,0.04582848399877544,0.00042369997827329997,0.00256689996458584,0.0021072501388371607,218.89655090932789,1.0529338743845869,0.0011285619827033208,1.170446151962067e-05,8.952291552951583e-06
11,1e-08,2000,slopes,0.0210602562874555,3461.6,14.534257078170777,0.0449784785509109,4.9206719268113375e-05,0.0019881500396877203,0.001046543491322983,368.0384490783538,1.5321752893642064,0.008507509834605492,2.013398478593899e-06,9.924059490901732e-06
12,1e-08,5000,crescents,0.03223115578293796,3957.6,121.44944705963135,0.02744629122316834,4.964894033037126e-05,0.0015970639884471602,0.00030665480239254017,330.9483343363432,10.157787952840533,0.004707816077448899,5.713875572467623e-07,2.257540243731037e-06
13,1e-08,5000,densities,0.13549072742462157,5399.2,167.48335728645324,0.03830612413585182,0.00023962862906040002,0.0018599760020151402,0.0005289830256720206,461.55140558772007,14.416428887388726,0.010761752136963822,1.1854380922196133e-05,1.0169059926363414e-06
14,1e-08,5000,moons,0.13444637358188624,10558.8,337.41875262260436,0.03933975100517268,0.00034927758970292,0.0022125520277768,0.0011737041187565322,240.0941482002425,7.676620555499474,0.0008408393500770879,3.7202215895821097e-06,5.653579130308994e-06
15,1e-08,5000,slopes,0.020939554274082138,3689.4,113.44366631507873,0.033633055537939036,3.9132684469223024e-05,0.00163397600408638,0.0003447513943743503,418.17735471926267,12.848616996593625,0.006808523390519872,7.048342340586101e-07,5.4057197697353675e-06
16,1e-07,500,crescents,0.03291347399353976,2182.8,5.518113613128662,0.01133689917623994,2.4092989042401315e-05,0.0067511999048292,0.001032602134537325,234.8258929505007,0.5863350736284971,0.001516683649248716,1.1077562768249525e-06,9.02617568395623e-05
17,1e-07,500,densities,0.13695615530014035,2789.4,7.226888799667359,0.01484742183238264,0.00010891086421902643,0.0074711999855935005,0.0035610206924926923,172.07353079425087,0.4568453779730369,0.004450251957550356,7.422520396330035e-06,0.00012897744094791377
18,1e-07,500,moons,0.13718390166759487,5293.2,14.256646823883056,0.015314666740596238,0.00014671436510976002,0.008604799956083261,0.004806541356981025,509.7123698714796,1.2447559585790562,0.0006139393654352843,6.888569782431452e-06,8.678234693351048e-05
19,1e-07,500,slopes,0.02158811241388316,2078.4,5.259470462799072,0.013753797672688922,1.8366472795605658e-05,0.00686959996819492,0.0007613085122686989,552.9568699274836,1.4219029189791368,0.0033495733328243104,1.173601487257704e-06,9.966335521894608e-05
20,1e-07,1000,crescents,0.03230581060051914,1880.0,5.670805168151856,0.00956047736108298,1.7913291230797768e-05,0.005474200006574339,0.0006461459766258424,226.00331855970612,0.745365531978336,0.001997493222702458,1.0922839710496813e-06,3.6023612680494084e-05
21,1e-07,1000,densities,0.136634561419487,2463.6,7.531697082519531,0.012369845062494219,8.466371800750495e-05,0.00623379992321128,0.002450723795652064,230.77543196796316,0.7598404077382359,0.00364568271089131,4.82922162857549e-06,6.399377381493283e-05
22,1e-07,1000,moons,0.13476171195507045,4754.0,14.956342029571534,0.01344564780592912,0.00011887408327304001,0.007345999963581521,0.0028915445592888607,140.85808461000738,0.37765301932007805,0.000544929935052858,3.5198278271305223e-06,4.149097297234205e-05
23,1e-07,1000,slopes,0.02126868702471252,1847.8,5.543643140792847,0.0114242516458034,1.3859313912689686e-05,0.00560739999637002,0.0003735070605982142,80.91168024457284,0.27887165281775467,0.0023774469710256705,2.070908262886233e-07,1.3612567126049548e-05
24,1e-07,2000,crescents,0.032478912174701655,1764.4,9.017935800552369,0.00861752526834602,1.5309150330722333e-05,0.0048875500448048005,0.00040366881547025505,159.14553088289978,0.8270017689948695,0.002064615407199658,3.7335554941026586e-07,2.907011294666578e-05
25,1e-07,2000,densities,0.13651979863643643,2306.8,11.932022905349731,0.011752702482044661,7.277161348611117e-05,0.00568709988147016,0.0014578252739708357,157.57125372351396,0.8170982448273835,0.003189001036723996,9.051014027142306e-07,1.924228788694119e-05
26,1e-07,2000,moons,0.1349654138088226,4350.8,23.29704279899597,0.012232650071382481,0.00010630969190966,0.00679184999316926,0.0020896802802108845,94.5341208241765,0.5027586627845895,0.00028264597170774507,2.4074791284749372e-06,3.7720044086307675e-05
27,1e-07,2000,slopes,0.02130724638700482,1833.0,9.370046854019165,0.010727764293551401,1.2091686949133873e-05,0.00500884987413878,0.0009479951778583963,168.625324313995,0.8607211222005343,0.002338815299101206,5.979723640368376e-07,3.9499816210707816e-05
28,1e-07,5000,crescents,0.03237837180495256,1681.4,57.76102380752563,0.00834653824567788,1.3556506019085646e-05,0.0045669600367545604,0.0003125674428507984,120.89995864349997,4.159526139790618,0.0019314761798750332,1.2205457738983018e-07,8.000302884023107e-06
29,1e-07,5000,densities,0.13632623255252835,2145.8,75.40061254501343,0.0111529298126697,6.697222997900098e-05,0.0053874160163104,0.00038041339839460487,138.08222188247115,4.877483390043973,0.0030177886379027597,3.83042716503331e-06,8.348321282202794e-06
30,1e-07,5000,moons,0.13543613553047176,4112.4,155.24202132225037,0.0115418698638677,9.778812527656555e-05,0.00648290393874046,0.0011768817330935408,94.30164367602504,3.735290290577852,0.00032881236319704275,1.490784161660484e-06,1.6748117606987723e-05
31,1e-07,5000,slopes,0.02104335725307458,1853.8,63.92829895019531,0.00985424667596812,1.0762928286567331e-05,0.0046773040667175995,0.00033052967407401566,173.34272410458996,5.927830368341605,0.002560370153219847,1.2896043499764948e-07,1.108496586969692e-05
32,1e-06,500,crescents,0.03301964104175564,735.2,2.2572749614715577,0.00279195336624974,4.791747778654099e-06,0.015783199854195098,0.0010520024125599682,113.62306103956188,0.30373878263963716,0.0005314692860158174,3.4977217764520315e-07,0.00017077248438387578
33,1e-06,500,densities,0.13729539215564723,886.2,2.781243991851807,0.00366793894208962,2.15278472751379e-05,0.01816719993948934,0.003570051218802354,46.6979656944497,0.20388566039419595,0.0011631060722669564,2.082544835884528e-06,0.00019940719364818394
34,1e-06,500,moons,0.13760072290897368,1697.2,5.540599632263183,0.00387081350199876,3.3918442204594613e-05,0.02143040001392362,0.004793873307370729,175.11339183511922,0.5811642690567173,0.000272072192753999,1.5213909725631772e-06,0.00019820402368301115
35,1e-06,500,slopes,0.02168253064155574,770.8,2.314443302154541,0.00370192676782602,3.9048958569765094e-06,0.01616960018873208,0.0007247453859157559,192.53363342543557,0.5800242373236842,0.0009936093242845392,2.8705580429638403e-07,0.00015106534267031387
36,1e-06,1000,crescents,0.032408186793327284,694.0,2.408253479003906,0.00275026713497932,4.14352398365736e-06,0.0147140001878142,0.0006426362538780868,57.67148342118486,0.24418581033724768,0.0007144478073270855,2.234628203359166e-07,8.613948042535774e-05
37,1e-06,1000,densities,0.13694380819797508,868.6,3.091295623779297,0.0034286556299775403,1.9776285625994205e-05,0.017151799798011742,0.002489736170732021,72.44170069787152,0.32710376518162976,0.0009558311549395013,7.745842050237875e-07,3.9105325146885306e-05
38,1e-06,1000,moons,0.13513125777244564,1667.4,6.0363811492919925,0.0036960937082767,3.099378664046526e-05,0.02037619985640042,0.0028665967251278765,64.60495337046532,0.22232843194793842,0.00013582144059891748,8.627953078457361e-07,4.9696213435084636e-05
39,1e-06,1000,slopes,0.02133480347692964,754.4,2.5493710041046143,0.00310068437829608,3.326474688947201e-06,0.01512979995459314,0.0003522493173160706,38.59144983024089,0.09312838354629206,0.0006994880377206098,8.52294293199517e-08,6.993355135091566e-05
40,1e-06,2000,crescents,0.03258280009031292,693.4,3.9658837795257567,0.0026656153146177005,3.893568646162748e-06,0.01420074980705972,0.00039914439003416446,48.262822130497085,0.27615602113526416,0.0007671619532137709,1.3113088589757434e-07,7.681208456145457e-05
41,1e-06,2000,densities,0.13681591153144834,853.0,4.8950341701507565,0.00335981063544744,1.879626652225852e-05,0.01658369973301884,0.0014592775107899855,48.71857961804716,0.2865720298861931,0.0009286834877246858,1.9907432162206777e-07,5.826854469116334e-05
42,1e-06,2000,moons,0.13530052602291104,1594.4,9.530719518661499,0.00353979687206444,2.9674265533685684e-05,0.01985744982957836,0.0020761487204461666,29.821133445930595,0.16732935791313375,4.7142417185435466e-05,6.927618736138541e-07,8.627769408185811e-05
43,1e-06,2000,slopes,0.02138220854103562,777.8,4.434639263153076,0.0030506322160362602,3.1187664717435837e-06,0.01454375013709062,0.0009391717218451457,65.82324817266313,0.3814954004307726,0.0006504598252248849,1.693545817422642e-07,3.911913509354183e-05
44,1e-06,5000,crescents,0.03248533383011814,676.0,26.860375356674194,0.00260453093796964,3.7207239074632527e-06,0.01385276000946756,0.00031337321175196187,39.41446435003273,1.5670383234301812,0.000623463178965579,1.1505267979511887e-07,2.2953256710732687e-05
45,1e-06,5000,densities,0.1366051703691482,826.0,31.818807125091553,0.00337195512838658,1.8339027883484958e-05,0.01632036752998824,0.00035088592819192854,36.462309307009065,1.5670194718643886,0.0009020489745505202,5.442873817769132e-07,3.6831864798042476e-05
46,1e-06,5000,moons,0.13574598431587215,1541.8,62.43982305526733,0.0034395329654216002,2.8851802926510573e-05,0.01956877596676346,0.0011742530720996044,36.05135226312599,1.5480266147514934,5.967045951171748e-05,3.8970633881186474e-07,4.9128281173385486e-05
47,1e-06,5000,slopes,0.02112014591693874,794.4,30.39642415046692,0.00296671926043924,2.994216629303992e-06,0.01419636774808164,0.00032979994802938365,47.89363214457638,1.8750761299932317,0.0007807613779647524,5.34151572643437e-08,3.5169279415507436e-05
48,1e-05,500,crescents,0.03322453424334524,250.6,0.8463770866394043,0.00083779669366772,1.386459916830063e-06,0.04392399936914438,0.0010528223908350155,34.202339101295394,0.13526217577617056,0.0002589503451331631,8.457000649221872e-08,0.0003281098120959705
49,1e-05,500,densities,0.13752272129058835,301.8,1.016710138320923,0.0010360536165535,6.432505324482918e-06,0.05105120018124574,0.0035723837308782327,13.553597308463903,0.09211292476650572,0.0003162030829287839,3.8209195579870273e-07,0.0004387931974011463
50,1e-05,500,moons,0.13783001899719233,573.0,1.9300153732299805,0.0010684425011277,1.1106114834547045e-05,0.059896799921989374,0.004784098267899639,70.14271166700074,0.29822069673963136,6.315287631257572e-05,8.230434915386018e-07,0.00016831816114862055
51,1e-05,500,slopes,0.021876754239201518,286.6,0.9630999565124512,0.00096231591887766,1.111673191189766e-06,0.04526640027761454,0.0007275136688221756,43.18911900004445,0.1317660718308622,0.00024115164823131793,3.8681292198127155e-08,0.0005031309044542537
52,1e-05,1000,crescents,0.03262589201331134,261.6,1.0050732612609863,0.0007972871884703,1.2857140973210336e-06,0.04315419942140574,0.0006406599624714459,14.345731072343439,0.08316430472316957,0.00021143761832945234,8.260671607185164e-08,0.0004439146789523885
53,1e-05,1000,densities,0.13718399405479426,307.2,1.122756338119507,0.00100084573496128,6.152503192424774e-06,0.05011599957942958,0.0025009390281564895,20.753312988532695,0.1259328195426782,0.00026946616383181026,3.875958987688212e-07,0.0003907639465837186
54,1e-05,1000,moons,0.13536655008792872,575.6,2.222681999206543,0.00104933946859086,1.0425248183310032e-05,0.05869779959321016,0.0028603889520577826,17.51570723664905,0.08954575980511612,2.3165583514306033e-05,3.45624703754709e-07,0.00022042058045009473
55,1e-05,1000,slopes,0.02153552062809464,288.6,1.0980283737182617,0.0008982607861980401,1.0324642062187194e-06,0.04414319992065424,0.000347449175263318,14.484474446799927,0.07900097862426861,0.0002100389642390221,2.1255346522231555e-08,0.00028028048327780373
56,1e-05,2000,crescents,0.03280644416809076,258.8,1.6245619297027587,0.0008070868556387201,1.3213139027357101e-06,0.04260680004954334,0.00039587739301870524,12.275992831539128,0.07683211078637615,0.00024235924387038378,4.2829171585564243e-08,0.00023571203395738355
57,1e-05,2000,densities,0.13705983161926266,305.2,1.9209132671356202,0.0009941478958353,6.124889478087425e-06,0.04955075010657306,0.0014599663852990204,14.889593681494466,0.09386331183170558,0.0002616945064233153,2.0179788636792337e-07,0.0001531447017923252
58,1e-05,2000,moons,0.1355308711528778,558.0,3.472977113723755,0.00103104547597462,1.0435830336064101e-05,0.058280898630619006,0.002071589755425123,11.81101181101773,0.08333675898894531,1.0702392501608113e-05,1.766733801916278e-07,0.00031255742650581627
59,1e-05,2000,slopes,0.02159102410078042,302.2,1.8899974822998047,0.0009170797420665,1.0221381671726704e-06,0.04349649846553798,0.0009351978653492364,20.0424549394529,0.12446795382168842,0.00020409040369053622,4.878703842079578e-08,9.20153607773206e-05
60,1e-05,5000,crescents,0.0327138796448707,258.2,10.42674379348755,0.00078932272735978,1.240524579770863e-06,0.042224975675344424,0.00031435460608527353,13.682105101189649,0.7202546134306145,0.00019854991437730235,1.9787208258914537e-08,8.883323697890808e-05
61,1e-05,5000,densities,0.1368510007858276,302.6,11.722345495224,0.00098697071662168,6.052418029867113e-06,0.04930022358894344,0.0003430338774913105,10.502380682492904,0.5426874302712057,0.0002616729513815615,6.168876628402456e-08,0.00013288226291940553
62,1e-05,5000,moons,0.13597456812858577,544.8,21.168478870391844,0.0010190059896558,1.0238323011435568e-05,0.05816231966018674,0.0011742348313983064,12.09131920015347,0.4052669282098576,1.7111526891486085e-05,1.6793152043791784e-07,0.00022793781905380711
63,1e-05,5000,slopes,0.02133396267890926,311.4,11.923201608657838,0.00089205129770558,9.734940249472857e-07,0.04322690442204472,0.00032978405306116566,12.621410380777572,0.4445302932684746,0.00023674702737371285,1.894973119411699e-08,6.642672090092955e-05
64,0.0001,500,crescents,0.03389810323715206,87.8,0.31195731163024903,0.00021315002813929998,3.9520673453807833e-07,0.12549360096454615,0.0010515045905554912,9.011104260855047,0.05624312957351236,5.403466116494204e-05,4.433837662999516e-08,0.001458493413107728
65,0.0001,500,densities,0.13810785710811613,98.6,0.3182023048400878,0.00028236806392666,1.8439721316099167e-06,0.14665839970111844,0.003570422897555494,4.827007354458869,0.05983857085369714,9.45413710786595e-05,1.1904403350570827e-07,0.0007687270493639431
66,0.0001,500,moons,0.13833077549934383,181.4,0.5660489082336426,0.0002824485301971,2.8545036911964417e-06,0.16445679664611812,0.004785753103900466,22.097511172075464,0.09736541768249059,1.456444122904166e-05,2.1292862006517184e-07,0.0013933094488540845
67,0.0001,500,slopes,0.02252250574529168,104.4,0.3397992610931396,0.00025624069385226,3.268010914325714e-07,0.12915920019149776,0.0007309571893695536,11.414902540100812,0.06194320069660271,5.314844148027381e-05,2.203886864727363e-08,0.0013118775286218584
68,0.0001,1000,crescents,0.03331188857555386,90.4,0.35430154800415037,0.000209418637678,3.9872247725725174e-07,0.1255974024534225,0.0006456053794244269,5.412947441089743,0.04943558545711636,5.1456374827030095e-05,7.652924023205185e-09,0.0012298515212968543
69,0.0001,1000,densities,0.13777635693550108,101.2,0.34238004684448237,0.00027712874580168,1.8246704712510108e-06,0.14531299769878386,0.0025020760388032148,6.760177512462229,0.04820306283758986,7.550986113965314e-05,9.111800541322283e-08,0.0011859270464372163
70,0.0001,1000,moons,0.13587608039379115,183.8,0.6202563762664794,0.00028143040835852,2.7497997507452963e-06,0.16356399655342096,0.002857261832838251,4.086563348340509,0.04362626090563231,7.781730553846263e-06,9.734613431698439e-08,0.0011199687900486774
71,0.0001,1000,slopes,0.02219494655728334,103.4,0.36773838996887204,0.00024865954183037997,3.099674358963966e-07,0.12818979918956752,0.00034913449964940895,5.412947441089744,0.03825310994471811,5.831535471821511e-05,7.0652688040829564e-09,0.0005511303596670206
72,0.0001,2000,crescents,0.033498904109001124,90.2,0.5075430393218994,0.00021741907112294003,3.914814442396164e-07,0.12501859962940212,0.00039462336277223107,3.5637059362410923,0.019884752201566904,6.0174333507482376e-05,1.9409510146478568e-08,0.0007800955116254984
73,0.0001,2000,densities,0.13765912353992457,102.8,0.5522247314453125,0.00027232152642676,1.7388374544680119e-06,0.1452303498983383,0.001460122307546651,4.919349550499537,0.03384610566083416,7.345448115377406e-05,6.572561275892124e-08,0.0007294559731315856
74,0.0001,2000,moons,0.13604310452938076,180.8,0.9676060676574707,0.00027694074669846,2.7375994250178336e-06,0.1634014457464218,0.0020702298885650013,3.8987177379235836,0.03215461408265555,6.361443111640403e-06,4.1960105777582284e-08,0.001250028293627714
75,0.0001,2000,slopes,0.0222597394138574,109.0,0.5752636909484863,0.00024928125785656,3.1258678063750266e-07,0.1271613001823425,0.0009348176240844302,5.049752469181039,0.023594503500221044,4.5735512352515884e-05,9.558417514583718e-09,0.0004250045107746522
76,0.0001,5000,crescents,0.03341072201728816,91.4,3.134535884857178,0.00021679417404808,3.5554985515773303e-07,0.12425394356250759,0.0003153676130513157,4.159326868617085,0.1454250164887681,5.4475179744113456e-05,1.0490928747755878e-08,0.00022870431600875287
77,0.0001,5000,densities,0.13745115697383878,101.6,3.3418436527252195,0.00027754244802047996,1.7102342098951339e-06,0.1448562622070312,0.00033961722848465357,3.847076812334267,0.16303698464457453,7.755933452695012e-05,2.119846623524062e-08,0.00036733514627075364
78,0.0001,5000,moons,0.1364875048398971,177.2,5.770537710189819,0.00027153240516776,2.7371919713914394e-06,0.16369522213935847,0.0011740553283994285,4.381780460041326,0.13232693968011625,5.682000157423282e-06,5.755908171161799e-08,0.0007474564889832367
79,0.0001,5000,slopes,0.02200598940253254,110.4,3.7399707794189454,0.00024750008888072,2.773478627204895e-07,0.12686204612255092,0.00033019110148947104,2.7018512172212605,0.10800059438018722,5.970323525489578e-05,2.850270378031112e-09,0.0003756418470980077
80,0.001,500,crescents,0.03612363561987872,26.2,0.08240938186645505,4.16396651417017e-05,1.501757651567459e-07,0.33383919596672057,0.0010683284598124226,1.4832396974191324,0.014409098143700658,8.550707997032345e-06,3.732559164492743e-09,0.005092565745213052
81,0.001,500,densities,0.14001182913780208,29.0,0.06410851478576654,5.779759958386421e-05,5.675479769706726e-07,0.40029600262641907,0.0035680175560929314,1.2247448713915887,0.0022261370857592174,1.7134290798920584e-05,1.3648523592887129e-08,0.004374755530899931
82,0.001,500,moons,0.13993596136569972,46.6,0.10390024185180657,5.21825160831213e-05,9.037554264068603e-07,0.40321840047836305,0.004769679891122759,5.856620185738529,0.013188075128495326,3.973949092705533e-06,4.306819406152052e-08,0.0038509985306701662
83,0.001,500,slopes,0.02467721700668332,33.2,0.07315855026245113,5.3590163588523865e-05,1.244712620973587e-07,0.34854559898376464,0.0007355597831176604,1.7888543819998317,0.006143890501180379,1.5291787848379546e-05,4.1310219310627995e-09,0.007120890096850031
84,0.001,1000,crescents,0.03554181605577464,26.8,0.07232456207275387,4.14377311244607e-05,1.4244578778743743e-07,0.3350462019443512,0.0006384777121807892,1.30384048104053,0.003570013317437002,1.1845606410041942e-05,2.2280688268695826e-09,0.004161487171552026
85,0.001,1000,densities,0.1396994054317474,29.8,0.077055549621582,5.66279049962759e-05,5.631940439343453e-07,0.39780900478363035,0.0024968248771074435,1.7888543819998317,0.014480995337027057,1.485364197236296e-05,2.411166199545136e-08,0.0028200731684999577
86,0.001,1000,moons,0.13750152289867396,47.4,0.11925091743469236,5.354511085897684e-05,8.59634019434452e-07,0.4049741983413696,0.002855404141703059,0.8944271909999157,0.020265842449077563,4.193022194189607e-06,2.370308579673582e-08,0.0016101124866733693
87,0.001,1000,slopes,0.02437199689447876,32.8,0.09595317840576166,5.346680991351605e-05,1.2139789760112762e-07,0.34803280234336853,0.0003474781949002714,1.303840481040529,0.02197564478404599,9.181494339895972e-06,2.176997645032548e-09,0.0027481795967648328
88,0.001,2000,crescents,0.03573681712150566,27.0,0.1182418823242187,4.463512450456619e-05,1.4373799785971642e-07,0.3341284990310669,0.00038455211167164814,1.2247448713915894,0.005917296287493361,1.585296713300019e-05,3.923861272882983e-09,0.002620544698454131
89,0.001,2000,densities,0.1395889043807983,30.4,0.11922740936279293,5.8751658070832494e-05,5.631474778056144e-07,0.3990261971950531,0.0014561134714699527,1.3416407864998734,0.005919857424104713,1.856340103914852e-05,1.5379792465404396e-08,0.0023245243925264017
90,0.001,2000,moons,0.13766621351242064,46.4,0.181877851486206,5.58562926016748e-05,8.525094017386436e-07,0.4040236473083496,0.0020713322504656334,1.1401754250991376,0.004462760955435864,2.4589876260280883e-06,2.124914490342977e-08,0.002219060825939992
91,0.001,2000,slopes,0.02444649450480932,34.0,0.13347544670104977,5.5355916265398265e-05,1.1981464922428132e-07,0.3464033484458923,0.000931683146355299,1.2247448713915887,0.00622468631213399,1.0684422970212296e-05,1.5567693049016576e-09,0.0015168886536684647
92,0.001,5000,crescents,0.03566292524337764,27.4,0.7127103328704834,4.0702326805330814e-05,1.443404471501708e-07,0.3329233884811401,0.00030831079476337155,0.8944271909999157,0.04132648575867945,8.786428567219292e-06,2.0948441041294922e-09,0.0012201166828114914
93,0.001,5000,densities,0.13938404619693753,30.2,0.7148205757141113,5.6310233776457605e-05,6.079993909224868e-07,0.3980024874210357,0.00033326727975528376,1.0954451150103321,0.027938844155619855,1.7039749387209903e-05,7.14677283850145e-09,0.0017208414347372996
94,0.001,5000,moons,0.13810366988182066,46.0,1.0828447818756104,5.1458089728839695e-05,9.117822628468275e-07,0.4048962354660034,0.0011722803373578436,1.2247448713915885,0.028294232114680424,3.0247105595165418e-06,1.4215029285173173e-08,0.001436156188257405
95,0.001,5000,slopes,0.02420237623155112,34.4,0.8079053401947022,5.5046743364073335e-05,1.1599913705140352e-07,0.3467402160167694,0.00032972227522006664,0.5477225575051652,0.01183575226974206,1.1007308153784838e-05,2.4874540094093997e-09,0.001583240495409721
96,0.01,500,crescents,0.0443393617868423,6.0,0.011581850051879861,9.330920875072479e-07,1.0114163160324096e-07,0.8154640078544617,0.0010418347081920297,0.0,0.0008903021172942855,2.5830718922315264e-07,2.8449198965180516e-09,0.00781159310752168
97,0.01,500,densities,0.1462926477193832,6.0,0.00991635322570794,6.59748911857605e-07,1.4388933777809143e-07,0.885863184928894,0.0036436273733363982,0.0,0.00035552620853984023,2.6901752723805383e-07,4.757385873632178e-09,0.007812941934054449
98,0.01,500,moons,0.14539162814617154,8.2,0.014086580276489218,1.9511673599481584e-06,1.6563571989536285e-07,0.8091919898986817,0.004873160430603386,0.44721359549995815,0.000569318571332767,1.462221166820086e-06,6.908050276449179e-09,0.01861674359536932
99,0.01,500,slopes,0.03175474703311914,7.0,0.012455415725707939,2.7935951948165893e-06,1.0156072676181793e-07,0.7929408073425293,0.000785380329700829,0.0,0.00012096769926021138,1.445754842838197e-06,3.4274378971588187e-09,0.017669563059803887
100,0.01,1000,crescents,0.043729961663484515,6.0,0.01294608116149896,1.05355866253376e-06,1.0072253644466401e-07,0.8155365943908691,0.0006628509715250347,0.0,0.0012743815666353359,2.46093289326998e-07,2.520331223877016e-09,0.005895632086612225
101,0.01,1000,densities,0.14598188996314998,6.0,0.014513587951660082,8.31647776067257e-07,1.421896740794182e-07,0.8820994019508361,0.002490907366179801,0.0,0.0018777780283885431,3.4452946233909236e-07,3.3986495693315376e-09,0.007471752379684961
102,0.01,1000,moons,0.1428993374109268,8.0,0.01612296104431148,2.723420038819313e-06,1.644715666770935e-07,0.806139600276947,0.002869497774118706,0.0,0.0029972275397158942,1.062789348779498e-06,2.441115767538147e-09,0.005872788542499405
103,0.01,1000,slopes,0.03145896755158898,7.0,0.0127571582794189,2.8844457119703294e-06,9.960494935512543e-08,0.7903053998947144,0.00031720472149046874,0.0,0.00029917136283632786,9.536194587976512e-07,1.528103540009866e-09,0.009384888994020827
104,0.01,2000,crescents,0.04392127394676204,6.0,0.01867609024047848,1.141673419624567e-06,9.393552318215371e-08,0.8142969012260437,0.00036037265400398223,0.0,0.0002278981328679639,3.00293704573119e-07,1.546287361233167e-09,0.005765631100158119
105,0.01,2000,densities,0.14582702815532683,6.0,0.017305994033813422,8.085393346846104e-07,1.3883691281080245e-07,0.8820096015930176,0.0014561600708390876,0.0,0.0001349063251973041,2.379411336036296e-07,1.7288753177343264e-09,0.004605166588514198
106,0.01,2000,moons,0.14308450520038601,8.0,0.027089452743530217,2.4213339202105997e-06,1.5900004655122756e-07,0.8069344997406006,0.0020580238246991254,0.0,0.0014468102835642235,5.140436903544054e-07,3.415356514806078e-09,0.003902247518276576
107,0.01,2000,slopes,0.03152036182582374,7.2,0.020576000213623,3.041652962565422e-06,9.186333045363428e-08,0.7842954993247986,0.0009579747529949644,0.44721359549995787,0.0015486587957224142,1.2399119808576476e-06,2.0127566122429875e-09,0.005519612409509105
108,0.01,5000,crescents,0.0438623026013374,6.0,0.10975956916809078,1.2077420251443981e-06,7.340568117797374e-08,0.8120686292648316,0.0003232170003982243,0.0,0.0005406349597648024,1.24883042035495e-07,9.070525219036597e-10,0.002239656053904922
109,0.01,5000,densities,0.1456615626811981,6.0,0.09955239295959468,7.339171133935452e-07,1.2034724932163955e-07,0.882614815235138,0.0003222702714735092,0.0,0.0008608440147042327,9.154371996116208e-08,1.070698634835062e-09,0.002172863268535938
110,0.01,5000,moons,0.14353509247303003,8.0,0.1351808071136474,1.9296654500067235e-06,1.330423401668668e-07,0.8108533382415771,0.0011529969225190153,0.0,0.0017974867850713483,3.4102487705427975e-07,2.6376043830543397e-09,0.0029643181607390866
111,0.01,5000,slopes,0.03127862773835656,7.0,0.1150990009307861,3.7628284189850093e-06,7.38160451874137e-08,0.7853246331214905,0.0003179029944954382,0.0,0.0008090808761135189,4.803126288533399e-07,1.4437450787542287e-09,0.003878305320198221
112,0.1,500,crescents,0.057840101420879295,2.0,0.00203967094421382,8.894130587577821e-08,1.016072928905487e-07,1.0,0.000834494294139496,0.0,0.0001290826899332833,1.9480009249739262e-09,1.808001534856594e-09,0.0
113,0.1,500,densities,0.15478176474571229,2.0,0.00196123123168938,9.373761713504792e-08,1.0132789611816406e-07,1.0,0.003393147691092181,0.0,2.3678578123146282e-05,2.6679181513620913e-09,2.3364412978854185e-09,0.0
114,0.1,500,moons,0.1588647603988647,2.0,0.00277848243713372,9.099021553993227e-08,1.0044313967227935e-07,1.0,0.003982315944418391,0.0,0.001379541306472338,2.3595292233225424e-09,2.0069407242825196e-09,0.0
115,0.1,500,slopes,0.04616121649742122,2.0,0.0019711971282958397,8.838251233100892e-08,1.0058283805847168e-07,1.0,0.001076994918287993,0.0,2.2113499936311587e-05,2.8210005221629445e-09,2.8658038063652695e-09,0.0
116,0.1,1000,crescents,0.05720520019531246,2.0,0.0025031566619872605,9.07573848962784e-08,9.927898645401e-08,1.0,0.0008984225718762694,0.0,0.0002304712999826225,2.296954248969182e-09,3.2303940797018947e-10,0.0
117,0.1,1000,densities,0.15466701090335844,2.0,0.0022331714630126403,9.17818397283554e-08,1.0030344128608704e-07,1.0,0.0022836164152439547,0.0,1.1635706039717547e-05,1.3640974959760983e-09,1.3887132944955226e-09,0.0
118,0.1,1000,moons,0.15651932060718535,2.0,0.00252742767333978,9.245704859495163e-08,1.0137446224689483e-07,1.0,0.0025972025525254684,0.0,0.00020421747533363972,2.0684614628198637e-09,6.657083730909824e-10,0.0
119,0.1,1000,slopes,0.04596634134650226,2.0,0.00283532142639156,8.996576070785523e-08,9.979121387004853e-08,1.0,0.0006562036739904006,0.0,0.00035435792565923445,2.50414742279943e-09,1.3334509975534323e-09,0.0
120,0.1,2000,crescents,0.05744254365563388,2.0,0.00388102531433102,9.071081876754761e-08,9.093200787901879e-08,1.0,0.00038643599538478905,0.0,9.744313458062729e-05,2.6098201730121775e-09,2.3702742736966786e-09,0.0
121,0.1,2000,densities,0.15453855395317076,2.0,0.0038323879241942797,9.123468771576882e-08,9.09203663468361e-08,1.0,0.00125311266177924,0.0,1.187243133268045e-05,1.6832987302184585e-09,6.850228118675166e-10,0.0
122,0.1,2000,moons,0.15662472546100611,2.0,0.0043562889099120605,9.185168892145158e-08,9.086215868592264e-08,1.0,0.0018860098775825835,0.0,0.0004360436148233673,1.8011485746556254e-09,1.895997844974317e-09,0.0
123,0.1,2000,slopes,0.04632760882377622,2.0,0.0038697242736816006,8.912757039070131e-08,9.149080142378808e-08,1.0,0.0012012593453756,0.0,7.414346324245817e-05,1.384437124988717e-09,2.0519335696390498e-09,0.0
124,0.1,5000,crescents,0.05749616473913188,2.0,0.01933655738830562,6.128975655883551e-08,6.753834895789623e-08,1.0,0.00031981742350346886,0.0,7.005989885972634e-05,5.787382855557681e-10,5.843821596432022e-10,0.0
125,0.1,5000,densities,0.1543372720479965,2.0,0.020466947555541938,6.323971319943668e-08,6.835616659373044e-08,1.0,0.0003115315736619895,0.0,0.0009780748242186454,8.203073504013567e-10,6.743992445341226e-10,0.0
126,0.1,5000,moons,0.15687698423862456,2.0,0.0220270156860351,6.430200301110745e-08,6.971531547605992e-08,1.0,0.0010751296311523643,0.0,6.616298140332504e-05,7.551869195016036e-10,1.021405553788231e-09,0.0
127,0.1,5000,slopes,0.046028702706098504,2.0,0.01929445266723628,6.127520464360716e-08,6.780610419809819e-08,1.0,0.0003688064329265565,0.0,2.6592169887258326e-05,4.732617532377991e-10,5.53221637019616e-10,0.0


==> csv/chi2_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.08062980333343145,10369.9,22.337601816654207,0.08519046567380424,0.00047620127443218996,0.00443440000526602,0.05573417002047262,5687.895558482988,12.613702536925542,0.01982684673416078,0.0003525286070096271,0.00016289176855288236
1,1e-08,1000,0.08030897537246343,7903.7,20.1047562122345,0.05271006356924769,0.00028971653082404886,0.002852499985601705,0.055427972607959626,4204.885418052123,11.460921187871033,0.011535724461460999,0.00022095970216424923,0.00022024590191294596
2,1e-08,2000,0.08063974836841221,6582.9,29.019678914546965,0.042415374144911734,0.00021083314786662444,0.00218101249192837,0.05552477577833218,3409.505781441675,16.329619848749335,0.010113938021465744,0.0001631781099534269,0.0002496965614358892
3,1e-08,5000,0.08077695276588198,5901.25,184.9488058209419,0.03468130547553297,0.0001694219608907286,0.00182589200558137,0.055754888308658226,2858.9168518495726,93.36586965286203,0.007885999561433672,0.00013447954962129505,0.00025126812943842116
4,1e-07,500,0.08216041084378953,3085.95,8.065279924869538,0.013813196355476936,7.452117279169835e-05,0.00742419995367522,0.05655543608285565,1387.0631403303735,3.8626253743719294,0.0030958766909462187,5.660337649200704e-05,0.0007592123062121152
5,1e-07,1000,0.08124269274994728,2736.35,8.425621855258942,0.011700055468827431,5.88276016060081e-05,0.00616534997243429,0.05604552566766373,1232.5346701646552,3.987707378645754,0.0026523931798014917,4.587961878407109e-05,0.0007597534249796071
6,1e-07,2000,0.08131784275174138,2563.75,13.40426208972931,0.01083266052883114,5.162053566890684e-05,0.00559383744839575,0.05600252240333945,1088.522507805879,6.013701464014095,0.002497900353546993,4.079798818936352e-05,0.0007760125807473611
7,1e-07,5000,0.08129602428525681,2448.35,88.08298915624619,0.01022389614954585,4.7269947390304876e-05,0.005278646014630755,0.056158107271602926,1007.9160509633095,40.54300956758472,0.0023985895417893317,3.777762397909209e-05,0.0007831459483950698
8,1e-06,500,0.08239957168698307,1022.35,3.2233904719352724,0.003508158144541035,1.603573327884078e-05,0.017887599999085034,0.05669758554813425,424.8689302534805,1.4483131064914518,0.0008682697342132974,1.2865949688108718e-05,0.0023007125340486854
9,1e-06,1000,0.08145451406016942,996.1,3.5213253140449523,0.00324392521288241,1.4560017734766007e-05,0.016842949949204874,0.05617673937433293,406.5168993703512,1.5281427158487237,0.0007341700981791909,1.1844333749512795e-05,0.002297573138850202
10,1e-06,2000,0.08152036154642697,979.65,5.706569182872772,0.00315396375954146,1.3870716793462634e-05,0.016296412376686886,0.05611869775362558,371.5473016567622,2.3053738757408415,0.0007147782943407928,1.1351019598250044e-05,0.002307981795019432
11,1e-06,5000,0.08148915860801931,959.55,37.878857421875,0.003095684573054265,1.3476442836690694e-05,0.015984567813575226,0.05626239651493495,351.5780178446583,14.743578101979924,0.0007080103973832464,1.1067602286141112e-05,0.002334298082620439
12,1e-05,500,0.08261350719258186,353.0,1.1890506386756896,0.000976152182556645,5.009188316762447e-06,0.050034599937498515,0.056712429166193144,138.05719638499187,0.47397304024882675,0.00023774434937039648,4.235773838002591e-06,0.006465230196487506
13,1e-05,1000,0.08167798919603225,358.25,1.3621349930763245,0.00093643329455512,4.723982419818639e-06,0.04902779962867493,0.05619181683064542,130.74880496585814,0.5192901674393489,0.00020981963330058117,3.980732173570714e-06,0.006354300065350423
14,1e-05,2000,0.08174704276025291,356.05,2.2271124482154847,0.000937339992378785,4.726042971014977e-06,0.04848373681306835,0.0561297768319604,121.8905786264662,0.7526044176631074,0.00020810914040518913,3.97129351972739e-06,0.006421222359706812
15,1e-05,5000,0.08171835280954834,354.25,13.810192441940307,0.0009218376828357101,4.626189911505207e-06,0.04822860583662983,0.056271012440348905,115.30411733188112,4.426357747497449,0.00020744107796889585,3.91895821466212e-06,0.006508156033783465
16,0.0001,500,0.08321481039747593,118.05,0.38400194644927976,0.00025855182902883,1.355120912194252e-06,0.1414419993758201,0.05665347735325966,39.97166759751609,0.12634928510510043,6.308032979639297e-05,1.0900954160256914e-06,0.015954001939623184
17,0.0001,1000,0.08228981811553235,119.7,0.4211690902709961,0.000254159333417145,1.320790033787489e-06,0.1406660489737987,0.056130592769080834,38.63472667514497,0.1253172180200326,5.792888073742317e-05,1.0490904539883784e-06,0.015662666628144573
18,0.0001,2000,0.08236521789804097,120.7,0.6506593823432922,0.00025399065052618,1.295126276090741e-06,0.1402029238641262,0.056066864728663734,36.49671939114239,0.19113005036690306,5.414736163948008e-05,1.0342560403640857e-06,0.015947291177746403
19,0.0001,5000,0.08233884330838916,120.15,3.9967220067977904,0.00025334227902926,1.270080974791199e-06,0.13991686850786206,0.05620643519921044,34.66877102249987,1.081677199485274,5.7009301264357356e-05,1.047696751084541e-06,0.016272942896229298
20,0.001,500,0.08518716078251595,33.75,0.08089417219161983,5.130248609930277e-05,4.364876076579094e-07,0.37147479951381684,0.0564325134872411,8.552469634094312,0.01786332358512069,1.2923135001780168e-05,3.31067819811913e-07,0.03190855694579285
21,0.001,1000,0.0842786853201687,34.2,0.09114605188369747,5.126938922330737e-05,4.216679371893406e-07,0.3714655518531799,0.05591382723995131,8.211673334185209,0.024379913591915606,1.153538075152409e-05,3.1659926654102085e-07,0.03129066740098734
22,0.001,2000,0.08435960737988349,34.45,0.13820564746856684,5.364974786061794e-05,4.1980238165706394e-07,0.37089542299509043,0.0558465180781281,7.605226734569488,0.027102822212931265,1.3455274096971522e-05,3.1395275916172176e-07,0.031855284602412236
23,0.001,5000,0.08433825438842174,34.5,0.8295702576637268,5.0879348418675366e-05,4.4503030949272215e-07,0.37064058184623716,0.055978665749494755,7.330541733409827,0.15743366993122068,1.2020373944928411e-05,3.4155341286489875e-07,0.03213111782314095
24,0.01,500,0.09194459617137904,6.8,0.012010049819946241,1.5844008885324e-06,1.280568540096283e-07,0.8258649975061416,0.05556019253202558,0.9514531821875087,0.0016289716524478972,1.2947023249998682e-06,2.8843810258361572e-08,0.03871162711181565
25,0.01,1000,0.09101753914728757,6.75,0.014084947109222354,1.8732680473476648e-06,1.2674718163907528e-07,0.8235202491283417,0.05503138384084854,0.8506963092234008,0.0022228273069756447,1.178388052290491e-06,2.854608627480041e-08,0.03653077336802792
26,0.01,2000,0.09108829228207466,6.8,0.02091188430786128,1.8532999092712999e-06,1.2090895324945451e-07,0.8218841254711151,0.054961527402945895,0.8944271909999159,0.0039711387321040145,1.1345662837195779e-06,2.9737597800406677e-08,0.03765896115552054
27,0.01,5000,0.09108439637348052,6.75,0.11489794254302974,1.908538251882419e-06,1.0015282896347344e-07,0.8227153539657592,0.0551020816758128,0.8506963092234008,0.013350132267927733,1.2146548052794009e-06,2.7660436558896424e-08,0.037229460222646574
28,0.1,500,0.10441196076571937,2.0,0.00218764543533319,9.051291272044183e-08,1.0099029168486595e-07,1.0,0.05401679734794291,0.0,0.0007265229132449661,3.128200424778541e-09,2.1603384869062346e-09,0.0
29,0.1,1000,0.10358946826308964,2.0,0.00252476930618281,9.124050848186017e-08,1.001870259642601e-07,1.0,0.05354036405586905,0.0,0.0003070948233452096,2.1631019394917054e-09,1.2363008318542063e-09,0.0
30,0.1,2000,0.10373335797339675,2.0,0.00398485660552974,9.073119144886733e-08,9.10513335838914e-08,1.0,0.05336640961069645,0.0,0.00030325383297516374,2.047167828881431e-09,1.7301100235396558e-09,0.0
31,0.1,5000,0.10368478093296288,2.0,0.020281243324279736,6.25266693532467e-08,6.83539838064462e-08,1.0,0.053444240437764357,0.0,0.0012270732473823956,1.4688035949439965e-09,1.0924589861357369e-09,0.0


==> csv/chi2_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.03229697681963439,5253.4,41.96895195245743,0.04403980793431398,9.134173305936946e-05,0.00262517849332649,0.0005522066800969986,1270.4004921780836,47.381650780944746,0.02116999158770019,4.316030467655347e-05,0.0010635221903889725
1,1e-08,densities,0.1352263920009136,7271.4,58.85360618829727,0.059074998367577757,0.000426957009767585,0.002838481502840255,0.00199633684232846,1904.089211753428,64.79157406411734,0.02749255670563175,0.00019450391033123444,0.0010092539335682248
2,1e-08,moons,0.13399100676178927,14146.75,118.36559141874314,0.056699915789067704,0.000558777006517575,0.0031667629955335896,0.002943974247016907,3490.3420564541557,129.9653656018671,0.01771139582293587,0.00021638196378856526,0.0009718555955415538
3,1e-08,slopes,0.020841104257851795,4086.2,37.22269320487976,0.05518248677253719,6.909716466906238e-05,0.0026633814966771302,0.0007376569066181555,828.7658929173897,45.57941130445093,0.02433500333971467,3.157127246203785e-05,0.0010622026478182354
4,1e-07,crescents,0.032519142143428284,1877.15,19.49196959733963,0.009465360012836705,1.7717984155751766e-05,0.005419977498240725,0.0006525209538902201,262.2737170049241,22.801356665242018,0.002109447946894154,4.163083775395104e-06,0.0008575506933566812
5,1e-07,densities,0.13660918697714802,2426.4,25.522805333137512,0.012530724797397804,8.332960642291087e-05,0.006194878951646335,0.0021135273499273376,293.6176174264037,29.696359888017362,0.0036199237348648154,1.7093711064559803e-05,0.0008203469218875357
6,1e-07,moons,0.1355867907404899,4627.6,51.93801324367523,0.013133708620443885,0.0001174215663922564,0.007306388462893625,0.002965275873944592,522.904680857953,61.32800170391788,0.0015294686649053248,1.9354121051396637e-05,0.0008333639593423885
7,1e-07,slopes,0.02130185076966877,1903.25,21.0253648519516,0.01144001507200296,1.3770100485999137e-05,0.00554078847635533,0.0006348493173933211,298.1366474057086,25.62451025324793,0.0028788593929012112,3.0100838038834685e-06,0.0008596483424701174
8,1e-06,crescents,0.032623990438878495,699.65,8.872946894168853,0.0027030916884541,4.1373910789843645e-06,0.014637677464634144,0.0006581074277954087,68.80428000763045,10.703334838762316,0.0006150207262560807,4.655071153410703e-07,0.0007538420978575853
9,1e-06,densities,0.13691507056355473,858.45,10.646595227718354,0.003457090083975295,1.9609856826718898e-05,0.01705576675012704,0.002128050254368298,53.46171773482311,12.59112370331627,0.0009199594463140243,1.6384848352922202e-06,0.0007335925970761974
10,1e-06,moons,0.13594462275505062,1625.2,20.886880838871,0.0036365592619403754,3.085957432631403e-05,0.020308206416666467,0.002963321288837248,108.20429021555765,24.676348939584415,0.00022076701896993906,2.1620809659568926e-06,0.0007354143211629129
11,1e-06,slopes,0.021379922144114934,774.35,9.923719429969788,0.0032049906556494,3.3360884117428213e-06,0.01500987950712437,0.0006226459035313044,98.63877480350637,12.190904479874646,0.0007856958931843484,3.9226027532759204e-07,0.0007716683641754817
12,1e-05,crescents,0.03284268751740451,257.3,3.4756890177726745,0.0008078733662841301,1.3085031241644173e-06,0.04297749362885947,0.0006549902738058624,19.44790612460835,4.142239512187751,0.00021106820605544817,8.003824987364598e-08,0.0007118044697443206
13,1e-05,densities,0.13715438693761822,304.2,3.9456813097000123,0.0010045044909929401,6.190579006215557e-06,0.05000454336404796,0.0021306143879605247,14.28506765453831,4.627893122598174,0.00025601498062198167,3.060718302186247e-07,0.0007467447230062901
14,1e-05,moons,0.13617550209164614,562.85,7.198538339138031,0.001041958358837245,1.0551379091339186e-05,0.058759454451501325,0.0029575745414019325,36.36405831094908,8.299810361014682,3.7513553061778617e-05,5.429000047673994e-07,0.0007370269039921095
15,1e-05,slopes,0.02158431541174646,297.2,3.9685818552970886,0.0009174269362119449,1.0349423973821103e-06,0.04403325077146287,0.0006192743218009522,25.761252012725585,4.731163467542935,0.0002071132610803041,5.978788509921282e-08,0.0008501866276262775
16,0.0001,crescents,0.0335299044847488,89.95,1.077084445953369,0.00021419547774708002,3.8524012779816985e-07,0.1250908866524696,0.0006530069665032234,5.605213738353923,1.2233516612569098,5.069479090250266e-05,2.9066943441660114e-08,0.001096034743116804
17,0.0001,densities,0.13774862363934515,101.05,1.1386626839637757,0.00027734019604389504,1.7794285668060183e-06,0.14551450237631794,0.0021294177271004877,5.0207464322391475,1.3110905234718693,7.414638621302894e-05,9.520443692418753e-08,0.001025292290265129
18,0.0001,moons,0.1366843663156032,180.8,1.981112265586853,0.00027808802260546,2.7697737095877527e-06,0.16377936527132983,0.0029557824228033367,10.928475600346482,2.251620186312967,9.608425871379806e-06,1.2310215638547352e-07,0.0011365602289317462
19,0.0001,slopes,0.02224579527974124,106.8,1.2556930303573608,0.00025042039560498,3.0667579267174003e-07,0.12784308642148967,0.0006173240947430764,7.0531814396804355,1.4757657897893006,5.013697804927169e-05,2.1878994565789185e-08,0.0011649305498974995
20,0.001,crescents,0.035766298510134166,26.85,0.24642153978347775,4.210371189401485e-05,1.4517499948851765e-07,0.3339843213558197,0.0006535670655144583,1.2258187382102494,0.27750562662738093,1.0792193982501399e-05,4.172680043826936e-09,0.0033865651748428227
21,0.001,densities,0.1396710462868213,29.85,0.2438030123710632,5.7371849106857556e-05,5.754722224082798e-07,0.3987834230065345,0.0021252261398067053,1.3869694338832113,0.2801764845817711,1.558592170813966e-05,2.4428620016455512e-08,0.0029141665638720143
22,0.001,moons,0.13830184191465375,46.6,0.3719684481620788,5.326050231815316e-05,8.819202776066959e-07,0.4042781203985214,0.0029472745025065842,2.872739385838431,0.42250207036290993,3.6304717390850725e-06,3.694386878276088e-08,0.0023831588701473446
23,0.001,slopes,0.02442452115938063,33.6,0.27762312889099117,5.4364908282877875e-05,1.204207364935428e-07,0.34743049144744875,0.0006128614572722007,1.3533583957579087,0.3151219977678863,1.0829040860618397e-05,4.026621286716957e-09,0.0037553989544135036
24,0.01,crescents,0.043963224999606566,6.0,0.03824089765548702,1.0840165487024934e-06,9.230134310200811e-08,0.8143415331840516,0.0006519482557353944,0.0,0.042458782963056364,2.453694633676191e-07,1.173065363910536e-08,0.005503267583237159
25,0.01,densities,0.14594078212976452,6.0,0.035322082042694034,7.584632840007543e-07,1.363157934974879e-07,0.8831467509269715,0.002150906962447462,0.0,0.03815510627259946,2.4228321583965464e-07,1.005074817181545e-08,0.005719091970081081
26,0.01,moons,0.1437276408076286,8.05,0.04811995029449458,2.2563966922461986e-06,1.555374183226377e-07,0.8082798570394516,0.0029887023178449914,0.2236067977499789,0.05184911709501718,9.408498403199818e-07,1.4120296090627523e-08,0.009430012017792417
27,0.01,slopes,0.0315031760372221,7.05,0.040221893787383986,3.1206305720843376e-06,9.171126293949783e-08,0.7882165849208832,0.0006293135100946919,0.22360679774997896,0.04448641715543098,1.0755089648381275e-06,1.1422030671828893e-08,0.010349895775165667
28,0.1,crescents,0.05749600250273938,2.0,0.00694010257720943,8.292481652460994e-08,8.983915904536843e-08,1.0,0.0006509013524044218,0.0,0.007377028911995192,1.2969786414978561e-08,1.3894206537390183e-08,0.0
29,0.1,densities,0.1545811504125595,2.0,0.00712343454360956,8.499846444465222e-08,9.022696758620441e-08,1.0,0.0019752060525176835,0.0,0.007950658981074808,1.3025366595791878e-08,1.3671213676794837e-08,0.0
30,0.1,moons,0.15722144767642018,2.0,0.007922303676605165,8.490023901686074e-08,9.059876902028919e-08,1.0,0.002591584674589473,0.0,0.008412622512967012,1.2330230831237082e-08,1.3143964482159415e-08,0.0
31,0.1,slopes,0.046120967343449545,2.0,0.00699267387390132,8.218776201829315e-08,8.991773938760162e-08,1.0,0.0008291392922311546,0.0,0.007321403268563245,1.2539031106362356e-08,1.3709722729325769e-08,0.0


==> csv/chi2_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.08058886996004727,7689.4375,64.1027106910944,0.053749302215874165,0.00028654322850339795,0.002823451122094366,0.05454478086758763,4443.5307060134965,84.68157397599994,0.023264020394043603,0.00025771662033444485,0.0010304664612682793
1,1e-07,0.08150424265768375,2708.6,29.494538256525992,0.011642452125670338,5.805981436422954e-05,0.006115508347284004,0.05511490689327038,1189.994517591881,39.68165005305669,0.0029581585605743684,4.614213704464902e-05,0.0011181270062937147
2,1e-06,0.0817159014753997,989.4125,12.582535597682,0.0032504329225047923,1.4485727660940029e-05,0.016752882534638004,0.05523613920131019,382.91671083501825,16.47895921564365,0.0007613360256861115,1.1617374393482683e-05,0.002380023613141172
3,1e-05,0.08193922298960384,355.3875,4.647122630476952,0.000942940788081565,4.771350904775318e-06,0.0489436855539679,0.055248271130837495,124.37962446081212,5.784930311880602,0.00021297502677471302,3.9539590339213335e-06,0.006352441122822728
4,0.0001,0.0825521724298596,119.65,1.3631381064653396,0.00025501102300035377,1.3102795492159204e-06,0.14055696018040176,0.05518750355785799,36.79230106586866,1.627743402351895,5.7054548540293035e-05,1.035741886538733e-06,0.01566545518657433
5,0.001,0.08454092696774747,34.225,0.28495403230190275,5.177524290047586e-05,4.3074705899925905e-07,0.37111908905208113,0.054970229306787105,7.7931729291603355,0.3270333134352497,1.2315696375089718e-05,3.199097752500238e-07,0.03119044740310125
6,0.01,0.09128370599355545,6.775,0.0404762059450149,1.804876774258446e-06,1.1896645446540788e-07,0.8234961815178394,0.054108102712228434,0.8711261444209278,0.04392078342816724,1.190945053057414e-06,3.032464154631377e-08,0.03685164217723748
7,0.1,0.10385489198379214,2.0,0.007244628667831368,8.375282050110401e-08,9.014565875986592e-08,1.0,0.05256614326190046,0.0,0.007639643624488044,1.2536364859472844e-08,1.335015858015997e-08,0.0


==> csv/chi2_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
1,1E-07,0.081504242657684,2708.6,29.494538256526,0.01164245212567,5.80598143642295E-05,0.006115508347284,0.05511490689327,1189.99451759188,39.6816500530567,0.002958158560574,4.6142137044649E-05,0.001118127006294
2,1E-06,0.0817159014754,989.4125,12.582535597682,0.003250432922505,1.448572766094E-05,0.016752882534638,0.05523613920131,382.916710835018,16.4789592156436,0.000761336025686,1.16173743934827E-05,0.002380023613141
3,1E-05,0.081939222989604,355.3875,4.64712263047695,0.000942940788082,4.77135090477532E-06,0.048943685553968,0.055248271130838,124.379624460812,5.7849303118806,0.000212975026775,3.95395903392133E-06,0.006352441122823
4,0.0001,0.08255217242986,119.65,1.36313810646534,0.000255011023,1.31027954921592E-06,0.140556960180402,0.055187503557858,36.7923010658687,1.6277434023519,5.7054548540293E-05,1.03574188653873E-06,0.015665455186574
5,0.001,0.084540926967748,34.225,0.284954032301903,5.17752429004759E-05,4.30747058999259E-07,0.371119089052081,0.054970229306787,7.79317292916034,0.32703331343525,1.23156963750897E-05,3.19909775250024E-07,0.031190447403101
6,0.01,0.091283705993556,6.775,0.040476205945015,1.80487677425845E-06,1.18966454465408E-07,0.823496181517839,0.054108102712229,0.871126144420928,0.043920783428167,1.19094505305741E-06,3.03246415463138E-08,0.036851642177238
7,0.1,0.103854891983792,2,0.007244628667831,8.3752820501104E-08,9.01456587598659E-08,1,0.052566143261901,0,0.007639643624488,1.25363648594728E-08,1.335015858016E-08,0


==> csv/chi2_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.03253843560814852,6879.8,14.233289957046509,0.07681829929351805,0.00015925336629148,0.0042968000285326996,0.0008337171798978061,855.2188024125755,1.7447185921060944,0.012591774363274957,1.0400095574799523e-05,3.582166646650993e-05
1,1e-08,1000,crescents,0.0321090497076511,5593.4,13.348132467269897,0.040419514477252914,9.020324796438217e-05,0.00264860000461336,0.0006098678952534881,701.3104162922435,1.9019684928180405,0.004954130451307261,3.1329963110966073e-06,1.9717960886198738e-05
2,1e-08,2000,crescents,0.03230926617979998,4582.8,18.84493832588196,0.03147512674331662,6.62613776512444e-05,0.00195824995171274,0.0004058813875592608,470.5015409113981,1.9098583673468927,0.004754032217861676,2.0744395505514766e-06,9.999999019825165e-06
3,1e-08,5000,crescents,0.03223115578293796,3957.6,121.44944705963135,0.02744629122316834,4.964894033037126e-05,0.0015970639884471602,0.00030665480239254017,330.9483343363432,10.157787952840533,0.004707816077448899,5.713875572467623e-07,2.257540243731037e-06
4,1e-07,500,crescents,0.03291347399353976,2182.8,5.518113613128662,0.01133689917623994,2.4092989042401315e-05,0.0067511999048292,0.001032602134537325,234.8258929505007,0.5863350736284971,0.001516683649248716,1.1077562768249525e-06,9.02617568395623e-05
5,1e-07,1000,crescents,0.03230581060051914,1880.0,5.670805168151856,0.00956047736108298,1.7913291230797768e-05,0.005474200006574339,0.0006461459766258424,226.00331855970612,0.745365531978336,0.001997493222702458,1.0922839710496813e-06,3.6023612680494084e-05
6,1e-07,2000,crescents,0.032478912174701655,1764.4,9.017935800552369,0.00861752526834602,1.5309150330722333e-05,0.0048875500448048005,0.00040366881547025505,159.14553088289978,0.8270017689948695,0.002064615407199658,3.7335554941026586e-07,2.907011294666578e-05
7,1e-07,5000,crescents,0.03237837180495256,1681.4,57.76102380752563,0.00834653824567788,1.3556506019085646e-05,0.0045669600367545604,0.0003125674428507984,120.89995864349997,4.159526139790618,0.0019314761798750332,1.2205457738983018e-07,8.000302884023107e-06
8,1e-06,500,crescents,0.03301964104175564,735.2,2.2572749614715577,0.00279195336624974,4.791747778654099e-06,0.015783199854195098,0.0010520024125599682,113.62306103956188,0.30373878263963716,0.0005314692860158174,3.4977217764520315e-07,0.00017077248438387578
9,1e-06,1000,crescents,0.032408186793327284,694.0,2.408253479003906,0.00275026713497932,4.14352398365736e-06,0.0147140001878142,0.0006426362538780868,57.67148342118486,0.24418581033724768,0.0007144478073270855,2.234628203359166e-07,8.613948042535774e-05
10,1e-06,2000,crescents,0.03258280009031292,693.4,3.9658837795257567,0.0026656153146177005,3.893568646162748e-06,0.01420074980705972,0.00039914439003416446,48.262822130497085,0.27615602113526416,0.0007671619532137709,1.3113088589757434e-07,7.681208456145457e-05
11,1e-06,5000,crescents,0.03248533383011814,676.0,26.860375356674194,0.00260453093796964,3.7207239074632527e-06,0.01385276000946756,0.00031337321175196187,39.41446435003273,1.5670383234301812,0.000623463178965579,1.1505267979511887e-07,2.2953256710732687e-05
12,1e-05,500,crescents,0.03322453424334524,250.6,0.8463770866394043,0.00083779669366772,1.386459916830063e-06,0.04392399936914438,0.0010528223908350155,34.202339101295394,0.13526217577617056,0.0002589503451331631,8.457000649221872e-08,0.0003281098120959705
13,1e-05,1000,crescents,0.03262589201331134,261.6,1.0050732612609863,0.0007972871884703,1.2857140973210336e-06,0.04315419942140574,0.0006406599624714459,14.345731072343439,0.08316430472316957,0.00021143761832945234,8.260671607185164e-08,0.0004439146789523885
14,1e-05,2000,crescents,0.03280644416809076,258.8,1.6245619297027587,0.0008070868556387201,1.3213139027357101e-06,0.04260680004954334,0.00039587739301870524,12.275992831539128,0.07683211078637615,0.00024235924387038378,4.2829171585564243e-08,0.00023571203395738355
15,1e-05,5000,crescents,0.0327138796448707,258.2,10.42674379348755,0.00078932272735978,1.240524579770863e-06,0.042224975675344424,0.00031435460608527353,13.682105101189649,0.7202546134306145,0.00019854991437730235,1.9787208258914537e-08,8.883323697890808e-05
16,0.0001,500,crescents,0.03389810323715206,87.8,0.31195731163024903,0.00021315002813929998,3.9520673453807833e-07,0.12549360096454615,0.0010515045905554912,9.011104260855047,0.05624312957351236,5.403466116494204e-05,4.433837662999516e-08,0.001458493413107728
17,0.0001,1000,crescents,0.03331188857555386,90.4,0.35430154800415037,0.000209418637678,3.9872247725725174e-07,0.1255974024534225,0.0006456053794244269,5.412947441089743,0.04943558545711636,5.1456374827030095e-05,7.652924023205185e-09,0.0012298515212968543
18,0.0001,2000,crescents,0.033498904109001124,90.2,0.5075430393218994,0.00021741907112294003,3.914814442396164e-07,0.12501859962940212,0.00039462336277223107,3.5637059362410923,0.019884752201566904,6.0174333507482376e-05,1.9409510146478568e-08,0.0007800955116254984
19,0.0001,5000,crescents,0.03341072201728816,91.4,3.134535884857178,0.00021679417404808,3.5554985515773303e-07,0.12425394356250759,0.0003153676130513157,4.159326868617085,0.1454250164887681,5.4475179744113456e-05,1.0490928747755878e-08,0.00022870431600875287
20,0.001,500,crescents,0.03612363561987872,26.2,0.08240938186645505,4.16396651417017e-05,1.501757651567459e-07,0.33383919596672057,0.0010683284598124226,1.4832396974191324,0.014409098143700658,8.550707997032345e-06,3.732559164492743e-09,0.005092565745213052
21,0.001,1000,crescents,0.03554181605577464,26.8,0.07232456207275387,4.14377311244607e-05,1.4244578778743743e-07,0.3350462019443512,0.0006384777121807892,1.30384048104053,0.003570013317437002,1.1845606410041942e-05,2.2280688268695826e-09,0.004161487171552026
22,0.001,2000,crescents,0.03573681712150566,27.0,0.1182418823242187,4.463512450456619e-05,1.4373799785971642e-07,0.3341284990310669,0.00038455211167164814,1.2247448713915894,0.005917296287493361,1.585296713300019e-05,3.923861272882983e-09,0.002620544698454131
23,0.001,5000,crescents,0.03566292524337764,27.4,0.7127103328704834,4.0702326805330814e-05,1.443404471501708e-07,0.3329233884811401,0.00030831079476337155,0.8944271909999157,0.04132648575867945,8.786428567219292e-06,2.0948441041294922e-09,0.0012201166828114914
24,0.01,500,crescents,0.0443393617868423,6.0,0.011581850051879861,9.330920875072479e-07,1.0114163160324096e-07,0.8154640078544617,0.0010418347081920297,0.0,0.0008903021172942855,2.5830718922315264e-07,2.8449198965180516e-09,0.00781159310752168
25,0.01,1000,crescents,0.043729961663484515,6.0,0.01294608116149896,1.05355866253376e-06,1.0072253644466401e-07,0.8155365943908691,0.0006628509715250347,0.0,0.0012743815666353359,2.46093289326998e-07,2.520331223877016e-09,0.005895632086612225
26,0.01,2000,crescents,0.04392127394676204,6.0,0.01867609024047848,1.141673419624567e-06,9.393552318215371e-08,0.8142969012260437,0.00036037265400398223,0.0,0.0002278981328679639,3.00293704573119e-07,1.546287361233167e-09,0.005765631100158119
27,0.01,5000,crescents,0.0438623026013374,6.0,0.10975956916809078,1.2077420251443981e-06,7.340568117797374e-08,0.8120686292648316,0.0003232170003982243,0.0,0.0005406349597648024,1.24883042035495e-07,9.070525219036597e-10,0.002239656053904922
28,0.1,500,crescents,0.057840101420879295,2.0,0.00203967094421382,8.894130587577821e-08,1.016072928905487e-07,1.0,0.000834494294139496,0.0,0.0001290826899332833,1.9480009249739262e-09,1.808001534856594e-09,0.0
29,0.1,1000,crescents,0.05720520019531246,2.0,0.0025031566619872605,9.07573848962784e-08,9.927898645401e-08,1.0,0.0008984225718762694,0.0,0.0002304712999826225,2.296954248969182e-09,3.2303940797018947e-10,0.0
30,0.1,2000,crescents,0.05744254365563388,2.0,0.00388102531433102,9.071081876754761e-08,9.093200787901879e-08,1.0,0.00038643599538478905,0.0,9.744313458062729e-05,2.6098201730121775e-09,2.3702742736966786e-09,0.0
31,0.1,5000,crescents,0.05749616473913188,2.0,0.01933655738830562,6.128975655883551e-08,6.753834895789623e-08,1.0,0.00031981742350346886,0.0,7.005989885972634e-05,5.787382855557681e-10,5.843821596432022e-10,0.0


==> csv/chi2_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.03253843560814852,6879.8,14.233289957046509,0.07681829929351805,0.00015925336629148,0.0042968000285326996,0.0008337171798978061,855.2188024125755,1.7447185921060944,0.012591774363274957,1.0400095574799523e-05,3.582166646650993e-05
1,1e-08,1000,0.0321090497076511,5593.4,13.348132467269897,0.040419514477252914,9.020324796438217e-05,0.00264860000461336,0.0006098678952534881,701.3104162922435,1.9019684928180405,0.004954130451307261,3.1329963110966073e-06,1.9717960886198738e-05
2,1e-08,2000,0.03230926617979998,4582.8,18.84493832588196,0.03147512674331662,6.62613776512444e-05,0.00195824995171274,0.0004058813875592608,470.5015409113981,1.9098583673468927,0.004754032217861676,2.0744395505514766e-06,9.999999019825165e-06
3,1e-08,5000,0.03223115578293796,3957.6,121.44944705963135,0.02744629122316834,4.964894033037126e-05,0.0015970639884471602,0.00030665480239254017,330.9483343363432,10.157787952840533,0.004707816077448899,5.713875572467623e-07,2.257540243731037e-06
4,1e-07,500,0.03291347399353976,2182.8,5.518113613128662,0.01133689917623994,2.4092989042401315e-05,0.0067511999048292,0.001032602134537325,234.8258929505007,0.5863350736284971,0.001516683649248716,1.1077562768249525e-06,9.02617568395623e-05
5,1e-07,1000,0.03230581060051914,1880.0,5.670805168151856,0.00956047736108298,1.7913291230797768e-05,0.005474200006574339,0.0006461459766258424,226.00331855970612,0.745365531978336,0.001997493222702458,1.0922839710496813e-06,3.6023612680494084e-05
6,1e-07,2000,0.032478912174701655,1764.4,9.017935800552369,0.00861752526834602,1.5309150330722333e-05,0.0048875500448048005,0.00040366881547025505,159.14553088289978,0.8270017689948695,0.002064615407199658,3.7335554941026586e-07,2.907011294666578e-05
7,1e-07,5000,0.03237837180495256,1681.4,57.76102380752563,0.00834653824567788,1.3556506019085646e-05,0.0045669600367545604,0.0003125674428507984,120.89995864349997,4.159526139790618,0.0019314761798750332,1.2205457738983018e-07,8.000302884023107e-06
8,1e-06,500,0.03301964104175564,735.2,2.2572749614715577,0.00279195336624974,4.791747778654099e-06,0.015783199854195098,0.0010520024125599682,113.62306103956188,0.30373878263963716,0.0005314692860158174,3.4977217764520315e-07,0.00017077248438387578
9,1e-06,1000,0.032408186793327284,694.0,2.408253479003906,0.00275026713497932,4.14352398365736e-06,0.0147140001878142,0.0006426362538780868,57.67148342118486,0.24418581033724768,0.0007144478073270855,2.234628203359166e-07,8.613948042535774e-05
10,1e-06,2000,0.03258280009031292,693.4,3.9658837795257567,0.0026656153146177005,3.893568646162748e-06,0.01420074980705972,0.00039914439003416446,48.262822130497085,0.27615602113526416,0.0007671619532137709,1.3113088589757434e-07,7.681208456145457e-05
11,1e-06,5000,0.03248533383011814,676.0,26.860375356674194,0.00260453093796964,3.7207239074632527e-06,0.01385276000946756,0.00031337321175196187,39.41446435003273,1.5670383234301812,0.000623463178965579,1.1505267979511887e-07,2.2953256710732687e-05
12,1e-05,500,0.03322453424334524,250.6,0.8463770866394043,0.00083779669366772,1.386459916830063e-06,0.04392399936914438,0.0010528223908350155,34.202339101295394,0.13526217577617056,0.0002589503451331631,8.457000649221872e-08,0.0003281098120959705
13,1e-05,1000,0.03262589201331134,261.6,1.0050732612609863,0.0007972871884703,1.2857140973210336e-06,0.04315419942140574,0.0006406599624714459,14.345731072343439,0.08316430472316957,0.00021143761832945234,8.260671607185164e-08,0.0004439146789523885
14,1e-05,2000,0.03280644416809076,258.8,1.6245619297027587,0.0008070868556387201,1.3213139027357101e-06,0.04260680004954334,0.00039587739301870524,12.275992831539128,0.07683211078637615,0.00024235924387038378,4.2829171585564243e-08,0.00023571203395738355
15,1e-05,5000,0.0327138796448707,258.2,10.42674379348755,0.00078932272735978,1.240524579770863e-06,0.042224975675344424,0.00031435460608527353,13.682105101189649,0.7202546134306145,0.00019854991437730235,1.9787208258914537e-08,8.883323697890808e-05
16,0.0001,500,0.03389810323715206,87.8,0.31195731163024903,0.00021315002813929998,3.9520673453807833e-07,0.12549360096454615,0.0010515045905554912,9.011104260855047,0.05624312957351236,5.403466116494204e-05,4.433837662999516e-08,0.001458493413107728
17,0.0001,1000,0.03331188857555386,90.4,0.35430154800415037,0.000209418637678,3.9872247725725174e-07,0.1255974024534225,0.0006456053794244269,5.412947441089743,0.04943558545711636,5.1456374827030095e-05,7.652924023205185e-09,0.0012298515212968543
18,0.0001,2000,0.033498904109001124,90.2,0.5075430393218994,0.00021741907112294003,3.914814442396164e-07,0.12501859962940212,0.00039462336277223107,3.5637059362410923,0.019884752201566904,6.0174333507482376e-05,1.9409510146478568e-08,0.0007800955116254984
19,0.0001,5000,0.03341072201728816,91.4,3.134535884857178,0.00021679417404808,3.5554985515773303e-07,0.12425394356250759,0.0003153676130513157,4.159326868617085,0.1454250164887681,5.4475179744113456e-05,1.0490928747755878e-08,0.00022870431600875287
20,0.001,500,0.03612363561987872,26.2,0.08240938186645505,4.16396651417017e-05,1.501757651567459e-07,0.33383919596672057,0.0010683284598124226,1.4832396974191324,0.014409098143700658,8.550707997032345e-06,3.732559164492743e-09,0.005092565745213052
21,0.001,1000,0.03554181605577464,26.8,0.07232456207275387,4.14377311244607e-05,1.4244578778743743e-07,0.3350462019443512,0.0006384777121807892,1.30384048104053,0.003570013317437002,1.1845606410041942e-05,2.2280688268695826e-09,0.004161487171552026
22,0.001,2000,0.03573681712150566,27.0,0.1182418823242187,4.463512450456619e-05,1.4373799785971642e-07,0.3341284990310669,0.00038455211167164814,1.2247448713915894,0.005917296287493361,1.585296713300019e-05,3.923861272882983e-09,0.002620544698454131
23,0.001,5000,0.03566292524337764,27.4,0.7127103328704834,4.0702326805330814e-05,1.443404471501708e-07,0.3329233884811401,0.00030831079476337155,0.8944271909999157,0.04132648575867945,8.786428567219292e-06,2.0948441041294922e-09,0.0012201166828114914
24,0.01,500,0.0443393617868423,6.0,0.011581850051879861,9.330920875072479e-07,1.0114163160324096e-07,0.8154640078544617,0.0010418347081920297,0.0,0.0008903021172942855,2.5830718922315264e-07,2.8449198965180516e-09,0.00781159310752168
25,0.01,1000,0.043729961663484515,6.0,0.01294608116149896,1.05355866253376e-06,1.0072253644466401e-07,0.8155365943908691,0.0006628509715250347,0.0,0.0012743815666353359,2.46093289326998e-07,2.520331223877016e-09,0.005895632086612225
26,0.01,2000,0.04392127394676204,6.0,0.01867609024047848,1.141673419624567e-06,9.393552318215371e-08,0.8142969012260437,0.00036037265400398223,0.0,0.0002278981328679639,3.00293704573119e-07,1.546287361233167e-09,0.005765631100158119
27,0.01,5000,0.0438623026013374,6.0,0.10975956916809078,1.2077420251443981e-06,7.340568117797374e-08,0.8120686292648316,0.0003232170003982243,0.0,0.0005406349597648024,1.24883042035495e-07,9.070525219036597e-10,0.002239656053904922
28,0.1,500,0.057840101420879295,2.0,0.00203967094421382,8.894130587577821e-08,1.016072928905487e-07,1.0,0.000834494294139496,0.0,0.0001290826899332833,1.9480009249739262e-09,1.808001534856594e-09,0.0
29,0.1,1000,0.05720520019531246,2.0,0.0025031566619872605,9.07573848962784e-08,9.927898645401e-08,1.0,0.0008984225718762694,0.0,0.0002304712999826225,2.296954248969182e-09,3.2303940797018947e-10,0.0
30,0.1,2000,0.05744254365563388,2.0,0.00388102531433102,9.071081876754761e-08,9.093200787901879e-08,1.0,0.00038643599538478905,0.0,9.744313458062729e-05,2.6098201730121775e-09,2.3702742736966786e-09,0.0
31,0.1,5000,0.05749616473913188,2.0,0.01933655738830562,6.128975655883551e-08,6.753834895789623e-08,1.0,0.00031981742350346886,0.0,7.005989885972634e-05,5.787382855557681e-10,5.843821596432022e-10,0.0


==> csv/chi2_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.03229697681963439,5253.4,41.96895195245743,0.04403980793431398,9.134173305936946e-05,0.00262517849332649,0.0005522066800969986,1270.4004921780836,47.381650780944746,0.02116999158770019,4.316030467655347e-05,0.0010635221903889725
1,1e-07,crescents,0.032519142143428284,1877.15,19.49196959733963,0.009465360012836705,1.7717984155751766e-05,0.005419977498240725,0.0006525209538902201,262.2737170049241,22.801356665242018,0.002109447946894154,4.163083775395104e-06,0.0008575506933566812
2,1e-06,crescents,0.032623990438878495,699.65,8.872946894168853,0.0027030916884541,4.1373910789843645e-06,0.014637677464634144,0.0006581074277954087,68.80428000763045,10.703334838762316,0.0006150207262560807,4.655071153410703e-07,0.0007538420978575853
3,1e-05,crescents,0.03284268751740451,257.3,3.4756890177726745,0.0008078733662841301,1.3085031241644173e-06,0.04297749362885947,0.0006549902738058624,19.44790612460835,4.142239512187751,0.00021106820605544817,8.003824987364598e-08,0.0007118044697443206
4,0.0001,crescents,0.0335299044847488,89.95,1.077084445953369,0.00021419547774708002,3.8524012779816985e-07,0.1250908866524696,0.0006530069665032234,5.605213738353923,1.2233516612569098,5.069479090250266e-05,2.9066943441660114e-08,0.001096034743116804
5,0.001,crescents,0.035766298510134166,26.85,0.24642153978347775,4.210371189401485e-05,1.4517499948851765e-07,0.3339843213558197,0.0006535670655144583,1.2258187382102494,0.27750562662738093,1.0792193982501399e-05,4.172680043826936e-09,0.0033865651748428227
6,0.01,crescents,0.043963224999606566,6.0,0.03824089765548702,1.0840165487024934e-06,9.230134310200811e-08,0.8143415331840516,0.0006519482557353944,0.0,0.042458782963056364,2.453694633676191e-07,1.173065363910536e-08,0.005503267583237159
7,0.1,crescents,0.05749600250273938,2.0,0.00694010257720943,8.292481652460994e-08,8.983915904536843e-08,1.0,0.0006509013524044218,0.0,0.007377028911995192,1.2969786414978561e-08,1.3894206537390183e-08,0.0


==> csv/chi2_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.03229697681963439,5253.4,41.96895195245743,0.04403980793431398,9.134173305936946e-05,0.00262517849332649,0.0005522066800969986,1270.4004921780836,47.381650780944746,0.02116999158770019,4.316030467655347e-05,0.0010635221903889725
1,1e-07,0.032519142143428284,1877.15,19.49196959733963,0.009465360012836705,1.7717984155751766e-05,0.005419977498240725,0.0006525209538902201,262.2737170049241,22.801356665242018,0.002109447946894154,4.163083775395104e-06,0.0008575506933566812
2,1e-06,0.032623990438878495,699.65,8.872946894168853,0.0027030916884541,4.1373910789843645e-06,0.014637677464634144,0.0006581074277954087,68.80428000763045,10.703334838762316,0.0006150207262560807,4.655071153410703e-07,0.0007538420978575853
3,1e-05,0.03284268751740451,257.3,3.4756890177726745,0.0008078733662841301,1.3085031241644173e-06,0.04297749362885947,0.0006549902738058624,19.44790612460835,4.142239512187751,0.00021106820605544817,8.003824987364598e-08,0.0007118044697443206
4,0.0001,0.0335299044847488,89.95,1.077084445953369,0.00021419547774708002,3.8524012779816985e-07,0.1250908866524696,0.0006530069665032234,5.605213738353923,1.2233516612569098,5.069479090250266e-05,2.9066943441660114e-08,0.001096034743116804
5,0.001,0.035766298510134166,26.85,0.24642153978347775,4.210371189401485e-05,1.4517499948851765e-07,0.3339843213558197,0.0006535670655144583,1.2258187382102494,0.27750562662738093,1.0792193982501399e-05,4.172680043826936e-09,0.0033865651748428227
6,0.01,0.043963224999606566,6.0,0.03824089765548702,1.0840165487024934e-06,9.230134310200811e-08,0.8143415331840516,0.0006519482557353944,0.0,0.042458782963056364,2.453694633676191e-07,1.173065363910536e-08,0.005503267583237159
7,0.1,0.05749600250273938,2.0,0.00694010257720943,8.292481652460994e-08,8.983915904536843e-08,1.0,0.0006509013524044218,0.0,0.007377028911995192,1.2969786414978561e-08,1.3894206537390183e-08,0.0


==> csv/chi2_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1E-08,0.032296976819634,5253.4,41.9689519524574,0.044039807934314,9.13417330593695E-05,0.002625178493326,0.000552206680097,1270.40049217808,47.3816507809447,0.0211699915877,4.31603046765535E-05,0.001063522190389
1,1E-07,0.032519142143428,1877.15,19.4919695973396,0.009465360012837,1.77179841557518E-05,0.005419977498241,0.00065252095389,262.273717004924,22.801356665242,0.002109447946894,4.1630837753951E-06,0.000857550693357
2,1E-06,0.032623990438879,699.65,8.87294689416885,0.002703091688454,4.13739107898437E-06,0.014637677464634,0.000658107427795,68.8042800076305,10.7033348387623,0.000615020726256,4.6550711534107E-07,0.000753842097858
3,1E-05,0.032842687517405,257.3,3.47568901777267,0.000807873366284,1.30850312416442E-06,0.04297749362886,0.000654990273806,19.4479061246084,4.14223951218775,0.000211068206055,8.0038249873646E-08,0.000711804469744
4,0.0001,0.033529904484749,89.95,1.07708444595337,0.000214195477747,3.8524012779817E-07,0.12509088665247,0.000653006966503,5.60521373835392,1.22335166125691,5.06947909025027E-05,2.90669434416601E-08,0.001096034743117
5,0.001,0.035766298510134,26.85,0.246421539783478,4.21037118940149E-05,1.45174999488518E-07,0.33398432135582,0.000653567065514,1.22581873821025,0.277505626627381,1.07921939825014E-05,4.17268004382694E-09,0.003386565174843
6,0.01,0.043963224999607,6,0.038240897655487,1.08401654870249E-06,9.23013431020081E-08,0.814341533184052,0.000651948255735,0,0.042458782963056,2.45369463367619E-07,1.17306536391054E-08,0.005503267583237
7,0.1,0.057496002502739,2,0.006940102577209,8.29248165246099E-08,8.98391590453684E-08,1,0.000650901352404,0,0.007377028911995,1.29697864149786E-08,1.38942065373902E-08,0


==> csv/chi2_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,0.1347750902175903,9932.8,21.45600609779358,0.09186774045228954,0.0007310070563107,0.00442479997873302,0.0034233133429080495,1125.1365250492936,2.2041721329477664,0.030855641065703838,3.368865690336544e-05,5.133434871774615e-05
1,1e-08,1000,densities,0.13520046472549435,7497.6,18.9928448677063,0.05874672159552572,0.0004330278374254,0.00285840001888568,0.0021338170702031797,871.15228289892,2.3510764108897706,0.016775121409960944,9.193294925708584e-06,1.2992282484546658e-05
2,1e-08,2000,densities,0.13543928563594815,6256.0,27.48221650123596,0.04737940728664396,0.00030416451627384,0.00221075001172718,0.0014067562403541304,628.918516184728,2.6408992773209388,0.013654550568689989,4.9435543327635014e-06,1.0510459000112925e-05
3,1e-08,5000,densities,0.13549072742462157,5399.2,167.48335728645324,0.03830612413585182,0.00023962862906040002,0.0018599760020151402,0.0005289830256720206,461.55140558772007,14.416428887388726,0.010761752136963822,1.1854380922196133e-05,1.0169059926363414e-06
4,1e-07,500,densities,0.13695615530014035,2789.4,7.226888799667359,0.01484742183238264,0.00010891086421902643,0.0074711999855935005,0.0035610206924926923,172.07353079425087,0.4568453779730369,0.004450251957550356,7.422520396330035e-06,0.00012897744094791377
5,1e-07,1000,densities,0.136634561419487,2463.6,7.531697082519531,0.012369845062494219,8.466371800750495e-05,0.00623379992321128,0.002450723795652064,230.77543196796316,0.7598404077382359,0.00364568271089131,4.82922162857549e-06,6.399377381493283e-05
6,1e-07,2000,densities,0.13651979863643643,2306.8,11.932022905349731,0.011752702482044661,7.277161348611117e-05,0.00568709988147016,0.0014578252739708357,157.57125372351396,0.8170982448273835,0.003189001036723996,9.051014027142306e-07,1.924228788694119e-05
7,1e-07,5000,densities,0.13632623255252835,2145.8,75.40061254501343,0.0111529298126697,6.697222997900098e-05,0.0053874160163104,0.00038041339839460487,138.08222188247115,4.877483390043973,0.0030177886379027597,3.83042716503331e-06,8.348321282202794e-06
8,1e-06,500,densities,0.13729539215564723,886.2,2.781243991851807,0.00366793894208962,2.15278472751379e-05,0.01816719993948934,0.003570051218802354,46.6979656944497,0.20388566039419595,0.0011631060722669564,2.082544835884528e-06,0.00019940719364818394
9,1e-06,1000,densities,0.13694380819797508,868.6,3.091295623779297,0.0034286556299775403,1.9776285625994205e-05,0.017151799798011742,0.002489736170732021,72.44170069787152,0.32710376518162976,0.0009558311549395013,7.745842050237875e-07,3.9105325146885306e-05
10,1e-06,2000,densities,0.13681591153144834,853.0,4.8950341701507565,0.00335981063544744,1.879626652225852e-05,0.01658369973301884,0.0014592775107899855,48.71857961804716,0.2865720298861931,0.0009286834877246858,1.9907432162206777e-07,5.826854469116334e-05
11,1e-06,5000,densities,0.1366051703691482,826.0,31.818807125091553,0.00337195512838658,1.8339027883484958e-05,0.01632036752998824,0.00035088592819192854,36.462309307009065,1.5670194718643886,0.0009020489745505202,5.442873817769132e-07,3.6831864798042476e-05
12,1e-05,500,densities,0.13752272129058835,301.8,1.016710138320923,0.0010360536165535,6.432505324482918e-06,0.05105120018124574,0.0035723837308782327,13.553597308463903,0.09211292476650572,0.0003162030829287839,3.8209195579870273e-07,0.0004387931974011463
13,1e-05,1000,densities,0.13718399405479426,307.2,1.122756338119507,0.00100084573496128,6.152503192424774e-06,0.05011599957942958,0.0025009390281564895,20.753312988532695,0.1259328195426782,0.00026946616383181026,3.875958987688212e-07,0.0003907639465837186
14,1e-05,2000,densities,0.13705983161926266,305.2,1.9209132671356202,0.0009941478958353,6.124889478087425e-06,0.04955075010657306,0.0014599663852990204,14.889593681494466,0.09386331183170558,0.0002616945064233153,2.0179788636792337e-07,0.0001531447017923252
15,1e-05,5000,densities,0.1368510007858276,302.6,11.722345495224,0.00098697071662168,6.052418029867113e-06,0.04930022358894344,0.0003430338774913105,10.502380682492904,0.5426874302712057,0.0002616729513815615,6.168876628402456e-08,0.00013288226291940553
16,0.0001,500,densities,0.13810785710811613,98.6,0.3182023048400878,0.00028236806392666,1.8439721316099167e-06,0.14665839970111844,0.003570422897555494,4.827007354458869,0.05983857085369714,9.45413710786595e-05,1.1904403350570827e-07,0.0007687270493639431
17,0.0001,1000,densities,0.13777635693550108,101.2,0.34238004684448237,0.00027712874580168,1.8246704712510108e-06,0.14531299769878386,0.0025020760388032148,6.760177512462229,0.04820306283758986,7.550986113965314e-05,9.111800541322283e-08,0.0011859270464372163
18,0.0001,2000,densities,0.13765912353992457,102.8,0.5522247314453125,0.00027232152642676,1.7388374544680119e-06,0.1452303498983383,0.001460122307546651,4.919349550499537,0.03384610566083416,7.345448115377406e-05,6.572561275892124e-08,0.0007294559731315856
19,0.0001,5000,densities,0.13745115697383878,101.6,3.3418436527252195,0.00027754244802047996,1.7102342098951339e-06,0.1448562622070312,0.00033961722848465357,3.847076812334267,0.16303698464457453,7.755933452695012e-05,2.119846623524062e-08,0.00036733514627075364
20,0.001,500,densities,0.14001182913780208,29.0,0.06410851478576654,5.779759958386421e-05,5.675479769706726e-07,0.40029600262641907,0.0035680175560929314,1.2247448713915887,0.0022261370857592174,1.7134290798920584e-05,1.3648523592887129e-08,0.004374755530899931
21,0.001,1000,densities,0.1396994054317474,29.8,0.077055549621582,5.66279049962759e-05,5.631940439343453e-07,0.39780900478363035,0.0024968248771074435,1.7888543819998317,0.014480995337027057,1.485364197236296e-05,2.411166199545136e-08,0.0028200731684999577
22,0.001,2000,densities,0.1395889043807983,30.4,0.11922740936279293,5.8751658070832494e-05,5.631474778056144e-07,0.3990261971950531,0.0014561134714699527,1.3416407864998734,0.005919857424104713,1.856340103914852e-05,1.5379792465404396e-08,0.0023245243925264017
23,0.001,5000,densities,0.13938404619693753,30.2,0.7148205757141113,5.6310233776457605e-05,6.079993909224868e-07,0.3980024874210357,0.00033326727975528376,1.0954451150103321,0.027938844155619855,1.7039749387209903e-05,7.14677283850145e-09,0.0017208414347372996
24,0.01,500,densities,0.1462926477193832,6.0,0.00991635322570794,6.59748911857605e-07,1.4388933777809143e-07,0.885863184928894,0.0036436273733363982,0.0,0.00035552620853984023,2.6901752723805383e-07,4.757385873632178e-09,0.007812941934054449
25,0.01,1000,densities,0.14598188996314998,6.0,0.014513587951660082,8.31647776067257e-07,1.421896740794182e-07,0.8820994019508361,0.002490907366179801,0.0,0.0018777780283885431,3.4452946233909236e-07,3.3986495693315376e-09,0.007471752379684961
26,0.01,2000,densities,0.14582702815532683,6.0,0.017305994033813422,8.085393346846104e-07,1.3883691281080245e-07,0.8820096015930176,0.0014561600708390876,0.0,0.0001349063251973041,2.379411336036296e-07,1.7288753177343264e-09,0.004605166588514198
27,0.01,5000,densities,0.1456615626811981,6.0,0.09955239295959468,7.339171133935452e-07,1.2034724932163955e-07,0.882614815235138,0.0003222702714735092,0.0,0.0008608440147042327,9.154371996116208e-08,1.070698634835062e-09,0.002172863268535938
28,0.1,500,densities,0.15478176474571229,2.0,0.00196123123168938,9.373761713504792e-08,1.0132789611816406e-07,1.0,0.003393147691092181,0.0,2.3678578123146282e-05,2.6679181513620913e-09,2.3364412978854185e-09,0.0
29,0.1,1000,densities,0.15466701090335844,2.0,0.0022331714630126403,9.17818397283554e-08,1.0030344128608704e-07,1.0,0.0022836164152439547,0.0,1.1635706039717547e-05,1.3640974959760983e-09,1.3887132944955226e-09,0.0
30,0.1,2000,densities,0.15453855395317076,2.0,0.0038323879241942797,9.123468771576882e-08,9.09203663468361e-08,1.0,0.00125311266177924,0.0,1.187243133268045e-05,1.6832987302184585e-09,6.850228118675166e-10,0.0
31,0.1,5000,densities,0.1543372720479965,2.0,0.020466947555541938,6.323971319943668e-08,6.835616659373044e-08,1.0,0.0003115315736619895,0.0,0.0009780748242186454,8.203073504013567e-10,6.743992445341226e-10,0.0


==> csv/chi2_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.1347750902175903,9932.8,21.45600609779358,0.09186774045228954,0.0007310070563107,0.00442479997873302,0.0034233133429080495,1125.1365250492936,2.2041721329477664,0.030855641065703838,3.368865690336544e-05,5.133434871774615e-05
1,1e-08,1000,0.13520046472549435,7497.6,18.9928448677063,0.05874672159552572,0.0004330278374254,0.00285840001888568,0.0021338170702031797,871.15228289892,2.3510764108897706,0.016775121409960944,9.193294925708584e-06,1.2992282484546658e-05
2,1e-08,2000,0.13543928563594815,6256.0,27.48221650123596,0.04737940728664396,0.00030416451627384,0.00221075001172718,0.0014067562403541304,628.918516184728,2.6408992773209388,0.013654550568689989,4.9435543327635014e-06,1.0510459000112925e-05
3,1e-08,5000,0.13549072742462157,5399.2,167.48335728645324,0.03830612413585182,0.00023962862906040002,0.0018599760020151402,0.0005289830256720206,461.55140558772007,14.416428887388726,0.010761752136963822,1.1854380922196133e-05,1.0169059926363414e-06
4,1e-07,500,0.13695615530014035,2789.4,7.226888799667359,0.01484742183238264,0.00010891086421902643,0.0074711999855935005,0.0035610206924926923,172.07353079425087,0.4568453779730369,0.004450251957550356,7.422520396330035e-06,0.00012897744094791377
5,1e-07,1000,0.136634561419487,2463.6,7.531697082519531,0.012369845062494219,8.466371800750495e-05,0.00623379992321128,0.002450723795652064,230.77543196796316,0.7598404077382359,0.00364568271089131,4.82922162857549e-06,6.399377381493283e-05
6,1e-07,2000,0.13651979863643643,2306.8,11.932022905349731,0.011752702482044661,7.277161348611117e-05,0.00568709988147016,0.0014578252739708357,157.57125372351396,0.8170982448273835,0.003189001036723996,9.051014027142306e-07,1.924228788694119e-05
7,1e-07,5000,0.13632623255252835,2145.8,75.40061254501343,0.0111529298126697,6.697222997900098e-05,0.0053874160163104,0.00038041339839460487,138.08222188247115,4.877483390043973,0.0030177886379027597,3.83042716503331e-06,8.348321282202794e-06
8,1e-06,500,0.13729539215564723,886.2,2.781243991851807,0.00366793894208962,2.15278472751379e-05,0.01816719993948934,0.003570051218802354,46.6979656944497,0.20388566039419595,0.0011631060722669564,2.082544835884528e-06,0.00019940719364818394
9,1e-06,1000,0.13694380819797508,868.6,3.091295623779297,0.0034286556299775403,1.9776285625994205e-05,0.017151799798011742,0.002489736170732021,72.44170069787152,0.32710376518162976,0.0009558311549395013,7.745842050237875e-07,3.9105325146885306e-05
10,1e-06,2000,0.13681591153144834,853.0,4.8950341701507565,0.00335981063544744,1.879626652225852e-05,0.01658369973301884,0.0014592775107899855,48.71857961804716,0.2865720298861931,0.0009286834877246858,1.9907432162206777e-07,5.826854469116334e-05
11,1e-06,5000,0.1366051703691482,826.0,31.818807125091553,0.00337195512838658,1.8339027883484958e-05,0.01632036752998824,0.00035088592819192854,36.462309307009065,1.5670194718643886,0.0009020489745505202,5.442873817769132e-07,3.6831864798042476e-05
12,1e-05,500,0.13752272129058835,301.8,1.016710138320923,0.0010360536165535,6.432505324482918e-06,0.05105120018124574,0.0035723837308782327,13.553597308463903,0.09211292476650572,0.0003162030829287839,3.8209195579870273e-07,0.0004387931974011463
13,1e-05,1000,0.13718399405479426,307.2,1.122756338119507,0.00100084573496128,6.152503192424774e-06,0.05011599957942958,0.0025009390281564895,20.753312988532695,0.1259328195426782,0.00026946616383181026,3.875958987688212e-07,0.0003907639465837186
14,1e-05,2000,0.13705983161926266,305.2,1.9209132671356202,0.0009941478958353,6.124889478087425e-06,0.04955075010657306,0.0014599663852990204,14.889593681494466,0.09386331183170558,0.0002616945064233153,2.0179788636792337e-07,0.0001531447017923252
15,1e-05,5000,0.1368510007858276,302.6,11.722345495224,0.00098697071662168,6.052418029867113e-06,0.04930022358894344,0.0003430338774913105,10.502380682492904,0.5426874302712057,0.0002616729513815615,6.168876628402456e-08,0.00013288226291940553
16,0.0001,500,0.13810785710811613,98.6,0.3182023048400878,0.00028236806392666,1.8439721316099167e-06,0.14665839970111844,0.003570422897555494,4.827007354458869,0.05983857085369714,9.45413710786595e-05,1.1904403350570827e-07,0.0007687270493639431
17,0.0001,1000,0.13777635693550108,101.2,0.34238004684448237,0.00027712874580168,1.8246704712510108e-06,0.14531299769878386,0.0025020760388032148,6.760177512462229,0.04820306283758986,7.550986113965314e-05,9.111800541322283e-08,0.0011859270464372163
18,0.0001,2000,0.13765912353992457,102.8,0.5522247314453125,0.00027232152642676,1.7388374544680119e-06,0.1452303498983383,0.001460122307546651,4.919349550499537,0.03384610566083416,7.345448115377406e-05,6.572561275892124e-08,0.0007294559731315856
19,0.0001,5000,0.13745115697383878,101.6,3.3418436527252195,0.00027754244802047996,1.7102342098951339e-06,0.1448562622070312,0.00033961722848465357,3.847076812334267,0.16303698464457453,7.755933452695012e-05,2.119846623524062e-08,0.00036733514627075364
20,0.001,500,0.14001182913780208,29.0,0.06410851478576654,5.779759958386421e-05,5.675479769706726e-07,0.40029600262641907,0.0035680175560929314,1.2247448713915887,0.0022261370857592174,1.7134290798920584e-05,1.3648523592887129e-08,0.004374755530899931
21,0.001,1000,0.1396994054317474,29.8,0.077055549621582,5.66279049962759e-05,5.631940439343453e-07,0.39780900478363035,0.0024968248771074435,1.7888543819998317,0.014480995337027057,1.485364197236296e-05,2.411166199545136e-08,0.0028200731684999577
22,0.001,2000,0.1395889043807983,30.4,0.11922740936279293,5.8751658070832494e-05,5.631474778056144e-07,0.3990261971950531,0.0014561134714699527,1.3416407864998734,0.005919857424104713,1.856340103914852e-05,1.5379792465404396e-08,0.0023245243925264017
23,0.001,5000,0.13938404619693753,30.2,0.7148205757141113,5.6310233776457605e-05,6.079993909224868e-07,0.3980024874210357,0.00033326727975528376,1.0954451150103321,0.027938844155619855,1.7039749387209903e-05,7.14677283850145e-09,0.0017208414347372996
24,0.01,500,0.1462926477193832,6.0,0.00991635322570794,6.59748911857605e-07,1.4388933777809143e-07,0.885863184928894,0.0036436273733363982,0.0,0.00035552620853984023,2.6901752723805383e-07,4.757385873632178e-09,0.007812941934054449
25,0.01,1000,0.14598188996314998,6.0,0.014513587951660082,8.31647776067257e-07,1.421896740794182e-07,0.8820994019508361,0.002490907366179801,0.0,0.0018777780283885431,3.4452946233909236e-07,3.3986495693315376e-09,0.007471752379684961
26,0.01,2000,0.14582702815532683,6.0,0.017305994033813422,8.085393346846104e-07,1.3883691281080245e-07,0.8820096015930176,0.0014561600708390876,0.0,0.0001349063251973041,2.379411336036296e-07,1.7288753177343264e-09,0.004605166588514198
27,0.01,5000,0.1456615626811981,6.0,0.09955239295959468,7.339171133935452e-07,1.2034724932163955e-07,0.882614815235138,0.0003222702714735092,0.0,0.0008608440147042327,9.154371996116208e-08,1.070698634835062e-09,0.002172863268535938
28,0.1,500,0.15478176474571229,2.0,0.00196123123168938,9.373761713504792e-08,1.0132789611816406e-07,1.0,0.003393147691092181,0.0,2.3678578123146282e-05,2.6679181513620913e-09,2.3364412978854185e-09,0.0
29,0.1,1000,0.15466701090335844,2.0,0.0022331714630126403,9.17818397283554e-08,1.0030344128608704e-07,1.0,0.0022836164152439547,0.0,1.1635706039717547e-05,1.3640974959760983e-09,1.3887132944955226e-09,0.0
30,0.1,2000,0.15453855395317076,2.0,0.0038323879241942797,9.123468771576882e-08,9.09203663468361e-08,1.0,0.00125311266177924,0.0,1.187243133268045e-05,1.6832987302184585e-09,6.850228118675166e-10,0.0
31,0.1,5000,0.1543372720479965,2.0,0.020466947555541938,6.323971319943668e-08,6.835616659373044e-08,1.0,0.0003115315736619895,0.0,0.0009780748242186454,8.203073504013567e-10,6.743992445341226e-10,0.0


==> csv/chi2_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,0.1352263920009136,7271.4,58.85360618829727,0.059074998367577757,0.000426957009767585,0.002838481502840255,0.00199633684232846,1904.089211753428,64.79157406411734,0.02749255670563175,0.00019450391033123444,0.0010092539335682248
1,1e-07,densities,0.13660918697714802,2426.4,25.522805333137512,0.012530724797397804,8.332960642291087e-05,0.006194878951646335,0.0021135273499273376,293.6176174264037,29.696359888017362,0.0036199237348648154,1.7093711064559803e-05,0.0008203469218875357
2,1e-06,densities,0.13691507056355473,858.45,10.646595227718354,0.003457090083975295,1.9609856826718898e-05,0.01705576675012704,0.002128050254368298,53.46171773482311,12.59112370331627,0.0009199594463140243,1.6384848352922202e-06,0.0007335925970761974
3,1e-05,densities,0.13715438693761822,304.2,3.9456813097000123,0.0010045044909929401,6.190579006215557e-06,0.05000454336404796,0.0021306143879605247,14.28506765453831,4.627893122598174,0.00025601498062198167,3.060718302186247e-07,0.0007467447230062901
4,0.0001,densities,0.13774862363934515,101.05,1.1386626839637757,0.00027734019604389504,1.7794285668060183e-06,0.14551450237631794,0.0021294177271004877,5.0207464322391475,1.3110905234718693,7.414638621302894e-05,9.520443692418753e-08,0.001025292290265129
5,0.001,densities,0.1396710462868213,29.85,0.2438030123710632,5.7371849106857556e-05,5.754722224082798e-07,0.3987834230065345,0.0021252261398067053,1.3869694338832113,0.2801764845817711,1.558592170813966e-05,2.4428620016455512e-08,0.0029141665638720143
6,0.01,densities,0.14594078212976452,6.0,0.035322082042694034,7.584632840007543e-07,1.363157934974879e-07,0.8831467509269715,0.002150906962447462,0.0,0.03815510627259946,2.4228321583965464e-07,1.005074817181545e-08,0.005719091970081081
7,0.1,densities,0.1545811504125595,2.0,0.00712343454360956,8.499846444465222e-08,9.022696758620441e-08,1.0,0.0019752060525176835,0.0,0.007950658981074808,1.3025366595791878e-08,1.3671213676794837e-08,0.0


==> csv/chi2_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.1352263920009136,7271.4,58.85360618829727,0.059074998367577757,0.000426957009767585,0.002838481502840255,0.00199633684232846,1904.089211753428,64.79157406411734,0.02749255670563175,0.00019450391033123444,0.0010092539335682248
1,1e-07,0.13660918697714802,2426.4,25.522805333137512,0.012530724797397804,8.332960642291087e-05,0.006194878951646335,0.0021135273499273376,293.6176174264037,29.696359888017362,0.0036199237348648154,1.7093711064559803e-05,0.0008203469218875357
2,1e-06,0.13691507056355473,858.45,10.646595227718354,0.003457090083975295,1.9609856826718898e-05,0.01705576675012704,0.002128050254368298,53.46171773482311,12.59112370331627,0.0009199594463140243,1.6384848352922202e-06,0.0007335925970761974
3,1e-05,0.13715438693761822,304.2,3.9456813097000123,0.0010045044909929401,6.190579006215557e-06,0.05000454336404796,0.0021306143879605247,14.28506765453831,4.627893122598174,0.00025601498062198167,3.060718302186247e-07,0.0007467447230062901
4,0.0001,0.13774862363934515,101.05,1.1386626839637757,0.00027734019604389504,1.7794285668060183e-06,0.14551450237631794,0.0021294177271004877,5.0207464322391475,1.3110905234718693,7.414638621302894e-05,9.520443692418753e-08,0.001025292290265129
5,0.001,0.1396710462868213,29.85,0.2438030123710632,5.7371849106857556e-05,5.754722224082798e-07,0.3987834230065345,0.0021252261398067053,1.3869694338832113,0.2801764845817711,1.558592170813966e-05,2.4428620016455512e-08,0.0029141665638720143
6,0.01,0.14594078212976452,6.0,0.035322082042694034,7.584632840007543e-07,1.363157934974879e-07,0.8831467509269715,0.002150906962447462,0.0,0.03815510627259946,2.4228321583965464e-07,1.005074817181545e-08,0.005719091970081081
7,0.1,0.1545811504125595,2.0,0.00712343454360956,8.499846444465222e-08,9.022696758620441e-08,1.0,0.0019752060525176835,0.0,0.007950658981074808,1.3025366595791878e-08,1.3671213676794837e-08,0.0


==> csv/chi2_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.1352263920009136,7271.4,58.85360618829727,0.059074998367577757,0.000426957009767585,0.002838481502840255,0.00199633684232846,1904.089211753428,64.79157406411734,0.02749255670563175,0.00019450391033123444,0.0010092539335682248
1,1e-07,0.13660918697714802,2426.4,25.522805333137512,0.012530724797397804,8.332960642291087e-05,0.006194878951646335,0.0021135273499273376,293.6176174264037,29.696359888017362,0.0036199237348648154,1.7093711064559803e-05,0.0008203469218875357
2,1e-06,0.13691507056355473,858.45,10.646595227718354,0.003457090083975295,1.9609856826718898e-05,0.01705576675012704,0.002128050254368298,53.46171773482311,12.59112370331627,0.0009199594463140243,1.6384848352922202e-06,0.0007335925970761974
3,1e-05,0.13715438693761822,304.2,3.9456813097000123,0.0010045044909929401,6.190579006215557e-06,0.05000454336404796,0.0021306143879605247,14.28506765453831,4.627893122598174,0.00025601498062198167,3.060718302186247e-07,0.0007467447230062901
4,0.0001,0.13774862363934515,101.05,1.1386626839637757,0.00027734019604389504,1.7794285668060183e-06,0.14551450237631794,0.0021294177271004877,5.0207464322391475,1.3110905234718693,7.414638621302894e-05,9.520443692418753e-08,0.001025292290265129
5,0.001,0.1396710462868213,29.85,0.2438030123710632,5.7371849106857556e-05,5.754722224082798e-07,0.3987834230065345,0.0021252261398067053,1.3869694338832113,0.2801764845817711,1.558592170813966e-05,2.4428620016455512e-08,0.0029141665638720143
6,0.01,0.14594078212976452,6.0,0.035322082042694034,7.584632840007543e-07,1.363157934974879e-07,0.8831467509269715,0.002150906962447462,0.0,0.03815510627259946,2.4228321583965464e-07,1.005074817181545e-08,0.005719091970081081
7,0.1,0.1545811504125595,2.0,0.00712343454360956,8.499846444465222e-08,9.022696758620441e-08,1.0,0.0019752060525176835,0.0,0.007950658981074808,1.3025366595791878e-08,1.3671213676794837e-08,0.0


==> csv/chi2_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,0.13465803563594816,19408.8,42.4404269695282,0.0838059067726135,0.00089602423831816,0.00468880003318184,0.004964778578599656,1004.8560593438248,1.8150177576879751,0.006230523424375738,4.527613545949872e-05,3.315402477598802e-05
1,1e-08,1000,moons,0.13310943245887752,14588.2,38.3858823299408,0.0578255213797092,0.00056610621977592,0.0031987999565898802,0.0029735074551477305,458.57191366240465,1.4751575820884688,0.0021881230153587353,1.712286132726645e-05,1.4411810294374424e-05
2,1e-08,2000,moons,0.1337501853704452,12031.2,55.21730375289917,0.04582848399877544,0.00042369997827329997,0.00256689996458584,0.0021072501388371607,218.89655090932789,1.0529338743845869,0.0011285619827033208,1.170446151962067e-05,8.952291552951583e-06
3,1e-08,5000,moons,0.13444637358188624,10558.8,337.41875262260436,0.03933975100517268,0.00034927758970292,0.0022125520277768,0.0011737041187565322,240.0941482002425,7.676620555499474,0.0008408393500770879,3.7202215895821097e-06,5.653579130308994e-06
4,1e-07,500,moons,0.13718390166759487,5293.2,14.256646823883056,0.015314666740596238,0.00014671436510976002,0.008604799956083261,0.004806541356981025,509.7123698714796,1.2447559585790562,0.0006139393654352843,6.888569782431452e-06,8.678234693351048e-05
5,1e-07,1000,moons,0.13476171195507045,4754.0,14.956342029571534,0.01344564780592912,0.00011887408327304001,0.007345999963581521,0.0028915445592888607,140.85808461000738,0.37765301932007805,0.000544929935052858,3.5198278271305223e-06,4.149097297234205e-05
6,1e-07,2000,moons,0.1349654138088226,4350.8,23.29704279899597,0.012232650071382481,0.00010630969190966,0.00679184999316926,0.0020896802802108845,94.5341208241765,0.5027586627845895,0.00028264597170774507,2.4074791284749372e-06,3.7720044086307675e-05
7,1e-07,5000,moons,0.13543613553047176,4112.4,155.24202132225037,0.0115418698638677,9.778812527656555e-05,0.00648290393874046,0.0011768817330935408,94.30164367602504,3.735290290577852,0.00032881236319704275,1.490784161660484e-06,1.6748117606987723e-05
8,1e-06,500,moons,0.13760072290897368,1697.2,5.540599632263183,0.00387081350199876,3.3918442204594613e-05,0.02143040001392362,0.004793873307370729,175.11339183511922,0.5811642690567173,0.000272072192753999,1.5213909725631772e-06,0.00019820402368301115
9,1e-06,1000,moons,0.13513125777244564,1667.4,6.0363811492919925,0.0036960937082767,3.099378664046526e-05,0.02037619985640042,0.0028665967251278765,64.60495337046532,0.22232843194793842,0.00013582144059891748,8.627953078457361e-07,4.9696213435084636e-05
10,1e-06,2000,moons,0.13530052602291104,1594.4,9.530719518661499,0.00353979687206444,2.9674265533685684e-05,0.01985744982957836,0.0020761487204461666,29.821133445930595,0.16732935791313375,4.7142417185435466e-05,6.927618736138541e-07,8.627769408185811e-05
11,1e-06,5000,moons,0.13574598431587215,1541.8,62.43982305526733,0.0034395329654216002,2.8851802926510573e-05,0.01956877596676346,0.0011742530720996044,36.05135226312599,1.5480266147514934,5.967045951171748e-05,3.8970633881186474e-07,4.9128281173385486e-05
12,1e-05,500,moons,0.13783001899719233,573.0,1.9300153732299805,0.0010684425011277,1.1106114834547045e-05,0.059896799921989374,0.004784098267899639,70.14271166700074,0.29822069673963136,6.315287631257572e-05,8.230434915386018e-07,0.00016831816114862055
13,1e-05,1000,moons,0.13536655008792872,575.6,2.222681999206543,0.00104933946859086,1.0425248183310032e-05,0.05869779959321016,0.0028603889520577826,17.51570723664905,0.08954575980511612,2.3165583514306033e-05,3.45624703754709e-07,0.00022042058045009473
14,1e-05,2000,moons,0.1355308711528778,558.0,3.472977113723755,0.00103104547597462,1.0435830336064101e-05,0.058280898630619006,0.002071589755425123,11.81101181101773,0.08333675898894531,1.0702392501608113e-05,1.766733801916278e-07,0.00031255742650581627
15,1e-05,5000,moons,0.13597456812858577,544.8,21.168478870391844,0.0010190059896558,1.0238323011435568e-05,0.05816231966018674,0.0011742348313983064,12.09131920015347,0.4052669282098576,1.7111526891486085e-05,1.6793152043791784e-07,0.00022793781905380711
16,0.0001,500,moons,0.13833077549934383,181.4,0.5660489082336426,0.0002824485301971,2.8545036911964417e-06,0.16445679664611812,0.004785753103900466,22.097511172075464,0.09736541768249059,1.456444122904166e-05,2.1292862006517184e-07,0.0013933094488540845
17,0.0001,1000,moons,0.13587608039379115,183.8,0.6202563762664794,0.00028143040835852,2.7497997507452963e-06,0.16356399655342096,0.002857261832838251,4.086563348340509,0.04362626090563231,7.781730553846263e-06,9.734613431698439e-08,0.0011199687900486774
18,0.0001,2000,moons,0.13604310452938076,180.8,0.9676060676574707,0.00027694074669846,2.7375994250178336e-06,0.1634014457464218,0.0020702298885650013,3.8987177379235836,0.03215461408265555,6.361443111640403e-06,4.1960105777582284e-08,0.001250028293627714
19,0.0001,5000,moons,0.1364875048398971,177.2,5.770537710189819,0.00027153240516776,2.7371919713914394e-06,0.16369522213935847,0.0011740553283994285,4.381780460041326,0.13232693968011625,5.682000157423282e-06,5.755908171161799e-08,0.0007474564889832367
20,0.001,500,moons,0.13993596136569972,46.6,0.10390024185180657,5.21825160831213e-05,9.037554264068603e-07,0.40321840047836305,0.004769679891122759,5.856620185738529,0.013188075128495326,3.973949092705533e-06,4.306819406152052e-08,0.0038509985306701662
21,0.001,1000,moons,0.13750152289867396,47.4,0.11925091743469236,5.354511085897684e-05,8.59634019434452e-07,0.4049741983413696,0.002855404141703059,0.8944271909999157,0.020265842449077563,4.193022194189607e-06,2.370308579673582e-08,0.0016101124866733693
22,0.001,2000,moons,0.13766621351242064,46.4,0.181877851486206,5.58562926016748e-05,8.525094017386436e-07,0.4040236473083496,0.0020713322504656334,1.1401754250991376,0.004462760955435864,2.4589876260280883e-06,2.124914490342977e-08,0.002219060825939992
23,0.001,5000,moons,0.13810366988182066,46.0,1.0828447818756104,5.1458089728839695e-05,9.117822628468275e-07,0.4048962354660034,0.0011722803373578436,1.2247448713915885,0.028294232114680424,3.0247105595165418e-06,1.4215029285173173e-08,0.001436156188257405
24,0.01,500,moons,0.14539162814617154,8.2,0.014086580276489218,1.9511673599481584e-06,1.6563571989536285e-07,0.8091919898986817,0.004873160430603386,0.44721359549995815,0.000569318571332767,1.462221166820086e-06,6.908050276449179e-09,0.01861674359536932
25,0.01,1000,moons,0.1428993374109268,8.0,0.01612296104431148,2.723420038819313e-06,1.644715666770935e-07,0.806139600276947,0.002869497774118706,0.0,0.0029972275397158942,1.062789348779498e-06,2.441115767538147e-09,0.005872788542499405
26,0.01,2000,moons,0.14308450520038601,8.0,0.027089452743530217,2.4213339202105997e-06,1.5900004655122756e-07,0.8069344997406006,0.0020580238246991254,0.0,0.0014468102835642235,5.140436903544054e-07,3.415356514806078e-09,0.003902247518276576
27,0.01,5000,moons,0.14353509247303003,8.0,0.1351808071136474,1.9296654500067235e-06,1.330423401668668e-07,0.8108533382415771,0.0011529969225190153,0.0,0.0017974867850713483,3.4102487705427975e-07,2.6376043830543397e-09,0.0029643181607390866
28,0.1,500,moons,0.1588647603988647,2.0,0.00277848243713372,9.099021553993227e-08,1.0044313967227935e-07,1.0,0.003982315944418391,0.0,0.001379541306472338,2.3595292233225424e-09,2.0069407242825196e-09,0.0
29,0.1,1000,moons,0.15651932060718535,2.0,0.00252742767333978,9.245704859495163e-08,1.0137446224689483e-07,1.0,0.0025972025525254684,0.0,0.00020421747533363972,2.0684614628198637e-09,6.657083730909824e-10,0.0
30,0.1,2000,moons,0.15662472546100611,2.0,0.0043562889099120605,9.185168892145158e-08,9.086215868592264e-08,1.0,0.0018860098775825835,0.0,0.0004360436148233673,1.8011485746556254e-09,1.895997844974317e-09,0.0
31,0.1,5000,moons,0.15687698423862456,2.0,0.0220270156860351,6.430200301110745e-08,6.971531547605992e-08,1.0,0.0010751296311523643,0.0,6.616298140332504e-05,7.551869195016036e-10,1.021405553788231e-09,0.0


==> csv/chi2_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.13465803563594816,19408.8,42.4404269695282,0.0838059067726135,0.00089602423831816,0.00468880003318184,0.004964778578599656,1004.8560593438248,1.8150177576879751,0.006230523424375738,4.527613545949872e-05,3.315402477598802e-05
1,1e-08,1000,0.13310943245887752,14588.2,38.3858823299408,0.0578255213797092,0.00056610621977592,0.0031987999565898802,0.0029735074551477305,458.57191366240465,1.4751575820884688,0.0021881230153587353,1.712286132726645e-05,1.4411810294374424e-05
2,1e-08,2000,0.1337501853704452,12031.2,55.21730375289917,0.04582848399877544,0.00042369997827329997,0.00256689996458584,0.0021072501388371607,218.89655090932789,1.0529338743845869,0.0011285619827033208,1.170446151962067e-05,8.952291552951583e-06
3,1e-08,5000,0.13444637358188624,10558.8,337.41875262260436,0.03933975100517268,0.00034927758970292,0.0022125520277768,0.0011737041187565322,240.0941482002425,7.676620555499474,0.0008408393500770879,3.7202215895821097e-06,5.653579130308994e-06
4,1e-07,500,0.13718390166759487,5293.2,14.256646823883056,0.015314666740596238,0.00014671436510976002,0.008604799956083261,0.004806541356981025,509.7123698714796,1.2447559585790562,0.0006139393654352843,6.888569782431452e-06,8.678234693351048e-05
5,1e-07,1000,0.13476171195507045,4754.0,14.956342029571534,0.01344564780592912,0.00011887408327304001,0.007345999963581521,0.0028915445592888607,140.85808461000738,0.37765301932007805,0.000544929935052858,3.5198278271305223e-06,4.149097297234205e-05
6,1e-07,2000,0.1349654138088226,4350.8,23.29704279899597,0.012232650071382481,0.00010630969190966,0.00679184999316926,0.0020896802802108845,94.5341208241765,0.5027586627845895,0.00028264597170774507,2.4074791284749372e-06,3.7720044086307675e-05
7,1e-07,5000,0.13543613553047176,4112.4,155.24202132225037,0.0115418698638677,9.778812527656555e-05,0.00648290393874046,0.0011768817330935408,94.30164367602504,3.735290290577852,0.00032881236319704275,1.490784161660484e-06,1.6748117606987723e-05
8,1e-06,500,0.13760072290897368,1697.2,5.540599632263183,0.00387081350199876,3.3918442204594613e-05,0.02143040001392362,0.004793873307370729,175.11339183511922,0.5811642690567173,0.000272072192753999,1.5213909725631772e-06,0.00019820402368301115
9,1e-06,1000,0.13513125777244564,1667.4,6.0363811492919925,0.0036960937082767,3.099378664046526e-05,0.02037619985640042,0.0028665967251278765,64.60495337046532,0.22232843194793842,0.00013582144059891748,8.627953078457361e-07,4.9696213435084636e-05
10,1e-06,2000,0.13530052602291104,1594.4,9.530719518661499,0.00353979687206444,2.9674265533685684e-05,0.01985744982957836,0.0020761487204461666,29.821133445930595,0.16732935791313375,4.7142417185435466e-05,6.927618736138541e-07,8.627769408185811e-05
11,1e-06,5000,0.13574598431587215,1541.8,62.43982305526733,0.0034395329654216002,2.8851802926510573e-05,0.01956877596676346,0.0011742530720996044,36.05135226312599,1.5480266147514934,5.967045951171748e-05,3.8970633881186474e-07,4.9128281173385486e-05
12,1e-05,500,0.13783001899719233,573.0,1.9300153732299805,0.0010684425011277,1.1106114834547045e-05,0.059896799921989374,0.004784098267899639,70.14271166700074,0.29822069673963136,6.315287631257572e-05,8.230434915386018e-07,0.00016831816114862055
13,1e-05,1000,0.13536655008792872,575.6,2.222681999206543,0.00104933946859086,1.0425248183310032e-05,0.05869779959321016,0.0028603889520577826,17.51570723664905,0.08954575980511612,2.3165583514306033e-05,3.45624703754709e-07,0.00022042058045009473
14,1e-05,2000,0.1355308711528778,558.0,3.472977113723755,0.00103104547597462,1.0435830336064101e-05,0.058280898630619006,0.002071589755425123,11.81101181101773,0.08333675898894531,1.0702392501608113e-05,1.766733801916278e-07,0.00031255742650581627
15,1e-05,5000,0.13597456812858577,544.8,21.168478870391844,0.0010190059896558,1.0238323011435568e-05,0.05816231966018674,0.0011742348313983064,12.09131920015347,0.4052669282098576,1.7111526891486085e-05,1.6793152043791784e-07,0.00022793781905380711
16,0.0001,500,0.13833077549934383,181.4,0.5660489082336426,0.0002824485301971,2.8545036911964417e-06,0.16445679664611812,0.004785753103900466,22.097511172075464,0.09736541768249059,1.456444122904166e-05,2.1292862006517184e-07,0.0013933094488540845
17,0.0001,1000,0.13587608039379115,183.8,0.6202563762664794,0.00028143040835852,2.7497997507452963e-06,0.16356399655342096,0.002857261832838251,4.086563348340509,0.04362626090563231,7.781730553846263e-06,9.734613431698439e-08,0.0011199687900486774
18,0.0001,2000,0.13604310452938076,180.8,0.9676060676574707,0.00027694074669846,2.7375994250178336e-06,0.1634014457464218,0.0020702298885650013,3.8987177379235836,0.03215461408265555,6.361443111640403e-06,4.1960105777582284e-08,0.001250028293627714
19,0.0001,5000,0.1364875048398971,177.2,5.770537710189819,0.00027153240516776,2.7371919713914394e-06,0.16369522213935847,0.0011740553283994285,4.381780460041326,0.13232693968011625,5.682000157423282e-06,5.755908171161799e-08,0.0007474564889832367
20,0.001,500,0.13993596136569972,46.6,0.10390024185180657,5.21825160831213e-05,9.037554264068603e-07,0.40321840047836305,0.004769679891122759,5.856620185738529,0.013188075128495326,3.973949092705533e-06,4.306819406152052e-08,0.0038509985306701662
21,0.001,1000,0.13750152289867396,47.4,0.11925091743469236,5.354511085897684e-05,8.59634019434452e-07,0.4049741983413696,0.002855404141703059,0.8944271909999157,0.020265842449077563,4.193022194189607e-06,2.370308579673582e-08,0.0016101124866733693
22,0.001,2000,0.13766621351242064,46.4,0.181877851486206,5.58562926016748e-05,8.525094017386436e-07,0.4040236473083496,0.0020713322504656334,1.1401754250991376,0.004462760955435864,2.4589876260280883e-06,2.124914490342977e-08,0.002219060825939992
23,0.001,5000,0.13810366988182066,46.0,1.0828447818756104,5.1458089728839695e-05,9.117822628468275e-07,0.4048962354660034,0.0011722803373578436,1.2247448713915885,0.028294232114680424,3.0247105595165418e-06,1.4215029285173173e-08,0.001436156188257405
24,0.01,500,0.14539162814617154,8.2,0.014086580276489218,1.9511673599481584e-06,1.6563571989536285e-07,0.8091919898986817,0.004873160430603386,0.44721359549995815,0.000569318571332767,1.462221166820086e-06,6.908050276449179e-09,0.01861674359536932
25,0.01,1000,0.1428993374109268,8.0,0.01612296104431148,2.723420038819313e-06,1.644715666770935e-07,0.806139600276947,0.002869497774118706,0.0,0.0029972275397158942,1.062789348779498e-06,2.441115767538147e-09,0.005872788542499405
26,0.01,2000,0.14308450520038601,8.0,0.027089452743530217,2.4213339202105997e-06,1.5900004655122756e-07,0.8069344997406006,0.0020580238246991254,0.0,0.0014468102835642235,5.140436903544054e-07,3.415356514806078e-09,0.003902247518276576
27,0.01,5000,0.14353509247303003,8.0,0.1351808071136474,1.9296654500067235e-06,1.330423401668668e-07,0.8108533382415771,0.0011529969225190153,0.0,0.0017974867850713483,3.4102487705427975e-07,2.6376043830543397e-09,0.0029643181607390866
28,0.1,500,0.1588647603988647,2.0,0.00277848243713372,9.099021553993227e-08,1.0044313967227935e-07,1.0,0.003982315944418391,0.0,0.001379541306472338,2.3595292233225424e-09,2.0069407242825196e-09,0.0
29,0.1,1000,0.15651932060718535,2.0,0.00252742767333978,9.245704859495163e-08,1.0137446224689483e-07,1.0,0.0025972025525254684,0.0,0.00020421747533363972,2.0684614628198637e-09,6.657083730909824e-10,0.0
30,0.1,2000,0.15662472546100611,2.0,0.0043562889099120605,9.185168892145158e-08,9.086215868592264e-08,1.0,0.0018860098775825835,0.0,0.0004360436148233673,1.8011485746556254e-09,1.895997844974317e-09,0.0
31,0.1,5000,0.15687698423862456,2.0,0.0220270156860351,6.430200301110745e-08,6.971531547605992e-08,1.0,0.0010751296311523643,0.0,6.616298140332504e-05,7.551869195016036e-10,1.021405553788231e-09,0.0


==> csv/chi2_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,0.13399100676178927,14146.75,118.36559141874314,0.056699915789067704,0.000558777006517575,0.0031667629955335896,0.002943974247016907,3490.3420564541557,129.9653656018671,0.01771139582293587,0.00021638196378856526,0.0009718555955415538
1,1e-07,moons,0.1355867907404899,4627.6,51.93801324367523,0.013133708620443885,0.0001174215663922564,0.007306388462893625,0.002965275873944592,522.904680857953,61.32800170391788,0.0015294686649053248,1.9354121051396637e-05,0.0008333639593423885
2,1e-06,moons,0.13594462275505062,1625.2,20.886880838871,0.0036365592619403754,3.085957432631403e-05,0.020308206416666467,0.002963321288837248,108.20429021555765,24.676348939584415,0.00022076701896993906,2.1620809659568926e-06,0.0007354143211629129
3,1e-05,moons,0.13617550209164614,562.85,7.198538339138031,0.001041958358837245,1.0551379091339186e-05,0.058759454451501325,0.0029575745414019325,36.36405831094908,8.299810361014682,3.7513553061778617e-05,5.429000047673994e-07,0.0007370269039921095
4,0.0001,moons,0.1366843663156032,180.8,1.981112265586853,0.00027808802260546,2.7697737095877527e-06,0.16377936527132983,0.0029557824228033367,10.928475600346482,2.251620186312967,9.608425871379806e-06,1.2310215638547352e-07,0.0011365602289317462
5,0.001,moons,0.13830184191465375,46.6,0.3719684481620788,5.326050231815316e-05,8.819202776066959e-07,0.4042781203985214,0.0029472745025065842,2.872739385838431,0.42250207036290993,3.6304717390850725e-06,3.694386878276088e-08,0.0023831588701473446
6,0.01,moons,0.1437276408076286,8.05,0.04811995029449458,2.2563966922461986e-06,1.555374183226377e-07,0.8082798570394516,0.0029887023178449914,0.2236067977499789,0.05184911709501718,9.408498403199818e-07,1.4120296090627523e-08,0.009430012017792417
7,0.1,moons,0.15722144767642018,2.0,0.007922303676605165,8.490023901686074e-08,9.059876902028919e-08,1.0,0.002591584674589473,0.0,0.008412622512967012,1.2330230831237082e-08,1.3143964482159415e-08,0.0


==> csv/chi2_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.13399100676178927,14146.75,118.36559141874314,0.056699915789067704,0.000558777006517575,0.0031667629955335896,0.002943974247016907,3490.3420564541557,129.9653656018671,0.01771139582293587,0.00021638196378856526,0.0009718555955415538
1,1e-07,0.1355867907404899,4627.6,51.93801324367523,0.013133708620443885,0.0001174215663922564,0.007306388462893625,0.002965275873944592,522.904680857953,61.32800170391788,0.0015294686649053248,1.9354121051396637e-05,0.0008333639593423885
2,1e-06,0.13594462275505062,1625.2,20.886880838871,0.0036365592619403754,3.085957432631403e-05,0.020308206416666467,0.002963321288837248,108.20429021555765,24.676348939584415,0.00022076701896993906,2.1620809659568926e-06,0.0007354143211629129
3,1e-05,0.13617550209164614,562.85,7.198538339138031,0.001041958358837245,1.0551379091339186e-05,0.058759454451501325,0.0029575745414019325,36.36405831094908,8.299810361014682,3.7513553061778617e-05,5.429000047673994e-07,0.0007370269039921095
4,0.0001,0.1366843663156032,180.8,1.981112265586853,0.00027808802260546,2.7697737095877527e-06,0.16377936527132983,0.0029557824228033367,10.928475600346482,2.251620186312967,9.608425871379806e-06,1.2310215638547352e-07,0.0011365602289317462
5,0.001,0.13830184191465375,46.6,0.3719684481620788,5.326050231815316e-05,8.819202776066959e-07,0.4042781203985214,0.0029472745025065842,2.872739385838431,0.42250207036290993,3.6304717390850725e-06,3.694386878276088e-08,0.0023831588701473446
6,0.01,0.1437276408076286,8.05,0.04811995029449458,2.2563966922461986e-06,1.555374183226377e-07,0.8082798570394516,0.0029887023178449914,0.2236067977499789,0.05184911709501718,9.408498403199818e-07,1.4120296090627523e-08,0.009430012017792417
7,0.1,0.15722144767642018,2.0,0.007922303676605165,8.490023901686074e-08,9.059876902028919e-08,1.0,0.002591584674589473,0.0,0.008412622512967012,1.2330230831237082e-08,1.3143964482159415e-08,0.0


==> csv/chi2_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.13399100676178927,14146.75,118.36559141874314,0.056699915789067704,0.000558777006517575,0.0031667629955335896,0.002943974247016907,3490.3420564541557,129.9653656018671,0.01771139582293587,0.00021638196378856526,0.0009718555955415538
1,1e-07,0.1355867907404899,4627.6,51.93801324367523,0.013133708620443885,0.0001174215663922564,0.007306388462893625,0.002965275873944592,522.904680857953,61.32800170391788,0.0015294686649053248,1.9354121051396637e-05,0.0008333639593423885
2,1e-06,0.13594462275505062,1625.2,20.886880838871,0.0036365592619403754,3.085957432631403e-05,0.020308206416666467,0.002963321288837248,108.20429021555765,24.676348939584415,0.00022076701896993906,2.1620809659568926e-06,0.0007354143211629129
3,1e-05,0.13617550209164614,562.85,7.198538339138031,0.001041958358837245,1.0551379091339186e-05,0.058759454451501325,0.0029575745414019325,36.36405831094908,8.299810361014682,3.7513553061778617e-05,5.429000047673994e-07,0.0007370269039921095
4,0.0001,0.1366843663156032,180.8,1.981112265586853,0.00027808802260546,2.7697737095877527e-06,0.16377936527132983,0.0029557824228033367,10.928475600346482,2.251620186312967,9.608425871379806e-06,1.2310215638547352e-07,0.0011365602289317462
5,0.001,0.13830184191465375,46.6,0.3719684481620788,5.326050231815316e-05,8.819202776066959e-07,0.4042781203985214,0.0029472745025065842,2.872739385838431,0.42250207036290993,3.6304717390850725e-06,3.694386878276088e-08,0.0023831588701473446
6,0.01,0.1437276408076286,8.05,0.04811995029449458,2.2563966922461986e-06,1.555374183226377e-07,0.8082798570394516,0.0029887023178449914,0.2236067977499789,0.05184911709501718,9.408498403199818e-07,1.4120296090627523e-08,0.009430012017792417
7,0.1,0.15722144767642018,2.0,0.007922303676605165,8.490023901686074e-08,9.059876902028919e-08,1.0,0.002591584674589473,0.0,0.008412622512967012,1.2330230831237082e-08,1.3143964482159415e-08,0.0


==> csv/chi2_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,0.0205476518720388,5258.2,11.220684242248534,0.08826991617679589,0.00011852043680841998,0.004327199980616521,0.0010453411868098263,641.7691952719451,1.3587611247445535,0.02366857665797357,7.674055200651678e-06,4.4398150262288625e-05
1,1e-08,1000,slopes,0.02081695459783074,3935.6,9.692165184020995,0.0538484968245029,6.952881813049316e-05,0.0027041999623179,0.0003119089982677184,332.5045864345333,0.8466642032222038,0.007256514340088804,8.158849375109062e-07,1.5514517169754288e-05
2,1e-08,2000,slopes,0.0210602562874555,3461.6,14.534257078170777,0.0449784785509109,4.9206719268113375e-05,0.0019881500396877203,0.001046543491322983,368.0384490783538,1.5321752893642064,0.008507509834605492,2.013398478593899e-06,9.924059490901732e-06
3,1e-08,5000,slopes,0.020939554274082138,3689.4,113.44366631507873,0.033633055537939036,3.9132684469223024e-05,0.00163397600408638,0.0003447513943743503,418.17735471926267,12.848616996593625,0.006808523390519872,7.048342340586101e-07,5.4057197697353675e-06
4,1e-07,500,slopes,0.02158811241388316,2078.4,5.259470462799072,0.013753797672688922,1.8366472795605658e-05,0.00686959996819492,0.0007613085122686989,552.9568699274836,1.4219029189791368,0.0033495733328243104,1.173601487257704e-06,9.966335521894608e-05
5,1e-07,1000,slopes,0.02126868702471252,1847.8,5.543643140792847,0.0114242516458034,1.3859313912689686e-05,0.00560739999637002,0.0003735070605982142,80.91168024457284,0.27887165281775467,0.0023774469710256705,2.070908262886233e-07,1.3612567126049548e-05
6,1e-07,2000,slopes,0.02130724638700482,1833.0,9.370046854019165,0.010727764293551401,1.2091686949133873e-05,0.00500884987413878,0.0009479951778583963,168.625324313995,0.8607211222005343,0.002338815299101206,5.979723640368376e-07,3.9499816210707816e-05
7,1e-07,5000,slopes,0.02104335725307458,1853.8,63.92829895019531,0.00985424667596812,1.0762928286567331e-05,0.0046773040667175995,0.00033052967407401566,173.34272410458996,5.927830368341605,0.002560370153219847,1.2896043499764948e-07,1.108496586969692e-05
8,1e-06,500,slopes,0.02168253064155574,770.8,2.314443302154541,0.00370192676782602,3.9048958569765094e-06,0.01616960018873208,0.0007247453859157559,192.53363342543557,0.5800242373236842,0.0009936093242845392,2.8705580429638403e-07,0.00015106534267031387
9,1e-06,1000,slopes,0.02133480347692964,754.4,2.5493710041046143,0.00310068437829608,3.326474688947201e-06,0.01512979995459314,0.0003522493173160706,38.59144983024089,0.09312838354629206,0.0006994880377206098,8.52294293199517e-08,6.993355135091566e-05
10,1e-06,2000,slopes,0.02138220854103562,777.8,4.434639263153076,0.0030506322160362602,3.1187664717435837e-06,0.01454375013709062,0.0009391717218451457,65.82324817266313,0.3814954004307726,0.0006504598252248849,1.693545817422642e-07,3.911913509354183e-05
11,1e-06,5000,slopes,0.02112014591693874,794.4,30.39642415046692,0.00296671926043924,2.994216629303992e-06,0.01419636774808164,0.00032979994802938365,47.89363214457638,1.8750761299932317,0.0007807613779647524,5.34151572643437e-08,3.5169279415507436e-05
12,1e-05,500,slopes,0.021876754239201518,286.6,0.9630999565124512,0.00096231591887766,1.111673191189766e-06,0.04526640027761454,0.0007275136688221756,43.18911900004445,0.1317660718308622,0.00024115164823131793,3.8681292198127155e-08,0.0005031309044542537
13,1e-05,1000,slopes,0.02153552062809464,288.6,1.0980283737182617,0.0008982607861980401,1.0324642062187194e-06,0.04414319992065424,0.000347449175263318,14.484474446799927,0.07900097862426861,0.0002100389642390221,2.1255346522231555e-08,0.00028028048327780373
14,1e-05,2000,slopes,0.02159102410078042,302.2,1.8899974822998047,0.0009170797420665,1.0221381671726704e-06,0.04349649846553798,0.0009351978653492364,20.0424549394529,0.12446795382168842,0.00020409040369053622,4.878703842079578e-08,9.20153607773206e-05
15,1e-05,5000,slopes,0.02133396267890926,311.4,11.923201608657838,0.00089205129770558,9.734940249472857e-07,0.04322690442204472,0.00032978405306116566,12.621410380777572,0.4445302932684746,0.00023674702737371285,1.894973119411699e-08,6.642672090092955e-05
16,0.0001,500,slopes,0.02252250574529168,104.4,0.3397992610931396,0.00025624069385226,3.268010914325714e-07,0.12915920019149776,0.0007309571893695536,11.414902540100812,0.06194320069660271,5.314844148027381e-05,2.203886864727363e-08,0.0013118775286218584
17,0.0001,1000,slopes,0.02219494655728334,103.4,0.36773838996887204,0.00024865954183037997,3.099674358963966e-07,0.12818979918956752,0.00034913449964940895,5.412947441089744,0.03825310994471811,5.831535471821511e-05,7.0652688040829564e-09,0.0005511303596670206
18,0.0001,2000,slopes,0.0222597394138574,109.0,0.5752636909484863,0.00024928125785656,3.1258678063750266e-07,0.1271613001823425,0.0009348176240844302,5.049752469181039,0.023594503500221044,4.5735512352515884e-05,9.558417514583718e-09,0.0004250045107746522
19,0.0001,5000,slopes,0.02200598940253254,110.4,3.7399707794189454,0.00024750008888072,2.773478627204895e-07,0.12686204612255092,0.00033019110148947104,2.7018512172212605,0.10800059438018722,5.970323525489578e-05,2.850270378031112e-09,0.0003756418470980077
20,0.001,500,slopes,0.02467721700668332,33.2,0.07315855026245113,5.3590163588523865e-05,1.244712620973587e-07,0.34854559898376464,0.0007355597831176604,1.7888543819998317,0.006143890501180379,1.5291787848379546e-05,4.1310219310627995e-09,0.007120890096850031
21,0.001,1000,slopes,0.02437199689447876,32.8,0.09595317840576166,5.346680991351605e-05,1.2139789760112762e-07,0.34803280234336853,0.0003474781949002714,1.303840481040529,0.02197564478404599,9.181494339895972e-06,2.176997645032548e-09,0.0027481795967648328
22,0.001,2000,slopes,0.02444649450480932,34.0,0.13347544670104977,5.5355916265398265e-05,1.1981464922428132e-07,0.3464033484458923,0.000931683146355299,1.2247448713915887,0.00622468631213399,1.0684422970212296e-05,1.5567693049016576e-09,0.0015168886536684647
23,0.001,5000,slopes,0.02420237623155112,34.4,0.8079053401947022,5.5046743364073335e-05,1.1599913705140352e-07,0.3467402160167694,0.00032972227522006664,0.5477225575051652,0.01183575226974206,1.1007308153784838e-05,2.4874540094093997e-09,0.001583240495409721
24,0.01,500,slopes,0.03175474703311914,7.0,0.012455415725707939,2.7935951948165893e-06,1.0156072676181793e-07,0.7929408073425293,0.000785380329700829,0.0,0.00012096769926021138,1.445754842838197e-06,3.4274378971588187e-09,0.017669563059803887
25,0.01,1000,slopes,0.03145896755158898,7.0,0.0127571582794189,2.8844457119703294e-06,9.960494935512543e-08,0.7903053998947144,0.00031720472149046874,0.0,0.00029917136283632786,9.536194587976512e-07,1.528103540009866e-09,0.009384888994020827
26,0.01,2000,slopes,0.03152036182582374,7.2,0.020576000213623,3.041652962565422e-06,9.186333045363428e-08,0.7842954993247986,0.0009579747529949644,0.44721359549995787,0.0015486587957224142,1.2399119808576476e-06,2.0127566122429875e-09,0.005519612409509105
27,0.01,5000,slopes,0.03127862773835656,7.0,0.1150990009307861,3.7628284189850093e-06,7.38160451874137e-08,0.7853246331214905,0.0003179029944954382,0.0,0.0008090808761135189,4.803126288533399e-07,1.4437450787542287e-09,0.003878305320198221
28,0.1,500,slopes,0.04616121649742122,2.0,0.0019711971282958397,8.838251233100892e-08,1.0058283805847168e-07,1.0,0.001076994918287993,0.0,2.2113499936311587e-05,2.8210005221629445e-09,2.8658038063652695e-09,0.0
29,0.1,1000,slopes,0.04596634134650226,2.0,0.00283532142639156,8.996576070785523e-08,9.979121387004853e-08,1.0,0.0006562036739904006,0.0,0.00035435792565923445,2.50414742279943e-09,1.3334509975534323e-09,0.0
30,0.1,2000,slopes,0.04632760882377622,2.0,0.0038697242736816006,8.912757039070131e-08,9.149080142378808e-08,1.0,0.0012012593453756,0.0,7.414346324245817e-05,1.384437124988717e-09,2.0519335696390498e-09,0.0
31,0.1,5000,slopes,0.046028702706098504,2.0,0.01929445266723628,6.127520464360716e-08,6.780610419809819e-08,1.0,0.0003688064329265565,0.0,2.6592169887258326e-05,4.732617532377991e-10,5.53221637019616e-10,0.0


==> csv/chi2_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.0205476518720388,5258.2,11.220684242248534,0.08826991617679589,0.00011852043680841998,0.004327199980616521,0.0010453411868098263,641.7691952719451,1.3587611247445535,0.02366857665797357,7.674055200651678e-06,4.4398150262288625e-05
1,1e-08,1000,0.02081695459783074,3935.6,9.692165184020995,0.0538484968245029,6.952881813049316e-05,0.0027041999623179,0.0003119089982677184,332.5045864345333,0.8466642032222038,0.007256514340088804,8.158849375109062e-07,1.5514517169754288e-05
2,1e-08,2000,0.0210602562874555,3461.6,14.534257078170777,0.0449784785509109,4.9206719268113375e-05,0.0019881500396877203,0.001046543491322983,368.0384490783538,1.5321752893642064,0.008507509834605492,2.013398478593899e-06,9.924059490901732e-06
3,1e-08,5000,0.020939554274082138,3689.4,113.44366631507873,0.033633055537939036,3.9132684469223024e-05,0.00163397600408638,0.0003447513943743503,418.17735471926267,12.848616996593625,0.006808523390519872,7.048342340586101e-07,5.4057197697353675e-06
4,1e-07,500,0.02158811241388316,2078.4,5.259470462799072,0.013753797672688922,1.8366472795605658e-05,0.00686959996819492,0.0007613085122686989,552.9568699274836,1.4219029189791368,0.0033495733328243104,1.173601487257704e-06,9.966335521894608e-05
5,1e-07,1000,0.02126868702471252,1847.8,5.543643140792847,0.0114242516458034,1.3859313912689686e-05,0.00560739999637002,0.0003735070605982142,80.91168024457284,0.27887165281775467,0.0023774469710256705,2.070908262886233e-07,1.3612567126049548e-05
6,1e-07,2000,0.02130724638700482,1833.0,9.370046854019165,0.010727764293551401,1.2091686949133873e-05,0.00500884987413878,0.0009479951778583963,168.625324313995,0.8607211222005343,0.002338815299101206,5.979723640368376e-07,3.9499816210707816e-05
7,1e-07,5000,0.02104335725307458,1853.8,63.92829895019531,0.00985424667596812,1.0762928286567331e-05,0.0046773040667175995,0.00033052967407401566,173.34272410458996,5.927830368341605,0.002560370153219847,1.2896043499764948e-07,1.108496586969692e-05
8,1e-06,500,0.02168253064155574,770.8,2.314443302154541,0.00370192676782602,3.9048958569765094e-06,0.01616960018873208,0.0007247453859157559,192.53363342543557,0.5800242373236842,0.0009936093242845392,2.8705580429638403e-07,0.00015106534267031387
9,1e-06,1000,0.02133480347692964,754.4,2.5493710041046143,0.00310068437829608,3.326474688947201e-06,0.01512979995459314,0.0003522493173160706,38.59144983024089,0.09312838354629206,0.0006994880377206098,8.52294293199517e-08,6.993355135091566e-05
10,1e-06,2000,0.02138220854103562,777.8,4.434639263153076,0.0030506322160362602,3.1187664717435837e-06,0.01454375013709062,0.0009391717218451457,65.82324817266313,0.3814954004307726,0.0006504598252248849,1.693545817422642e-07,3.911913509354183e-05
11,1e-06,5000,0.02112014591693874,794.4,30.39642415046692,0.00296671926043924,2.994216629303992e-06,0.01419636774808164,0.00032979994802938365,47.89363214457638,1.8750761299932317,0.0007807613779647524,5.34151572643437e-08,3.5169279415507436e-05
12,1e-05,500,0.021876754239201518,286.6,0.9630999565124512,0.00096231591887766,1.111673191189766e-06,0.04526640027761454,0.0007275136688221756,43.18911900004445,0.1317660718308622,0.00024115164823131793,3.8681292198127155e-08,0.0005031309044542537
13,1e-05,1000,0.02153552062809464,288.6,1.0980283737182617,0.0008982607861980401,1.0324642062187194e-06,0.04414319992065424,0.000347449175263318,14.484474446799927,0.07900097862426861,0.0002100389642390221,2.1255346522231555e-08,0.00028028048327780373
14,1e-05,2000,0.02159102410078042,302.2,1.8899974822998047,0.0009170797420665,1.0221381671726704e-06,0.04349649846553798,0.0009351978653492364,20.0424549394529,0.12446795382168842,0.00020409040369053622,4.878703842079578e-08,9.20153607773206e-05
15,1e-05,5000,0.02133396267890926,311.4,11.923201608657838,0.00089205129770558,9.734940249472857e-07,0.04322690442204472,0.00032978405306116566,12.621410380777572,0.4445302932684746,0.00023674702737371285,1.894973119411699e-08,6.642672090092955e-05
16,0.0001,500,0.02252250574529168,104.4,0.3397992610931396,0.00025624069385226,3.268010914325714e-07,0.12915920019149776,0.0007309571893695536,11.414902540100812,0.06194320069660271,5.314844148027381e-05,2.203886864727363e-08,0.0013118775286218584
17,0.0001,1000,0.02219494655728334,103.4,0.36773838996887204,0.00024865954183037997,3.099674358963966e-07,0.12818979918956752,0.00034913449964940895,5.412947441089744,0.03825310994471811,5.831535471821511e-05,7.0652688040829564e-09,0.0005511303596670206
18,0.0001,2000,0.0222597394138574,109.0,0.5752636909484863,0.00024928125785656,3.1258678063750266e-07,0.1271613001823425,0.0009348176240844302,5.049752469181039,0.023594503500221044,4.5735512352515884e-05,9.558417514583718e-09,0.0004250045107746522
19,0.0001,5000,0.02200598940253254,110.4,3.7399707794189454,0.00024750008888072,2.773478627204895e-07,0.12686204612255092,0.00033019110148947104,2.7018512172212605,0.10800059438018722,5.970323525489578e-05,2.850270378031112e-09,0.0003756418470980077
20,0.001,500,0.02467721700668332,33.2,0.07315855026245113,5.3590163588523865e-05,1.244712620973587e-07,0.34854559898376464,0.0007355597831176604,1.7888543819998317,0.006143890501180379,1.5291787848379546e-05,4.1310219310627995e-09,0.007120890096850031
21,0.001,1000,0.02437199689447876,32.8,0.09595317840576166,5.346680991351605e-05,1.2139789760112762e-07,0.34803280234336853,0.0003474781949002714,1.303840481040529,0.02197564478404599,9.181494339895972e-06,2.176997645032548e-09,0.0027481795967648328
22,0.001,2000,0.02444649450480932,34.0,0.13347544670104977,5.5355916265398265e-05,1.1981464922428132e-07,0.3464033484458923,0.000931683146355299,1.2247448713915887,0.00622468631213399,1.0684422970212296e-05,1.5567693049016576e-09,0.0015168886536684647
23,0.001,5000,0.02420237623155112,34.4,0.8079053401947022,5.5046743364073335e-05,1.1599913705140352e-07,0.3467402160167694,0.00032972227522006664,0.5477225575051652,0.01183575226974206,1.1007308153784838e-05,2.4874540094093997e-09,0.001583240495409721
24,0.01,500,0.03175474703311914,7.0,0.012455415725707939,2.7935951948165893e-06,1.0156072676181793e-07,0.7929408073425293,0.000785380329700829,0.0,0.00012096769926021138,1.445754842838197e-06,3.4274378971588187e-09,0.017669563059803887
25,0.01,1000,0.03145896755158898,7.0,0.0127571582794189,2.8844457119703294e-06,9.960494935512543e-08,0.7903053998947144,0.00031720472149046874,0.0,0.00029917136283632786,9.536194587976512e-07,1.528103540009866e-09,0.009384888994020827
26,0.01,2000,0.03152036182582374,7.2,0.020576000213623,3.041652962565422e-06,9.186333045363428e-08,0.7842954993247986,0.0009579747529949644,0.44721359549995787,0.0015486587957224142,1.2399119808576476e-06,2.0127566122429875e-09,0.005519612409509105
27,0.01,5000,0.03127862773835656,7.0,0.1150990009307861,3.7628284189850093e-06,7.38160451874137e-08,0.7853246331214905,0.0003179029944954382,0.0,0.0008090808761135189,4.803126288533399e-07,1.4437450787542287e-09,0.003878305320198221
28,0.1,500,0.04616121649742122,2.0,0.0019711971282958397,8.838251233100892e-08,1.0058283805847168e-07,1.0,0.001076994918287993,0.0,2.2113499936311587e-05,2.8210005221629445e-09,2.8658038063652695e-09,0.0
29,0.1,1000,0.04596634134650226,2.0,0.00283532142639156,8.996576070785523e-08,9.979121387004853e-08,1.0,0.0006562036739904006,0.0,0.00035435792565923445,2.50414742279943e-09,1.3334509975534323e-09,0.0
30,0.1,2000,0.04632760882377622,2.0,0.0038697242736816006,8.912757039070131e-08,9.149080142378808e-08,1.0,0.0012012593453756,0.0,7.414346324245817e-05,1.384437124988717e-09,2.0519335696390498e-09,0.0
31,0.1,5000,0.046028702706098504,2.0,0.01929445266723628,6.127520464360716e-08,6.780610419809819e-08,1.0,0.0003688064329265565,0.0,2.6592169887258326e-05,4.732617532377991e-10,5.53221637019616e-10,0.0


==> csv/chi2_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,0.020841104257851795,4086.2,37.22269320487976,0.05518248677253719,6.909716466906238e-05,0.0026633814966771302,0.0007376569066181555,828.7658929173897,45.57941130445093,0.02433500333971467,3.157127246203785e-05,0.0010622026478182354
1,1e-07,slopes,0.02130185076966877,1903.25,21.0253648519516,0.01144001507200296,1.3770100485999137e-05,0.00554078847635533,0.0006348493173933211,298.1366474057086,25.62451025324793,0.0028788593929012112,3.0100838038834685e-06,0.0008596483424701174
2,1e-06,slopes,0.021379922144114934,774.35,9.923719429969788,0.0032049906556494,3.3360884117428213e-06,0.01500987950712437,0.0006226459035313044,98.63877480350637,12.190904479874646,0.0007856958931843484,3.9226027532759204e-07,0.0007716683641754817
3,1e-05,slopes,0.02158431541174646,297.2,3.9685818552970886,0.0009174269362119449,1.0349423973821103e-06,0.04403325077146287,0.0006192743218009522,25.761252012725585,4.731163467542935,0.0002071132610803041,5.978788509921282e-08,0.0008501866276262775
4,0.0001,slopes,0.02224579527974124,106.8,1.2556930303573608,0.00025042039560498,3.0667579267174003e-07,0.12784308642148967,0.0006173240947430764,7.0531814396804355,1.4757657897893006,5.013697804927169e-05,2.1878994565789185e-08,0.0011649305498974995
5,0.001,slopes,0.02442452115938063,33.6,0.27762312889099117,5.4364908282877875e-05,1.204207364935428e-07,0.34743049144744875,0.0006128614572722007,1.3533583957579087,0.3151219977678863,1.0829040860618397e-05,4.026621286716957e-09,0.0037553989544135036
6,0.01,slopes,0.0315031760372221,7.05,0.040221893787383986,3.1206305720843376e-06,9.171126293949783e-08,0.7882165849208832,0.0006293135100946919,0.22360679774997896,0.04448641715543098,1.0755089648381275e-06,1.1422030671828893e-08,0.010349895775165667
7,0.1,slopes,0.046120967343449545,2.0,0.00699267387390132,8.218776201829315e-08,8.991773938760162e-08,1.0,0.0008291392922311546,0.0,0.007321403268563245,1.2539031106362356e-08,1.3709722729325769e-08,0.0


==> csv/chi2_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.020841104257851795,4086.2,37.22269320487976,0.05518248677253719,6.909716466906238e-05,0.0026633814966771302,0.0007376569066181555,828.7658929173897,45.57941130445093,0.02433500333971467,3.157127246203785e-05,0.0010622026478182354
1,1e-07,0.02130185076966877,1903.25,21.0253648519516,0.01144001507200296,1.3770100485999137e-05,0.00554078847635533,0.0006348493173933211,298.1366474057086,25.62451025324793,0.0028788593929012112,3.0100838038834685e-06,0.0008596483424701174
2,1e-06,0.021379922144114934,774.35,9.923719429969788,0.0032049906556494,3.3360884117428213e-06,0.01500987950712437,0.0006226459035313044,98.63877480350637,12.190904479874646,0.0007856958931843484,3.9226027532759204e-07,0.0007716683641754817
3,1e-05,0.02158431541174646,297.2,3.9685818552970886,0.0009174269362119449,1.0349423973821103e-06,0.04403325077146287,0.0006192743218009522,25.761252012725585,4.731163467542935,0.0002071132610803041,5.978788509921282e-08,0.0008501866276262775
4,0.0001,0.02224579527974124,106.8,1.2556930303573608,0.00025042039560498,3.0667579267174003e-07,0.12784308642148967,0.0006173240947430764,7.0531814396804355,1.4757657897893006,5.013697804927169e-05,2.1878994565789185e-08,0.0011649305498974995
5,0.001,0.02442452115938063,33.6,0.27762312889099117,5.4364908282877875e-05,1.204207364935428e-07,0.34743049144744875,0.0006128614572722007,1.3533583957579087,0.3151219977678863,1.0829040860618397e-05,4.026621286716957e-09,0.0037553989544135036
6,0.01,0.0315031760372221,7.05,0.040221893787383986,3.1206305720843376e-06,9.171126293949783e-08,0.7882165849208832,0.0006293135100946919,0.22360679774997896,0.04448641715543098,1.0755089648381275e-06,1.1422030671828893e-08,0.010349895775165667
7,0.1,0.046120967343449545,2.0,0.00699267387390132,8.218776201829315e-08,8.991773938760162e-08,1.0,0.0008291392922311546,0.0,0.007321403268563245,1.2539031106362356e-08,1.3709722729325769e-08,0.0


==> csv/chi2_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.020841104257851795,4086.2,37.22269320487976,0.05518248677253719,6.909716466906238e-05,0.0026633814966771302,0.0007376569066181555,828.7658929173897,45.57941130445093,0.02433500333971467,3.157127246203785e-05,0.0010622026478182354
1,1e-07,0.02130185076966877,1903.25,21.0253648519516,0.01144001507200296,1.3770100485999137e-05,0.00554078847635533,0.0006348493173933211,298.1366474057086,25.62451025324793,0.0028788593929012112,3.0100838038834685e-06,0.0008596483424701174
2,1e-06,0.021379922144114934,774.35,9.923719429969788,0.0032049906556494,3.3360884117428213e-06,0.01500987950712437,0.0006226459035313044,98.63877480350637,12.190904479874646,0.0007856958931843484,3.9226027532759204e-07,0.0007716683641754817
3,1e-05,0.02158431541174646,297.2,3.9685818552970886,0.0009174269362119449,1.0349423973821103e-06,0.04403325077146287,0.0006192743218009522,25.761252012725585,4.731163467542935,0.0002071132610803041,5.978788509921282e-08,0.0008501866276262775
4,0.0001,0.02224579527974124,106.8,1.2556930303573608,0.00025042039560498,3.0667579267174003e-07,0.12784308642148967,0.0006173240947430764,7.0531814396804355,1.4757657897893006,5.013697804927169e-05,2.1878994565789185e-08,0.0011649305498974995
5,0.001,0.02442452115938063,33.6,0.27762312889099117,5.4364908282877875e-05,1.204207364935428e-07,0.34743049144744875,0.0006128614572722007,1.3533583957579087,0.3151219977678863,1.0829040860618397e-05,4.026621286716957e-09,0.0037553989544135036
6,0.01,0.0315031760372221,7.05,0.040221893787383986,3.1206305720843376e-06,9.171126293949783e-08,0.7882165849208832,0.0006293135100946919,0.22360679774997896,0.04448641715543098,1.0755089648381275e-06,1.1422030671828893e-08,0.010349895775165667
7,0.1,0.046120967343449545,2.0,0.00699267387390132,8.218776201829315e-08,8.991773938760162e-08,1.0,0.0008291392922311546,0.0,0.007321403268563245,1.2539031106362356e-08,1.3709722729325769e-08,0.0


==> csv/hellinger2.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15267817676067352,11,0.045441627502441406,1.5764962881803513e-06,1.0803341865539551e-07,1.0
0.1,500,moons,1,0.14889991283416748,11,0.04836153984069824,1.2319069355726242e-06,1.3154931366443634e-07,1.0
0.1,500,moons,2,0.15930494666099548,10,0.040297508239746094,2.2281892597675323e-06,1.1478550732135773e-07,1.0
0.1,500,moons,3,0.15508170425891876,10,0.03932452201843262,2.8996728360652924e-06,3.0624214559793472e-06,1.0
0.1,500,moons,4,0.14898982644081116,11,0.047167062759399414,2.1061860024929047e-06,1.0617077350616455e-07,1.0
0.1,500,densities,0,0.1473701000213623,8,0.03232216835021973,3.1688250601291656e-07,2.1071173250675201e-07,1.0
0.1,500,densities,1,0.15204578638076782,7,0.04374194145202637,1.6649719327688217e-06,1.587904989719391e-07,1.0
0.1,500,densities,2,0.1533486694097519,7,0.042613983154296875,1.5248078852891922e-06,1.3783574104309082e-07,1.0
0.1,500,densities,3,0.1562885344028473,7,0.04700827598571777,1.5830155462026596e-06,1.641456037759781e-07,1.0
0.1,500,densities,4,0.14928516745567322,7,0.04299592971801758,2.5348272174596786e-06,1.1012889444828033e-07,1.0
0.1,500,slopes,0,0.03977762907743454,9,0.03611636161804199,5.469657480716705e-06,1.0221265256404877e-07,1.0
0.1,500,slopes,1,0.039327435195446014,8,0.03157496452331543,6.027286872267723e-06,1.0919757187366486e-07,1.0
0.1,500,slopes,2,0.03956630453467369,9,0.03663492202758789,1.0887160897254944e-06,1.0896474123001099e-07,1.0
0.1,500,slopes,3,0.03908234089612961,8,0.0316770076751709,5.484092980623245e-06,1.0011717677116394e-07,1.0
0.1,500,slopes,4,0.041214652359485626,8,0.03198409080505371,6.189802661538124e-06,9.755603969097137e-08,1.0
0.1,500,crescents,0,0.052598848938941956,8,0.03114628791809082,1.0472722351551056e-06,9.522773325443268e-08,1.0
0.1,500,crescents,1,0.05170513316988945,7,0.026659250259399414,3.357650712132454e-06,1.026783138513565e-07,1.0
0.1,500,crescents,2,0.05337228253483772,8,0.030597448348999023,1.0603107511997223e-06,9.615905582904816e-08,1.0
0.1,500,crescents,3,0.05100906640291214,7,0.02664804458618164,3.0547380447387695e-06,9.848736226558685e-08,1.0
0.1,500,crescents,4,0.05219683423638344,7,0.026580333709716797,2.6223715394735336e-06,9.359791874885559e-08,1.0
0.1,1000,moons,0,0.15518373250961304,10,0.05236649513244629,2.5116605684161186e-06,1.1257361620664597e-07,1.0
0.1,1000,moons,1,0.150717630982399,11,0.06594586372375488,1.5737023204565048e-06,1.2631062418222427e-07,1.0
0.1,1000,moons,2,0.1490628868341446,11,0.07249832153320312,1.1655502021312714e-06,1.2386590242385864e-07,1.0
0.1,1000,moons,3,0.14984163641929626,11,0.04850935935974121,1.032371073961258e-06,1.1420343071222305e-07,1.0
0.1,1000,moons,4,0.14797931909561157,11,0.05034899711608887,1.962878741323948e-06,1.150183379650116e-07,1.0
0.1,1000,densities,0,0.1489168256521225,8,0.0348818302154541,3.4458935260772705e-07,1.4097895473241806e-07,1.0
0.1,1000,densities,1,0.1494535505771637,8,0.03423953056335449,4.307366907596588e-07,1.3632234185934067e-07,1.0
0.1,1000,densities,2,0.15244969725608826,8,0.03393745422363281,4.448229447007179e-07,1.4505349099636078e-07,1.0
0.1,1000,densities,3,0.15471604466438293,7,0.029967546463012695,1.7082784324884415e-06,1.4668330550193787e-07,1.0
0.1,1000,densities,4,0.15186592936515808,7,0.029737472534179688,1.491047441959381e-06,1.2363307178020477e-07,1.0
0.1,1000,slopes,0,0.03982389718294144,9,0.03755998611450195,5.424371920526028e-06,1.0372605174779892e-07,1.0
0.1,1000,slopes,1,0.039717353880405426,8,0.034255266189575195,3.3230753615498543e-06,1.0442454367876053e-07,1.0
0.1,1000,slopes,2,0.039966341108083725,8,0.03315567970275879,6.9802626967430115e-06,9.848736226558685e-08,1.0
0.1,1000,slopes,3,0.03938619792461395,9,0.03842639923095703,1.1818483471870422e-06,1.043081283569336e-07,1.0
0.1,1000,slopes,4,0.038793712854385376,8,0.03405189514160156,3.50212212651968e-06,1.1210795491933823e-07,1.0
0.1,1000,crescents,0,0.05217355489730835,8,0.03293943405151367,9.170034900307655e-07,9.650830179452896e-08,1.0
0.1,1000,crescents,1,0.05135711282491684,8,0.0327754020690918,1.4938414096832275e-06,9.976793080568314e-08,1.0
0.1,1000,crescents,2,0.052452459931373596,8,0.03229856491088867,1.2440141290426254e-06,9.650830179452896e-08,1.0
0.1,1000,crescents,3,0.051192425191402435,7,0.02805948257446289,3.1371600925922394e-06,9.69739630818367e-08,1.0
0.1,1000,crescents,4,0.05051175504922867,7,0.03149676322937012,3.407592885196209e-06,1.0046642273664474e-07,1.0
0.1,2000,moons,0,0.14982891082763672,11,0.07771754264831543,1.1685770004987717e-06,1.0756775736808777e-07,1.0
0.1,2000,moons,1,0.15150392055511475,11,0.07515859603881836,1.0583898983895779e-06,1.2363307178020477e-07,1.0
0.1,2000,moons,2,0.1538650542497635,10,0.06793951988220215,2.8963549993932247e-06,1.0820804163813591e-07,1.0
0.1,2000,moons,3,0.14891400933265686,11,0.07819128036499023,1.1434894986450672e-06,1.1542579159140587e-07,1.0
0.1,2000,moons,4,0.14952248334884644,11,0.07467770576477051,1.2163654901087284e-06,1.0867370292544365e-07,1.0
0.1,2000,densities,0,0.1514354646205902,8,0.054290771484375,3.150780685245991e-07,1.5302794054150581e-07,1.0
0.1,2000,densities,1,0.1493188738822937,8,0.054329872131347656,4.569883458316326e-07,1.3440148904919624e-07,1.0
0.1,2000,densities,2,0.1527976244688034,7,0.04750847816467285,2.262764610350132e-06,1.578591763973236e-07,1.0
0.1,2000,densities,3,0.15098178386688232,7,0.04740023612976074,2.1795276552438736e-06,1.4639226719737053e-07,1.0
0.1,2000,densities,4,0.15218883752822876,7,0.05018210411071777,1.8845894373953342e-06,1.266016624867916e-07,1.0
0.1,2000,slopes,0,0.0406375415623188,9,0.06000113487243652,3.759923856705427e-06,9.487848728895187e-08,1.0
0.1,2000,slopes,1,0.041075803339481354,9,0.060098886489868164,5.188165232539177e-06,9.761424735188484e-08,1.0
0.1,2000,slopes,2,0.039243560284376144,8,0.05445218086242676,7.865950465202332e-06,9.505311027169228e-08,1.0
0.1,2000,slopes,3,0.039191994816064835,8,0.05586862564086914,3.757304511964321e-06,9.132781997323036e-08,1.0
0.1,2000,slopes,4,0.038648441433906555,8,0.05467104911804199,7.382244803011417e-06,9.709037840366364e-08,1.0
0.1,2000,crescents,0,0.052311576902866364,8,0.05312061309814453,1.085922122001648e-06,8.993083611130714e-08,1.0
0.1,2000,crescents,1,0.05165135860443115,8,0.053273916244506836,9.40344762057066e-07,9.004725143313408e-08,1.0
0.1,2000,crescents,2,0.05171935260295868,8,0.053380727767944336,1.0210205800831318e-06,9.301584213972092e-08,1.0
0.1,2000,crescents,3,0.051541805267333984,7,0.04667472839355469,3.411085344851017e-06,8.672941476106644e-08,1.0
0.1,2000,crescents,4,0.05159734562039375,8,0.05391335487365723,1.2652017176151276e-06,9.004725143313408e-08,1.0
0.1,5000,moons,0,0.15163618326187134,11,0.4987039566040039,1.0146468412131071e-06,1.0873191058635712e-07,1.0
0.1,5000,moons,1,0.14959892630577087,11,0.4988241195678711,1.2353993952274323e-06,1.1529482435435057e-07,1.0
0.1,5000,moons,2,0.15153580904006958,11,0.4991438388824463,9.06191417016089e-07,1.0924122761934996e-07,1.0
0.1,5000,moons,3,0.1523703634738922,10,0.45337486267089844,3.058885340578854e-06,1.0906660463660955e-07,1.0
0.1,5000,moons,4,0.15022358298301697,10,0.4565756320953369,3.249122528359294e-06,1.125590642914176e-07,1.0
0.1,5000,densities,0,0.1515892744064331,8,0.3629167079925537,3.338063834235072e-07,1.4380202628672123e-07,1.0
0.1,5000,densities,1,0.15117493271827698,7,0.3135361671447754,2.311484422534704e-06,1.3374665286391973e-07,1.0
0.1,5000,densities,2,0.1508997678756714,8,0.35850071907043457,3.885070327669382e-07,1.4042598195374012e-07,1.0
0.1,5000,densities,3,0.15130501985549927,7,0.31677842140197754,1.983236870728433e-06,1.4297256711870432e-07,1.0
0.1,5000,densities,4,0.15081344544887543,7,0.3148829936981201,1.8881255527958274e-06,1.3491080608218908e-07,1.0
0.1,5000,slopes,0,0.039867185056209564,9,0.4008183479309082,4.493689630180597e-06,8.710776455700397e-08,1.0
0.1,5000,slopes,1,0.03948310762643814,8,0.35427021980285645,6.822840077802539e-06,8.240749593824148e-08,1.0
0.1,5000,slopes,2,0.03911203518509865,9,0.39955663681030273,5.17370062880218e-06,8.316419553011656e-08,1.0
0.1,5000,slopes,3,0.039250001311302185,9,0.39878368377685547,4.4014741433784366e-06,8.208735380321741e-08,1.0
0.1,5000,slopes,4,0.039761193096637726,9,0.3998277187347412,4.199217073619366e-06,8.798087947070599e-08,1.0
0.1,5000,crescents,0,0.05163709819316864,8,0.3521556854248047,1.0864605428650975e-06,7.767812348902225e-08,1.0
0.1,5000,crescents,1,0.051344506442546844,8,0.3529644012451172,1.1211377568542957e-06,7.788185030221939e-08,1.0
0.1,5000,crescents,2,0.05200644209980965,8,0.3531672954559326,9.629729902371764e-07,7.874041330069304e-08,1.0
0.1,5000,crescents,3,0.05212579667568207,8,0.35610032081604004,1.0996300261467695e-06,7.938069757074118e-08,1.0
0.1,5000,crescents,4,0.05171949416399002,7,0.3087596893310547,3.4668337320908904e-06,7.84493749961257e-08,1.0
0.01,500,moons,0,0.1404799371957779,103,0.4584236145019531,0.0001158218365162611,1.2316741049289703e-06,1.0
0.01,500,moons,1,0.13685666024684906,101,0.389758825302124,0.00011894176714122295,1.2398231774568558e-06,1.0
0.01,500,moons,2,0.14789794385433197,93,0.3989725112915039,0.00010879058390855789,1.16787850856781e-06,1.0
0.01,500,moons,3,0.14377182722091675,88,0.3134438991546631,0.00010814890265464783,1.1534430086612701e-06,1.0
0.01,500,moons,4,0.136545330286026,108,0.46665525436401367,0.0001247664913535118,1.1259689927101135e-06,1.0
0.01,500,densities,0,0.13703468441963196,65,0.21257829666137695,9.214715100824833e-05,2.5024637579917908e-06,1.0
0.01,500,densities,1,0.1415528953075409,65,0.23912286758422852,0.00011317548342049122,3.5779085010290146e-06,1.0
0.01,500,densities,2,0.1430302858352661,66,0.2776820659637451,8.782884106040001e-05,3.7818681448698044e-06,1.0
0.01,500,densities,3,0.14602425694465637,61,0.19916391372680664,0.00013596517965197563,5.19980676472187e-06,1.0
0.01,500,densities,4,0.13852111995220184,64,0.21023941040039062,0.00017084344290196896,4.0566083043813705e-06,1.0
0.01,500,slopes,0,0.02553481236100197,90,0.37283921241760254,0.0001318145077675581,5.241017788648605e-07,1.0
0.01,500,slopes,1,0.025242526084184647,81,0.26337623596191406,0.00016727019101381302,6.405171006917953e-07,1.0
0.01,500,slopes,2,0.025981783866882324,87,0.33871889114379883,0.00014842464588582516,9.378418326377869e-07,1.0
0.01,500,slopes,3,0.02445279434323311,44,0.15778708457946777,0.00017934408970177174,6.710179150104523e-07,1.0
0.01,500,slopes,4,0.026372062042355537,76,0.2458207607269287,0.00023689796216785908,4.826579242944717e-07,1.0
0.01,500,crescents,0,0.03738616034388542,88,0.34392571449279785,0.00010412558913230896,5.69736585021019e-07,1.0
0.01,500,crescents,1,0.03672531619668007,89,0.34572672843933105,0.0001823629718273878,8.952338248491287e-07,1.0
0.01,500,crescents,2,0.03815867751836777,88,0.2941927909851074,0.00010613515041768551,7.369089871644974e-07,1.0
0.01,500,crescents,3,0.035265982151031494,80,0.2630598545074463,0.00015202700160443783,1.2789387255907059e-06,1.0
0.01,500,crescents,4,0.03665187954902649,85,0.27664875984191895,0.0001398778986185789,4.461035132408142e-07,1.0
0.01,1000,moons,0,0.14344367384910583,95,0.3581686019897461,0.00011314230505377054,1.1441297829151154e-06,1.0
0.01,1000,moons,1,0.13864319026470184,103,0.3849759101867676,0.00011778390035033226,1.178705133497715e-06,1.0
0.01,1000,moons,2,0.13715127110481262,100,0.46000146865844727,0.00010876497253775597,1.1386582627892494e-06,1.0
0.01,1000,moons,3,0.1380876749753952,99,0.3631019592285156,0.00011310260742902756,1.1695083230733871e-06,1.0
0.01,1000,moons,4,0.13596060872077942,103,0.47165799140930176,0.00011683080811053514,1.0775402188301086e-06,1.0
0.01,1000,densities,0,0.1381855010986328,67,0.23050427436828613,8.885934948921204e-05,1.194654032588005e-06,1.0
0.01,1000,densities,1,0.13869677484035492,66,0.22809147834777832,0.00011037196964025497,1.132139004766941e-06,1.0
0.01,1000,densities,2,0.14180108904838562,69,0.3005645275115967,9.408744517713785e-05,1.2217788025736809e-06,1.0
0.01,1000,densities,3,0.14431186020374298,62,0.21473145484924316,0.0001349562080577016,1.4604302123188972e-06,1.0
0.01,1000,densities,4,0.14153477549552917,62,0.21441435813903809,0.00014175253454595804,1.3165408745408058e-06,1.0
0.01,1000,slopes,0,0.025323230773210526,78,0.37449073791503906,0.0001226101303473115,3.0710361897945404e-07,1.0
0.01,1000,slopes,1,0.025490764528512955,76,0.2635042667388916,0.00015703903045505285,3.314344212412834e-07,1.0
0.01,1000,slopes,2,0.025430355221033096,81,0.3027465343475342,0.00017591507639735937,2.889428287744522e-07,1.0
0.01,1000,slopes,3,0.02504272572696209,82,0.33067965507507324,0.000158152193762362,3.1851232051849365e-07,1.0
0.01,1000,slopes,4,0.02465985342860222,79,0.27133607864379883,0.00020232924725860357,3.21422703564167e-07,1.0
0.01,1000,crescents,0,0.03659087419509888,92,0.39825940132141113,9.357393719255924e-05,3.2980460673570633e-07,1.0
0.01,1000,crescents,1,0.03606849163770676,85,0.29027676582336426,0.00016777403652668,3.241002559661865e-07,1.0
0.01,1000,crescents,2,0.0371868759393692,89,0.30579662322998047,0.00010984495747834444,3.708992153406143e-07,1.0
0.01,1000,crescents,3,0.0357934832572937,83,0.3716912269592285,0.00014931755140423775,3.5122502595186234e-07,1.0
0.01,1000,crescents,4,0.035600125789642334,91,0.31035399436950684,0.00014842452947050333,3.637978807091713e-07,1.0
0.01,2000,moons,0,0.13777880370616913,100,0.5598299503326416,0.00011636223644018173,4.864356014877558e-06,1.0
0.01,2000,moons,1,0.13950377702713013,100,0.5571064949035645,0.0001192207564599812,4.312663804739714e-06,1.0
0.01,2000,moons,2,0.14215752482414246,97,0.5387735366821289,0.0001069589052349329,6.20383070781827e-06,1.0
0.01,2000,moons,3,0.13707183301448822,98,0.5435729026794434,0.00010995840420946479,5.57431485503912e-06,1.0
0.01,2000,moons,4,0.13763445615768433,100,0.5639958381652832,0.00011183565948158503,5.905516445636749e-06,1.0
0.01,2000,densities,0,0.14087438583374023,67,0.36571288108825684,8.718384196981788e-05,9.00006853044033e-07,1.0
0.01,2000,densities,1,0.13851036131381989,68,0.3824808597564697,0.00011092540808022022,8.806237019598484e-07,1.0
0.01,2000,densities,2,0.14229901134967804,68,0.37021493911743164,8.942600106820464e-05,9.686918929219246e-07,1.0
0.01,2000,densities,3,0.14047211408615112,63,0.34783315658569336,0.00015100737800821662,9.303330443799496e-07,1.0
0.01,2000,densities,4,0.14178785681724548,62,0.34221363067626953,0.00016030215192586184,9.028008207678795e-07,1.0
0.01,2000,slopes,0,0.025921130552887917,85,0.46590590476989746,0.00013421993935480714,2.468586899340153e-07,1.0
0.01,2000,slopes,1,0.026496579870581627,85,0.46868443489074707,0.00017328973626717925,2.5547342374920845e-07,1.0
0.01,2000,slopes,2,0.0248701311647892,85,0.46997547149658203,0.00017846719129011035,2.4406472221016884e-07,1.0
0.01,2000,slopes,3,0.02468288317322731,82,0.4630563259124756,0.00016534148016944528,2.47324351221323e-07,1.0
0.01,2000,slopes,4,0.02427474781870842,79,0.4311506748199463,0.00021091185044497252,2.446467988193035e-07,1.0
0.01,2000,crescents,0,0.036930717527866364,90,0.4961729049682617,9.985239012166858e-05,3.150780685245991e-07,1.0
0.01,2000,crescents,1,0.03612453117966652,84,0.4561958312988281,0.0001612165942788124,2.9278453439474106e-07,1.0
0.01,2000,crescents,2,0.03682040423154831,87,0.4937565326690674,9.892199886962771e-05,3.0937371775507927e-07,1.0
0.01,2000,crescents,3,0.03617868572473526,86,0.47283172607421875,0.00013759598368778825,3.041350282728672e-07,1.0
0.01,2000,crescents,4,0.036129023879766464,90,0.49138855934143066,0.00016066536772996187,3.2404204830527306e-07,1.0
0.01,5000,moons,0,0.13971784710884094,100,3.632566213607788,0.00011398916831240058,4.019937478005886e-06,1.0
0.01,5000,moons,1,0.13769477605819702,101,3.657456159591675,0.00010452611604705453,3.569948603399098e-06,1.0
0.01,5000,moons,2,0.13977621495723724,99,3.59687876701355,0.00010382723121438175,3.8722355384379625e-06,1.0
0.01,5000,moons,3,0.14068324863910675,96,3.4835219383239746,0.00010868247773032635,3.7612044252455235e-06,1.0
0.01,5000,moons,4,0.13850468397140503,98,3.5583112239837646,0.00010960575309582055,4.494562745094299e-06,1.0
0.01,5000,densities,0,0.14111757278442383,67,2.391341209411621,8.596543921157718e-05,8.34595994092524e-07,1.0
0.01,5000,densities,1,0.1405385583639145,66,2.3581976890563965,0.00012016227992717177,8.341157808899879e-07,1.0
0.01,5000,densities,2,0.14028850197792053,65,2.3464629650115967,9.372712520416826e-05,9.766663424670696e-07,1.0
0.01,5000,densities,3,0.14067649841308594,64,2.287461042404175,0.0001356783468509093,8.372880984097719e-07,1.0
0.01,5000,densities,4,0.14030063152313232,63,2.248957395553589,0.00014749284309800714,8.241768227890134e-07,1.0
0.01,5000,slopes,0,0.02545209228992462,89,3.176009178161621,0.000131236927700229,2.2246968001127243e-07,1.0
0.01,5000,slopes,1,0.024875812232494354,83,2.959223985671997,0.00016062874055933207,2.2043241187930107e-07,1.0
0.01,5000,slopes,2,0.02476288378238678,88,3.1418843269348145,0.0001694920501904562,2.1829328034073114e-07,1.0
0.01,5000,slopes,3,0.02467329241335392,87,3.1054086685180664,0.0001560576492920518,2.2325548343360424e-07,1.0
0.01,5000,slopes,4,0.025230465456843376,82,2.9296672344207764,0.00022116747277323157,2.2236781660467386e-07,1.0
0.01,5000,crescents,0,0.03634350374341011,91,3.228173017501831,0.0001006128586595878,2.9256625566631556e-07,1.0
0.01,5000,crescents,1,0.035842664539813995,86,3.059018135070801,0.00016831146785989404,2.7510395739227533e-07,1.0
0.01,5000,crescents,2,0.0366409607231617,89,3.156196117401123,0.00010505394311621785,2.891174517571926e-07,1.0
0.01,5000,crescents,3,0.03659912943840027,89,3.1703381538391113,0.00012695569603238255,2.8862268663942814e-07,1.0
0.01,5000,crescents,4,0.03632150590419769,86,3.056173324584961,0.00015207230171654373,2.7952773962169886e-07,1.0
0.001,500,moons,0,0.13718122243881226,1882,6.096866846084595,0.004132518544793129,5.912198685109615e-05,1.0
0.001,500,moons,1,0.13354440033435822,1925,6.175502061843872,0.004190863110125065,5.913968198001385e-05,1.0
0.001,500,moons,2,0.14455090463161469,1762,5.750380277633667,0.0038012205623090267,6.23767264187336e-05,1.0
0.001,500,moons,3,0.14040806889533997,1665,5.479206800460815,0.0042402539402246475,5.9516169130802155e-05,1.0
0.001,500,moons,4,0.13325965404510498,1980,6.42919659614563,0.004110199864953756,6.185891106724739e-05,1.0
0.001,500,densities,0,0.13325870037078857,1389,4.180461168289185,0.0041441889479756355,8.53794626891613e-05,1.0
0.001,500,densities,1,0.13772323727607727,1335,3.9282538890838623,0.005631524603813887,7.388531230390072e-05,1.0
0.001,500,densities,2,0.13924919068813324,1418,4.3185296058654785,0.004275692161172628,9.351689368486404e-05,1.0
0.001,500,densities,3,0.14217442274093628,1237,3.48018479347229,0.0066147297620773315,8.756318129599094e-05,1.0
0.001,500,densities,4,0.13466322422027588,1256,3.8450844287872314,0.008132021874189377,8.544791489839554e-05,1.0
0.001,500,slopes,0,0.021817248314619064,1570,4.560422658920288,0.0059472182765603065,2.862652763724327e-05,1.0
0.001,500,slopes,1,0.02153193950653076,1409,4.283967733383179,0.006880465894937515,2.6943162083625793e-05,1.0
0.001,500,slopes,2,0.022234927862882614,1673,4.7484869956970215,0.006097609642893076,2.6504043489694595e-05,1.0
0.001,500,slopes,3,0.020728137344121933,695,2.0775935649871826,0.006154622882604599,2.493150532245636e-05,1.0
0.001,500,slopes,4,0.022709030658006668,1106,3.3873720169067383,0.009852701798081398,2.1222513169050217e-05,1.0
0.001,500,crescents,0,0.0336628220975399,1743,5.079845666885376,0.004485107958316803,2.6521505787968636e-05,1.0
0.001,500,crescents,1,0.03299051150679588,1654,4.7284324169158936,0.005785049870610237,2.9465416446328163e-05,1.0
0.001,500,crescents,2,0.03441963344812393,1645,4.985288619995117,0.005593474954366684,2.940930426120758e-05,1.0
0.001,500,crescents,3,0.03159318491816521,1434,4.143844127655029,0.005973083898425102,3.8185156881809235e-05,1.0
0.001,500,crescents,4,0.03292085975408554,1470,4.421386241912842,0.005296483635902405,2.5242101401090622e-05,1.0
0.001,1000,moons,0,0.1400979459285736,1842,5.689936876296997,0.004274232778698206,6.684637628495693e-05,1.0
0.001,1000,moons,1,0.13529479503631592,2073,6.344019889831543,0.004370733164250851,6.520538590848446e-05,1.0
0.001,1000,moons,2,0.13380655646324158,1900,5.9803431034088135,0.003917008638381958,6.588723044842482e-05,1.0
0.001,1000,moons,3,0.13473249971866608,1952,5.891429901123047,0.004392164759337902,6.495078559964895e-05,1.0
0.001,1000,moons,4,0.13261672854423523,1970,6.082656621932983,0.0044310130178928375,6.511027459055185e-05,1.0
0.001,1000,densities,0,0.13434730470180511,1465,4.518582344055176,0.004442752338945866,5.703931674361229e-05,1.0
0.001,1000,densities,1,0.13485187292099,1435,4.350214004516602,0.005575246177613735,5.694199353456497e-05,1.0
0.001,1000,densities,2,0.137985497713089,1575,4.870374441146851,0.004635452292859554,6.010604556649923e-05,1.0
0.001,1000,densities,3,0.14040736854076385,1335,4.122391939163208,0.00689459964632988,6.184342782944441e-05,1.0
0.001,1000,densities,4,0.13764405250549316,1326,4.2268226146698,0.008244698867201805,5.594163667410612e-05,1.0
0.001,1000,slopes,0,0.021597109735012054,1361,3.6594655513763428,0.006273231469094753,0.00020238955039530993,1.0
0.001,1000,slopes,1,0.02177034318447113,1310,3.975372076034546,0.00719788670539856,1.3182754628360271e-05,1.0
0.001,1000,slopes,2,0.021721910685300827,1422,3.997955322265625,0.009416358545422554,0.000210345140658319,1.0
0.001,1000,slopes,3,0.021324340254068375,1486,4.214545488357544,0.007245962508022785,0.0002199017908424139,1.0
0.001,1000,slopes,4,0.020896049216389656,1316,4.166215419769287,0.010336067527532578,1.3109296560287476e-05,1.0
0.001,1000,crescents,0,0.03286848962306976,1860,5.074720621109009,0.004794778767973185,0.00021493725944310427,1.0
0.001,1000,crescents,1,0.03231894597411156,1548,4.3435423374176025,0.00819416344165802,0.00020398059859871864,1.0
0.001,1000,crescents,2,0.03341302648186684,1840,5.11404013633728,0.005694640800356865,0.00020415754988789558,1.0
0.001,1000,crescents,3,0.032026756554841995,1651,4.523618221282959,0.006390441209077835,0.00018356123473495245,1.0
0.001,1000,crescents,4,0.03185473009943962,1858,5.30247950553894,0.006627663038671017,0.0002178768627345562,1.0
0.001,2000,moons,0,0.1344151496887207,2000,9.024996042251587,0.004398250952363014,6.193510489538312e-05,1.0
0.001,2000,moons,1,0.13613557815551758,2036,9.186387538909912,0.004536499734967947,6.167177343741059e-05,1.0
0.001,2000,moons,2,0.13880863785743713,1940,8.784018516540527,0.004372903145849705,6.363156717270613e-05,1.0
0.001,2000,moons,3,0.13369855284690857,1959,8.877453565597534,0.004361723084002733,6.0001853853464127e-05,1.0
0.001,2000,moons,4,0.1342669427394867,2007,9.107824563980103,0.004401521757245064,5.9478043112903833e-05,1.0
0.001,2000,densities,0,0.1370188295841217,1553,6.253064155578613,0.00473623163998127,9.511224925518036e-05,1.0
0.001,2000,densities,1,0.13464698195457458,1521,6.163491725921631,0.005934577900916338,9.243260137736797e-05,1.0
0.001,2000,densities,2,0.13846462965011597,1599,6.463469505310059,0.005027216859161854,0.00010361004387959838,1.0
0.001,2000,densities,3,0.13654199242591858,1409,5.68070125579834,0.00780830904841423,0.00010797486174851656,1.0
0.001,2000,densities,4,0.1378484070301056,1384,5.592389822006226,0.00866689346730709,0.0001009360421448946,1.0
0.001,2000,slopes,0,0.022199410945177078,1654,6.5673229694366455,0.006731392350047827,2.52955942414701e-05,1.0
0.001,2000,slopes,1,0.022759731858968735,1625,6.461539030075073,0.00827748142182827,3.227352863177657e-05,1.0
0.001,2000,slopes,2,0.02109876461327076,1650,6.562987327575684,0.009535097517073154,2.9454240575432777e-05,1.0
0.001,2000,slopes,3,0.020928876474499702,1515,6.006013870239258,0.008106706663966179,2.6541179977357388e-05,1.0
0.001,2000,slopes,4,0.020516639575362206,1338,5.31815505027771,0.011731276288628578,2.778013003990054e-05,1.0
0.001,2000,crescents,0,0.03315486013889313,2071,8.190509796142578,0.005523937288671732,3.12532065436244e-05,1.0
0.001,2000,crescents,1,0.032345961779356,1726,6.849006414413452,0.009010549634695053,3.1266361474990845e-05,1.0
0.001,2000,crescents,2,0.03302397578954697,1917,7.582451105117798,0.005708877928555012,3.2321433536708355e-05,1.0
0.001,2000,crescents,3,0.03236756473779678,1911,7.539180040359497,0.007195981219410896,2.915982622653246e-05,1.0
0.001,2000,crescents,4,0.0323575958609581,1900,7.56842041015625,0.007064295466989279,3.183574881404638e-05,1.0
0.001,5000,moons,0,0.13635730743408203,2041,54.06293487548828,0.004546355456113815,0.00010071824362967163,1.0
0.001,5000,moons,1,0.13432219624519348,2044,54.0040819644928,0.004496443085372448,9.396356472279876e-05,1.0
0.001,5000,moons,2,0.13641446828842163,2032,53.765833377838135,0.004436039831489325,0.00010038848267868161,1.0
0.001,5000,moons,3,0.13730773329734802,1967,52.08559823036194,0.004468897357583046,9.604005026631057e-05,1.0
0.001,5000,moons,4,0.13513720035552979,2006,53.03387951850891,0.0045502628199756145,0.00010219321120530367,1.0
0.001,5000,densities,0,0.13726164400577545,1601,41.24801325798035,0.004749098792672157,6.251804006751627e-05,1.0
0.001,5000,densities,1,0.1366599053144455,1556,40.05577731132507,0.006121736951172352,6.219116039574146e-05,1.0
0.001,5000,densities,2,0.13640333712100983,1470,37.37792420387268,0.00554879754781723,8.154851093422621e-05,1.0
0.001,5000,densities,3,0.13672834634780884,1463,37.662907123565674,0.008017105981707573,6.09405105933547e-05,1.0
0.001,5000,densities,4,0.13633616268634796,1432,36.86006760597229,0.009286810643970966,6.281111564021558e-05,1.0
0.001,5000,slopes,0,0.021686475723981857,1920,44.84472179412842,0.0071997069753706455,0.0002676122821867466,1.0
0.001,5000,slopes,1,0.021139752119779587,1566,35.88451957702637,0.008678408339619637,0.0002773551968857646,1.0
0.001,5000,slopes,2,0.02097819745540619,1855,45.60879683494568,0.009290723130106926,1.5140874893404543e-05,1.0
0.001,5000,slopes,3,0.020908640697598457,1781,40.35502624511719,0.008371056988835335,0.0002768392441794276,1.0
0.001,5000,slopes,4,0.02147635817527771,1448,34.19822382926941,0.013002878054976463,0.00028527158428914845,1.0
0.001,5000,crescents,0,0.03254725784063339,2233,50.18123507499695,0.005498481448739767,0.0002461461699567735,1.0
0.001,5000,crescents,1,0.032029107213020325,1930,43.4322509765625,0.009737193584442139,0.00024765546550042927,1.0
0.001,5000,crescents,2,0.03283858299255371,2158,48.41523098945618,0.006388762034475803,0.00025883776834234595,1.0
0.001,5000,crescents,3,0.032804474234580994,2109,47.64161515235901,0.006674462929368019,0.0002501418930478394,1.0
0.001,5000,crescents,4,0.032514963299036026,2015,45.419609785079956,0.008236272260546684,0.0002492122002877295,1.0
0.0001,500,moons,0,0.13276591897010803,21121,57.548060178756714,0.10747931897640228,0.0015706042759120464,1.0
0.0001,500,moons,1,0.12929043173789978,18747,51.91964244842529,0.11245360225439072,0.0014313620049506426,1.0
0.0001,500,moons,2,0.1408049762248993,19846,54.32225966453552,0.09667269140481949,0.0014956905506551266,1.0
0.0001,500,moons,3,0.13659758865833282,18567,51.492666482925415,0.10390666127204895,0.0015169307589530945,1.0
0.0001,500,moons,4,0.12899254262447357,19824,53.67788791656494,0.11695197224617004,0.0014643131289631128,1.0
0.0001,500,densities,0,0.13052766025066376,12567,32.64213562011719,0.09299400448799133,0.0013404896017163992,1.0
0.0001,500,densities,1,0.13410967588424683,11549,30.982715845108032,0.11136803030967712,0.0012646764516830444,1.0
0.0001,500,densities,2,0.13647545874118805,12680,33.063700437545776,0.09452714025974274,0.0013245672453194857,1.0
0.0001,500,densities,3,0.13735733926296234,9651,26.705601930618286,0.16639842092990875,0.001311630941927433,1.0
0.0001,500,densities,4,0.12940967082977295,8881,23.909900426864624,0.18757064640522003,0.0013371875975281,1.0
0.0001,500,slopes,0,0.019749179482460022,6047,16.11701273918152,0.12447559088468552,0.0003129672259092331,1.0
0.0001,500,slopes,1,0.019811049103736877,6540,16.921537399291992,0.09690900146961212,0.0002916597295552492,1.0
0.0001,500,slopes,2,0.020347921177744865,6422,16.74689245223999,0.15410512685775757,0.0002982858568429947,1.0
0.0001,500,slopes,3,0.018307454884052277,5391,13.931486129760742,0.10758554935455322,0.0002832722384482622,1.0
0.0001,500,slopes,4,0.020845070481300354,6241,16.19094967842102,0.09849481284618378,0.00029316102154552937,1.0
0.0001,500,crescents,0,0.0329776406288147,9371,23.796590328216553,0.09724539518356323,0.00040190364234149456,1.0
0.0001,500,crescents,1,0.03212976083159447,7175,18.197885036468506,0.13847246766090393,0.0003509658854454756,1.0
0.0001,500,crescents,2,0.03323127329349518,8554,21.86143732070923,0.1327800750732422,0.0003809418994933367,1.0
0.0001,500,crescents,3,0.03138687461614609,7038,17.7640061378479,0.11625463515520096,0.000390081200748682,1.0
0.0001,500,crescents,4,0.03217191621661186,8516,21.68749237060547,0.10312371701002121,0.00037552532739937305,1.0
0.0001,1000,moons,0,0.13512161374092102,22768,61.088139295578,0.13524124026298523,0.002102738246321678,1.0
0.0001,1000,moons,1,0.1302911639213562,23382,62.94030451774597,0.13671238720417023,0.002134037669748068,1.0
0.0001,1000,moons,2,0.1286698579788208,23682,63.64428734779358,0.13468554615974426,0.0022141062654554844,1.0
0.0001,1000,moons,3,0.129501074552536,22535,59.601200103759766,0.13999661803245544,0.0021264636889100075,1.0
0.0001,1000,moons,4,0.12693750858306885,23029,60.93749475479126,0.14428535103797913,0.002200076589360833,1.0
0.0001,1000,densities,0,0.13041462004184723,14957,36.95626878738403,0.12907178699970245,0.00188924721442163,1.0
0.0001,1000,densities,1,0.12995992600917816,13201,32.70717811584473,0.1648901402950287,0.0019153680186718702,1.0
0.0001,1000,densities,2,0.13308069109916687,14641,36.99673414230347,0.15127426385879517,0.0019563701935112476,1.0
0.0001,1000,densities,3,0.13351887464523315,10819,27.966213941574097,0.21538680791854858,0.0019175191409885883,1.0
0.0001,1000,densities,4,0.13054466247558594,10050,25.45508885383606,0.24099642038345337,0.0018787746084854007,1.0
0.0001,1000,slopes,0,0.01795341819524765,6388,15.690249681472778,0.16781729459762573,0.0006166925886645913,1.0
0.0001,1000,slopes,1,0.017708227038383484,6005,14.9870126247406,0.17984652519226074,0.0005850405432283878,1.0
0.0001,1000,slopes,2,0.01929805427789688,7302,17.8606173992157,0.12549930810928345,0.0006293586920946836,1.0
0.0001,1000,slopes,3,0.018497949466109276,6794,16.684592485427856,0.14019128680229187,0.0006087580695748329,1.0
0.0001,1000,slopes,4,0.018486514687538147,7965,19.509787797927856,0.12418082356452942,0.00062020611949265,1.0
0.0001,1000,crescents,0,0.03224539756774902,9863,23.6439049243927,0.12514469027519226,0.0007425164803862572,1.0
0.0001,1000,crescents,1,0.031926579773426056,5817,14.141785383224487,0.19794948399066925,0.0006901753367856145,1.0
0.0001,1000,crescents,2,0.03223802521824837,7467,18.157044410705566,0.2129485011100769,0.0007884480291977525,1.0
0.0001,1000,crescents,3,0.03134743124246597,8595,20.784851551055908,0.16047543287277222,0.0006928551010787487,1.0
0.0001,1000,crescents,4,0.031087692826986313,8813,21.284412622451782,0.15797695517539978,0.0006890557706356049,1.0
0.0001,2000,moons,0,0.1277037262916565,26356,94.7014467716217,0.17359602451324463,0.0021566988434642553,1.0
0.0001,2000,moons,1,0.12954497337341309,25187,90.62308096885681,0.17977038025856018,0.002216327004134655,1.0
0.0001,2000,moons,2,0.1323907971382141,26663,95.97653460502625,0.17206433415412903,0.002247069962322712,1.0
0.0001,2000,moons,3,0.1266719102859497,25524,91.58396506309509,0.17822377383708954,0.002200254937633872,1.0
0.0001,2000,moons,4,0.12734782695770264,25970,93.30951642990112,0.1799057573080063,0.0022397078573703766,1.0
0.0001,2000,densities,0,0.13191503286361694,17495,58.36176943778992,0.1676129847764969,0.0029977350495755672,1.0
0.0001,2000,densities,1,0.12861955165863037,15429,52.128000259399414,0.20315255224704742,0.003204801119863987,1.0
0.0001,2000,densities,2,0.1323138326406479,16094,54.76367449760437,0.1972842663526535,0.003192981705069542,1.0
0.0001,2000,densities,3,0.1271524429321289,11661,41.55975008010864,0.2990792691707611,0.0031234987545758486,1.0
0.0001,2000,densities,4,0.12812094390392303,11126,39.696784257888794,0.3120056688785553,0.002163525437936187,1.0
0.0001,2000,slopes,0,0.01755509153008461,7487,24.28061580657959,0.20970693230628967,0.0015201978385448456,1.0
0.0001,2000,slopes,1,0.01857413351535797,8048,25.99224591255188,0.19227491319179535,0.001579033094458282,1.0
0.0001,2000,slopes,2,0.017697716131806374,8552,27.320483684539795,0.1692197322845459,0.0015310407616198063,1.0
0.0001,2000,slopes,3,0.017179183661937714,7919,25.42587661743164,0.17466610670089722,0.0015552628319710493,1.0
0.0001,2000,slopes,4,0.016964972019195557,8626,27.496347665786743,0.1658785492181778,0.0014512196648865938,1.0
0.0001,2000,crescents,0,0.032274581491947174,12491,38.22478199005127,0.15736398100852966,0.0015850299969315529,1.0
0.0001,2000,crescents,1,0.03183626011013985,5824,18.395142555236816,0.24859824776649475,0.0017260953318327665,1.0
0.0001,2000,crescents,2,0.03186328709125519,7373,23.472357988357544,0.2594921588897705,0.0016810542438179255,1.0
0.0001,2000,crescents,3,0.03134286403656006,9714,29.935644388198853,0.19804292917251587,0.0015343467239290476,1.0
0.0001,2000,crescents,4,0.03167033568024635,8942,27.740532875061035,0.19832588732242584,0.0016130621079355478,1.0
0.0001,5000,moons,0,0.12754131853580475,32383,633.7047872543335,0.22634321451187134,0.0028733201324939728,1.0
0.0001,5000,moons,1,0.1253080517053604,30157,597.767003774643,0.232221782207489,0.0028926944360136986,1.0
0.0001,5000,moons,2,0.12791404128074646,32373,634.0626466274261,0.2214571088552475,0.0028648898005485535,1.0
0.0001,5000,moons,3,0.12820976972579956,31156,611.454479932785,0.2325446605682373,0.0028439320158213377,1.0
0.0001,5000,moons,4,0.1258263885974884,29617,584.2056937217712,0.24113456904888153,0.0029393290169537067,1.0
0.0001,5000,densities,0,0.13009324669837952,20026,346.8235101699829,0.2302221953868866,0.004183046519756317,1.0
0.0001,5000,densities,1,0.12808555364608765,17366,306.2376868724823,0.2754465937614441,0.004111870191991329,1.0
0.0001,5000,densities,2,0.12895959615707397,22317,365.30322217941284,0.17026394605636597,0.004179041367024183,1.0
0.0001,5000,densities,3,0.1242409273982048,13188,243.31880021095276,0.37529581785202026,0.004390467423945665,1.0
0.0001,5000,densities,4,0.12185640633106232,11396,215.93412804603577,0.4236131012439728,0.004602811764925718,1.0
0.0001,5000,slopes,0,0.015151994302868843,8439,143.31952166557312,0.29951417446136475,0.0017095140647143126,1.0
0.0001,5000,slopes,1,0.01408604346215725,7583,129.46472334861755,0.3273445963859558,0.0017367145046591759,1.0
0.0001,5000,slopes,2,0.016210433095693588,10004,166.6386616230011,0.2327333390712738,0.0017272988334298134,1.0
0.0001,5000,slopes,3,0.015740064904093742,9634,160.81024384498596,0.24159583449363708,0.001655098400078714,1.0
0.0001,5000,slopes,4,0.016414521262049675,9972,166.29023003578186,0.2331094741821289,0.0017277345759794116,1.0
0.0001,5000,crescents,0,0.03156691789627075,11755,187.60020780563354,0.2261582612991333,0.001931830309331417,1.0
0.0001,5000,crescents,1,0.03135012835264206,6634,109.11399722099304,0.29223984479904175,0.0018573215929791331,1.0
0.0001,5000,crescents,2,0.031867191195487976,7123,117.57567477226257,0.30936044454574585,0.0019060440827161074,1.0
0.0001,5000,crescents,3,0.03189549222588539,9116,146.96152138710022,0.2685966491699219,0.0019642284605652094,1.0
0.0001,5000,crescents,4,0.031783170998096466,7877,128.13869786262512,0.2886095643043518,0.0018983195768669248,1.0
1e-05,500,moons,0,0.09689360857009888,34426,108.82385778427124,0.9389023780822754,0.015003997832536697,1.0
1e-05,500,moons,1,0.08893319219350815,21466,71.96426010131836,1.1263320446014404,0.012937650084495544,1.0
1e-05,500,moons,2,0.10513243824243546,43770,140.28959846496582,0.8639528751373291,0.013356898911297321,1.0
1e-05,500,moons,3,0.08367517590522766,19266,65.54995346069336,1.2421592473983765,0.013214653357863426,1.0
1e-05,500,moons,4,0.0777997374534607,16045,55.509764432907104,1.303497552871704,0.014241180382668972,1.0
1e-05,500,densities,0,0.10583082586526871,18314,57.21115183830261,0.7700527906417847,0.01239353884011507,1.0
1e-05,500,densities,1,0.10055014491081238,13466,42.96797966957092,0.9716142416000366,0.010475778952240944,1.0
1e-05,500,densities,2,0.10416535288095474,15628,49.92640042304993,0.9656836986541748,0.01111605204641819,1.0
1e-05,500,densities,3,0.09742619842290878,7308,25.640729904174805,1.2368788719177246,0.01118144579231739,1.0
1e-05,500,densities,4,0.09422466158866882,8198,27.702014446258545,1.1658658981323242,0.010479103773832321,1.0
1e-05,500,slopes,0,0.002970914589241147,2379,8.035495042800903,1.1531548500061035,0.0003876686096191406,1.0
1e-05,500,slopes,1,0.004523436538875103,5555,17.367703676223755,0.9795475006103516,0.000670348759740591,1.0
1e-05,500,slopes,2,0.005551987327635288,7533,23.196741819381714,0.9324237704277039,0.0009320154786109924,1.0
1e-05,500,slopes,3,0.004689055494964123,5649,17.15576672554016,0.9064275026321411,0.0006647142581641674,1.0
1e-05,500,slopes,4,0.0063827140256762505,7440,22.832510471343994,0.8796834945678711,0.000917455879971385,1.0
1e-05,500,crescents,0,0.02856098860502243,5614,17.17238187789917,0.6940643191337585,0.003330462845042348,1.0
1e-05,500,crescents,1,0.025039780884981155,2541,8.35549521446228,0.9339252710342407,0.0028430907987058163,1.0
1e-05,500,crescents,2,0.026765882968902588,3542,11.378012657165527,0.8553119897842407,0.00344353006221354,1.0
1e-05,500,crescents,3,0.023357655853033066,2496,8.164117336273193,0.9129347801208496,0.002617956604808569,1.0
1e-05,500,crescents,4,0.026657339185476303,3687,11.734211444854736,0.8410723209381104,0.0029638458508998156,1.0
1e-05,1000,moons,0,0.09199374914169312,35082,111.91388940811157,1.1301546096801758,0.01920318230986595,1.0
1e-05,1000,moons,1,0.07850812375545502,20373,67.36543107032776,1.3411026000976562,0.0169106125831604,1.0
1e-05,1000,moons,2,0.0867583230137825,34105,106.21981930732727,1.1372663974761963,0.018989067524671555,1.0
1e-05,1000,moons,3,0.08045531809329987,22179,72.43981862068176,1.3147979974746704,0.016506537795066833,1.0
1e-05,1000,moons,4,0.07484839856624603,18696,61.45904302597046,1.3594651222229004,0.017552699893712997,1.0
1e-05,1000,densities,0,0.0942012369632721,13414,41.9601948261261,1.1239374876022339,0.017770349979400635,1.0
1e-05,1000,densities,1,0.09451723098754883,11140,34.98651385307312,1.1373543739318848,0.018387142568826675,1.0
1e-05,1000,densities,2,0.09648528695106506,14642,45.89834403991699,1.1139373779296875,0.01924147643148899,1.0
1e-05,1000,densities,3,0.08937601000070572,6553,22.308867931365967,1.4290075302124023,0.01849287748336792,1.0
1e-05,1000,densities,4,0.08833645284175873,7219,24.63737463951111,1.3998603820800781,0.018413761630654335,1.0
1e-05,1000,slopes,0,0.00219924608245492,2239,7.45383095741272,1.2087795734405518,0.0005763205699622631,1.0
1e-05,1000,slopes,1,0.0021205064840614796,2398,7.480352163314819,1.2280120849609375,0.0004783330950886011,1.0
1e-05,1000,slopes,2,0.0036814913619309664,5131,15.379924297332764,1.0511574745178223,0.0006011592922732234,1.0
1e-05,1000,slopes,3,0.003970966208726168,6444,19.441288948059082,1.0251293182373047,0.0007650599582120776,1.0
1e-05,1000,slopes,4,0.0032277863938361406,5185,15.710922002792358,1.0606985092163086,0.0005857843207195401,1.0
1e-05,1000,crescents,0,0.027038734406232834,5419,16.015531063079834,0.780167818069458,0.004650524817407131,1.0
1e-05,1000,crescents,1,0.020993908867239952,1975,6.6142354011535645,1.2033685445785522,0.003881607437506318,1.0
1e-05,1000,crescents,2,0.023683864623308182,2411,7.941003322601318,1.0952425003051758,0.004254850558936596,1.0
1e-05,1000,crescents,3,0.023746361956000328,3805,12.021018505096436,0.9251350164413452,0.004444377962499857,1.0
1e-05,1000,crescents,4,0.022975850850343704,2861,9.231085300445557,1.0231539011001587,0.004332276061177254,1.0
1e-05,2000,moons,0,0.07799767702817917,30366,137.43080067634583,1.3144900798797607,0.021406959742307663,1.0
1e-05,2000,moons,1,0.07382296025753021,17135,83.03992414474487,1.5063536167144775,0.02093639224767685,1.0
1e-05,2000,moons,2,0.07969336956739426,31966,145.15739965438843,1.3285993337631226,0.020428981631994247,1.0
1e-05,2000,moons,3,0.06914371997117996,16522,79.14785742759705,1.5103344917297363,0.018862731754779816,1.0
1e-05,2000,moons,4,0.0707845389842987,17316,82.88317275047302,1.472617506980896,0.019502796232700348,1.0
1e-05,2000,densities,0,0.08756441622972488,10143,46.53206944465637,1.3483823537826538,0.019129538908600807,1.0
1e-05,2000,densities,1,0.08724819123744965,9851,44.52984118461609,1.3119341135025024,0.016822224482893944,1.0
1e-05,2000,densities,2,0.09151025116443634,13734,61.21399283409119,1.2773298025131226,0.018098674714565277,1.0
1e-05,2000,densities,3,0.08094184845685959,4176,20.767563581466675,1.553477168083191,0.016948029398918152,1.0
1e-05,2000,densities,4,0.08482284843921661,6367,30.09743070602417,1.4936408996582031,0.016865858808159828,1.0
1e-05,2000,slopes,0,0.001209232839755714,1712,7.843808650970459,1.3427011966705322,0.00037254951894283295,1.0
1e-05,2000,slopes,1,0.00204036058858037,2682,11.873340606689453,1.2818800210952759,0.0009789762552827597,1.0
1e-05,2000,slopes,2,0.0020734197460114956,3313,14.324646949768066,1.218890905380249,0.0007587698637507856,1.0
1e-05,2000,slopes,3,0.001817510463297367,3298,14.109558343887329,1.2399556636810303,0.0007277186959981918,1.0
1e-05,2000,slopes,4,0.0016091634752228856,3128,13.80887508392334,1.2241218090057373,0.0009214868186973035,1.0
1e-05,2000,crescents,0,0.021623404696583748,3246,14.986950159072876,1.1538366079330444,0.005761431530117989,1.0
1e-05,2000,crescents,1,0.02018333226442337,2134,10.284822940826416,1.2757552862167358,0.005842889193445444,1.0
1e-05,2000,crescents,2,0.021366789937019348,3049,14.42290186882019,1.2229382991790771,0.005820869468152523,1.0
1e-05,2000,crescents,3,0.020029086619615555,2362,11.10872483253479,1.256113052368164,0.005741460248827934,1.0
1e-05,2000,crescents,4,0.022094476968050003,3360,15.153779983520508,1.1276406049728394,0.006050907075405121,1.0
1e-05,5000,moons,0,0.05886458978056908,2,0.024700164794921875,1.8080360889434814,0.18709984421730042,1.0
1e-05,5000,moons,1,0.05859597772359848,2,0.024745702743530273,1.8103153705596924,0.18693137168884277,1.0
1e-05,5000,moons,2,0.05784934014081955,2,0.024811983108520508,1.8036704063415527,0.18608927726745605,1.0
1e-05,5000,moons,3,0.057693202048540115,2,0.024825334548950195,1.8103902339935303,0.185495525598526,1.0
1e-05,5000,moons,4,0.059446338564157486,2,0.024664878845214844,1.8146641254425049,0.19254659116268158,1.0
1e-05,5000,densities,0,0.07924153655767441,2,0.024716615676879883,1.820411205291748,0.18473580479621887,1.0
1e-05,5000,densities,1,0.08081518113613129,2,0.024728775024414062,1.825549840927124,0.1868397295475006,1.0
1e-05,5000,densities,2,0.07447202503681183,2,0.024823427200317383,1.8252414464950562,0.1999778151512146,1.0
1e-05,5000,densities,3,0.07999935746192932,2,0.024727821350097656,1.8153725862503052,0.18804511427879333,1.0
1e-05,5000,densities,4,0.08170762658119202,2,0.024739742279052734,1.8254989385604858,0.18918612599372864,1.0
1e-05,5000,slopes,0,0.0020221977028995752,2,0.0314486026763916,1.4566049575805664,0.1332845836877823,1.0
1e-05,5000,slopes,1,0.002044231165200472,2,0.0435175895690918,1.4488202333450317,0.13338078558444977,1.0
1e-05,5000,slopes,2,0.001902449526824057,2,0.03151965141296387,1.4570136070251465,0.13216358423233032,1.0
1e-05,5000,slopes,3,0.0019771354272961617,2,0.031464576721191406,1.4496994018554688,0.13158725202083588,1.0
1e-05,5000,slopes,4,0.001983832800760865,2,0.03149771690368652,1.4556243419647217,0.13252370059490204,1.0
1e-05,5000,crescents,0,0.015123486518859863,2,0.024723529815673828,1.7892578840255737,0.17072370648384094,1.0
1e-05,5000,crescents,1,0.01559727918356657,2,0.024738550186157227,1.7948039770126343,0.17168954014778137,1.0
1e-05,5000,crescents,2,0.017720725387334824,2223,61.55807065963745,1.4902818202972412,0.010096491314470768,1.0
1e-05,5000,crescents,3,0.018734291195869446,2861,74.55410885810852,1.4014447927474976,0.009680181741714478,1.0
1e-05,5000,crescents,4,0.01810905709862709,2763,71.51562833786011,1.4442753791809082,0.009517201222479343,1.0
1e-06,500,moons,0,0.0647304505109787,3673,15.073116540908813,1.8144328594207764,0.09813760966062546,1.0
1e-06,500,moons,1,0.05753586068749428,1601,6.906230688095093,1.8458350896835327,0.10837101191282272,1.0
1e-06,500,moons,2,0.05803252011537552,6649,27.209768056869507,1.7708165645599365,0.07879412919282913,1.0
1e-06,500,moons,3,0.0601799301803112,923,3.9813878536224365,1.8529465198516846,0.09083191305398941,1.0
1e-06,500,moons,4,0.05955147370696068,2259,9.261549472808838,1.8467433452606201,0.12214121222496033,1.0
1e-06,500,densities,0,0.07142649590969086,2,0.006771564483642578,1.921056866645813,0.1177273690700531,1.0
1e-06,500,densities,1,0.06822527945041656,992,3.783970355987549,1.78145170211792,0.09241040050983429,1.0
1e-06,500,densities,2,0.07382801920175552,2,0.007974386215209961,1.9408318996429443,0.11968943476676941,1.0
1e-06,500,densities,3,0.07642882317304611,2636,10.654685974121094,1.8116101026535034,0.11022493243217468,1.0
1e-06,500,densities,4,0.07447393983602524,937,4.008913993835449,1.8726086616516113,0.11376002430915833,1.0
1e-06,500,slopes,0,0.0007760087610222399,2,0.0065648555755615234,1.5085947513580322,0.00045762816444039345,1.0
1e-06,500,slopes,1,0.0007295135874301195,2,0.006415128707885742,1.5056896209716797,0.0004413430579006672,1.0
1e-06,500,slopes,2,0.0007302237208932638,2,0.006707906723022461,1.5239307880401611,0.0005495392251759768,1.0
1e-06,500,slopes,3,0.0005896745715290308,2,0.006392002105712891,1.4823006391525269,0.0002945507876574993,1.0
1e-06,500,slopes,4,0.0009261338273063302,2,0.006678104400634766,1.532834768295288,0.0005432723555713892,1.0
1e-06,500,crescents,0,0.017782002687454224,2,0.006950855255126953,1.7574372291564941,0.025266967713832855,1.0
1e-06,500,crescents,1,0.01754598692059517,2,0.006890535354614258,1.7768588066101074,0.024035215377807617,1.0
1e-06,500,crescents,2,0.017284829169511795,2,0.006827116012573242,1.7746511697769165,0.022090401500463486,1.0
1e-06,500,crescents,3,0.015571949072182178,2,0.0063076019287109375,1.7636892795562744,0.02043777145445347,1.0
1e-06,500,crescents,4,0.01698082499206066,2,0.00646519660949707,1.7612046003341675,0.025089744478464127,1.0
1e-06,1000,moons,0,0.06857535243034363,909,3.722625732421875,1.992175817489624,0.10057174414396286,1.0
1e-06,1000,moons,1,0.05788028612732887,2,0.00720667839050293,1.9813761711120605,0.03729978948831558,1.0
1e-06,1000,moons,2,0.07018484175205231,1913,8.13603949546814,1.9682049751281738,0.11036089062690735,1.0
1e-06,1000,moons,3,0.06053020805120468,1485,6.288172960281372,1.8768023252487183,0.025119900703430176,1.0
1e-06,1000,moons,4,0.05874299257993698,1472,6.458816766738892,1.885385513305664,0.027868226170539856,1.0
1e-06,1000,densities,0,0.07431821525096893,2,0.006801605224609375,1.9809379577636719,0.038678620010614395,1.0
1e-06,1000,densities,1,0.0740872174501419,398,1.6249239444732666,1.931748867034912,0.04015263170003891,1.0
1e-06,1000,densities,2,0.07748444378376007,2,0.011261940002441406,1.9879651069641113,0.04225346818566322,1.0
1e-06,1000,densities,3,0.07570137083530426,708,2.935365676879883,1.9349126815795898,0.0323202982544899,1.0
1e-06,1000,densities,4,0.0742696225643158,569,2.25982403755188,1.9335570335388184,0.04721817001700401,1.0
1e-06,1000,slopes,0,0.0004933623713441193,2,0.00640869140625,1.5342395305633545,0.00043602450750768185,1.0
1e-06,1000,slopes,1,0.00044764240738004446,2,0.006229877471923828,1.5285065174102783,0.00036045757587999105,1.0
1e-06,1000,slopes,2,0.0004539900692179799,2,0.006510496139526367,1.5318869352340698,0.00037398317363113165,1.0
1e-06,1000,slopes,3,0.00048749055713415146,2,0.006521940231323242,1.533543348312378,0.0004620783729478717,1.0
1e-06,1000,slopes,4,0.00037371422513388097,2,0.006562948226928711,1.5277000665664673,0.000344462925568223,1.0
1e-06,1000,crescents,0,0.016616761684417725,2,0.006678342819213867,1.8538517951965332,0.01589275896549225,1.0
1e-06,1000,crescents,1,0.01565621607005596,2,0.00670313835144043,1.8698114156723022,0.016758255660533905,1.0
1e-06,1000,crescents,2,0.01770501211285591,2,0.006628513336181641,1.8675158023834229,0.016899991780519485,1.0
1e-06,1000,crescents,3,0.014992138370871544,2,0.006639003753662109,1.8698397874832153,0.01506866980344057,1.0
1e-06,1000,crescents,4,0.015689916908740997,2,0.006667613983154297,1.892836332321167,0.016457725316286087,1.0
1e-06,2000,moons,0,0.05342194065451622,3530,21.661254167556763,1.878798246383667,0.16590885818004608,1.0
1e-06,2000,moons,1,0.055227722972631454,2,0.010919570922851562,1.9585140943527222,0.15768690407276154,1.0
1e-06,2000,moons,2,0.053190797567367554,4554,28.022645711898804,1.8585432767868042,0.1466752290725708,1.0
1e-06,2000,moons,3,0.05395227670669556,310,2.0065724849700928,1.9211900234222412,0.1380968689918518,1.0
1e-06,2000,moons,4,0.054372940212488174,2246,14.590963125228882,1.8601877689361572,0.1367940604686737,1.0
1e-06,2000,densities,0,0.06175125017762184,2,0.01016545295715332,1.8832368850708008,0.2411128282546997,1.0
1e-06,2000,densities,1,0.0700228214263916,2,0.01017141342163086,1.985825777053833,0.19846053421497345,1.0
1e-06,2000,densities,2,0.06398550420999527,2,0.010450124740600586,1.903765320777893,0.24399809539318085,1.0
1e-06,2000,densities,3,0.06296840310096741,2,0.010495901107788086,1.877893328666687,0.22633230686187744,1.0
1e-06,2000,densities,4,0.07277523726224899,402,2.401010036468506,1.9051092863082886,0.22583700716495514,1.0
1e-06,2000,slopes,0,0.0002481113187968731,2,0.010020971298217773,1.57672917842865,0.00034246506402269006,1.0
1e-06,2000,slopes,1,0.0003423385787755251,2,0.009450674057006836,1.5960551500320435,0.00042550312355160713,1.0
1e-06,2000,slopes,2,0.0002385067637078464,2,0.009699344635009766,1.5628607273101807,0.0002776703331619501,1.0
1e-06,2000,slopes,3,0.00020175310783088207,2,0.008939266204833984,1.5656960010528564,0.00025067964452318847,1.0
1e-06,2000,slopes,4,0.00021384036517702043,2,0.009436845779418945,1.544229507446289,0.00024603831116110086,1.0
1e-06,2000,crescents,0,0.013743853196501732,2,0.010206937789916992,1.9307650327682495,0.03824945166707039,1.0
1e-06,2000,crescents,1,0.014206700026988983,2,0.010147809982299805,1.9207613468170166,0.0412442609667778,1.0
1e-06,2000,crescents,2,0.01374896615743637,2,0.010166645050048828,1.921058177947998,0.042564839124679565,1.0
1e-06,2000,crescents,3,0.01407933421432972,2,0.009653091430664062,1.9127737283706665,0.042106613516807556,1.0
1e-06,2000,crescents,4,0.014477552846074104,2,0.009682178497314453,1.9191648960113525,0.042195338755846024,1.0
1e-06,5000,moons,0,0.05426741763949394,2,0.024712800979614258,1.8037347793579102,0.39616361260414124,1.0
1e-06,5000,moons,1,0.05351854860782623,2,0.024715185165405273,1.803781270980835,0.38440752029418945,1.0
1e-06,5000,moons,2,0.05132167041301727,2,0.024813413619995117,1.7723801136016846,0.37153297662734985,1.0
1e-06,5000,moons,3,0.056002553552389145,2,0.02483344078063965,1.8520314693450928,0.41603344678878784,1.0
1e-06,5000,moons,4,0.12496402859687805,2,0.02469635009765625,2.5824546813964844,1.1960837841033936,1.0
1e-06,5000,densities,0,0.10808385163545609,2,0.024738550186157227,2.2020256519317627,0.6734909415245056,1.0
1e-06,5000,densities,1,0.1583634912967682,2,0.02483081817626953,2.61087703704834,1.1005659103393555,1.0
1e-06,5000,densities,2,0.07319114357233047,2,0.024730443954467773,1.9155800342559814,0.43570849299430847,1.0
1e-06,5000,densities,3,0.13877175748348236,2,0.02483987808227539,2.420469284057617,0.8829028606414795,1.0
1e-06,5000,densities,4,0.098809614777565,2,0.024682283401489258,2.1189122200012207,0.5964797735214233,1.0
1e-06,5000,slopes,0,0.0015524320770055056,2,0.043485403060913086,1.4872770309448242,0.10298606008291245,1.0
1e-06,5000,slopes,1,0.00012878383859060705,2,0.055557966232299805,1.5812751054763794,0.00025443205959163606,1.0
1e-06,5000,slopes,2,0.001434054458513856,2,0.04356789588928223,1.488366723060608,0.10162205249071121,1.0
1e-06,5000,slopes,3,0.0015470252837985754,2,0.043637752532958984,1.4789676666259766,0.10360752046108246,1.0
1e-06,5000,slopes,4,0.0015521992463618517,2,0.0317990779876709,1.485467791557312,0.10405614972114563,1.0
1e-06,5000,crescents,0,0.013018909841775894,2,0.06262969970703125,1.980726718902588,0.06405703723430634,1.0
1e-06,5000,crescents,1,0.016007911413908005,2,0.036583900451660156,1.8645641803741455,0.20082001388072968,1.0
1e-06,5000,crescents,2,0.014138177037239075,2,0.05025196075439453,1.9866176843643188,0.06970883905887604,1.0
1e-06,5000,crescents,3,0.01659921184182167,2,0.038259029388427734,1.8533740043640137,0.20232316851615906,1.0
1e-06,5000,crescents,4,0.016048377379775047,2,0.03826332092285156,1.8615384101867676,0.20287540555000305,1.0
1e-07,500,moons,0,0.1081509217619896,2,0.006451129913330078,2.5914268493652344,1.044759750366211,1.0
1e-07,500,moons,1,0.1978398710489273,2,0.0059642791748046875,4.343183517456055,2.8283705711364746,1.0
1e-07,500,moons,2,0.3300432562828064,2,0.0062503814697265625,6.745206832885742,5.15847110748291,1.0
1e-07,500,moons,3,0.11031088978052139,2,0.006201028823852539,2.7507615089416504,1.1317360401153564,1.0
1e-07,500,moons,4,0.11275483667850494,2,0.00606989860534668,2.8633487224578857,1.2271664142608643,1.0
1e-07,500,densities,0,0.1031903475522995,2,0.005963563919067383,2.6131815910339355,1.1388089656829834,1.0
1e-07,500,densities,1,0.12304254621267319,2,0.006395578384399414,2.743325710296631,1.124732494354248,1.0
1e-07,500,densities,2,0.11853896826505661,2,0.00622248649597168,2.783529043197632,1.3371427059173584,1.0
1e-07,500,densities,3,0.13714300096035004,2,0.006072282791137695,2.9825572967529297,1.4752583503723145,1.0
1e-07,500,densities,4,0.16192325949668884,2,0.005789995193481445,3.4740819931030273,1.8096269369125366,1.0
1e-07,500,slopes,0,0.000765558797866106,2,0.006819009780883789,1.5074503421783447,0.00464971736073494,1.0
1e-07,500,slopes,1,0.000726433121599257,2,0.0067484378814697266,1.507016658782959,0.005062766373157501,1.0
1e-07,500,slopes,2,0.0008061242988333106,2,0.0068585872650146484,1.5257288217544556,0.006176962051540613,1.0
1e-07,500,slopes,3,0.0006049835938028991,2,0.006620645523071289,1.4821919202804565,0.003333915024995804,1.0
1e-07,500,slopes,4,0.0008867023279890418,2,0.0063076019287109375,1.5316706895828247,0.007225852459669113,1.0
1e-07,500,crescents,0,0.02615489810705185,2,0.006710052490234375,1.9904289245605469,0.36824464797973633,1.0
1e-07,500,crescents,1,0.023175954818725586,2,0.006602048873901367,1.9321067333221436,0.32754838466644287,1.0
1e-07,500,crescents,2,0.022123651579022408,2,0.0062825679779052734,1.9212702512741089,0.33077341318130493,1.0
1e-07,500,crescents,3,0.02031732350587845,2,0.006626129150390625,1.891973853111267,0.2832241952419281,1.0
1e-07,500,crescents,4,0.02447960153222084,2,0.007144927978515625,1.967110276222229,0.35142073035240173,1.0
1e-07,1000,moons,0,0.08163399994373322,2,0.006906747817993164,2.4544918537139893,0.7083605527877808,1.0
1e-07,1000,moons,1,0.12100207060575485,2,0.006825685501098633,3.3206121921539307,1.6140992641448975,1.0
1e-07,1000,moons,2,0.0811634361743927,2,0.00722503662109375,2.4896626472473145,0.7213984727859497,1.0
1e-07,1000,moons,3,0.12181733548641205,2,0.007254362106323242,3.292196750640869,1.6105880737304688,1.0
1e-07,1000,moons,4,0.05012894421815872,2,0.006784200668334961,1.9424118995666504,0.34272146224975586,1.0
1e-07,1000,densities,0,0.0720653384923935,2,0.006238222122192383,2.1609649658203125,0.6037735939025879,1.0
1e-07,1000,densities,1,0.08512011170387268,2,0.0065042972564697266,2.3502228260040283,0.7572482824325562,1.0
1e-07,1000,densities,2,0.07873367518186569,2,0.006054401397705078,2.230285167694092,0.5963927507400513,1.0
1e-07,1000,densities,3,0.11015748977661133,2,0.006603717803955078,2.7411630153656006,1.0172284841537476,1.0
1e-07,1000,densities,4,0.07740035653114319,2,0.006596803665161133,2.2828445434570312,0.6811767816543579,1.0
1e-07,1000,slopes,0,0.0004891578573733568,2,0.005870819091796875,1.534783959388733,0.003621975891292095,1.0
1e-07,1000,slopes,1,0.00046246525016613305,2,0.0057446956634521484,1.528254747390747,0.003164935391396284,1.0
1e-07,1000,slopes,2,0.00047849933616817,2,0.00616765022277832,1.5320327281951904,0.0034812474623322487,1.0
1e-07,1000,slopes,3,0.0004974281182512641,2,0.005878925323486328,1.5335066318511963,0.003593824338167906,1.0
1e-07,1000,slopes,4,0.000391642824979499,2,0.005754232406616211,1.5276345014572144,0.003494878998026252,1.0
1e-07,1000,crescents,0,0.018874913454055786,2,0.0057163238525390625,1.9530779123306274,0.12169206142425537,1.0
1e-07,1000,crescents,1,0.018862323835492134,2,0.005998373031616211,1.9888149499893188,0.14921855926513672,1.0
1e-07,1000,crescents,2,0.02060122787952423,2,0.006178617477416992,1.9718124866485596,0.1268935203552246,1.0
1e-07,1000,crescents,3,0.017809119075536728,2,0.0060231685638427734,1.993582010269165,0.14393363893032074,1.0
1e-07,1000,crescents,4,0.017789557576179504,2,0.0062329769134521484,1.996917963027954,0.12511491775512695,1.0
1e-07,2000,moons,0,0.05914002284407616,2,0.01015925407409668,2.4467434883117676,1.4370676279067993,1.0
1e-07,2000,moons,1,0.05956568941473961,2,0.009693384170532227,2.4614498615264893,1.4699124097824097,1.0
1e-07,2000,moons,2,0.044515278190374374,2,0.010008811950683594,2.118990421295166,1.1244900226593018,1.0
1e-07,2000,moons,3,0.059800561517477036,2,0.01395106315612793,2.430570125579834,1.372780680656433,1.0
1e-07,2000,moons,4,0.07830825448036194,2,0.01077580451965332,2.8492584228515625,1.768273115158081,1.0
1e-07,2000,densities,0,0.09235760569572449,2,0.010465621948242188,2.7919514179229736,1.814015507698059,1.0
1e-07,2000,densities,1,0.07691057026386261,2,0.009943485260009766,2.5455570220947266,1.5923712253570557,1.0
1e-07,2000,densities,2,0.0748884528875351,2,0.01021265983581543,2.457524538040161,1.492603063583374,1.0
1e-07,2000,densities,3,0.07628060132265091,2,0.01046609878540039,2.4147043228149414,1.4674798250198364,1.0
1e-07,2000,densities,4,0.0759936049580574,2,0.010207176208496094,2.3852076530456543,1.4468086957931519,1.0
1e-07,2000,slopes,0,0.0002338485501240939,2,0.008941411972045898,1.5776697397232056,0.003188803791999817,1.0
1e-07,2000,slopes,1,0.00033715873723849654,2,0.008442163467407227,1.5962176322937012,0.005699196830391884,1.0
1e-07,2000,slopes,2,0.00023000480723567307,2,0.008728742599487305,1.5635228157043457,0.0030259336344897747,1.0
1e-07,2000,slopes,3,0.0001987472060136497,2,0.008462190628051758,1.5661818981170654,0.002176517155021429,1.0
1e-07,2000,slopes,4,0.0002292828430654481,2,0.008451700210571289,1.5455081462860107,0.0035661302972584963,1.0
1e-07,2000,crescents,0,0.025967750698328018,2,0.008950948715209961,2.3474020957946777,0.6290880441665649,1.0
1e-07,2000,crescents,1,0.033080801367759705,2,0.008921623229980469,2.687251567840576,0.9718084335327148,1.0
1e-07,2000,crescents,2,0.02926041930913925,2,0.009168148040771484,2.5140881538391113,0.8039988875389099,1.0
1e-07,2000,crescents,3,0.03195790573954582,2,0.009301185607910156,2.6010451316833496,0.9131671190261841,1.0
1e-07,2000,crescents,4,0.031394533812999725,2,0.010062932968139648,2.5836102962493896,0.8890194892883301,1.0
1e-07,5000,moons,0,0.08074061572551727,2,0.046114444732666016,2.802457332611084,1.6562578678131104,1.0
1e-07,5000,moons,1,0.07063768804073334,2,0.03883624076843262,2.4530892372131348,1.5548847913742065,1.0
1e-07,5000,moons,2,0.050927747040987015,2,0.048662424087524414,2.222526788711548,1.2039382457733154,1.0
1e-07,5000,moons,3,0.09007644653320312,2,0.05252408981323242,2.993557929992676,1.7840943336486816,1.0
1e-07,5000,moons,4,0.07821229100227356,2,0.036837100982666016,2.624979019165039,1.5937232971191406,1.0
1e-07,5000,densities,0,0.06183914467692375,2,0.03827238082885742,2.0393483638763428,1.5340931415557861,1.0
1e-07,5000,densities,1,0.06280162930488586,2,0.02474188804626465,2.0606954097747803,1.5516974925994873,1.0
1e-07,5000,densities,2,0.08175073564052582,2,0.02472209930419922,2.7086856365203857,1.876011848449707,1.0
1e-07,5000,densities,3,0.07006288319826126,2,0.02472996711730957,2.169510841369629,1.609935998916626,1.0
1e-07,5000,densities,4,0.06641495227813721,2,0.024763107299804688,2.088469982147217,1.5712072849273682,1.0
1e-07,5000,slopes,0,0.00011410569277359173,2,0.048624515533447266,1.5875341892242432,0.002057222183793783,1.0
1e-07,5000,slopes,1,0.00013979917275719345,2,0.04859161376953125,1.5819592475891113,0.00224208808504045,1.0
1e-07,5000,slopes,2,9.61734913289547e-05,2,0.04891347885131836,1.5874171257019043,0.0015226417453959584,1.0
1e-07,5000,slopes,3,0.00010773157555377111,2,0.04551553726196289,1.5803747177124023,0.0016589603619650006,1.0
1e-07,5000,slopes,4,8.59903302625753e-05,2,0.04691720008850098,1.586716651916504,0.0014761745696887374,1.0
1e-07,5000,crescents,0,0.0187428779900074,2,0.05205702781677246,2.221449613571167,0.44143587350845337,1.0
1e-07,5000,crescents,1,0.018912138417363167,2,0.05062675476074219,2.1884946823120117,0.4465228319168091,1.0
1e-07,5000,crescents,2,0.01988726109266281,2,0.05415797233581543,2.207170009613037,0.4794057011604309,1.0
1e-07,5000,crescents,3,0.021146751940250397,2,0.04865860939025879,2.2629222869873047,0.5279365181922913,1.0
1e-07,5000,crescents,4,0.018957559019327164,2,0.0520787239074707,2.226369857788086,0.47248032689094543,1.0
1e-08,500,moons,0,0.004873168189078569,2,0.007073640823364258,1.0893784761428833,0.8633013367652893,1.0
1e-08,500,moons,1,0.005039218347519636,2,0.0075032711029052734,1.0848947763442993,0.8545801639556885,1.0
1e-08,500,moons,2,0.004948105197399855,2,0.007202625274658203,1.0812605619430542,0.8735995292663574,1.0
1e-08,500,moons,3,0.004821821115911007,2,0.0073010921478271484,1.0687108039855957,0.8589017391204834,1.0
1e-08,500,moons,4,0.005490985698997974,2,0.006839752197265625,1.0787544250488281,0.8558010458946228,1.0
1e-08,500,densities,0,0.003857987467199564,2,0.006419658660888672,1.0258891582489014,0.9267513751983643,1.0
1e-08,500,densities,1,0.003948896192014217,2,0.006563901901245117,1.0175925493240356,0.921911358833313,1.0
1e-08,500,densities,2,0.004116777330636978,2,0.0063266754150390625,1.0398014783859253,0.9181972742080688,1.0
1e-08,500,densities,3,0.003559945849701762,2,0.006443023681640625,1.0272159576416016,0.9381216168403625,1.0
1e-08,500,densities,4,0.004067400004714727,2,0.006317138671875,1.0360260009765625,0.9259728193283081,1.0
1e-08,500,slopes,0,0.000829275872092694,2,0.005903005599975586,1.5015759468078613,0.04661644995212555,1.0
1e-08,500,slopes,1,0.0007260518614202738,2,0.006638765335083008,1.496843934059143,0.03563374653458595,1.0
1e-08,500,slopes,2,0.0005468542804010212,2,0.005898475646972656,1.5240293741226196,0.03720279037952423,1.0
1e-08,500,slopes,3,0.0007163663394749165,2,0.005950450897216797,1.4746317863464355,0.03117329627275467,1.0
1e-08,500,slopes,4,0.0010578916408121586,2,0.0062220096588134766,1.517822265625,0.05849573761224747,1.0
1e-08,500,crescents,0,0.008527856320142746,2,0.0058820247650146484,1.7075364589691162,0.8810180425643921,1.0
1e-08,500,crescents,1,0.009043026715517044,2,0.0058476924896240234,1.6358389854431152,0.8782021999359131,1.0
1e-08,500,crescents,2,0.009168751537799835,2,0.0058689117431640625,1.7361148595809937,0.8920338749885559,1.0
1e-08,500,crescents,3,0.008732806891202927,2,0.005999326705932617,1.7575366497039795,0.8791146874427795,1.0
1e-08,500,crescents,4,0.00827834289520979,2,0.005877017974853516,1.7531332969665527,0.8478754758834839,1.0
1e-08,1000,moons,0,0.002437782008200884,2,0.0069544315338134766,1.0328867435455322,0.9301344156265259,1.0
1e-08,1000,moons,1,0.0026212490629404783,2,0.007994890213012695,1.043569803237915,0.9245350956916809,1.0
1e-08,1000,moons,2,0.002494373358786106,2,0.010247230529785156,1.0426510572433472,0.9279893636703491,1.0
1e-08,1000,moons,3,0.002635579789057374,2,0.010110855102539062,1.0352696180343628,0.9199874401092529,1.0
1e-08,1000,moons,4,0.002392939990386367,2,0.010645627975463867,1.0391223430633545,0.9230808615684509,1.0
1e-08,1000,densities,0,0.002005887683480978,2,0.007775545120239258,1.0116417407989502,0.9597625732421875,1.0
1e-08,1000,densities,1,0.002003641566261649,2,0.006845951080322266,1.0112659931182861,0.9627430438995361,1.0
1e-08,1000,densities,2,0.0020189573988318443,2,0.006239175796508789,1.0198674201965332,0.9583823680877686,1.0
1e-08,1000,densities,3,0.0018958048895001411,2,0.0060884952545166016,1.0167312622070312,0.9625728726387024,1.0
1e-08,1000,densities,4,0.00205531669780612,2,0.006441354751586914,1.0178980827331543,0.9579811096191406,1.0
1e-08,1000,slopes,0,0.00034222949761897326,2,0.0059814453125,1.5440471172332764,0.038544073700904846,1.0
1e-08,1000,slopes,1,0.0004074975149706006,2,0.00582122802734375,1.533224105834961,0.035083360970020294,1.0
1e-08,1000,slopes,2,0.0002992065856233239,2,0.006094217300415039,1.5385557413101196,0.03179465979337692,1.0
1e-08,1000,slopes,3,0.0004161634424235672,2,0.006702423095703125,1.5415846109390259,0.04103469476103783,1.0
1e-08,1000,slopes,4,0.00034558659535832703,2,0.006165504455566406,1.5398379564285278,0.039248377084732056,1.0
1e-08,1000,crescents,0,0.005112886428833008,2,0.005843162536621094,1.5472004413604736,0.8046998977661133,1.0
1e-08,1000,crescents,1,0.0050890082493424416,2,0.005897998809814453,1.5543149709701538,0.7886686325073242,1.0
1e-08,1000,crescents,2,0.014447933062911034,2,0.005920886993408203,4.380630970001221,3.7168662548065186,1.0
1e-08,1000,crescents,3,0.005271277856081724,2,0.006058216094970703,1.6256098747253418,0.7891974449157715,1.0
1e-08,1000,crescents,4,0.00922755990177393,2,0.005918741226196289,2.9575555324554443,2.2255547046661377,1.0
1e-08,2000,moons,0,0.001239291625097394,2,0.009952068328857422,1.022249698638916,0.9622935056686401,1.0
1e-08,2000,moons,1,0.0011934024514630437,2,0.009935617446899414,1.017569661140442,0.9641402959823608,1.0
1e-08,2000,moons,2,0.0012111981632187963,2,0.009687185287475586,1.0207947492599487,0.9617735147476196,1.0
1e-08,2000,moons,3,0.0012262901291251183,2,0.010718584060668945,1.018549919128418,0.9623479843139648,1.0
1e-08,2000,moons,4,0.001246415777131915,2,0.011200189590454102,1.0176873207092285,0.9635319113731384,1.0
1e-08,2000,densities,0,0.0010188242886215448,2,0.009190559387207031,1.0089890956878662,0.9786423444747925,1.0
1e-08,2000,densities,1,0.0010447674430906773,2,0.008696317672729492,1.0081133842468262,0.9782840013504028,1.0
1e-08,2000,densities,2,0.0010264324955642223,2,0.009414196014404297,1.0092297792434692,0.9786046147346497,1.0
1e-08,2000,densities,3,0.0009743098635226488,2,0.008436203002929688,1.0045318603515625,0.9813711047172546,1.0
1e-08,2000,densities,4,0.0009723674738779664,2,0.00867319107055664,1.0029652118682861,0.9812746047973633,1.0
1e-08,2000,slopes,0,0.0001690259960014373,2,0.00903177261352539,1.5799038410186768,0.022266143932938576,1.0
1e-08,2000,slopes,1,0.00022514774173032492,2,0.009530067443847656,1.591731309890747,0.027646880596876144,1.0
1e-08,2000,slopes,2,0.00016643099661450833,2,0.009042024612426758,1.5611042976379395,0.023662952706217766,1.0
1e-08,2000,slopes,3,0.0001921142975334078,2,0.008731842041015625,1.5632944107055664,0.017885800451040268,1.0
1e-08,2000,slopes,4,0.0001782465260475874,2,0.008488655090332031,1.5425035953521729,0.020271185785531998,1.0
1e-08,2000,crescents,0,0.009106270968914032,2,0.008758306503295898,3.5101404190063477,2.4954516887664795,1.0
1e-08,2000,crescents,1,0.009726784192025661,2,0.010469198226928711,3.8305699825286865,2.884404182434082,1.0
1e-08,2000,crescents,2,0.008589155972003937,2,0.01083517074584961,3.7104506492614746,2.7086429595947266,1.0
1e-08,2000,crescents,3,0.00766042061150074,2,0.01050710678100586,3.124735116958618,2.1875243186950684,1.0
1e-08,2000,crescents,4,0.00727872084826231,2,0.010508060455322266,3.096822738647461,2.1705174446105957,1.0
1e-08,5000,moons,0,0.0006587461102753878,2,0.025458574295043945,0.999470591545105,0.9927985072135925,1.0
1e-08,5000,moons,1,0.0006646478432230651,2,0.02545762062072754,0.997875452041626,0.9941655397415161,1.0
1e-08,5000,moons,2,0.0007336533744819462,2,0.0256195068359375,1.0008903741836548,0.9901127815246582,1.0
1e-08,5000,moons,3,0.0007273566443473101,2,0.0254976749420166,1.0010673999786377,0.9902826547622681,1.0
1e-08,5000,moons,4,0.0007433374412357807,2,0.025302648544311523,1.000207543373108,0.9898468255996704,1.0
1e-08,5000,densities,0,0.0003999251057393849,2,0.025272130966186523,1.0027860403060913,0.9914940595626831,1.0
1e-08,5000,densities,1,0.00037749059265479445,2,0.02596116065979004,1.0025193691253662,0.9920672178268433,1.0
1e-08,5000,densities,2,0.00034160056384280324,2,0.02562117576599121,1.0036914348602295,0.992517352104187,1.0
1e-08,5000,densities,3,0.00039360803202725947,2,0.024762868881225586,1.0025458335876465,0.9918850064277649,1.0
1e-08,5000,densities,4,0.0003691092424560338,2,0.024745464324951172,1.0010313987731934,0.9922423362731934,1.0
1e-08,5000,slopes,0,0.00014345895033329725,2,0.031491994857788086,1.585501790046692,0.023902801796793938,1.0
1e-08,5000,slopes,1,0.00015085584891494364,2,0.04017066955566406,1.5804073810577393,0.027564821764826775,1.0
1e-08,5000,slopes,2,0.00015207016258500516,2,0.04212498664855957,1.5816121101379395,0.022881433367729187,1.0
1e-08,5000,slopes,3,0.00014394840400200337,2,0.04022359848022461,1.576305627822876,0.02330486848950386,1.0
1e-08,5000,slopes,4,0.00015892399824224412,2,0.04010915756225586,1.581146240234375,0.020740360021591187,1.0
1e-08,5000,crescents,0,0.019504450261592865,2,0.03490090370178223,6.930389404296875,6.2795515060424805,1.0
1e-08,5000,crescents,1,0.020106859505176544,2,0.03487753868103027,7.20654296875,6.586725234985352,1.0
1e-08,5000,crescents,2,0.017698615789413452,2,0.034914255142211914,6.474356651306152,5.868857383728027,1.0
1e-08,5000,crescents,3,0.018406815826892853,2,0.03319978713989258,6.600760459899902,6.021391868591309,1.0
1e-08,5000,crescents,4,0.020770814269781113,2,0.03490948677062988,7.344356536865234,6.721777439117432,1.0


==> csv/hellinger2_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.008750156871974422,2.0,0.00589499473571774,1.7180320501327515,0.8756488561630249,1.0,0.00036514422676598487,0.0,5.9779530497897e-05,0.04996387752932323,0.01648627616807312,0.0
1,1e-08,500,densities,0.0039102013688533995,2.0,0.006414079666137659,1.0293050289154053,0.9261908888816833,1.0,0.00022039030642534343,0.0,0.00010043983625435316,0.008782959158358883,0.0074986035675056305,0.0
2,1e-08,500,moons,0.00503465970978136,2.0,0.00718407630920406,1.080599808692932,0.8612367630004882,1.0,0.0002679205346393432,0.0,0.0002483330311944429,0.007757290408152634,0.007687817024247477,0.0
3,1e-08,500,slopes,0.00077528799884016,2.0,0.00612254142761224,1.5029806613922119,0.04182440415024752,1.0,0.0001876548905600786,0.0,0.0003179613404111754,0.01940755578115715,0.010886077311715335,0.0
4,1e-08,1000,crescents,0.0078297330997884,2.0,0.0059278011322021,2.4130623579025268,1.664997386932373,1.0,0.004098567197619462,0.0,7.935650573153023e-05,1.2525019368042576,1.3037906035432045,0.0
5,1e-08,1000,densities,0.0019959216471761,2.0,0.00667810440063472,1.015480899810791,0.9602883934974671,1.0,5.9667206427721924e-05,0.0,0.000676183462892751,0.003845527299387872,0.002262583271483084,0.0
6,1e-08,1000,moons,0.00251638484187418,2.0,0.00919060707092278,1.0386999130249024,0.925145435333252,1.0,0.00010851898739609843,0.0,0.0016210039515081455,0.00461155292654043,0.004006798809286464,0.0
7,1e-08,1000,slopes,0.00036213672719892,2.0,0.00615296363830564,1.5394499063491822,0.03714103326201434,1.0,4.900738311072721e-05,0.0,0.0003335345376809206,0.004043575695556301,0.003687402366730426,0.0
8,1e-08,2000,crescents,0.0084722705185413,2.0,0.01021556854248042,3.4545437812805178,2.4893081188201904,1.0,0.0010090942007870182,0.0,0.0008280086988827663,0.3341830017504054,0.3150187975714448,0.0
9,1e-08,2000,densities,0.0010073403129353601,2.0,0.00888209342956536,1.006765866279602,0.9796353340148926,1.0,3.244723896920199e-05,0.0,0.0004047392703360914,0.0028401222336392447,0.0015471440673843068,0.0
10,1e-08,2000,moons,0.0012233196292072,2.0,0.01029872894287106,1.0193702697753906,0.9628174424171447,1.0,2.144369390592282e-05,0.0,0.0006353972775656855,0.002065655863253069,0.0009804454409041293,0.0
11,1e-08,2000,slopes,0.00018619311158542,2.0,0.00896487236022944,1.5677074909210205,0.022346592694520877,1.0,2.3983968187444446e-05,0.0,0.0003908195281321592,0.018869344344477935,0.003675537675254612,0.0
12,1e-08,5000,crescents,0.01929751113057132,2.0,0.03456039428710932,6.9112812042236325,6.29566068649292,1.0,0.0012468254861247453,0.0,0.0007607335446722163,0.37497502391539395,0.3619178109997196,0.0
13,1e-08,5000,densities,0.000376346707344,2.0,0.025272560119628862,1.0025148153305055,0.9920411944389343,1.0,2.2993901694369898e-05,0.0,0.0005322872561511436,0.0009564915128924429,0.00038458180015103164,0.0
14,1e-08,5000,moons,0.00070554828271264,2.0,0.0254672050476074,0.9999022722244263,0.991441261768341,1.0,4.048706774307016e-05,0.0,0.00011332414030035329,0.0012962838136369064,0.0019308846626691714,0.0
15,1e-08,5000,slopes,0.00014985147281546001,2.0,0.03882408142089838,1.5809946298599242,0.02367885708808892,1.0,6.402199590064237e-06,0.0,0.004185655175240399,0.0032806387262114506,0.00247797244601767,0.0
16,1e-07,500,crescents,0.02325028590857978,2.0,0.0066731452941894,1.940578007698059,0.33224227428436276,1.0,0.0022262685936986766,0.0,0.00030974057737935773,0.03871689223015171,0.03198025294830659,0.0
17,1e-07,500,densities,0.12876762449741358,2.0,0.00608878135681146,2.919335126876831,1.3771138906478881,1.0,0.022141827435389557,0.0,0.00023303769070508334,0.3372290478850834,0.2823044332941586,0.0
18,1e-07,500,moons,0.1718199551105499,2.0,0.00618734359741204,3.8587854862213136,2.278100776672363,1.0,0.09622557897980157,0.0,0.0001852669304197813,1.7600340225714626,1.7705278393604706,0.0
19,1e-07,500,slopes,0.00075796042801808,2.0,0.00667085647583002,1.510811686515808,0.00528984265401958,1.0,0.00010410073647786319,0.0,0.00022230954280399618,0.019380472280701635,0.0014851003090229874,0.0
20,1e-07,1000,crescents,0.01878742836415764,2.0,0.0060298919677733796,1.980841064453125,0.13337053954601283,1.0,0.0011462947731961197,0.0,0.00020169679147707717,0.018280379178007768,0.012341320002463912,0.0
21,1e-07,1000,densities,0.08469539433717722,2.0,0.00639948844909662,2.353096103668213,0.7311639785766602,1.0,0.014973114835673425,0.0,0.00024326924960359404,0.22778079677430965,0.1727741344030223,0.0
22,1e-07,1000,moons,0.09114915728569029,2.0,0.0069992065429687,2.699875068664551,0.9994335651397706,1.0,0.0304328946754454,0.0,0.0002241591396862614,0.5946242906774265,0.5797890892570944,0.0
23,1e-07,1000,slopes,0.00046383867738761995,2.0,0.00588326454162594,1.5312425136566161,0.0034713724162429003,1.0,4.2421615173856726e-05,0.0,0.00017095288791325912,0.0031716323628388915,0.00018181694502939565,0.0
24,1e-07,2000,crescents,0.030332282185554484,2.0,0.00928096771240228,2.546679449081421,0.8414163947105407,1.0,0.0028072857568779883,0.0,0.00046439414788003886,0.1273319397758241,0.13313499082610594,0.0
25,1e-07,2000,densities,0.07928616702556608,2.0,0.0102590084075927,2.5189889907836913,1.5626556634902955,1.0,0.007343709020050784,0.0,0.00021792498903857682,0.16413787205342414,0.15120442520318775,0.0
26,1e-07,2000,moons,0.06026596128940578,2.0,0.0109176635742187,2.4614024639129637,1.434504771232605,1.0,0.011995656262824563,0.0,0.0017408111124313634,0.25925073419046063,0.2305323102079104,0.0
27,1e-07,2000,slopes,0.0002458084287354,2.0,0.00860524177551264,1.5698200464248657,0.0035313163418322197,1.0,5.29752906511824e-05,0.0,0.00022298880694367437,0.01872438217137758,0.0013142607416744363,0.0
28,1e-07,5000,crescents,0.019529317691922142,2.0,0.05151581764221186,2.2212812900543213,0.473556250333786,1.0,0.0010087768171378735,0.0,0.0020337665268955582,0.027540807735525755,0.03447865838928366,0.0
29,1e-07,5000,densities,0.06857386901974674,2.0,0.02744588851928706,2.213342046737671,1.628589153289795,1.0,0.008049583249498875,0.0,0.006052212944635374,0.2812713442877062,0.14115632538286607,0.0
30,1e-07,5000,moons,0.07411895766854282,2.0,0.04459486007690428,2.6193220615386963,1.5585797071456908,1.0,0.014707095844042837,0.0,0.006615727874204927,0.29945903490255205,0.21645851812834027,0.0
31,1e-07,5000,slopes,0.00010876005253516599,2.0,0.04771246910095208,1.584800386428833,0.00179141738917674,1.0,2.0432464327507027e-05,0.0,0.0014582618738692658,0.0033783016835695267,0.00034019094305181945,0.0
32,1e-06,500,crescents,0.01703311856836074,2.0,0.00668826103210444,1.766768217086792,0.02338402010500426,1.0,0.000869622117929815,0.0,0.00028452171390866453,0.008536128564593284,0.002075624774857953,0.0
33,1e-06,500,densities,0.07287651151418681,913.8,3.692463254928589,1.8655118465423584,0.11076243221759792,1.0,0.003154860028943769,1076.4971899638197,4.351460710842593,0.06852049021457073,0.010888907796940456,0.0
34,1e-06,500,moons,0.06000604704022404,3021.0,12.486410522460938,1.82615487575531,0.09965517520904538,1.0,0.0028527832706198657,2268.597364011516,9.183434154535863,0.034382853441510625,0.016559920525694674,0.0
35,1e-06,500,slopes,0.00075031089363616,2.0,0.00655159950256342,1.5106701135635376,0.0004572667181491,1.0,0.00012063802761454857,0.0,0.0001455221347050253,0.019371737919268293,0.00010324891386392474,0.0
36,1e-06,1000,crescents,0.01613200902938838,2.0,0.00666332244873042,1.8707710266113282,0.0162154803052544,1.0,0.0010524321045313272,0.0,3.0134731424228093e-05,0.014013588512386902,0.0007485263992750207,0.0
37,1e-06,1000,densities,0.07517217397689815,335.8,1.367635440826416,1.9538243293762207,0.04012463763356206,1.0,0.0014446120757462752,323.8938097586924,1.3239707097523208,0.02809128547773213,0.0054279274353078045,0.0
38,1e-06,1000,moons,0.06318273618817324,1156.2,4.922572326660156,1.9407889604568482,0.0602441102266311,1.0,0.00576569591929414,737.2026180094588,3.1682792885271214,0.05523450019333067,0.041672411594020214,0.0
39,1e-06,1000,slopes,0.00045123992604197995,2.0,0.006446790695190401,1.5311752796173095,0.00039540131110692,1.0,4.774711609648013e-05,0.0,0.0001338855022437208,0.002945472559207981,5.0918059240757695e-05,0.0
40,1e-06,2000,crescents,0.01405128128826614,2.0,0.00997133255004878,1.9209046363830566,0.04127210080623622,1.0,0.00031327139270028955,0.0,0.0002782483432491021,0.006449997780075391,0.00175763584189372,0.0
41,1e-06,2000,densities,0.06630064323544498,82.0,0.48845858573913564,1.9111661195755005,0.22714815437793728,1.0,0.0048201568572152605,178.88543819998318,1.0691487745448582,0.04345296958129425,0.018057525394552132,0.0
42,1e-06,2000,moons,0.05403313562273974,2128.4,13.258471012115479,1.8954466819763183,0.14903238415718076,1.0,0.000811193094883879,1980.5304339999423,12.17031217971442,0.0433660028239131,0.012595974844591665,0.0
43,1e-06,2000,slopes,0.00024891002685758,2.0,0.0095094203948974,1.5691141128540038,0.00030847129528406,1.0,5.5433330034145564e-05,0.0,0.0003973504596525665,0.019064630951563008,7.589215508291617e-05,0.0
44,1e-06,5000,crescents,0.01516251750290388,2.0,0.045197582244873,1.9093641996383668,0.14795689284801478,1.0,0.0015172224955602859,0.0,0.011178645615530638,0.06798889594566661,0.07404084721714703,0.0
45,1e-06,5000,densities,0.11544397175312038,2.0,0.02476439476013178,2.2535728454589843,0.7378295958042145,1.0,0.03355013202042303,0.0,6.832400120112498e-05,0.2695136565085097,0.2588533762142453,0.0
46,1e-06,5000,moons,0.06801484376192088,2.0,0.024754238128662058,1.9628764629364013,0.5528442680835723,1.0,0.03187985690089781,0.0,6.3968731128719e-05,0.3475233790911977,0.35995410332763916,0.0
47,1e-06,5000,slopes,0.00124289898085404,2.0,0.04360961914062496,1.50427086353302,0.08250524296308864,1.0,0.0006248526159941561,0.0,0.008400444073093425,0.04320067301823414,0.04598874826626262,0.0
48,1e-05,500,crescents,0.026076329499483058,3576.0,11.360843706130982,0.84746173620224,0.0030397772323339798,1.0,0.0019654647376176654,1265.3602253903828,3.6457116316035454,0.0940689654025355,0.0003427456209556868,0.0
49,1e-05,500,densities,0.10043943673372265,12582.8,40.689655256271365,1.022019100189209,0.01112918388098472,1.0,0.0047609037856736775,4742.096709262686,13.771501740743448,0.18443018405901848,0.0007827897804893992,0.0
50,1e-05,500,moons,0.09048683047294612,26994.6,88.42748684883118,1.094968819618225,0.01375087611377234,1.0,0.010785585191149938,11692.20004105301,35.29761460261049,0.18964309062146634,0.0008536395276776516,0.0
51,1e-05,500,slopes,0.00482362159527834,5711.2,17.717643547058106,0.9702474236488342,0.0007144405972211801,1.0,0.0012749537442841524,2088.0330936074743,6.131161078156039,0.10868193773608499,0.00022346742763304348,0.0
52,1e-05,1000,crescents,0.02368774414062496,3294.2,10.364574718475343,1.005413556098938,0.00431272736750538,1.0,0.002179227351380159,1367.816215724905,3.738337036490799,0.16182585003015953,0.00028329987061384934,0.0
53,1e-05,1000,densities,0.09258324354887007,10593.6,33.95825905799866,1.2408194303512574,0.01846112161874766,1.0,0.003532199426600473,3617.911179119797,10.371127148245932,0.15903949739256384,0.0005231738226277778,0.0
54,1e-05,1000,moons,0.08251278251409529,26087.0,83.87960028648376,1.2565573453903198,0.0178324200212955,1.0,0.006836054696317005,7869.998252858764,23.40552568191584,0.11328930447158464,0.0012147796795548861,0.0
55,1e-05,1000,slopes,0.00303999930620188,4279.4,13.09326367378235,1.114755392074585,0.0006013314472511,1.0,0.0008464349435499945,1866.3952689609991,5.377879549701411,0.0957435376128457,0.00010344431678401952,0.0
56,1e-05,2000,crescents,0.02105941809713836,2830.2,13.191435956954956,1.2072567701339723,0.00584351150318976,1.0,0.0009100844107028025,548.9437129615385,2.3117773721750376,0.06425990362780343,0.00012316407034001548,0.0
57,1e-05,2000,densities,0.08641751110553736,8854.2,40.6281795501709,1.3969528675079346,0.01757286526262756,1.0,0.0038880346132216404,3692.5188828224022,15.6460484294852,0.12015135584606551,0.0010190004886223504,0.0
58,1e-05,2000,moons,0.07428845316171642,22661.0,105.53183093070984,1.4264790058135985,0.02022757232189174,1.0,0.004525865686591507,7790.10705959809,32.79745269664505,0.09703402368149851,0.0010394753770435292,0.0
59,1e-05,2000,slopes,0.0017499374225735,2826.6,12.392045927047729,1.2615099191665649,0.0007519002305343199,1.0,0.00035557393566448483,673.2174982871435,2.722485904630982,0.05168607559673187,0.00023709809824117825,0.0
60,1e-05,5000,crescents,0.0170569678768515,1570.2,41.535453987121585,1.584012770652771,0.07434142418205732,1.0,0.0015992123469716175,1452.031921136722,38.19760411724102,0.19248479513223438,0.08842633597970027,0.0
61,1e-05,5000,densities,0.07924714535474774,2.0,0.02474727630615228,1.822414803504944,0.1897569179534912,1.0,0.0028231335710936184,0.0,4.3349126793115566e-05,0.004498263246362427,0.005946519577506011,0.0
62,1e-05,5000,moons,0.058489889651536876,2.0,0.024749612808227482,1.8094152450561523,0.18763252198696131,1.0,0.0007265439079354423,0.0,6.939754226619947e-05,0.00400676983679656,0.0028227553489043543,0.0
63,1e-05,5000,slopes,0.0019859693245961605,2.0,0.03388962745666502,1.453552508354187,0.13258798122406001,1.0,5.423351491603991e-05,0.0,0.005382266019694291,0.003963268892348397,0.0007582047036217838,0.0
64,0.0001,500,crescents,0.032379493117332396,8130.8,20.66148223876953,0.11757525801658628,0.0003798835910856,1.0,0.0007372339837437058,996.661778137398,2.5877678920459886,0.01797063046793931,1.900803829097939e-05,0.0
65,0.0001,500,densities,0.13357596099376673,11065.6,29.46081085205078,0.13057164847850794,0.00131571036763484,1.0,0.0035228139156560628,1722.4789693926602,3.9944216791124867,0.04362484452785669,3.071981615892658e-05,0.0
66,0.0001,500,moons,0.13369029164314267,19621.0,53.792103338241574,0.10749284923076625,0.00149578014388676,1.0,0.005033716085042043,1026.7212377271644,2.408051199421879,0.007810582905637889,5.288165308063424e-05,0.0
67,0.0001,500,slopes,0.01981213502585882,6128.2,15.981575679779052,0.1163140162825584,0.00029586921446019996,1.0,0.0009515841219355711,452.4043545325354,1.1973184233758518,0.023796239642030977,1.097633855836677e-05,0.0
68,0.0001,1000,crescents,0.0317690253257751,8111.0,19.602399778366088,0.17089901268482205,0.00072061014361676,1.0,0.0005276529069911425,1538.9717346332259,3.6217566510955317,0.03488902434947647,4.408561164972802e-05,0.0
69,0.0001,1000,densities,0.13150375485420224,12733.6,32.016296768188475,0.1803238838911056,0.0019114558352157003,1.0,0.0016610927145872469,2217.40542075643,5.223457122018264,0.04642042553377322,3.012745365758033e-05,0.0
70,0.0001,1000,moons,0.13010424375534055,23079.2,61.64228520393372,0.13818422853946682,0.00215548449195916,1.0,0.0030683231583009713,461.13306105721813,1.632689680722506,0.0039867507672955264,4.875783808772405e-05,0.0
71,0.0001,1000,slopes,0.018388832733035022,6890.8,16.94645199775696,0.1475070476531982,0.00061201120261096,1.0,0.0006125646852827084,769.7094906521551,1.7952998444426844,0.025200801700235607,1.6792906028667945e-05,0.0
72,0.0001,2000,crescents,0.03179746568202966,8868.8,27.553691959381105,0.21236464083194728,0.0016279176808893202,1.0,0.00033775052000520437,2517.3537097515714,7.418171666839035,0.04171674674440124,7.628550146349121e-05,0.0
73,0.0001,2000,densities,0.1296243607997894,14361.0,49.30199570655823,0.23582694828510284,0.00293650841340416,1.0,0.002337772390768782,2816.0741289958974,8.247699547817655,0.0652118717589609,0.00043987961270924625,0.0
74,0.0001,2000,moons,0.12873184680938718,25940.0,93.2389087677002,0.1767120540142059,0.00221201172098512,1.0,0.0023056980259443466,599.3225342000749,2.192030555140905,0.0036451795812158056,3.609887221030898e-05,0.0
75,0.0001,2000,slopes,0.0175942193716764,8126.4,26.10311393737793,0.18234924674034114,0.00152735083829606,1.0,0.0006206208921907544,471.36217497800993,1.3430870100724273,0.018368862795557526,4.824642861708021e-05,0.0
76,0.0001,5000,crescents,0.031692580133676464,8501.0,137.8780198097229,0.2769929528236389,0.00191154880449174,1.0,0.00023072346273804486,2045.7694151590008,31.1817838709605,0.03189722431114168,3.978815934544096e-05,0.0
77,0.0001,5000,densities,0.12664714604616162,16858.6,295.5234694957733,0.29496833086013796,0.0042934474535286,1.0,0.0034652967709780714,4566.106415755112,64.56681283620328,0.10383439456762264,0.00020209315459731285,0.0
78,0.0001,5000,moons,0.12695991396903988,31137.2,612.2389222621917,0.23074026703834533,0.0028828330803662002,1.0,0.0013061449303220208,1260.096504240846,21.98278861921555,0.007399380620469914,3.6106742710562996e-05,0.0
79,0.0001,5000,slopes,0.015520611405372559,9126.4,153.30467610359193,0.266859483718872,0.0017112720757722598,1.0,0.0009376769681454766,1072.08689013531,16.361540150523567,0.043779808548726054,3.291565169319406e-05,0.0
80,0.001,500,crescents,0.03311740234494206,1589.2,4.671759414672851,0.00542664006352422,2.9764696955680853e-05,1.0,0.0010453776341033906,131.58913328994916,0.3903293663443536,0.0005827340165346809,5.052033690970977e-06,0.0
81,0.001,500,densities,0.1374137550592422,1327.0,3.9505027770996093,0.005759631469845721,8.515855297446251e-05,1.0,0.0035692597035664013,79.57700672933106,0.32447328675565706,0.0016723913344680074,7.121491828214987e-06,0.0
82,0.001,500,moons,0.13778885006904595,1842.8,5.986230516433716,0.00409501120448108,6.040269508957863e-05,1.0,0.0047823600522588815,127.72901001730185,0.37315594823643006,0.00017192547623458133,1.5841960614722723e-06,0.0
83,0.001,500,slopes,0.02180425673723216,1290.6,3.811568593978882,0.006986523699015321,2.5645550340414048e-05,1.0,0.0007477385688913061,395.95744720866156,1.1009509055963564,0.0016423008313059245,2.8008994303004824e-06,0.0
84,0.001,1000,crescents,0.032496389746665896,1751.4,4.871680164337159,0.00634033745154734,0.00020490270107980003,1.0,0.000640790518129601,143.57854992999475,0.4140134466173431,0.0012577174753173714,1.3471125985082423e-05,0.0
85,0.001,1000,densities,0.1370472192764282,1427.2,4.4176770687103275,0.00595854986459012,5.8374484069645405e-05,1.0,0.0024817465491681276,102.56315127763968,0.2929534011547424,0.0016045106337724835,2.489243027388992e-06,0.0
86,0.001,1000,moons,0.13530970513820645,1947.4,5.997677278518677,0.0042770304717123205,6.560001056641341e-05,1.0,0.002862351181666367,86.11503933692418,0.24159254293535834,0.00020938616887525822,7.831005314057837e-07,0.0
87,0.001,1000,slopes,0.02146195061504836,1379.0,4.002710771560669,0.008093901351094179,0.00013178570661692956,1.0,0.00036060165250701505,74.75292636412306,0.2180567683979853,0.0017038840585340098,0.00010848004684819498,0.0
88,0.001,2000,crescents,0.03264999166131016,1905.0,7.545913553237915,0.00690072830766434,3.116731531918049e-05,1.0,0.0004038721171793647,122.27223724132965,0.4751501783680366,0.0014036858058037464,1.2068545995278824e-06,0.0
89,0.001,2000,densities,0.13690416812896725,1493.2,6.030623292922973,0.0064346457831561,0.00010001315968106966,1.0,0.0014633724044527537,92.94729689453052,0.3771550770377959,0.0017309979169829093,6.298050789484679e-06,0.0
90,0.001,2000,moons,0.13546497225761409,1988.4,8.996136045455932,0.00441417973488566,6.134366849437356e-05,1.0,0.002078909064913768,38.57849141685039,0.16475909113396117,7.041233903767343e-05,1.6562725339556405e-06,0.0
91,0.001,2000,slopes,0.02150068469345566,1556.4,6.183203649520874,0.00887639084830874,2.8268934693187474e-05,1.0,0.0009394502813342533,134.541071795939,0.5359475662441414,0.0018799195564651514,2.7159962461515296e-06,0.0
92,0.001,5000,crescents,0.03254687711596484,2089.0,47.01798839569092,0.007307034451514441,0.00025039869942697997,1.0,0.0003242502517397684,119.01050373811549,2.6343715461852186,0.0016795379754159165,4.957341857108478e-06,0.0
93,0.001,5000,densities,0.13667787909507748,1504.4,38.640937900543214,0.006744709983468,6.600186752621084e-05,1.0,0.0003659900513916397,70.94575392509407,1.905377868195392,0.0018629300390786909,8.720018570105019e-06,0.0
94,0.001,5000,moons,0.13590778112411495,2018.0,53.390465593338014,0.00449959971010682,9.866071050052185e-05,1.0,0.0011754303469733705,32.1947200640105,0.8365813504596475,4.93591617289282e-05,3.486697543027329e-06,0.0
95,0.001,5000,slopes,0.0212378848344087,1714.0,40.178257656097415,0.00930855469778176,0.0002244438364868609,1.0,0.0003330062261545959,199.6659710616709,5.135535067553122,0.0022006571822766516,0.00011717097565646094,0.0
96,0.01,500,crescents,0.03683760315179818,86.0,0.3047107696533203,0.00013690572232002,7.85384327173233e-07,1.0,0.0010680878547625543,3.674234614174766,0.038252528597165845,3.288317837025199e-05,3.238935528548829e-07,0.0
97,0.01,500,densities,0.1412326484918594,64.2,0.22775731086730952,0.00011999201960856966,3.82373109459877e-06,1.0,0.0035801137893707283,1.923538406167134,0.031529822073680804,3.426835646782077e-05,9.68987186911512e-07,0.0
98,0.01,500,moons,0.1411103397607803,98.6,0.40545082092285156,0.00011529391631479998,1.183757558465004e-06,1.0,0.004808471512265056,8.018728078691783,0.06185786208705778,7.011771278460814e-06,4.9874802118456775e-08,0.0
99,0.01,500,slopes,0.02551679573953148,75.6,0.2757084369659423,0.00017275027930732,6.512273102998734e-07,1.0,0.0007340541228584051,18.474306482247176,0.08419546691593253,4.017433494318554e-05,1.7834713319851973e-07,0.0
100,0.01,1000,crescents,0.03624797016382214,88.0,0.3352756023406982,0.00013378700241443184,3.4796539694070816e-07,1.0,0.0006437391654855719,3.8729833462074175,0.04692560253101232,3.082566207011917e-05,2.053419102724017e-08,0.0
101,0.01,1000,densities,0.14090600013732907,65.2,0.23766121864318843,0.00011400550138202997,1.265108585357666e-06,1.0,0.002503907787544608,3.1144823004794877,0.03593681482204419,2.372282882859708e-05,1.2778697290212536e-07,0.0
102,0.01,1000,moons,0.13865728378295897,100.0,0.40758118629455564,0.00011392491869623999,1.1417083442211152e-06,1.0,0.0028624427183761665,3.3166247903554,0.05427874029674247,3.579443287266588e-06,3.960528979583933e-08,0.0
103,0.01,1000,slopes,0.02518938593566412,79.2,0.30855145454406735,0.0001632091356441,3.134831786155701e-07,1.0,0.00034231695331532583,2.387467277262666,0.04551257183806166,2.9170816553041597e-05,1.6228855381476977e-08,0.0
104,0.01,2000,crescents,0.03643667250871654,87.4,0.4820691108703613,0.00013165046693753925,3.0908267945051193e-07,1.0,0.0004031028358121494,2.6076809620810586,0.017154597268082973,3.0958196954267786e-05,1.1725196100831367e-08,0.0
105,0.01,2000,densities,0.1407887458801269,65.6,0.3616910934448242,0.0001197689562104445,9.164912626147271e-07,1.0,0.0014643898541530805,2.880972058177586,0.01652618433036055,3.4203332775054316e-05,3.413995676290632e-08,0.0
106,0.01,2000,moons,0.1388292789459228,99.0,0.5526557445526123,0.00011286719236516,5.372136365622282e-06,1.0,0.002070741667494022,1.4142135623730951,0.010898277871493603,4.9248369320846546e-06,7.741784229177137e-07,0.0
107,0.01,2000,slopes,0.025249094516038878,83.2,0.45975456237792967,0.00017244603950526002,2.476735971868038e-07,1.0,0.0009248529798757217,2.683281572999748,0.016210587939661177,2.751496956365709e-05,4.577358078988614e-09,0.0
108,0.01,5000,crescents,0.0363495528697967,88.2,3.1339797496795656,0.00013060125347686002,2.849876182153821e-07,1.0,0.00031818469631677914,2.1679483388678804,0.07476790036767232,2.9361220856699657e-05,7.334882730269564e-09,0.0
109,0.01,5000,densities,0.1405843526124954,65.0,2.3264840602874757,0.00011660520685834908,8.613686077296734e-07,1.0,0.00034019735744442907,1.5811388300841898,0.05732482085811731,2.642293271047146e-05,6.464548871242119e-08,0.0
110,0.01,5000,moons,0.13927535414695735,98.8,3.5857468605041505,0.00010812614927996,3.9435777580365535e-06,1.0,0.0011748391472633944,1.9235384061671343,0.06830234917120873,4.132634050606643e-06,3.490572133628241e-07,0.0
111,0.01,5000,slopes,0.02499890923500056,85.8,3.0624386787414553,0.00016771656810302,2.2136373445391655e-07,1.0,0.00033010618215630527,3.1144823004794864,0.11106059007275326,3.3079764954401525e-05,2.006555565055424e-09,0.0
112,0.1,500,crescents,0.0521764330565929,7.4,0.0283262729644775,2.228468656539917e-06,9.723007678985596e-08,1.0,0.000893556915891279,0.5477225575051662,0.0023320828156466323,1.1037153817256492e-06,3.5218280556032435e-09,0.0
113,0.1,500,densities,0.15166765153408052,7.2,0.0417364597320556,1.5249010175466537e-06,1.5632249414920806e-07,1.0,0.003480895895304793,0.44721359549995787,0.005540739972371538,7.90926169418589e-07,3.708466676029091e-08,0.0
114,0.1,500,moons,0.1529909133911132,10.6,0.04411845207214352,2.008490264415741e-06,7.045920938253402e-07,1.0,0.004389795243713128,0.547722557505166,0.00408135980047283,6.406479032880804e-07,1.3181046494822266e-06,0.0
115,0.1,500,slopes,0.03979367241263386,8.4,0.03359746932983394,4.851911216974258e-06,1.0360963642597198e-07,1.0,0.000835838982542476,0.5477225575051662,0.002547186004904704,2.1280485921907813e-06,5.260633084781007e-09,0.0
116,0.1,1000,crescents,0.05153746157884592,7.6,0.03151392936706538,2.0399224013090133e-06,9.80449840426445e-08,1.0,0.0007819025453220086,0.5477225575051661,0.002010754040103989,1.1475053825856522e-06,1.917145107895032e-09,0.0
117,0.1,1000,densities,0.15148040950298305,7.6,0.032552766799926705,8.838949725031853e-07,1.3853423297405246e-07,1.0,0.002357837911928253,0.5477225575051661,0.0024897948530789426,6.590199989048437e-07,9.244212242402922e-09,0.0
118,0.1,1000,moons,0.15055704116821284,10.8,0.05793380737304682,1.64923258125782e-06,1.183943822979927e-07,1.0,0.0027758338418109384,0.44721359549995804,0.010649679012324857,6.046336763108223e-07,6.233929067612772e-09,0.0
119,0.1,1000,slopes,0.03953750059008594,8.4,0.03548984527587884,4.082336090505123e-06,1.0461080819368363e-07,1.0,0.00046754333934732005,0.5477225575051662,0.0023424905151657616,2.2093547152888977e-06,4.863458198184394e-09,0.0
120,0.1,2000,crescents,0.05176428779959672,7.8,0.052072668075561476,1.544714905321598e-06,8.995411917567254e-08,1.0,0.00031291600547687703,0.4472135954999579,0.003032246971795672,1.050175708397659e-06,2.224340093488814e-09,0.0
121,0.1,2000,densities,0.15134451687335965,7.4,0.05074229240417476,1.4197896234691143e-06,1.4365650713443756e-07,1.0,0.0013292361816231028,0.5477225575051663,0.0034424968294292837,9.55408484930161e-07,1.2976392479513167e-08,0.0
122,0.1,2000,moons,0.1507268756628036,10.8,0.0747369289398193,1.496635377407074e-06,1.127016730606556e-07,1.0,0.001999709330778831,0.44721359549995776,0.004098862106465418,7.845635156131169e-07,6.886411562732588e-09,0.0
123,0.1,2000,slopes,0.039759468287229496,8.4,0.05701837539672846,5.590717773884535e-06,9.51928086578846e-08,1.0,0.0010399902070334028,0.547722557505166,0.0028197350155854148,1.953299260254427e-06,2.4759133356942904e-09,0.0
124,0.1,5000,crescents,0.0517666675150394,7.8,0.34462947845458985,1.547407009638846e-06,7.84260919317603e-08,1.0,0.0003097172544729171,0.44721359549995787,0.020107405630010438,1.0747608354818938e-06,6.830570423993612e-10,0.0
125,0.1,5000,densities,0.1511564880609512,7.4,0.33332300186157227,1.381032052449882e-06,1.3917160686105489e-07,1.0,0.00031356395178693707,0.5477225575051662,0.02507479191428293,9.443679884996944e-07,4.611021821656884e-09,0.0
126,0.1,5000,moons,0.15107297301292416,10.6,0.4813244819641113,1.8928491044789554e-06,1.1097872629761695e-07,1.0,0.001130146240374358,0.5477225575051661,0.024080592416234708,1.159319933393265e-06,2.8657225246797135e-09,0.0
127,0.1,5000,slopes,0.0394947044551372,8.8,0.3906513214111328,5.018184310756624e-06,8.454953785985708e-08,1.0,0.0003225708757368264,0.44721359549995804,0.02035067081408122,1.0732079480132148e-06,2.7788710107541187e-09,0.0


==> csv/hellinger2_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.0046175764873623345,2.0,0.0064039230346679245,1.3327293872833252,0.676225228048861,1.0,0.0029355739064328146,0.0,0.0005351021250966347,0.29712995143445814,0.3767418482783643,0.0
1,1e-08,1000,0.0031760440790094,2.0,0.00698736906051631,1.5016732692718506,0.8968930622562766,1.0,0.0034357075584937466,0.0,0.0015669913736181666,0.8172217535913969,0.8419742989558521,0.0
2,1e-08,2000,0.00272228089306732,2.0,0.00959031581878657,1.7620968520641327,1.113526871986687,1.0,0.0034602371072571824,0.0,0.0008751321861560577,1.040491892441519,0.9181634533732885,0.0
3,1e-08,5000,0.005132314398360855,2.0,0.03103106021881099,2.623673230409622,2.075705499947071,1.0,0.008412688542500473,0.0,0.006324968559624749,2.557138781080799,2.5377978435245603,0.0
4,1e-07,500,0.08114895648614033,2.0,0.00640503168106073,2.557377576828003,0.9981866960646585,1.0,0.08600398947505195,0.0,0.00035435004531058403,1.242987902654192,1.233681232716184,0.0
5,1e-07,1000,0.048773954666103195,2.0,0.006327962875366159,2.141263687610626,0.4668598639196716,1.0,0.04365053662659741,0.0,0.0004827971758973629,0.5329722996146325,0.5058505969382513,0.0
6,1e-07,2000,0.04253255473231544,2.0,0.00976572036743158,2.2742227375507356,0.9605270364438183,1.0,0.03148468667346412,0.0,0.001238275795228423,0.4454257417237129,0.6473081084695306,0.0
7,1e-07,5000,0.040582726108186716,2.0,0.04281725883483882,2.1596864461898804,0.9156291320396122,1.0,0.03330584289038554,0.0,0.01036688550242604,0.4242885941374887,0.7266722762543927,0.0
8,1e-06,500,0.03766649700410194,984.7,4.048028409481049,1.7422762632369995,0.05856472356244916,1.0,0.030532258904633153,1711.2051185917885,7.007800595304973,0.14647093238599207,0.049590106636249236,0.0
9,1e-06,1000,0.03873453978012544,374.0,1.5758294701576232,1.8241398990154267,0.029244907369138616,1.0,0.032163451695183386,608.8738526337394,2.595643647105893,0.17893236500473192,0.030325736910432503,0.0
10,1e-06,2000,0.03365849254332711,553.6,3.44160258769989,1.8241578876972198,0.10444027765915957,1.0,0.02809979184270949,1305.3057072861072,8.079457121716452,0.15423738691478206,0.092152038149653,0.0
11,1e-06,5000,0.049966057999699796,2.0,0.03458145856857295,1.907521092891693,0.3802839999247226,1.0,0.051077989245756676,0.0,0.011960344999108474,0.34234074111857393,0.3492846837628683,0.0
12,1e-05,500,0.055456554575357545,12216.15,39.54890733957291,0.983674269914627,0.007158569456078056,1.0,0.04228057390679515,11093.246125814334,35.728340571122075,0.1663087807498367,0.005594231759982863,0.0
13,1e-05,1000,0.05045594237744805,11063.55,35.32392443418503,1.154386430978775,0.01030190011369991,1.0,0.039131685392053736,10216.30274288162,32.58717315417843,0.1625933440436409,0.008187364082164736,0.0
14,1e-05,2000,0.04587882994674141,9293.0,42.935873091220856,1.3230496406555177,0.011098962329560844,1.0,0.036429808822262814,9212.950010432969,42.32648383560061,0.12341269581049549,0.008298328966372698,0.0
15,1e-05,5000,0.039194993051933066,394.05,10.404710125923156,1.6673488318920135,0.14607971133664246,1.0,0.0318711147921698,963.9769310954545,25.440384035884918,0.18250018191056802,0.06335621874870216,0.0
16,0.0001,500,0.07986447019502516,11236.4,29.973993027210234,0.11798844300210472,0.00087181082926685,1.0,0.05542801718674236,5386.250139793088,15.165609628215487,0.02592569570747532,0.0005533304015764897,0.0
17,0.0001,1000,0.07794146416708822,12703.65,32.55185843706131,0.15922854319214816,0.001349890418350645,1.0,0.054479707879882336,6668.995973316016,18.458982035607324,0.03395015505004229,0.000708817650908667,0.0
18,0.0001,2000,0.07693697316572065,14324.05,49.04942759275436,0.2018132224678993,0.002075947163393665,1.0,0.05386833815270908,7521.569828272483,28.308005922904936,0.04398577248379279,0.0006119690162959832,0.0
19,0.0001,5000,0.07520506288856263,16405.8,299.73627191782,0.26739025861024857,0.0026997753535397,1.0,0.053291995667517536,9664.25960678667,198.69949286754442,0.058966125236778,0.0010522645027971995,0.0
20,0.001,500,0.08253106605261559,1512.4,4.6050153255462645,0.005566951609216585,5.024287384003401e-05,1.0,0.05671906248190456,306.09035473722116,1.058466755800189,0.001532898184845387,2.5214789901417512e-05,0.0
21,0.001,1000,0.08157881619408722,1626.25,4.822436320781708,0.00616745478473599,0.0001151657255831971,1.0,0.05619231192322864,258.97751883736527,0.8127134416445769,0.0018525321929051197,7.876666884579933e-05,0.0
22,0.001,2000,0.08162995418533679,1735.75,7.188969135284424,0.00665648616850371,5.51982695469528e-05,1.0,0.05613428654242038,239.52691860590974,1.2868269889851809,0.0021069669371300247,2.986729242388725e-05,0.0
23,0.001,5000,0.08159260554239149,1831.35,44.80691238641739,0.006964974710717756,0.0001598762784851434,1.0,0.05627490499591613,266.54164777760343,6.651574850873922,0.002330874585544597,9.73280885007514e-05,0.0
24,0.01,500,0.08617434678599234,81.1,0.3034068346023559,0.00013623548438767742,1.6110250726342202e-06,1.0,0.0566450798958799,16.094785033145296,0.085228567245529,3.688956323573997e-05,1.4089965234426145e-06,0.0
25,0.01,1000,0.08525016000494356,83.1,0.3222673654556274,0.00013123163953420046,7.670663762837649e-07,1.0,0.05612579942681305,13.360980109022098,0.07539862954979494,3.046459101005242e-05,4.5440895353181643e-07,0.0
26,0.01,2000,0.08532594796270129,83.8,0.4640426278114319,0.00013418316375460093,1.7113459762185812e-06,1.0,0.05606405677648405,12.513571579857226,0.07150749522862472,3.426017570568426e-05,2.2137370426476825e-06,0.0
27,0.01,5000,0.0853020422160625,84.45,3.0271623373031615,0.00013076229442954726,1.3278244296088814e-06,1.0,0.0562031822904284,12.738152390193386,0.4691318771379591,3.330775243304661e-05,1.578838066878259e-06,0.0
28,0.1,500,0.09915716759860513,8.4,0.03694466352462764,2.6534427888691427e-06,2.6543857529759406e-07,1.0,0.05480334290470825,1.4653901941300929,0.0073865483908412705,1.7866209393695143e-06,6.590058321860719e-07,0.0
29,0.1,1000,0.09827810321003194,8.6,0.03937258720397944,2.1638465113937854e-06,1.1489610187709332e-07,1.0,0.054313888943839886,1.4290224851827542,0.012260110118694678,1.7165899313550252e-06,1.6874641892301672e-08,0.0
30,0.1,2000,0.09839878715574737,8.6,0.058642566204071,2.5129644200205804e-06,1.1037627700716257e-07,1.0,0.05419356524127286,1.4290224851827544,0.010309447646856495,2.164018102973706e-06,2.2607015882887342e-08,0.0
31,0.1,5000,0.09837270826101299,8.65,0.3874820709228516,2.459868119331077e-06,1.0328149073757231e-07,1.0,0.054298027745439674,1.348488432516786,0.06326147461769699,1.8134843346357167e-06,2.4847719593076785e-08,0.0


==> csv/hellinger2_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.01108741790521886,2.0,0.014149689674377394,3.624229848384857,2.831403762102127,1.0,0.005279639857010887,0.0,0.012234904335567632,2.139407833941419,2.227098479106654,0.0
1,1e-08,densities,0.0018224525090772149,2.0,0.01181170940399165,1.013516652584076,0.9645389527082443,1.0,0.0013752882578124633,0.0,0.008045872160580054,0.011476203419447568,0.02577242099394505,0.0
2,1e-08,moons,0.002369978115893845,2.0,0.013035154342651326,1.0346430659294128,0.9351602256298065,1.0,0.001722577684095389,0.0,0.007496390055961425,0.030943805910223846,0.05016113054304057,0.0
3,1e-08,slopes,0.00036836732760999,2.0,0.015016114711761425,1.5477831721305848,0.031247721798717914,1.0,0.00027006125873718694,0.0,0.014284659978018626,0.03318426413945728,0.01031756261994909,0.0
4,1e-07,crescents,0.02297482853755351,2.0,0.01837495565414423,2.1723449528217316,0.44514636471867564,1.0,0.005019668268080523,0.0,0.019694649983813872,0.2554432718421029,0.27331279353084875,0.0
5,1e-07,densities,0.0903307637199759,2.0,0.01254829168319696,2.5011905670166015,1.3248806715011596,1.0,0.027004091657911865,0.0,0.009405268284764772,0.3617502276402449,0.4058361330388494,0.0
6,1e-07,moons,0.0993385078385472,2.0,0.01717476844787593,2.909846270084381,1.5676547050476075,1.0,0.06472591874541991,0.0,0.016644776572005478,1.040828020065286,0.9870422414387421,0.0
7,1e-07,slopes,0.0003940918966690665,2.0,0.01721795797348017,1.5491686582565307,0.00352098720031786,1.0,0.00025821019013270074,0.0,0.018105063503027503,0.03279459888644293,0.001571799410416473,0.0
8,1e-06,crescents,0.015594731597229785,2.0,0.01713012456893916,1.866952019929886,0.05720712351612741,1.0,0.0014812724988944447,0.0,0.017454558029519215,0.07016470819964259,0.06428916295746606,0.0
9,1e-06,densities,0.08244832511991258,333.4,1.393330419063568,1.996018785238266,0.27896620500832797,1.0,0.02524996389470218,637.9450067042983,2.587591255372006,0.20284454870324714,0.3045971738123614,0.0
10,1e-06,moons,0.06130919065326448,1576.9,7.673052024841309,1.9063167452812195,0.2154439844191074,1.0,0.0158097826330299,1830.7948776994451,9.096252654623518,0.1720161641372774,0.2621433166209455,0.0
11,1e-06,slopes,0.0006733399568474399,2.0,0.016529357433319045,1.5288075923919677,0.02091659557190718,1.0,0.0004834276654564631,0.0,0.016546946415220223,0.03498946987771311,0.04214494727933094,0.0
12,1e-05,crescents,0.02197011490352447,2817.65,19.113077092170716,1.1610362082719803,0.02188436007127161,1.0,0.003782852052784736,1363.4243373521724,22.170371155285455,0.309739244371476,0.05111513529640504,0.0
13,1e-05,densities,0.08967183418571945,8008.15,28.825210285186767,1.370551550388336,0.05923002217896278,1.0,0.008739895702919321,5889.226991317548,20.32305336800957,0.3253315841444406,0.0774226471065768,0.0
14,1e-05,moons,0.07644448895007368,18936.15,69.46591691970825,1.396855103969574,0.059860847610980226,1.0,0.01365250240131131,13532.74743286,48.62761771805981,0.2940133969124712,0.07573832680191325,0.0
15,1e-05,slopes,0.00289988191216247,3204.8,10.809210693836212,1.2000163108110429,0.03366391337476665,1.0,0.0014377506562818633,2537.8709187033132,7.791628443254949,0.19672170451336124,0.058598830758338126,0.0
16,0.0001,crescents,0.031909641064703405,8402.9,51.4238984465599,0.19445796608924862,0.0011599900550208551,1.0,0.0005359754303338355,1739.1119300560151,53.411887970488685,0.0669583022001817,0.0006475019927223238,0.0
17,0.0001,densities,0.13033780567348,13754.7,101.5756432056427,0.21042270287871356,0.002614280517445825,1.0,0.0037023956016082535,3539.4928435403967,118.99961907162346,0.08936794261130329,0.001180168258967673,0.0
18,0.0001,moons,0.12987157404422758,24944.35,205.2280548930168,0.16328234970569605,0.00218652735929931,1.0,0.0039012012972238783,4404.860189847716,241.78412815800212,0.047542949175044494,0.0005051865164302521,0.0
19,0.0001,slopes,0.0178289496339857,7567.95,53.083954429626466,0.17825744859874243,0.00103662583278487,1.0,0.0017521522130625733,1357.9187819678514,59.986824954429736,0.06368917521923052,0.0006130225907492416,0.0
20,0.001,crescents,0.03270266521722074,1833.65,16.02683538198471,0.006493685068562585,0.00012905835319541032,1.0,0.0006607298854667134,223.87197351682002,18.437264857122138,0.0013916492505474964,0.00010273131922433086,0.0
21,0.001,densities,0.13701075538992877,1437.95,13.25993525981903,0.006224384275264986,7.738701606284711e-05,1.0,0.0021290704941527177,107.98756019975042,15.082931813434744,0.0016280581962342035,1.7781791814053833e-05,0.0
22,0.001,moons,0.13611782714724535,1949.15,18.592627358436584,0.00432145528029647,7.150177116272186e-05,1.0,0.0029615845115028776,100.784436455134,20.655545331525055,0.00020405099632522864,1.632913026047858e-05,0.0
23,0.001,slopes,0.02150119422003622,1485.0,13.54393516778946,0.00831634264905,0.00010253600703434798,1.0,0.0006301220098233638,272.81997148688595,15.99060502542799,0.0019397454586501915,0.00011186757677952158,0.0
24,0.01,crescents,0.03646794967353339,87.4,1.0640088081359864,0.00013323611128721277,4.318550054449588e-07,1.0,0.0006599814358563782,3.03315017762062,1.2288911279301393,2.858431276788885e-05,2.580695005566262e-07,0.0
25,0.01,densities,0.14087793678045268,65.0,0.7883984208106994,0.00011759292101484831,1.7166748875752091e-06,1.0,0.0021335852765539992,2.3169853371636977,0.913364567346274,2.7665491182373536e-05,1.3361303961158347e-06,0.0
26,0.01,moons,0.13946806415915486,99.1,1.2378586530685425,0.00011255304416404001,2.910295006586239e-06,1.0,0.002964090941148465,4.166280683876461,1.3929890976444976,5.422626433349793e-06,1.906868875962046e-06,0.0
27,0.01,slopes,0.025238546356558762,80.95,1.0266132831573487,0.000169030505639925,3.584369551390409e-07,1.0,0.0006142278554499865,9.616187011054793,1.209914169999868,3.041002201933205e-05,1.949908680076627e-07,0.0
28,0.1,crescents,0.05181121248751873,7.65,0.11413558721542354,1.8401282432023435e-06,9.091381798498334e-08,1.0,0.0006273245634815519,0.48936048492959267,0.13717756818360002,1.051068333468082e-06,8.347822874244929e-09,0.0
29,0.1,densities,0.15141226649284362,7.4,0.11458863019943233,1.3024044164922089e-06,1.4442121027968823e-07,1.0,0.0020373395468818822,0.5026246899500345,0.13028349423192184,8.169620799529276e-07,2.003116761367086e-08,0.0
30,0.1,moons,0.15133695080876347,10.7,0.16452841758728023,1.7618018318898977e-06,2.6166671887040136e-07,1.0,0.0027903511482803216,0.47016234598162754,0.188389732909923,7.863093412255517e-07,6.592664977667611e-07,0.0
31,0.1,slopes,0.03964633643627162,8.5,0.1291892528533935,4.885787348030135e-06,9.699069778434932e-08,1.0,0.0006789365423322013,0.512989176042577,0.155458301911467,1.8254582172628418e-06,9.061705175317507e-09,0.0


==> csv/hellinger2_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.003912053964449978,2.0,0.013503167033195448,1.8050431847572326,1.190587665559724,1.0,0.005080464085050514,0.0,0.010753033938699755,1.5049241461386063,1.498334897561524,0.0
1,1e-07,0.05325954799818642,2.0,0.01632899343967432,2.2831376120448112,0.8353006821169402,1.0,0.05490198183952931,0.0,0.016281592234531257,0.7476179166675121,0.8378821485583479,0.0
2,1e-06,0.040006396831813576,478.575,2.2750104814767838,1.8245237857103347,0.14313347712886748,1.0,0.036434737734616605,1153.1449103114558,5.627263905344201,0.2241086564244251,0.227833550789962,0.0
3,1e-05,0.04774657998787001,8241.6875,32.05335374772549,1.2821147933602333,0.043659785808995315,1.0,0.03738999192381299,9860.142893916365,36.25610860697714,0.2989275395564403,0.06744388521240326,0.0
4,0.0001,0.07748699260409916,13667.475,102.82788774371147,0.18660511681810016,0.001749355941137715,1.0,0.05325933702017756,7581.7029398230525,151.55090896591346,0.06951901991188543,0.0010207297571508,0.0
5,0.001,0.08183311049360778,1676.4375,15.355833292007446,0.006338966818293509,9.512078686383182e-05,1.0,0.05525218226378914,289.7673813333897,17.47252805031921,0.0020119497275508367,7.883238774512402e-05,0.0
6,0.01,0.08551312424242492,83.1125,1.0292197912931442,0.0001331031455265065,1.354315463686362e-06,1.0,0.055182769337798816,13.546912161593282,1.1868504625404068,3.323659885140937e-05,1.5626007134737792e-06,0.0
7,0.1,0.09855169155634935,8.5625,0.1306104719638824,2.4475304599036464e-06,1.4849811122985556e-07,1.0,0.05336093711842734,1.3947800516228581,0.15291061744405343,1.8509105312107082e-06,3.3079069621557676e-07,0.0


==> csv/hellinger2_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.003912053964449978,2.0,0.013503167033195448,1.8050431847572326,1.190587665559724,1.0,0.005080464085050514,0.0,0.010753033938699755,1.5049241461386063,1.498334897561524,0.0
1,1e-07,0.05325954799818642,2.0,0.01632899343967432,2.2831376120448112,0.8353006821169402,1.0,0.05490198183952931,0.0,0.016281592234531257,0.7476179166675121,0.8378821485583479,0.0
2,1e-06,0.040006396831813576,478.575,2.2750104814767838,1.8245237857103347,0.14313347712886748,1.0,0.036434737734616605,1153.1449103114558,5.627263905344201,0.2241086564244251,0.227833550789962,0.0
3,1e-05,0.04774657998787001,8241.6875,32.05335374772549,1.2821147933602333,0.043659785808995315,1.0,0.03738999192381299,9860.142893916365,36.25610860697714,0.2989275395564403,0.06744388521240326,0.0
4,0.0001,0.07748699260409916,13667.475,102.82788774371147,0.18660511681810016,0.001749355941137715,1.0,0.05325933702017756,7581.7029398230525,151.55090896591346,0.06951901991188543,0.0010207297571508,0.0
5,0.001,0.08183311049360778,1676.4375,15.355833292007446,0.006338966818293509,9.512078686383182e-05,1.0,0.05525218226378914,289.7673813333897,17.47252805031921,0.0020119497275508367,7.883238774512402e-05,0.0
6,0.01,0.08551312424242492,83.1125,1.0292197912931442,0.0001331031455265065,1.354315463686362e-06,1.0,0.055182769337798816,13.546912161593282,1.1868504625404068,3.323659885140937e-05,1.5626007134737792e-06,0.0
7,0.1,0.09855169155634935,8.5625,0.1306104719638824,2.4475304599036464e-06,1.4849811122985556e-07,1.0,0.05336093711842734,1.3947800516228581,0.15291061744405343,1.8509105312107082e-06,3.3079069621557676e-07,0.0


==> csv/hellinger2_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.008750156871974422,2.0,0.00589499473571774,1.7180320501327515,0.8756488561630249,1.0,0.00036514422676598487,0.0,5.9779530497897e-05,0.04996387752932323,0.01648627616807312,0.0
1,1e-08,1000,crescents,0.0078297330997884,2.0,0.0059278011322021,2.4130623579025268,1.664997386932373,1.0,0.004098567197619462,0.0,7.935650573153023e-05,1.2525019368042576,1.3037906035432045,0.0
2,1e-08,2000,crescents,0.0084722705185413,2.0,0.01021556854248042,3.4545437812805178,2.4893081188201904,1.0,0.0010090942007870182,0.0,0.0008280086988827663,0.3341830017504054,0.3150187975714448,0.0
3,1e-08,5000,crescents,0.01929751113057132,2.0,0.03456039428710932,6.9112812042236325,6.29566068649292,1.0,0.0012468254861247453,0.0,0.0007607335446722163,0.37497502391539395,0.3619178109997196,0.0
4,1e-07,500,crescents,0.02325028590857978,2.0,0.0066731452941894,1.940578007698059,0.33224227428436276,1.0,0.0022262685936986766,0.0,0.00030974057737935773,0.03871689223015171,0.03198025294830659,0.0
5,1e-07,1000,crescents,0.01878742836415764,2.0,0.0060298919677733796,1.980841064453125,0.13337053954601283,1.0,0.0011462947731961197,0.0,0.00020169679147707717,0.018280379178007768,0.012341320002463912,0.0
6,1e-07,2000,crescents,0.030332282185554484,2.0,0.00928096771240228,2.546679449081421,0.8414163947105407,1.0,0.0028072857568779883,0.0,0.00046439414788003886,0.1273319397758241,0.13313499082610594,0.0
7,1e-07,5000,crescents,0.019529317691922142,2.0,0.05151581764221186,2.2212812900543213,0.473556250333786,1.0,0.0010087768171378735,0.0,0.0020337665268955582,0.027540807735525755,0.03447865838928366,0.0
8,1e-06,500,crescents,0.01703311856836074,2.0,0.00668826103210444,1.766768217086792,0.02338402010500426,1.0,0.000869622117929815,0.0,0.00028452171390866453,0.008536128564593284,0.002075624774857953,0.0
9,1e-06,1000,crescents,0.01613200902938838,2.0,0.00666332244873042,1.8707710266113282,0.0162154803052544,1.0,0.0010524321045313272,0.0,3.0134731424228093e-05,0.014013588512386902,0.0007485263992750207,0.0
10,1e-06,2000,crescents,0.01405128128826614,2.0,0.00997133255004878,1.9209046363830566,0.04127210080623622,1.0,0.00031327139270028955,0.0,0.0002782483432491021,0.006449997780075391,0.00175763584189372,0.0
11,1e-06,5000,crescents,0.01516251750290388,2.0,0.045197582244873,1.9093641996383668,0.14795689284801478,1.0,0.0015172224955602859,0.0,0.011178645615530638,0.06798889594566661,0.07404084721714703,0.0
12,1e-05,500,crescents,0.026076329499483058,3576.0,11.360843706130982,0.84746173620224,0.0030397772323339798,1.0,0.0019654647376176654,1265.3602253903828,3.6457116316035454,0.0940689654025355,0.0003427456209556868,0.0
13,1e-05,1000,crescents,0.02368774414062496,3294.2,10.364574718475343,1.005413556098938,0.00431272736750538,1.0,0.002179227351380159,1367.816215724905,3.738337036490799,0.16182585003015953,0.00028329987061384934,0.0
14,1e-05,2000,crescents,0.02105941809713836,2830.2,13.191435956954956,1.2072567701339723,0.00584351150318976,1.0,0.0009100844107028025,548.9437129615385,2.3117773721750376,0.06425990362780343,0.00012316407034001548,0.0
15,1e-05,5000,crescents,0.0170569678768515,1570.2,41.535453987121585,1.584012770652771,0.07434142418205732,1.0,0.0015992123469716175,1452.031921136722,38.19760411724102,0.19248479513223438,0.08842633597970027,0.0
16,0.0001,500,crescents,0.032379493117332396,8130.8,20.66148223876953,0.11757525801658628,0.0003798835910856,1.0,0.0007372339837437058,996.661778137398,2.5877678920459886,0.01797063046793931,1.900803829097939e-05,0.0
17,0.0001,1000,crescents,0.0317690253257751,8111.0,19.602399778366088,0.17089901268482205,0.00072061014361676,1.0,0.0005276529069911425,1538.9717346332259,3.6217566510955317,0.03488902434947647,4.408561164972802e-05,0.0
18,0.0001,2000,crescents,0.03179746568202966,8868.8,27.553691959381105,0.21236464083194728,0.0016279176808893202,1.0,0.00033775052000520437,2517.3537097515714,7.418171666839035,0.04171674674440124,7.628550146349121e-05,0.0
19,0.0001,5000,crescents,0.031692580133676464,8501.0,137.8780198097229,0.2769929528236389,0.00191154880449174,1.0,0.00023072346273804486,2045.7694151590008,31.1817838709605,0.03189722431114168,3.978815934544096e-05,0.0
20,0.001,500,crescents,0.03311740234494206,1589.2,4.671759414672851,0.00542664006352422,2.9764696955680853e-05,1.0,0.0010453776341033906,131.58913328994916,0.3903293663443536,0.0005827340165346809,5.052033690970977e-06,0.0
21,0.001,1000,crescents,0.032496389746665896,1751.4,4.871680164337159,0.00634033745154734,0.00020490270107980003,1.0,0.000640790518129601,143.57854992999475,0.4140134466173431,0.0012577174753173714,1.3471125985082423e-05,0.0
22,0.001,2000,crescents,0.03264999166131016,1905.0,7.545913553237915,0.00690072830766434,3.116731531918049e-05,1.0,0.0004038721171793647,122.27223724132965,0.4751501783680366,0.0014036858058037464,1.2068545995278824e-06,0.0
23,0.001,5000,crescents,0.03254687711596484,2089.0,47.01798839569092,0.007307034451514441,0.00025039869942697997,1.0,0.0003242502517397684,119.01050373811549,2.6343715461852186,0.0016795379754159165,4.957341857108478e-06,0.0
24,0.01,500,crescents,0.03683760315179818,86.0,0.3047107696533203,0.00013690572232002,7.85384327173233e-07,1.0,0.0010680878547625543,3.674234614174766,0.038252528597165845,3.288317837025199e-05,3.238935528548829e-07,0.0
25,0.01,1000,crescents,0.03624797016382214,88.0,0.3352756023406982,0.00013378700241443184,3.4796539694070816e-07,1.0,0.0006437391654855719,3.8729833462074175,0.04692560253101232,3.082566207011917e-05,2.053419102724017e-08,0.0
26,0.01,2000,crescents,0.03643667250871654,87.4,0.4820691108703613,0.00013165046693753925,3.0908267945051193e-07,1.0,0.0004031028358121494,2.6076809620810586,0.017154597268082973,3.0958196954267786e-05,1.1725196100831367e-08,0.0
27,0.01,5000,crescents,0.0363495528697967,88.2,3.1339797496795656,0.00013060125347686002,2.849876182153821e-07,1.0,0.00031818469631677914,2.1679483388678804,0.07476790036767232,2.9361220856699657e-05,7.334882730269564e-09,0.0
28,0.1,500,crescents,0.0521764330565929,7.4,0.0283262729644775,2.228468656539917e-06,9.723007678985596e-08,1.0,0.000893556915891279,0.5477225575051662,0.0023320828156466323,1.1037153817256492e-06,3.5218280556032435e-09,0.0
29,0.1,1000,crescents,0.05153746157884592,7.6,0.03151392936706538,2.0399224013090133e-06,9.80449840426445e-08,1.0,0.0007819025453220086,0.5477225575051661,0.002010754040103989,1.1475053825856522e-06,1.917145107895032e-09,0.0
30,0.1,2000,crescents,0.05176428779959672,7.8,0.052072668075561476,1.544714905321598e-06,8.995411917567254e-08,1.0,0.00031291600547687703,0.4472135954999579,0.003032246971795672,1.050175708397659e-06,2.224340093488814e-09,0.0
31,0.1,5000,crescents,0.0517666675150394,7.8,0.34462947845458985,1.547407009638846e-06,7.84260919317603e-08,1.0,0.0003097172544729171,0.44721359549995787,0.020107405630010438,1.0747608354818938e-06,6.830570423993612e-10,0.0


==> csv/hellinger2_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.008750156871974422,2.0,0.00589499473571774,1.7180320501327515,0.8756488561630249,1.0,0.00036514422676598487,0.0,5.9779530497897e-05,0.04996387752932323,0.01648627616807312,0.0
1,1e-08,1000,0.0078297330997884,2.0,0.0059278011322021,2.4130623579025268,1.664997386932373,1.0,0.004098567197619462,0.0,7.935650573153023e-05,1.2525019368042576,1.3037906035432045,0.0
2,1e-08,2000,0.0084722705185413,2.0,0.01021556854248042,3.4545437812805178,2.4893081188201904,1.0,0.0010090942007870182,0.0,0.0008280086988827663,0.3341830017504054,0.3150187975714448,0.0
3,1e-08,5000,0.01929751113057132,2.0,0.03456039428710932,6.9112812042236325,6.29566068649292,1.0,0.0012468254861247453,0.0,0.0007607335446722163,0.37497502391539395,0.3619178109997196,0.0
4,1e-07,500,0.02325028590857978,2.0,0.0066731452941894,1.940578007698059,0.33224227428436276,1.0,0.0022262685936986766,0.0,0.00030974057737935773,0.03871689223015171,0.03198025294830659,0.0
5,1e-07,1000,0.01878742836415764,2.0,0.0060298919677733796,1.980841064453125,0.13337053954601283,1.0,0.0011462947731961197,0.0,0.00020169679147707717,0.018280379178007768,0.012341320002463912,0.0
6,1e-07,2000,0.030332282185554484,2.0,0.00928096771240228,2.546679449081421,0.8414163947105407,1.0,0.0028072857568779883,0.0,0.00046439414788003886,0.1273319397758241,0.13313499082610594,0.0
7,1e-07,5000,0.019529317691922142,2.0,0.05151581764221186,2.2212812900543213,0.473556250333786,1.0,0.0010087768171378735,0.0,0.0020337665268955582,0.027540807735525755,0.03447865838928366,0.0
8,1e-06,500,0.01703311856836074,2.0,0.00668826103210444,1.766768217086792,0.02338402010500426,1.0,0.000869622117929815,0.0,0.00028452171390866453,0.008536128564593284,0.002075624774857953,0.0
9,1e-06,1000,0.01613200902938838,2.0,0.00666332244873042,1.8707710266113282,0.0162154803052544,1.0,0.0010524321045313272,0.0,3.0134731424228093e-05,0.014013588512386902,0.0007485263992750207,0.0
10,1e-06,2000,0.01405128128826614,2.0,0.00997133255004878,1.9209046363830566,0.04127210080623622,1.0,0.00031327139270028955,0.0,0.0002782483432491021,0.006449997780075391,0.00175763584189372,0.0
11,1e-06,5000,0.01516251750290388,2.0,0.045197582244873,1.9093641996383668,0.14795689284801478,1.0,0.0015172224955602859,0.0,0.011178645615530638,0.06798889594566661,0.07404084721714703,0.0
12,1e-05,500,0.026076329499483058,3576.0,11.360843706130982,0.84746173620224,0.0030397772323339798,1.0,0.0019654647376176654,1265.3602253903828,3.6457116316035454,0.0940689654025355,0.0003427456209556868,0.0
13,1e-05,1000,0.02368774414062496,3294.2,10.364574718475343,1.005413556098938,0.00431272736750538,1.0,0.002179227351380159,1367.816215724905,3.738337036490799,0.16182585003015953,0.00028329987061384934,0.0
14,1e-05,2000,0.02105941809713836,2830.2,13.191435956954956,1.2072567701339723,0.00584351150318976,1.0,0.0009100844107028025,548.9437129615385,2.3117773721750376,0.06425990362780343,0.00012316407034001548,0.0
15,1e-05,5000,0.0170569678768515,1570.2,41.535453987121585,1.584012770652771,0.07434142418205732,1.0,0.0015992123469716175,1452.031921136722,38.19760411724102,0.19248479513223438,0.08842633597970027,0.0
16,0.0001,500,0.032379493117332396,8130.8,20.66148223876953,0.11757525801658628,0.0003798835910856,1.0,0.0007372339837437058,996.661778137398,2.5877678920459886,0.01797063046793931,1.900803829097939e-05,0.0
17,0.0001,1000,0.0317690253257751,8111.0,19.602399778366088,0.17089901268482205,0.00072061014361676,1.0,0.0005276529069911425,1538.9717346332259,3.6217566510955317,0.03488902434947647,4.408561164972802e-05,0.0
18,0.0001,2000,0.03179746568202966,8868.8,27.553691959381105,0.21236464083194728,0.0016279176808893202,1.0,0.00033775052000520437,2517.3537097515714,7.418171666839035,0.04171674674440124,7.628550146349121e-05,0.0
19,0.0001,5000,0.031692580133676464,8501.0,137.8780198097229,0.2769929528236389,0.00191154880449174,1.0,0.00023072346273804486,2045.7694151590008,31.1817838709605,0.03189722431114168,3.978815934544096e-05,0.0
20,0.001,500,0.03311740234494206,1589.2,4.671759414672851,0.00542664006352422,2.9764696955680853e-05,1.0,0.0010453776341033906,131.58913328994916,0.3903293663443536,0.0005827340165346809,5.052033690970977e-06,0.0
21,0.001,1000,0.032496389746665896,1751.4,4.871680164337159,0.00634033745154734,0.00020490270107980003,1.0,0.000640790518129601,143.57854992999475,0.4140134466173431,0.0012577174753173714,1.3471125985082423e-05,0.0
22,0.001,2000,0.03264999166131016,1905.0,7.545913553237915,0.00690072830766434,3.116731531918049e-05,1.0,0.0004038721171793647,122.27223724132965,0.4751501783680366,0.0014036858058037464,1.2068545995278824e-06,0.0
23,0.001,5000,0.03254687711596484,2089.0,47.01798839569092,0.007307034451514441,0.00025039869942697997,1.0,0.0003242502517397684,119.01050373811549,2.6343715461852186,0.0016795379754159165,4.957341857108478e-06,0.0
24,0.01,500,0.03683760315179818,86.0,0.3047107696533203,0.00013690572232002,7.85384327173233e-07,1.0,0.0010680878547625543,3.674234614174766,0.038252528597165845,3.288317837025199e-05,3.238935528548829e-07,0.0
25,0.01,1000,0.03624797016382214,88.0,0.3352756023406982,0.00013378700241443184,3.4796539694070816e-07,1.0,0.0006437391654855719,3.8729833462074175,0.04692560253101232,3.082566207011917e-05,2.053419102724017e-08,0.0
26,0.01,2000,0.03643667250871654,87.4,0.4820691108703613,0.00013165046693753925,3.0908267945051193e-07,1.0,0.0004031028358121494,2.6076809620810586,0.017154597268082973,3.0958196954267786e-05,1.1725196100831367e-08,0.0
27,0.01,5000,0.0363495528697967,88.2,3.1339797496795656,0.00013060125347686002,2.849876182153821e-07,1.0,0.00031818469631677914,2.1679483388678804,0.07476790036767232,2.9361220856699657e-05,7.334882730269564e-09,0.0
28,0.1,500,0.0521764330565929,7.4,0.0283262729644775,2.228468656539917e-06,9.723007678985596e-08,1.0,0.000893556915891279,0.5477225575051662,0.0023320828156466323,1.1037153817256492e-06,3.5218280556032435e-09,0.0
29,0.1,1000,0.05153746157884592,7.6,0.03151392936706538,2.0399224013090133e-06,9.80449840426445e-08,1.0,0.0007819025453220086,0.5477225575051661,0.002010754040103989,1.1475053825856522e-06,1.917145107895032e-09,0.0
30,0.1,2000,0.05176428779959672,7.8,0.052072668075561476,1.544714905321598e-06,8.995411917567254e-08,1.0,0.00031291600547687703,0.4472135954999579,0.003032246971795672,1.050175708397659e-06,2.224340093488814e-09,0.0
31,0.1,5000,0.0517666675150394,7.8,0.34462947845458985,1.547407009638846e-06,7.84260919317603e-08,1.0,0.0003097172544729171,0.44721359549995787,0.020107405630010438,1.0747608354818938e-06,6.830570423993612e-10,0.0


==> csv/hellinger2_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.01108741790521886,2.0,0.014149689674377394,3.624229848384857,2.831403762102127,1.0,0.005279639857010887,0.0,0.012234904335567632,2.139407833941419,2.227098479106654,0.0
1,1e-07,crescents,0.02297482853755351,2.0,0.01837495565414423,2.1723449528217316,0.44514636471867564,1.0,0.005019668268080523,0.0,0.019694649983813872,0.2554432718421029,0.27331279353084875,0.0
2,1e-06,crescents,0.015594731597229785,2.0,0.01713012456893916,1.866952019929886,0.05720712351612741,1.0,0.0014812724988944447,0.0,0.017454558029519215,0.07016470819964259,0.06428916295746606,0.0
3,1e-05,crescents,0.02197011490352447,2817.65,19.113077092170716,1.1610362082719803,0.02188436007127161,1.0,0.003782852052784736,1363.4243373521724,22.170371155285455,0.309739244371476,0.05111513529640504,0.0
4,0.0001,crescents,0.031909641064703405,8402.9,51.4238984465599,0.19445796608924862,0.0011599900550208551,1.0,0.0005359754303338355,1739.1119300560151,53.411887970488685,0.0669583022001817,0.0006475019927223238,0.0
5,0.001,crescents,0.03270266521722074,1833.65,16.02683538198471,0.006493685068562585,0.00012905835319541032,1.0,0.0006607298854667134,223.87197351682002,18.437264857122138,0.0013916492505474964,0.00010273131922433086,0.0
6,0.01,crescents,0.03646794967353339,87.4,1.0640088081359864,0.00013323611128721277,4.318550054449588e-07,1.0,0.0006599814358563782,3.03315017762062,1.2288911279301393,2.858431276788885e-05,2.580695005566262e-07,0.0
7,0.1,crescents,0.05181121248751873,7.65,0.11413558721542354,1.8401282432023435e-06,9.091381798498334e-08,1.0,0.0006273245634815519,0.48936048492959267,0.13717756818360002,1.051068333468082e-06,8.347822874244929e-09,0.0


==> csv/hellinger2_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.01108741790521886,2.0,0.014149689674377394,3.624229848384857,2.831403762102127,1.0,0.005279639857010887,0.0,0.012234904335567632,2.139407833941419,2.227098479106654,0.0
1,1e-07,0.02297482853755351,2.0,0.01837495565414423,2.1723449528217316,0.44514636471867564,1.0,0.005019668268080523,0.0,0.019694649983813872,0.2554432718421029,0.27331279353084875,0.0
2,1e-06,0.015594731597229785,2.0,0.01713012456893916,1.866952019929886,0.05720712351612741,1.0,0.0014812724988944447,0.0,0.017454558029519215,0.07016470819964259,0.06428916295746606,0.0
3,1e-05,0.02197011490352447,2817.65,19.113077092170716,1.1610362082719803,0.02188436007127161,1.0,0.003782852052784736,1363.4243373521724,22.170371155285455,0.309739244371476,0.05111513529640504,0.0
4,0.0001,0.031909641064703405,8402.9,51.4238984465599,0.19445796608924862,0.0011599900550208551,1.0,0.0005359754303338355,1739.1119300560151,53.411887970488685,0.0669583022001817,0.0006475019927223238,0.0
5,0.001,0.03270266521722074,1833.65,16.02683538198471,0.006493685068562585,0.00012905835319541032,1.0,0.0006607298854667134,223.87197351682002,18.437264857122138,0.0013916492505474964,0.00010273131922433086,0.0
6,0.01,0.03646794967353339,87.4,1.0640088081359864,0.00013323611128721277,4.318550054449588e-07,1.0,0.0006599814358563782,3.03315017762062,1.2288911279301393,2.858431276788885e-05,2.580695005566262e-07,0.0
7,0.1,0.05181121248751873,7.65,0.11413558721542354,1.8401282432023435e-06,9.091381798498334e-08,1.0,0.0006273245634815519,0.48936048492959267,0.13717756818360002,1.051068333468082e-06,8.347822874244929e-09,0.0


==> csv/hellinger2_lowtol.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15267819166183472,11,0.0822443962097168,1.5615951269865036e-06,1.0593794286251068e-07,1.0
0.1,500,moons,1,0.1488998830318451,11,0.05946922302246094,1.1899974197149277e-06,1.0710209608078003e-07,1.0
0.1,500,moons,2,0.15930494666099548,10,0.04541802406311035,2.1979212760925293e-06,1.0244548320770264e-07,1.0
0.1,500,moons,3,0.15508131682872772,10,0.04588794708251953,1.7150305211544037e-06,1.0360963642597198e-07,1.0
0.1,500,moons,4,0.14898982644081116,11,0.05018353462219238,2.0992010831832886e-06,1.0523945093154907e-07,1.0
0.1,500,densities,0,0.1473700851202011,8,0.03446555137634277,3.019813448190689e-07,9.96515154838562e-08,1.0
0.1,500,densities,1,0.15204575657844543,7,0.029500484466552734,1.6791746020317078e-06,1.0174699127674103e-07,1.0
0.1,500,densities,2,0.1533486545085907,7,0.029396772384643555,1.5064142644405365e-06,9.66247171163559e-08,1.0
0.1,500,densities,3,0.1562885046005249,7,0.0293729305267334,1.5813857316970825e-06,9.96515154838562e-08,1.0
0.1,500,densities,4,0.14928515255451202,7,0.029660940170288086,2.537854015827179e-06,9.872019290924072e-08,1.0
0.1,500,slopes,0,0.039777688682079315,9,0.03802943229675293,1.5567056834697723e-06,9.592622518539429e-08,1.0
0.1,500,slopes,1,0.039327509701251984,8,0.034212589263916016,2.7138739824295044e-06,9.872019290924072e-08,1.0
0.1,500,slopes,2,0.03956630453467369,9,0.038398027420043945,1.0924413800239563e-06,9.359791874885559e-08,1.0
0.1,500,slopes,3,0.039082419127225876,8,0.03389120101928711,1.862645149230957e-06,9.150244295597076e-08,1.0
0.1,500,slopes,4,0.04121469706296921,8,0.03368115425109863,4.063360393047333e-06,9.266659617424011e-08,1.0
0.1,500,crescents,0,0.05259885638952255,8,0.032691240310668945,6.819609552621841e-07,9.220093488693237e-08,1.0
0.1,500,crescents,1,0.051705148071050644,7,0.029290199279785156,2.6868656277656555e-06,9.639188647270203e-08,1.0
0.1,500,crescents,2,0.05337229371070862,8,0.03680133819580078,4.966277629137039e-07,9.452924132347107e-08,1.0
0.1,500,crescents,3,0.05100907385349274,7,0.028951168060302734,2.778833732008934e-06,1.0128132998943329e-07,1.0
0.1,500,crescents,4,0.052196845412254333,7,0.02885890007019043,2.336222678422928e-06,9.359791874885559e-08,1.0
0.1,1000,moons,0,0.15518373250961304,10,0.044766902923583984,2.5009503588080406e-06,1.0582152754068375e-07,1.0
0.1,1000,moons,1,0.150717630982399,11,0.04900527000427246,1.5462283045053482e-06,1.0943040251731873e-07,1.0
0.1,1000,moons,2,0.1490628868341446,11,0.049001455307006836,1.1202646419405937e-06,1.0628718882799149e-07,1.0
0.1,1000,moons,3,0.14984163641929626,11,0.04897332191467285,9.891809895634651e-07,1.043081283569336e-07,1.0
0.1,1000,moons,4,0.14797931909561157,11,0.048967838287353516,1.9156141206622124e-06,1.0489020496606827e-07,1.0
0.1,1000,densities,0,0.1489168107509613,8,0.03528189659118652,3.3655669540166855e-07,9.790528565645218e-08,1.0
0.1,1000,densities,1,0.1494535356760025,8,0.035654544830322266,4.2514875531196594e-07,9.988434612751007e-08,1.0
0.1,1000,densities,2,0.15244968235492706,8,0.03522992134094238,4.397006705403328e-07,9.743962436914444e-08,1.0
0.1,1000,densities,3,0.15471604466438293,7,0.033261775970458984,1.7005950212478638e-06,1.0058283805847168e-07,1.0
0.1,1000,densities,4,0.1518659144639969,7,0.033354997634887695,1.4927936717867851e-06,1.0128132998943329e-07,1.0
0.1,1000,slopes,0,0.0398239865899086,9,0.04290890693664551,9.780051186680794e-07,9.767245501279831e-08,1.0
0.1,1000,slopes,1,0.039717353880405426,8,0.03747415542602539,3.3258693292737007e-06,9.557697921991348e-08,1.0
0.1,1000,slopes,2,0.03996643051505089,8,0.03831982612609863,3.5400735214352608e-06,9.557697921991348e-08,1.0
0.1,1000,slopes,3,0.039386194199323654,9,0.0426173210144043,1.1866213753819466e-06,9.674113243818283e-08,1.0
0.1,1000,slopes,4,0.038793712854385376,8,0.03760719299316406,3.501889295876026e-06,9.569339454174042e-08,1.0
0.1,1000,crescents,0,0.05217356234788895,8,0.03581976890563965,7.610069587826729e-07,9.93022695183754e-08,1.0
0.1,1000,crescents,1,0.05135712772607803,8,0.03596353530883789,7.777707651257515e-07,9.301584213972092e-08,1.0
0.1,1000,crescents,2,0.05245246738195419,8,0.035722970962524414,7.039634510874748e-07,9.685754776000977e-08,1.0
0.1,1000,crescents,3,0.05119244009256363,7,0.03080582618713379,2.689426764845848e-06,9.802170097827911e-08,1.0
0.1,1000,crescents,4,0.05051176995038986,7,0.03094196319580078,2.7816276997327805e-06,9.778887033462524e-08,1.0
0.1,2000,moons,0,0.14982891082763672,11,0.08465266227722168,1.1557713150978088e-06,1.0029179975390434e-07,1.0
0.1,2000,moons,1,0.15150392055511475,11,0.08111166954040527,1.017178874462843e-06,1.0017538443207741e-07,1.0
0.1,2000,moons,2,0.1538650542497635,10,0.07784748077392578,2.8805225156247616e-06,1.0128132998943329e-07,1.0
0.1,2000,moons,3,0.14891400933265686,11,0.08135104179382324,1.1119991540908813e-06,9.976793080568314e-08,1.0
0.1,2000,moons,4,0.14952248334884644,11,0.08151745796203613,1.1751544661819935e-06,1.0017538443207741e-07,1.0
0.1,2000,densities,0,0.1514354646205902,8,0.061959028244018555,3.0902447178959846e-07,9.225914254784584e-08,1.0
0.1,2000,densities,1,0.1493188589811325,8,0.061079978942871094,4.5460183173418045e-07,9.295763447880745e-08,1.0
0.1,2000,densities,2,0.1527976095676422,7,0.0525209903717041,2.2668391466140747e-06,8.993083611130714e-08,1.0
0.1,2000,densities,3,0.15098175406455994,7,0.05117225646972656,2.1792366169393063e-06,9.487848728895187e-08,1.0
0.1,2000,densities,4,0.15218883752822876,7,0.05182909965515137,1.8784194253385067e-06,9.342329576611519e-08,1.0
0.1,2000,slopes,0,0.04063759744167328,9,0.06707239151000977,1.3381359167397022e-06,9.16188582777977e-08,1.0
0.1,2000,slopes,1,0.04107586294412613,9,0.06701207160949707,1.5725381672382355e-06,8.85920599102974e-08,1.0
0.1,2000,slopes,2,0.03924364224076271,8,0.06035566329956055,4.274945240467787e-06,8.742790669202805e-08,1.0
0.1,2000,slopes,3,0.039191994816064835,8,0.05957341194152832,3.7629506550729275e-06,8.847564458847046e-08,1.0
0.1,2000,slopes,4,0.03864852339029312,8,0.05963563919067383,3.845547325909138e-06,9.068753570318222e-08,1.0
0.1,2000,crescents,0,0.05231158435344696,8,0.0582735538482666,7.430207915604115e-07,8.993083611130714e-08,1.0
0.1,2000,crescents,1,0.05165136605501175,8,0.05906033515930176,6.729387678205967e-07,8.835922926664352e-08,1.0
0.1,2000,crescents,2,0.051719360053539276,8,0.06016993522644043,4.5029446482658386e-07,9.12696123123169e-08,1.0
0.1,2000,crescents,3,0.05154181271791458,7,0.05141639709472656,3.0281953513622284e-06,9.045470505952835e-08,1.0
0.1,2000,crescents,4,0.05159735679626465,8,0.05888056755065918,8.660717867314816e-07,8.783536031842232e-08,1.0
0.1,5000,moons,0,0.15163618326187134,11,0.5411219596862793,9.925279300659895e-07,1.0275107342749834e-07,1.0
0.1,5000,moons,1,0.14959892630577087,11,0.5403850078582764,1.1982338037341833e-06,1.0067014954984188e-07,1.0
0.1,5000,moons,2,0.15153580904006958,11,0.5384092330932617,8.554488886147738e-07,1.0117946658283472e-07,1.0
0.1,5000,moons,3,0.1523703634738922,10,0.49440836906433105,3.0484661692753434e-06,9.972427505999804e-08,1.0
0.1,5000,moons,4,0.15022358298301697,10,0.4936690330505371,3.222710802219808e-06,9.998620953410864e-08,1.0
0.1,5000,densities,0,0.1515892744064331,8,0.3884122371673584,3.0911178328096867e-07,8.934875950217247e-08,1.0
0.1,5000,densities,1,0.15117493271827698,7,0.3389256000518799,2.3118627723306417e-06,8.854840416461229e-08,1.0
0.1,5000,densities,2,0.1508997678756714,8,0.3928380012512207,3.659515641629696e-07,8.793722372502089e-08,1.0
0.1,5000,densities,3,0.15130501985549927,7,0.3390052318572998,1.982713001780212e-06,8.93342075869441e-08,1.0
0.1,5000,densities,4,0.15081343054771423,7,0.3404655456542969,1.8891587387770414e-06,8.768984116613865e-08,1.0
0.1,5000,slopes,0,0.03986724093556404,9,0.4448232650756836,1.3459066394716501e-06,7.814378477633e-08,1.0
0.1,5000,slopes,1,0.039483167231082916,8,0.39580583572387695,3.992754500359297e-06,7.55535438656807e-08,1.0
0.1,5000,slopes,2,0.03911209851503372,9,0.44570183753967285,1.2402742868289351e-06,7.89295881986618e-08,1.0
0.1,5000,slopes,3,0.03925006091594696,9,0.4461994171142578,1.3658864190801978e-06,7.904600352048874e-08,1.0
0.1,5000,slopes,4,0.039761245250701904,9,0.4438188076019287,1.372914994135499e-06,7.753260433673859e-08,1.0
0.1,5000,crescents,0,0.051637109369039536,8,0.3913693428039551,6.746122380718589e-07,7.917697075754404e-08,1.0
0.1,5000,crescents,1,0.05134451389312744,8,0.3915719985961914,6.918853614479303e-07,7.820199243724346e-08,1.0
0.1,5000,crescents,2,0.052006445825099945,8,0.39157557487487793,5.855836207047105e-07,7.81001290306449e-08,1.0
0.1,5000,crescents,3,0.052125804126262665,8,0.3892054557800293,7.395719876512885e-07,7.786729838699102e-08,1.0
0.1,5000,crescents,4,0.051719505339860916,7,0.34066295623779297,3.1064992072060704e-06,7.782364264130592e-08,1.0
0.01,500,moons,0,0.1404799371957779,103,0.4743828773498535,0.00011578225530683994,1.2025702744722366e-06,1.0
0.01,500,moons,1,0.13685667514801025,101,0.368732213973999,0.00011905515566468239,1.1527445167303085e-06,1.0
0.01,500,moons,2,0.14789792895317078,93,0.4261050224304199,0.0001086890697479248,1.2309756129980087e-06,1.0
0.01,500,moons,3,0.14377182722091675,88,0.3294069766998291,0.00010819127783179283,1.1133961379528046e-06,1.0
0.01,500,moons,4,0.1365453004837036,108,0.4631350040435791,0.0001247383188456297,1.1380761861801147e-06,1.0
0.01,500,densities,0,0.13703438639640808,65,0.24421072006225586,9.141792543232441e-05,8.486676961183548e-07,1.0
0.01,500,densities,1,0.14155253767967224,65,0.24050664901733398,0.00011437642388045788,8.495990186929703e-07,1.0
0.01,500,densities,2,0.14302940666675568,65,0.25660276412963867,9.948271326720715e-05,8.337665349245071e-07,1.0
0.01,500,densities,3,0.14602355659008026,61,0.26865553855895996,0.00013621733523905277,9.285286068916321e-07,1.0
0.01,500,densities,4,0.13852067291736603,64,0.24556326866149902,0.0001707654446363449,8.614733815193176e-07,1.0
0.01,500,slopes,0,0.02553480491042137,90,0.3820662498474121,0.00013194885104894638,2.6496127247810364e-07,1.0
0.01,500,slopes,1,0.0252425167709589,81,0.31905031204223633,0.00016754190437495708,2.575106918811798e-07,1.0
0.01,500,slopes,2,0.025981765240430832,87,0.3176877498626709,0.00014873803593218327,2.5704503059387207e-07,1.0
0.01,500,slopes,3,0.024452783167362213,44,0.14998412132263184,0.0001791822724044323,2.3818574845790863e-07,1.0
0.01,500,slopes,4,0.02637205459177494,76,0.3274264335632324,0.0002372546587139368,2.42842361330986e-07,1.0
0.01,500,crescents,0,0.037386149168014526,88,0.30483317375183105,0.00010414235293865204,3.3574178814888e-07,1.0
0.01,500,crescents,1,0.03672529757022858,89,0.3123283386230469,0.0001826926600188017,3.057066351175308e-07,1.0
0.01,500,crescents,2,0.03815867006778717,88,0.3924381732940674,0.00010621920228004456,3.1688250601291656e-07,1.0
0.01,500,crescents,3,0.035265956073999405,80,0.29085206985473633,0.0001523774117231369,2.819579094648361e-07,1.0
0.01,500,crescents,4,0.03665187582373619,85,0.29147911071777344,0.00013996660709381104,3.019813448190689e-07,1.0
0.01,1000,moons,0,0.14344367384910583,95,0.37111616134643555,0.00011302810162305832,1.1406373232603073e-06,1.0
0.01,1000,moons,1,0.13864319026470184,103,0.4045553207397461,0.00011773942969739437,1.1719530448317528e-06,1.0
0.01,1000,moons,2,0.13715124130249023,100,0.390958309173584,0.00010875391308218241,1.194886863231659e-06,1.0
0.01,1000,moons,3,0.13808763027191162,99,0.3936276435852051,0.00011276837904006243,1.1579832062125206e-06,1.0
0.01,1000,moons,4,0.13596057891845703,103,0.5046558380126953,0.00011682126205414534,1.1684605851769447e-06,1.0
0.01,1000,densities,0,0.13818542659282684,67,0.2725362777709961,8.887983858585358e-05,9.53790731728077e-07,1.0
0.01,1000,densities,1,0.13869670033454895,66,0.25275588035583496,0.00011051888577640057,8.622882887721062e-07,1.0
0.01,1000,densities,2,0.14180102944374084,69,0.29196715354919434,9.381154086440802e-05,8.991919457912445e-07,1.0
0.01,1000,densities,3,0.14431175589561462,62,0.2567296028137207,0.0001348041696473956,9.174691513180733e-07,1.0
0.01,1000,densities,4,0.14153467118740082,62,0.23167705535888672,0.0001419282052665949,8.754432201385498e-07,1.0
0.01,1000,slopes,0,0.025323227047920227,78,0.2823922634124756,0.0001226456370204687,2.4458859115839005e-07,1.0
0.01,1000,slopes,1,0.025490758940577507,76,0.34802842140197754,0.00015708943828940392,2.498272806406021e-07,1.0
0.01,1000,slopes,2,0.025430355221033096,81,0.3003113269805908,0.000175928114913404,2.2794120013713837e-07,1.0
0.01,1000,slopes,3,0.025042720139026642,82,0.2968752384185791,0.00015820004045963287,2.3818574845790863e-07,1.0
0.01,1000,slopes,4,0.02465984970331192,79,0.35390353202819824,0.00020239455625414848,2.523884177207947e-07,1.0
0.01,1000,crescents,0,0.03659086674451828,92,0.3392956256866455,9.358581155538559e-05,3.1152740120887756e-07,1.0
0.01,1000,crescents,1,0.03606848791241646,85,0.3080098628997803,0.00016778602730482817,3.033783286809921e-07,1.0
0.01,1000,crescents,2,0.0371868833899498,89,0.400989294052124,0.00010990607552230358,3.1746458262205124e-07,1.0
0.01,1000,crescents,3,0.0357934832572937,83,0.3202505111694336,0.00014939310494810343,3.026798367500305e-07,1.0
0.01,1000,crescents,4,0.035600122064352036,91,0.4005570411682129,0.00014844746328890324,3.1350646167993546e-07,1.0
0.01,2000,moons,0,0.13777819275856018,100,0.6457943916320801,0.00011663296027109027,1.1031515896320343e-06,1.0
0.01,2000,moons,1,0.13950365781784058,101,0.6643362045288086,0.00010856823064386845,1.1714291758835316e-06,1.0
0.01,2000,moons,2,0.1421567052602768,97,0.6306202411651611,0.00010672863572835922,1.1431984603404999e-06,1.0
0.01,2000,moons,3,0.13707119226455688,98,0.6363387107849121,0.00011137069668620825,1.1338270269334316e-06,1.0
0.01,2000,moons,4,0.1376337856054306,100,0.6438496112823486,0.00011433556210249662,1.1195079423487186e-06,1.0
0.01,2000,densities,0,0.14087437093257904,67,0.4006507396697998,8.717639138922095e-05,8.856877684593201e-07,1.0
0.01,2000,densities,1,0.1385103315114975,68,0.40445399284362793,0.0001109291915781796,8.916831575334072e-07,1.0
0.01,2000,densities,2,0.14229899644851685,68,0.40842175483703613,8.943513967096806e-05,8.961069397628307e-07,1.0
0.01,2000,densities,3,0.14047209918498993,63,0.38287901878356934,0.00015103654004633427,8.979695849120617e-07,1.0
0.01,2000,densities,4,0.1417878419160843,62,0.37714314460754395,0.00016029534162953496,8.710194379091263e-07,1.0
0.01,2000,slopes,0,0.025921128690242767,85,0.5055367946624756,0.0001342107425443828,2.5227200239896774e-07,1.0
0.01,2000,slopes,1,0.026496578007936478,85,0.5087049007415771,0.0001732989912852645,2.511078491806984e-07,1.0
0.01,2000,slopes,2,0.02487015351653099,86,0.515509843826294,0.00016520556528121233,2.550077624619007e-07,1.0
0.01,2000,slopes,3,0.02468288317322731,82,0.4871704578399658,0.00016538193449378014,2.487795427441597e-07,1.0
0.01,2000,slopes,4,0.02427474781870842,79,0.4739413261413574,0.00021092675160616636,2.4371547624468803e-07,1.0
0.01,2000,crescents,0,0.036930717527866364,90,0.5349793434143066,9.984179632738233e-05,3.242748789489269e-07,1.0
0.01,2000,crescents,1,0.03612452745437622,84,0.5074219703674316,0.0001612208434380591,2.979068085551262e-07,1.0
0.01,2000,crescents,2,0.03682040423154831,87,0.519629716873169,9.896623669192195e-05,3.157765604555607e-07,1.0
0.01,2000,crescents,3,0.03617867827415466,86,0.5206925868988037,0.00013759772991761565,3.020395524799824e-07,1.0
0.01,2000,crescents,4,0.036129023879766464,90,0.5354814529418945,0.00016067578690126538,3.164750523865223e-07,1.0
0.01,5000,moons,0,0.13971738517284393,100,4.26573920249939,0.00011526432354003191,1.0955118341371417e-06,1.0
0.01,5000,moons,1,0.13769400119781494,100,4.261800289154053,0.00011659743904601783,1.1278752936050296e-06,1.0
0.01,5000,moons,2,0.13977578282356262,99,4.219823598861694,0.00010526194819249213,1.1248630471527576e-06,1.0
0.01,5000,moons,3,0.14068281650543213,96,4.095831871032715,0.0001096311752917245,1.1143711162731051e-06,1.0
0.01,5000,moons,4,0.13850419223308563,98,4.178012371063232,0.00011151927174068987,1.1309166438877583e-06,1.0
0.01,5000,densities,0,0.14111757278442383,67,2.636497735977173,8.596200495958328e-05,8.562055882066488e-07,1.0
0.01,5000,densities,1,0.1405385434627533,66,2.603562355041504,0.00012010402861051261,8.463539415970445e-07,1.0
0.01,5000,densities,2,0.14028850197792053,65,2.6138484477996826,9.333821071777493e-05,9.860086720436811e-07,1.0
0.01,5000,densities,3,0.1406758576631546,63,2.481254816055298,0.00015615766460541636,8.684728527441621e-07,1.0
0.01,5000,densities,4,0.14030063152313232,63,2.475480318069458,0.0001474666059948504,8.348433766514063e-07,1.0
0.01,5000,slopes,0,0.02545209228992462,89,3.4799561500549316,0.0001312349340878427,2.2172753233462572e-07,1.0
0.01,5000,slopes,1,0.024875812232494354,83,3.251392364501953,0.0001605880679562688,2.1701271180063486e-07,1.0
0.01,5000,slopes,2,0.02476288378238678,88,3.4388113021850586,0.00016949012933764607,2.2018502932041883e-07,1.0
0.01,5000,slopes,3,0.02467329241335392,87,3.4029734134674072,0.00015605517546646297,2.1807500161230564e-07,1.0
0.01,5000,slopes,4,0.025230465456843376,82,3.2136452198028564,0.0002211787214037031,2.201995812356472e-07,1.0
0.01,5000,crescents,0,0.03634350001811981,91,3.5573604106903076,0.00010064375237561762,2.863525878638029e-07,1.0
0.01,5000,crescents,1,0.035842664539813995,86,3.3637895584106445,0.00016830609820317477,2.787710400298238e-07,1.0
0.01,5000,crescents,2,0.036640964448451996,89,3.4789164066314697,0.000105074024759233,2.9001967050135136e-07,1.0
0.01,5000,crescents,3,0.03659912943840027,89,3.481224775314331,0.00012696272460743785,2.862652763724327e-07,1.0
0.01,5000,crescents,4,0.03632150590419769,86,3.361841917037964,0.0001520844380138442,2.86236172541976e-07,1.0
0.001,500,moons,0,0.1371806263923645,1881,6.3532633781433105,0.0041418857872486115,5.803885869681835e-05,1.0
0.001,500,moons,1,0.1335451304912567,1928,6.6961753368377686,0.004153137095272541,5.977391265332699e-05,1.0
0.001,500,moons,2,0.1445518285036087,1764,5.943157196044922,0.003774395678192377,5.922769196331501e-05,1.0
0.001,500,moons,3,0.14040715992450714,1664,5.776529550552368,0.004251004196703434,6.0672638937830925e-05,1.0
0.001,500,moons,4,0.1332598626613617,1982,6.819056510925293,0.004078736528754234,5.9499405324459076e-05,1.0
0.001,500,densities,0,0.13325268030166626,1387,4.580210208892822,0.0041731251403689384,5.119689740240574e-05,1.0
0.001,500,densities,1,0.13772043585777283,1333,4.635306119918823,0.005682644434273243,6.108125671744347e-05,1.0
0.001,500,densities,2,0.13924390077590942,1420,4.744343280792236,0.00424041086807847,5.359901115298271e-05,1.0
0.001,500,densities,3,0.14216995239257812,1238,4.340211868286133,0.006574295461177826,5.5539654567837715e-05,1.0
0.001,500,densities,4,0.13466033339500427,1257,4.369821786880493,0.008094526827335358,5.8326637372374535e-05,1.0
0.001,500,slopes,0,0.0218169204890728,1571,5.2634947299957275,0.0059391213580966,1.2058531865477562e-05,1.0
0.001,500,slopes,1,0.02153170108795166,1406,4.844913482666016,0.006918763276189566,1.2263190001249313e-05,1.0
0.001,500,slopes,2,0.02223460003733635,1673,5.708662271499634,0.006097458768635988,1.2098811566829681e-05,1.0
0.001,500,slopes,3,0.020727824419736862,695,2.5044474601745605,0.006147700361907482,1.1753756552934647e-05,1.0
0.001,500,slopes,4,0.022708836942911148,1104,3.5801687240600586,0.009900053031742573,1.2245262041687965e-05,1.0
0.001,500,crescents,0,0.03366255387663841,1744,6.117369651794434,0.004482910968363285,1.8547754734754562e-05,1.0
0.001,500,crescents,1,0.0329897403717041,1651,5.542987823486328,0.005831251852214336,1.7558224499225616e-05,1.0
0.001,500,crescents,2,0.03441930189728737,1645,5.60634446144104,0.005598352290689945,1.861550845205784e-05,1.0
0.001,500,crescents,3,0.031592536717653275,1434,4.822357177734375,0.0059836432337760925,1.5894416719675064e-05,1.0
0.001,500,crescents,4,0.03292049467563629,1469,4.9387030601501465,0.005315931048244238,1.7283717170357704e-05,1.0
0.001,1000,moons,0,0.14009591937065125,1840,6.666561603546143,0.004302904009819031,5.975214298814535e-05,1.0
0.001,1000,moons,1,0.13529422879219055,2072,7.391752481460571,0.004390018992125988,6.389757618308067e-05,1.0
0.001,1000,moons,2,0.1338038444519043,1896,6.720321178436279,0.003966545220464468,6.056809797883034e-05,1.0
0.001,1000,moons,3,0.13473281264305115,1953,7.169267177581787,0.004381605889648199,6.188394036144018e-05,1.0
0.001,1000,moons,4,0.1326151043176651,1968,7.047759294509888,0.004459364339709282,6.196519825607538e-05,1.0
0.001,1000,densities,0,0.13434749841690063,1466,4.939635515213013,0.004425217397511005,5.756865721195936e-05,1.0
0.001,1000,densities,1,0.1348535269498825,1438,4.800856590270996,0.005522832740098238,5.732639692723751e-05,1.0
0.001,1000,densities,2,0.1379857361316681,1576,5.271736145019531,0.004618636332452297,5.806132685393095e-05,1.0
0.001,1000,densities,3,0.1404060423374176,1333,4.559682607650757,0.006941349245607853,6.253505125641823e-05,1.0
0.001,1000,densities,4,0.1376451849937439,1327,4.364633083343506,0.008213506080210209,5.682953633368015e-05,1.0
0.001,1000,slopes,0,0.021593749523162842,1360,4.517324447631836,0.006292371079325676,1.231417991220951e-05,1.0
0.001,1000,slopes,1,0.021770374849438667,1309,4.403143882751465,0.007209690287709236,1.2605451047420502e-05,1.0
0.001,1000,slopes,2,0.021717432886362076,1420,4.586723804473877,0.00945679284632206,1.3062614016234875e-05,1.0
0.001,1000,slopes,3,0.021320123225450516,1489,4.989925384521484,0.007309521548449993,1.252535730600357e-05,1.0
0.001,1000,slopes,4,0.020895941182971,1314,4.110506772994995,0.01037764921784401,1.3083452358841896e-05,1.0
0.001,1000,crescents,0,0.032862551510334015,1861,6.174038410186768,0.004837690386921167,1.8526450730860233e-05,1.0
0.001,1000,crescents,1,0.03231334686279297,1546,4.961773633956909,0.008308231830596924,1.778488513082266e-05,1.0
0.001,1000,crescents,2,0.03340737894177437,1838,5.937340259552002,0.005778889171779156,2.0928564481437206e-05,1.0
0.001,1000,crescents,3,0.032021939754486084,1651,5.391782999038696,0.006436331197619438,1.955125480890274e-05,1.0
0.001,1000,crescents,4,0.031848516315221786,1859,6.026946544647217,0.006694801617413759,1.921167131513357e-05,1.0
0.001,2000,moons,0,0.13441342115402222,1996,10.275255918502808,0.004447413608431816,6.188044790178537e-05,1.0
0.001,2000,moons,1,0.1361357420682907,2037,10.39095163345337,0.004519268870353699,6.033224053680897e-05,1.0
0.001,2000,moons,2,0.13880851864814758,1940,9.973630428314209,0.004372145980596542,6.297283107414842e-05,1.0
0.001,2000,moons,3,0.13370037078857422,1962,10.032363891601562,0.00432278448715806,6.142363417893648e-05,1.0
0.001,2000,moons,4,0.13426609337329865,2004,10.273507118225098,0.004439701791852713,6.294832564890385e-05,1.0
0.001,2000,densities,0,0.13701361417770386,1554,7.822202444076538,0.0047183288261294365,5.771499127149582e-05,1.0
0.001,2000,densities,1,0.1346435248851776,1523,7.656618118286133,0.005886363331228495,5.797151243314147e-05,1.0
0.001,2000,densities,2,0.13845843076705933,1599,8.053627014160156,0.0050233351066708565,6.041466258466244e-05,1.0
0.001,2000,densities,3,0.13653579354286194,1409,7.080093622207642,0.007805813103914261,6.075878627598286e-05,1.0
0.001,2000,densities,4,0.1378413736820221,1383,6.962483882904053,0.008680579252541065,5.890568718314171e-05,1.0
0.001,2000,slopes,0,0.022199111059308052,1653,8.230286836624146,0.0067442734725773335,1.3424432836472988e-05,1.0
0.001,2000,slopes,1,0.02275931090116501,1623,8.059943437576294,0.008310425095260143,1.4048069715499878e-05,1.0
0.001,2000,slopes,2,0.021098321303725243,1646,8.185776710510254,0.009598798118531704,1.3228971511125565e-05,1.0
0.001,2000,slopes,3,0.020928628742694855,1514,7.526997804641724,0.008119551464915276,1.3786309864372015e-05,1.0
0.001,2000,slopes,4,0.02051631733775139,1336,6.701535940170288,0.011769957840442657,1.4009303413331509e-05,1.0
0.001,2000,crescents,0,0.0331544503569603,2070,10.298720836639404,0.005538571625947952,2.089672489091754e-05,1.0
0.001,2000,crescents,1,0.03234563022851944,1726,8.56676459312439,0.009014727547764778,1.9662606064230204e-05,1.0
0.001,2000,crescents,2,0.03302362561225891,1917,9.535342454910278,0.005712208803743124,2.0916806533932686e-05,1.0
0.001,2000,crescents,3,0.0323672741651535,1911,9.505193710327148,0.007199619431048632,2.1094689145684242e-05,1.0
0.001,2000,crescents,4,0.03235713392496109,1899,9.433735847473145,0.007082712836563587,2.1264073438942432e-05,1.0
0.001,5000,moons,0,0.13635441660881042,2046,67.42257165908813,0.00448017381131649,6.47332490189001e-05,1.0
0.001,5000,moons,1,0.1343185305595398,2046,67.61611676216125,0.004475373774766922,6.182247307151556e-05,1.0
0.001,5000,moons,2,0.1364089846611023,2032,67.15498447418213,0.004439660347998142,6.329145980998874e-05,1.0
0.001,5000,moons,3,0.13730141520500183,1965,65.07252526283264,0.004493799991905689,6.0950464103370905e-05,1.0
0.001,5000,moons,4,0.1351315826177597,2006,66.29508137702942,0.004554256796836853,6.407723412849009e-05,1.0
0.001,5000,densities,0,0.13726001977920532,1598,48.359413385391235,0.004795589484274387,6.11314462730661e-05,1.0
0.001,5000,densities,1,0.13666121661663055,1559,47.30553722381592,0.006057716906070709,5.922192940488458e-05,1.0
0.001,5000,densities,2,0.13640522956848145,1410,43.66756796836853,0.005464604124426842,6.844496238045394e-05,1.0
0.001,5000,densities,3,0.1367281824350357,1463,44.155858516693115,0.008011626079678535,5.945525481365621e-05,1.0
0.001,5000,densities,4,0.13633759319782257,1434,43.38205075263977,0.009224697016179562,6.152642890810966e-05,1.0
0.001,5000,slopes,0,0.02168162912130356,1921,55.97821354866028,0.007324415259063244,1.4747362001799047e-05,1.0
0.001,5000,slopes,1,0.021134816110134125,1566,45.77728748321533,0.008746318519115448,1.4311211998574436e-05,1.0
0.001,5000,slopes,2,0.02097814343869686,1854,54.11613130569458,0.009308063425123692,1.4803459635004401e-05,1.0
0.001,5000,slopes,3,0.020903706550598145,1780,51.91482710838318,0.00846649706363678,1.4546370948664844e-05,1.0
0.001,5000,slopes,4,0.02147076651453972,1447,42.393813371658325,0.013170512393116951,1.4848716091364622e-05,1.0
0.001,5000,crescents,0,0.03254062682390213,2232,64.86764860153198,0.005585915874689817,2.218641748186201e-05,1.0
0.001,5000,crescents,1,0.03202251344919205,1928,56.04804730415344,0.00985771045088768,2.1056432160548866e-05,1.0
0.001,5000,crescents,2,0.03283181041479111,2158,62.84920406341553,0.006449616514146328,2.2008680389262736e-05,1.0
0.001,5000,crescents,3,0.03279789537191391,2109,61.34149169921875,0.006759034004062414,2.2230742615647614e-05,1.0
0.001,5000,crescents,4,0.032508280128240585,2014,58.60545349121094,0.008318751119077206,2.194457920268178e-05,1.0
0.0001,500,moons,0,0.13272902369499207,21107,67.34464454650879,0.10756990313529968,0.0014837314374744892,1.0
0.0001,500,moons,1,0.1292814016342163,18745,60.59886837005615,0.11238475143909454,0.001405403483659029,1.0
0.0001,500,moons,2,0.14076077938079834,19840,64.52869200706482,0.0966159999370575,0.001482265768572688,1.0
0.0001,500,moons,3,0.13657674193382263,18536,59.9981005191803,0.10401177406311035,0.0014468024019151926,1.0
0.0001,500,moons,4,0.12896791100502014,19818,63.798728704452515,0.11703365296125412,0.0013647070154547691,1.0
0.0001,500,densities,0,0.13051889836788177,12577,39.81895446777344,0.09290700405836105,0.001231651520356536,1.0
0.0001,500,densities,1,0.13407784700393677,11541,36.811423540115356,0.11132417619228363,0.0013210575561970472,1.0
0.0001,500,densities,2,0.1364121288061142,12660,40.713095903396606,0.0944502055644989,0.0014062358532100916,1.0
0.0001,500,densities,3,0.13734892010688782,9649,30.908565998077393,0.16574247181415558,0.0012337695807218552,1.0
0.0001,500,densities,4,0.12965859472751617,9097,29.42219614982605,0.17876459658145905,0.0012804633006453514,1.0
0.0001,500,slopes,0,0.019747208803892136,6045,19.128835916519165,0.1244608610868454,0.00021392805501818657,1.0
0.0001,500,slopes,1,0.019807295873761177,6533,20.60412836074829,0.09691548347473145,0.0002067841123789549,1.0
0.0001,500,slopes,2,0.020344628021121025,6417,20.388660430908203,0.15411251783370972,0.00022019259631633759,1.0
0.0001,500,slopes,3,0.01831013150513172,5392,16.97175621986389,0.10721398890018463,0.00019335676915943623,1.0
0.0001,500,slopes,4,0.020842675119638443,6237,19.974342346191406,0.09845593571662903,0.00021644611842930317,1.0
0.0001,500,crescents,0,0.032973241060972214,9363,29.387065887451172,0.09730692207813263,0.00035030138678848743,1.0
0.0001,500,crescents,1,0.03212319314479828,7167,22.8640079498291,0.13850073516368866,0.0003033406101167202,1.0
0.0001,500,crescents,2,0.03322538733482361,8535,27.000856161117554,0.13295228779315948,0.00032937806099653244,1.0
0.0001,500,crescents,3,0.031379714608192444,7023,22.071526527404785,0.11641204357147217,0.00028404337354004383,1.0
0.0001,500,crescents,4,0.03216772526502609,8505,26.829668045043945,0.10323334485292435,0.0003103679046034813,1.0
0.0001,1000,moons,0,0.13485246896743774,22531,71.89386701583862,0.13894690573215485,0.001917127869091928,1.0
0.0001,1000,moons,1,0.13017210364341736,23360,75.79096722602844,0.13699398934841156,0.0017808370757848024,1.0
0.0001,1000,moons,2,0.128559410572052,23701,74.76398038864136,0.13417202234268188,0.0018457206897437572,1.0
0.0001,1000,moons,3,0.12947556376457214,22621,72.04540371894836,0.1397257149219513,0.001751002506352961,1.0
0.0001,1000,moons,4,0.12681154906749725,22941,73.21028184890747,0.14569398760795593,0.0018819619435817003,1.0
0.0001,1000,densities,0,0.1303328275680542,14935,46.27790021896362,0.12899735569953918,0.0017001050291582942,1.0
0.0001,1000,densities,1,0.12990310788154602,13169,40.873472690582275,0.16521619260311127,0.0016672128112986684,1.0
0.0001,1000,densities,2,0.13301226496696472,14621,45.529574155807495,0.15132899582386017,0.0017221459420397878,1.0
0.0001,1000,densities,3,0.1334356665611267,10804,34.52310252189636,0.21538470685482025,0.001676866551861167,1.0
0.0001,1000,densities,4,0.13047093152999878,10039,32.3124041557312,0.2410464882850647,0.001700202003121376,1.0
0.0001,1000,slopes,0,0.01794678345322609,6379,19.627558708190918,0.16781321167945862,0.0002560095163062215,1.0
0.0001,1000,slopes,1,0.01770140789449215,5996,18.114144563674927,0.1799018383026123,0.00025044847279787064,1.0
0.0001,1000,slopes,2,0.0193001888692379,7305,22.253044605255127,0.12519553303718567,0.000260793836787343,1.0
0.0001,1000,slopes,3,0.01849033124744892,6782,20.79901623725891,0.14016826450824738,0.0002709935652092099,1.0
0.0001,1000,slopes,4,0.018480492755770683,7954,24.180298805236816,0.12395736575126648,0.00028823665343225,1.0
0.0001,1000,crescents,0,0.032230280339717865,9841,29.569276332855225,0.12529486417770386,0.00041381921619176865,1.0
0.0001,1000,crescents,1,0.031912848353385925,5761,17.66246271133423,0.19926884770393372,0.0003788324538618326,1.0
0.0001,1000,crescents,2,0.03222260624170303,7439,22.90654158592224,0.2133994698524475,0.00042505667079240084,1.0
0.0001,1000,crescents,3,0.03133390471339226,8584,25.90224814414978,0.16038532555103302,0.0004145415732637048,1.0
0.0001,1000,crescents,4,0.031072502955794334,8775,26.670780420303345,0.1585940569639206,0.00039611977990716696,1.0
0.0001,2000,moons,0,0.12767519056797028,26333,121.75545763969421,0.1735857129096985,0.0022943345829844475,1.0
0.0001,2000,moons,1,0.12955592572689056,25204,116.70614838600159,0.1793246567249298,0.002175157656893134,1.0
0.0001,2000,moons,2,0.13237568736076355,26643,123.53339099884033,0.17201343178749084,0.0022620921954512596,1.0
0.0001,2000,moons,3,0.1266898661851883,25509,117.87749361991882,0.17827558517456055,0.0021449329797178507,1.0
0.0001,2000,moons,4,0.12735003232955933,25904,119.90930914878845,0.18077446520328522,0.0021998982410877943,1.0
0.0001,2000,densities,0,0.1317242980003357,17508,79.23295950889587,0.1667512208223343,0.002286940813064575,1.0
0.0001,2000,densities,1,0.1284784972667694,15546,70.92622709274292,0.20107170939445496,0.0020957777742296457,1.0
0.0001,2000,densities,2,0.13210374116897583,16092,73.50734853744507,0.19706931710243225,0.002150797052308917,1.0
0.0001,2000,densities,3,0.12692974507808685,11660,53.83732891082764,0.2991376519203186,0.00216681114397943,1.0
0.0001,2000,densities,4,0.12812964618206024,11113,51.45026087760925,0.31211668252944946,0.0021888024639338255,1.0
0.0001,2000,slopes,0,0.017528284341096878,7460,32.69496822357178,0.20991870760917664,0.000332495488692075,1.0
0.0001,2000,slopes,1,0.018567834049463272,8037,35.32839250564575,0.19174785912036896,0.0003553369315341115,1.0
0.0001,2000,slopes,2,0.017680026590824127,8535,37.44024395942688,0.16912147402763367,0.0003346716403029859,1.0
0.0001,2000,slopes,3,0.017162788659334183,7902,34.52105760574341,0.17440597712993622,0.0003198925987817347,1.0
0.0001,2000,slopes,4,0.016956204548478127,8617,37.76641058921814,0.1655253767967224,0.00032901298254728317,1.0
0.0001,2000,crescents,0,0.032234735786914825,12440,53.1833062171936,0.15775135159492493,0.0005638721631839871,1.0
0.0001,2000,crescents,1,0.03179516643285751,5784,25.770588636398315,0.24956482648849487,0.000525796611327678,1.0
0.0001,2000,crescents,2,0.0318235382437706,7331,32.333762407302856,0.26027560234069824,0.0005534105002880096,1.0
0.0001,2000,crescents,3,0.031332485377788544,10628,45.21121048927307,0.18219999969005585,0.0005592159577645361,1.0
0.0001,2000,crescents,4,0.03163103014230728,8880,38.564586877822876,0.19931632280349731,0.0005479163955897093,1.0
0.0001,5000,moons,0,0.12751202285289764,30824,830.2807247638702,0.22675782442092896,0.0029301110189408064,1.0
0.0001,5000,moons,1,0.12528622150421143,29784,804.762583732605,0.23267300426959991,0.002928671659901738,1.0
0.0001,5000,moons,2,0.12791146337985992,30927,832.7286400794983,0.22097896039485931,0.002883131382986903,1.0
0.0001,5000,moons,3,0.12820199131965637,29551,798.5778043270111,0.23244993388652802,0.002898551756516099,1.0
0.0001,5000,moons,4,0.12587445974349976,28775,778.0650663375854,0.2398436814546585,0.002863564994186163,1.0
0.0001,5000,densities,0,0.1298799216747284,19727,521.9028656482697,0.22900104522705078,0.0029104487039148808,1.0
0.0001,5000,densities,1,0.12787656486034393,17125,455.05782890319824,0.2752660810947418,0.0028661047108471394,1.0
0.0001,5000,densities,2,0.12325382977724075,10553,302.71082735061646,0.3128788471221924,0.0030879895202815533,1.0
0.0001,5000,densities,3,0.12417624145746231,13089,351.64161348342896,0.37216949462890625,0.0029141302220523357,1.0
0.0001,5000,densities,4,0.12175462394952774,11335,307.0751187801361,0.4209027886390686,0.002886998001486063,1.0
0.0001,5000,slopes,0,0.01515596080571413,8407,218.14124846458435,0.29880237579345703,0.00042123859748244286,1.0
0.0001,5000,slopes,1,0.014073444530367851,7535,196.93482112884521,0.32745856046676636,0.0004020020132884383,1.0
0.0001,5000,slopes,2,0.016184523701667786,9929,254.97477865219116,0.2330843210220337,0.0004426886735018343,1.0
0.0001,5000,slopes,3,0.015716472640633583,9566,244.1362750530243,0.24203965067863464,0.0004202338168397546,1.0
0.0001,5000,slopes,4,0.016406338661909103,9926,254.24851489067078,0.23259928822517395,0.00044493807945400476,1.0
0.0001,5000,crescents,0,0.03152327984571457,11709,291.5480978488922,0.22559218108654022,0.0007831021794117987,1.0
0.0001,5000,crescents,1,0.031273819506168365,6132,159.21147918701172,0.30019330978393555,0.0007483498193323612,1.0
0.0001,5000,crescents,2,0.03181836009025574,6997,180.89617824554443,0.3099821209907532,0.0007888133986853063,1.0
0.0001,5000,crescents,3,0.03185402601957321,8628,215.74662518501282,0.2753538489341736,0.0007733306847512722,1.0
0.0001,5000,crescents,4,0.0317419059574604,7740,197.2998297214508,0.28910666704177856,0.0007519477512687445,1.0
1e-05,500,moons,0,0.0967535674571991,34428,125.68415689468384,0.9376147985458374,0.015329251065850258,1.0
1e-05,500,moons,1,0.08875177800655365,21468,82.04627537727356,1.124680519104004,0.013237997889518738,1.0
1e-05,500,moons,2,0.1054311990737915,43968,161.88858723640442,0.8623005747795105,0.012542708776891232,1.0
1e-05,500,moons,3,0.083675816655159,19266,74.99541711807251,1.2418310642242432,0.013124188408255577,1.0
1e-05,500,moons,4,0.07799132168292999,16042,62.69452905654907,1.3050804138183594,0.013140115886926651,1.0
1e-05,500,densities,0,0.10570356994867325,18287,67.46570825576782,0.7694205045700073,0.012119824066758156,1.0
1e-05,500,densities,1,0.10032389312982559,13462,49.1950044631958,0.9695548415184021,0.011941893957555294,1.0
1e-05,500,densities,2,0.10402359813451767,15618,58.83789134025574,0.9642600417137146,0.01230311207473278,1.0
1e-05,500,densities,3,0.09736557304859161,7281,28.86031174659729,1.241797685623169,0.010277088731527328,1.0
1e-05,500,densities,4,0.09407569468021393,8196,31.877313137054443,1.1649754047393799,0.011476701125502586,1.0
1e-05,500,slopes,0,0.0029658623971045017,2360,8.95556902885437,1.153638243675232,0.00038683973252773285,1.0
1e-05,500,slopes,1,0.004521554335951805,5553,20.40679121017456,0.9797722101211548,0.0006256506312638521,1.0
1e-05,500,slopes,2,0.0055558024905622005,7540,26.95247220993042,0.9322613477706909,0.000828564865514636,1.0
1e-05,500,slopes,3,0.004691727925091982,5655,20.03572177886963,0.906207799911499,0.0006096693687140942,1.0
1e-05,500,slopes,4,0.006368699949234724,7421,26.354156494140625,0.8821264505386353,0.0008461370598524809,1.0
1e-05,500,crescents,0,0.02849450707435608,5544,20.758708715438843,0.7017517685890198,0.003237901022657752,1.0
1e-05,500,crescents,1,0.02504829131066799,2540,9.968788862228394,0.9345251321792603,0.002971834037452936,1.0
1e-05,500,crescents,2,0.026678241789340973,3485,14.004852533340454,0.8561068177223206,0.0031659191008657217,1.0
1e-05,500,crescents,3,0.023357367143034935,2495,9.60045051574707,0.9130190014839172,0.002660633996129036,1.0
1e-05,500,crescents,4,0.02664865553379059,3678,13.837121486663818,0.8435673713684082,0.003071144688874483,1.0
1e-05,1000,moons,0,0.0919942706823349,35098,130.4622185230255,1.1306469440460205,0.01908334344625473,1.0
1e-05,1000,moons,1,0.07861912995576859,20361,79.46272587776184,1.3426198959350586,0.015955941751599312,1.0
1e-05,1000,moons,2,0.08659002184867859,34067,126.00662136077881,1.1379963159561157,0.01878809928894043,1.0
1e-05,1000,moons,3,0.08035329729318619,22170,85.34514474868774,1.3137938976287842,0.017126068472862244,1.0
1e-05,1000,moons,4,0.07487490773200989,18687,73.33900165557861,1.3597851991653442,0.016671909019351006,1.0
1e-05,1000,densities,0,0.09399125725030899,13386,50.13878130912781,1.1233148574829102,0.019077088683843613,1.0
1e-05,1000,densities,1,0.09432752430438995,11124,41.47299599647522,1.1368635892868042,0.018931293860077858,1.0
1e-05,1000,densities,2,0.09627996385097504,14658,55.65646815299988,1.11257004737854,0.019128337502479553,1.0
1e-05,1000,densities,3,0.08956333994865417,6661,26.600109338760376,1.4257068634033203,0.01802469603717327,1.0
1e-05,1000,densities,4,0.08818689733743668,7205,28.86776304244995,1.3990696668624878,0.01894424855709076,1.0
1e-05,1000,slopes,0,0.002234991639852524,2292,9.026701211929321,1.208248257637024,0.0003637961344793439,1.0
1e-05,1000,slopes,1,0.0021453420631587505,2476,9.38205885887146,1.2224411964416504,0.0003624442033469677,1.0
1e-05,1000,slopes,2,0.0036788047291338444,5115,19.2167649269104,1.0515494346618652,0.0006302241235971451,1.0
1e-05,1000,slopes,3,0.003960241563618183,6411,24.069826364517212,1.0268936157226562,0.0007619502721354365,1.0
1e-05,1000,slopes,4,0.0032183623407036066,5155,19.12954878807068,1.0622923374176025,0.0005910337204113603,1.0
1e-05,1000,crescents,0,0.027007505297660828,5412,20.242286205291748,0.7797204852104187,0.004840876907110214,1.0
1e-05,1000,crescents,1,0.020999528467655182,1975,8.157240390777588,1.2030680179595947,0.003728241194039583,1.0
1e-05,1000,crescents,2,0.02379298210144043,2452,9.85177755355835,1.0912506580352783,0.004174718167632818,1.0
1e-05,1000,crescents,3,0.023797500878572464,3853,14.98167896270752,0.9201799631118774,0.004106264095753431,1.0
1e-05,1000,crescents,4,0.02297886274755001,2859,11.240657329559326,1.0235066413879395,0.0039904117584228516,1.0
1e-05,2000,moons,0,0.07811231911182404,30539,170.72385621070862,1.3111577033996582,0.021308913826942444,1.0
1e-05,2000,moons,1,0.07385850697755814,17116,101.37230920791626,1.507045030593872,0.0206996351480484,1.0
1e-05,2000,moons,2,0.07963472604751587,31986,179.08280754089355,1.3253618478775024,0.022015508264303207,1.0
1e-05,2000,moons,3,0.0690879225730896,16565,97.10765957832336,1.5092415809631348,0.018492575734853745,1.0
1e-05,2000,moons,4,0.07080711424350739,17287,101.6120502948761,1.4736549854278564,0.020036211237311363,1.0
1e-05,2000,densities,0,0.08839587867259979,10994,62.369242429733276,1.3243849277496338,0.01820005290210247,1.0
1e-05,2000,densities,1,0.08727046847343445,9826,55.60100841522217,1.3130133152008057,0.017688652500510216,1.0
1e-05,2000,densities,2,0.09159385412931442,13627,76.50307965278625,1.2812206745147705,0.017404846847057343,1.0
1e-05,2000,densities,3,0.08090859651565552,4137,25.403478622436523,1.5552692413330078,0.01720079407095909,1.0
1e-05,2000,densities,4,0.08485288918018341,6366,37.0079505443573,1.4933010339736938,0.016877155750989914,1.0
1e-05,2000,slopes,0,0.0012168106622993946,1714,10.242212057113647,1.34177827835083,0.00028999190544709563,1.0
1e-05,2000,slopes,1,0.002037020865827799,2704,15.316434621810913,1.280839204788208,0.00047594524221494794,1.0
1e-05,2000,slopes,2,0.002137808594852686,3479,19.56330394744873,1.2122559547424316,0.0005283423815853894,1.0
1e-05,2000,slopes,3,0.0017496540676802397,3211,17.80793523788452,1.2467772960662842,0.00043648661812767386,1.0
1e-05,2000,slopes,4,0.0015883659943938255,3087,17.346235990524292,1.2272577285766602,0.00041257496923208237,1.0
1e-05,2000,crescents,0,0.021692149341106415,3284,19.338223457336426,1.1470707654953003,0.005830687470734119,1.0
1e-05,2000,crescents,1,0.020196832716464996,2137,13.063372373580933,1.2756321430206299,0.005708971060812473,1.0
1e-05,2000,crescents,2,0.021364541724324226,3043,18.43460774421692,1.2230732440948486,0.005601946264505386,1.0
1e-05,2000,crescents,3,0.020001238211989403,2344,14.03120493888855,1.2563101053237915,0.005733856465667486,1.0
1e-05,2000,crescents,4,0.022023880854249,3291,19.05325198173523,1.134172797203064,0.005771199241280556,1.0
1e-05,5000,moons,0,0.07194151729345322,21783,763.5995674133301,1.5594205856323242,0.034712135791778564,1.0
1e-05,5000,moons,1,0.06563091278076172,12638,465.0148570537567,1.6605303287506104,0.029893428087234497,1.0
1e-05,5000,moons,2,0.07245178520679474,21299,745.1192514896393,1.5662366151809692,0.03560175746679306,1.0
1e-05,5000,moons,3,0.06809359043836594,12518,463.1059317588806,1.6566120386123657,0.032394908368587494,1.0
1e-05,5000,moons,4,0.06645417213439941,12290,454.3542981147766,1.6566472053527832,0.03205925226211548,1.0
1e-05,5000,densities,0,0.08142396807670593,5928,219.44132041931152,1.590578317642212,0.03432522714138031,1.0
1e-05,5000,densities,1,0.08109670877456665,6095,224.98979783058167,1.5765511989593506,0.03388163447380066,1.0
1e-05,5000,densities,2,0.0906253233551979,20238,786.2890267372131,1.2816646099090576,0.040493130683898926,1.0
1e-05,5000,densities,3,0.07762683182954788,2801,108.65555310249329,1.7032049894332886,0.03510783612728119,1.0
1e-05,5000,densities,4,0.0762389674782753,2442,95.41133999824524,1.7093743085861206,0.03127279132604599,1.0
1e-05,5000,slopes,0,0.000603050400968641,1402,51.46800351142883,1.4195315837860107,0.00025712669594213367,1.0
1e-05,5000,slopes,1,0.0009084214107133448,2132,75.92360496520996,1.3640612363815308,0.00037286937003955245,1.0
1e-05,5000,slopes,2,0.001172657124698162,2905,103.44286251068115,1.3244622945785522,0.0004703738959506154,1.0
1e-05,5000,slopes,3,0.0008132497314363718,1959,70.4331066608429,1.3654192686080933,0.00033259892370551825,1.0
1e-05,5000,slopes,4,0.0007945466786623001,2146,75.76432514190674,1.3779845237731934,0.0003417900297790766,1.0
1e-05,5000,crescents,0,0.019054090604186058,3308,124.2579505443573,1.3305145502090454,0.008943721652030945,1.0
1e-05,5000,crescents,1,0.017572615295648575,2119,82.34552907943726,1.4510724544525146,0.008709153160452843,1.0
1e-05,5000,crescents,2,0.017610780894756317,1991,80.74122071266174,1.49129319190979,0.009092366322875023,1.0
1e-05,5000,crescents,3,0.018536804243922234,2459,95.54174852371216,1.414132833480835,0.009113997220993042,1.0
1e-05,5000,crescents,4,0.01774807833135128,2236,88.82693934440613,1.4655399322509766,0.008740819059312344,1.0
1e-06,500,moons,0,0.06399298459291458,3667,16.847622632980347,1.804756760597229,0.09050922095775604,1.0
1e-06,500,moons,1,0.059355512261390686,1605,7.437571048736572,1.8621196746826172,0.0842401385307312,1.0
1e-06,500,moons,2,0.05837329104542732,6724,31.144853830337524,1.7749500274658203,0.07926543056964874,1.0
1e-06,500,moons,3,0.059631794691085815,922,4.469321966171265,1.8485722541809082,0.09740912914276123,1.0
1e-06,500,moons,4,0.058996591717004776,2259,10.060588121414185,1.8294683694839478,0.10562834143638611,1.0
1e-06,500,densities,0,0.07142649590969086,2,0.007867813110351562,1.921056866645813,0.1177273690700531,1.0
1e-06,500,densities,1,0.06818151473999023,991,4.229880094528198,1.7791178226470947,0.08415385335683823,1.0
1e-06,500,densities,2,0.07382801920175552,2,0.007409334182739258,1.9408318996429443,0.11968943476676941,1.0
1e-06,500,densities,3,0.07708962261676788,2635,11.934832334518433,1.8193585872650146,0.11966845393180847,1.0
1e-06,500,densities,4,0.07382254302501678,937,4.418186187744141,1.8661746978759766,0.10837256908416748,1.0
1e-06,500,slopes,0,0.0007760525913909078,2,0.007044315338134766,1.5086039304733276,0.0004556886851787567,1.0
1e-06,500,slopes,1,0.0007289823843166232,2,0.007244110107421875,1.5057154893875122,0.00045131566002964973,1.0
1e-06,500,slopes,2,0.000730236410163343,2,0.007322549819946289,1.5239461660385132,0.0005478158127516508,1.0
1e-06,500,slopes,3,0.0005895174690522254,2,0.007082700729370117,1.4823096990585327,0.0002854492049664259,1.0
1e-06,500,slopes,4,0.0009261353989131749,2,0.007009267807006836,1.5328435897827148,0.0005426539573818445,1.0
1e-06,500,crescents,0,0.017778148874640465,2,0.007604122161865234,1.7568655014038086,0.025328483432531357,1.0
1e-06,500,crescents,1,0.017539482563734055,2,0.007166385650634766,1.7766332626342773,0.024217315018177032,1.0
1e-06,500,crescents,2,0.017268620431423187,2,0.007401227951049805,1.7736836671829224,0.022636599838733673,1.0
1e-06,500,crescents,3,0.015559103339910507,2,0.007143735885620117,1.7639178037643433,0.019877556711435318,1.0
1e-06,500,crescents,4,0.016981326043605804,2,0.007270097732543945,1.761181354522705,0.025004547089338303,1.0
1e-06,1000,moons,0,0.06873515993356705,908,4.1084065437316895,1.9924507141113281,0.09654271602630615,1.0
1e-06,1000,moons,1,0.05788020044565201,2,0.008068084716796875,1.9813792705535889,0.03729643672704697,1.0
1e-06,1000,moons,2,0.06318037211894989,1894,8.955087423324585,1.894031047821045,0.02704811654984951,1.0
1e-06,1000,moons,3,0.06066449359059334,1504,7.390674114227295,1.8799333572387695,0.04022699594497681,1.0
1e-06,1000,moons,4,0.058256570249795914,1471,7.074559211730957,1.8797658681869507,0.022181648761034012,1.0
1e-06,1000,densities,0,0.07379035651683807,2,0.00842738151550293,1.9742451906204224,0.032295964658260345,1.0
1e-06,1000,densities,1,0.07437705248594284,413,1.889089822769165,1.933882713317871,0.050343770533800125,1.0
1e-06,1000,densities,2,0.07748444378376007,2,0.009104728698730469,1.9879651069641113,0.04225346818566322,1.0
1e-06,1000,densities,3,0.07656712085008621,707,3.1355292797088623,1.9445592164993286,0.03271825239062309,1.0
1e-06,1000,densities,4,0.0744808167219162,568,2.6592414379119873,1.9357454776763916,0.05080358684062958,1.0
1e-06,1000,slopes,0,0.000493342406116426,2,0.007673740386962891,1.5342283248901367,0.00044377311132848263,1.0
1e-06,1000,slopes,1,0.0004470474668778479,2,0.007342100143432617,1.5285627841949463,0.00031594722531735897,1.0
1e-06,1000,slopes,2,0.00045384213444776833,2,0.007643461227416992,1.531883955001831,0.00035329186357557774,1.0
1e-06,1000,slopes,3,0.0004872801364399493,2,0.0078122615814208984,1.53357994556427,0.00043510482646524906,1.0
1e-06,1000,slopes,4,0.0003735662903636694,2,0.007670164108276367,1.527684211730957,0.00033130974043160677,1.0
1e-06,1000,crescents,0,0.016611799597740173,2,0.0076754093170166016,1.8535237312316895,0.015574072487652302,1.0
1e-06,1000,crescents,1,0.015652043744921684,2,0.007623910903930664,1.8694602251052856,0.016396403312683105,1.0
1e-06,1000,crescents,2,0.01770496927201748,2,0.007670402526855469,1.8675198554992676,0.016897311434149742,1.0
1e-06,1000,crescents,3,0.015001822263002396,2,0.007612705230712891,1.871231198310852,0.01470054779201746,1.0
1e-06,1000,crescents,4,0.01569177582859993,2,0.007635593414306641,1.8931777477264404,0.01634216494858265,1.0
1e-06,2000,moons,0,0.052558932453393936,3477,25.153916120529175,1.8626399040222168,0.12853239476680756,1.0
1e-06,2000,moons,1,0.055227722972631454,2,0.01294851303100586,1.9585140943527222,0.15768690407276154,1.0
1e-06,2000,moons,2,0.05223948881030083,4544,32.93883156776428,1.8460707664489746,0.13824409246444702,1.0
1e-06,2000,moons,3,0.053431905806064606,319,2.3985142707824707,1.9037461280822754,0.13424304127693176,1.0
1e-06,2000,moons,4,0.05392073094844818,2256,16.94903254508972,1.8617019653320312,0.13611647486686707,1.0
1e-06,2000,densities,0,0.07362280786037445,2,0.012241363525390625,1.9780594110488892,0.22426652908325195,1.0
1e-06,2000,densities,1,0.0684289038181305,2,0.012268543243408203,1.9676860570907593,0.18476057052612305,1.0
1e-06,2000,densities,2,0.06398550420999527,2,0.012561559677124023,1.903765320777893,0.24399809539318085,1.0
1e-06,2000,densities,3,0.0629676803946495,2,0.012522220611572266,1.8779038190841675,0.226328045129776,1.0
1e-06,2000,densities,4,0.075899638235569,400,2.8088505268096924,1.9299497604370117,0.21381524205207825,1.0
1e-06,2000,slopes,0,0.0002481407718732953,2,0.011717081069946289,1.5767121315002441,0.00034046394284814596,1.0
1e-06,2000,slopes,1,0.00034234271151944995,2,0.011758565902709961,1.5960664749145508,0.00042808387661352754,1.0
1e-06,2000,slopes,2,0.00023842701921239495,2,0.011812210083007812,1.562878966331482,0.0002651207032613456,1.0
1e-06,2000,slopes,3,0.00020139008120168,2,0.011919736862182617,1.5657168626785278,0.0002270710829179734,1.0
1e-06,2000,slopes,4,0.00021384857245720923,2,0.011770009994506836,1.5442607402801514,0.0002642851322889328,1.0
1e-06,2000,crescents,0,0.01372503861784935,2,0.012267351150512695,1.9290293455123901,0.03930729627609253,1.0
1e-06,2000,crescents,1,0.014212527312338352,2,0.012288570404052734,1.9217870235443115,0.04098926857113838,1.0
1e-06,2000,crescents,2,0.01374858245253563,2,0.012238264083862305,1.9210515022277832,0.04243345558643341,1.0
1e-06,2000,crescents,3,0.014094419777393341,2,0.012041568756103516,1.914455533027649,0.04101494327187538,1.0
1e-06,2000,crescents,4,0.014463607221841812,2,0.011715888977050781,1.9179112911224365,0.04256252199411392,1.0
1e-06,5000,moons,0,0.04913593828678131,1993,93.78993320465088,1.8582133054733276,0.24139899015426636,1.0
1e-06,5000,moons,1,0.05138206109404564,2,0.0860450267791748,1.9485859870910645,0.2770593762397766,1.0
1e-06,5000,moons,2,0.052790530025959015,2974,139.85888504981995,1.8900582790374756,0.30123138427734375,1.0
1e-06,5000,moons,3,0.049182768911123276,579,28.607977628707886,1.9027729034423828,0.2638266384601593,1.0
1e-06,5000,moons,4,0.05506491661071777,1492,71.6719925403595,1.917059302330017,0.30219894647598267,1.0
1e-06,5000,densities,0,0.06593643128871918,2,0.07973241806030273,1.971362829208374,0.3085768222808838,1.0
1e-06,5000,densities,1,0.10976013541221619,1030,47.267574310302734,2.262967586517334,0.6258254647254944,1.0
1e-06,5000,densities,2,0.12648731470108032,22819,1047.4748463630676,2.274679660797119,0.86788010597229,1.0
1e-06,5000,densities,3,0.0889994353055954,293,13.495782613754272,2.1146864891052246,0.46750491857528687,1.0
1e-06,5000,densities,4,0.07571770250797272,2,0.07971525192260742,2.041187286376953,0.3803708255290985,1.0
1e-06,5000,slopes,0,0.00010701603605411947,2,0.0744791030883789,1.5873239040374756,0.00022904852812644094,1.0
1e-06,5000,slopes,1,0.00012861379946116358,2,0.07417178153991699,1.5812952518463135,0.00024327563005499542,1.0
1e-06,5000,slopes,2,9.087905345950276e-05,2,0.0758359432220459,1.5872406959533691,0.00015919434372335672,1.0
1e-06,5000,slopes,3,9.994811262004077e-05,2,0.07467460632324219,1.5796875953674316,0.0001975275663426146,1.0
1e-06,5000,slopes,4,8.169432840077206e-05,2,0.07478523254394531,1.5860768556594849,0.00016656082880217582,1.0
1e-06,5000,crescents,0,0.013001659885048866,2,0.07764267921447754,1.979512333869934,0.06333570927381516,1.0
1e-06,5000,crescents,1,0.01379597932100296,2,0.07615375518798828,1.9978086948394775,0.07174209505319595,1.0
1e-06,5000,crescents,2,0.014169647358357906,2,0.07935833930969238,1.9893114566802979,0.06951764225959778,1.0
1e-06,5000,crescents,3,0.014351001009345055,2,0.07926726341247559,1.9871537685394287,0.07259893417358398,1.0
1e-06,5000,crescents,4,0.013717183843255043,2,0.07943177223205566,1.9886910915374756,0.06911423802375793,1.0
1e-07,500,moons,0,0.10814346373081207,2,0.007038593292236328,2.591609477996826,1.0447478294372559,1.0
1e-07,500,moons,1,0.1978398710489273,2,0.00658869743347168,4.343183517456055,2.8283705711364746,1.0
1e-07,500,moons,2,0.3300432562828064,2,0.006847381591796875,6.745206832885742,5.15847110748291,1.0
1e-07,500,moons,3,0.11031088978052139,2,0.00687408447265625,2.7507615089416504,1.1317360401153564,1.0
1e-07,500,moons,4,0.11275483667850494,2,0.006970643997192383,2.8633487224578857,1.2271664142608643,1.0
1e-07,500,densities,0,0.1031903475522995,2,0.006597042083740234,2.6131815910339355,1.1388089656829834,1.0
1e-07,500,densities,1,0.12304254621267319,2,0.006978273391723633,2.743325710296631,1.124732494354248,1.0
1e-07,500,densities,2,0.11853896826505661,2,0.007101774215698242,2.783529043197632,1.3371427059173584,1.0
1e-07,500,densities,3,0.13714300096035004,2,0.006858110427856445,2.9825572967529297,1.4752583503723145,1.0
1e-07,500,densities,4,0.16192325949668884,2,0.00660252571105957,3.4740819931030273,1.8096269369125366,1.0
1e-07,500,slopes,0,0.0007657008245587349,2,0.006552696228027344,1.5076606273651123,0.00481797568500042,1.0
1e-07,500,slopes,1,0.0007264964515343308,2,0.00673985481262207,1.5070862770080566,0.005145528353750706,1.0
1e-07,500,slopes,2,0.00080626126145944,2,0.006826639175415039,1.52568781375885,0.006223752629011869,1.0
1e-07,500,slopes,3,0.0006050140364095569,2,0.006724119186401367,1.4823291301727295,0.0034165089018642902,1.0
1e-07,500,slopes,4,0.0008870084420777857,2,0.006409168243408203,1.532010555267334,0.007241808343678713,1.0
1e-07,500,crescents,0,0.02615657076239586,2,0.006779909133911133,1.9905985593795776,0.36850231885910034,1.0
1e-07,500,crescents,1,0.023175954818725586,2,0.006750583648681641,1.9321067333221436,0.32754838466644287,1.0
1e-07,500,crescents,2,0.022143250331282616,2,0.01065969467163086,1.9236226081848145,0.3292665481567383,1.0
1e-07,500,crescents,3,0.020317543298006058,2,0.010360956192016602,1.8921809196472168,0.2831957936286926,1.0
1e-07,500,crescents,4,0.024479608982801437,2,0.01073455810546875,1.9671082496643066,0.35142284631729126,1.0
1e-07,1000,moons,0,0.08163399994373322,2,0.008064508438110352,2.4544918537139893,0.7083605527877808,1.0
1e-07,1000,moons,1,0.12100207060575485,2,0.006978273391723633,3.3206121921539307,1.6140992641448975,1.0
1e-07,1000,moons,2,0.0811634287238121,2,0.007596254348754883,2.4896628856658936,0.7213982939720154,1.0
1e-07,1000,moons,3,0.12181733548641205,2,0.007569551467895508,3.292196750640869,1.6105880737304688,1.0
1e-07,1000,moons,4,0.050128355622291565,2,0.007722616195678711,1.9424355030059814,0.3426978588104248,1.0
1e-07,1000,densities,0,0.0720653384923935,2,0.007546186447143555,2.1609649658203125,0.6037735939025879,1.0
1e-07,1000,densities,1,0.08512011170387268,2,0.007672309875488281,2.3502228260040283,0.7572482824325562,1.0
1e-07,1000,densities,2,0.07873367518186569,2,0.007398128509521484,2.230285167694092,0.5963927507400513,1.0
1e-07,1000,densities,3,0.11120618879795074,2,0.007780790328979492,2.763702392578125,1.0512104034423828,1.0
1e-07,1000,densities,4,0.07740035653114319,2,0.0074672698974609375,2.2828445434570312,0.6811767816543579,1.0
1e-07,1000,slopes,0,0.0004888000548817217,2,0.007204771041870117,1.5344189405441284,0.0033627119846642017,1.0
1e-07,1000,slopes,1,0.0004615174257196486,2,0.006869316101074219,1.5285091400146484,0.003191093448549509,1.0
1e-07,1000,slopes,2,0.00047841400373727083,2,0.007405281066894531,1.5319039821624756,0.003418304491788149,1.0
1e-07,1000,slopes,3,0.0004975770134478807,2,0.007209062576293945,1.5337539911270142,0.003639065660536289,1.0
1e-07,1000,slopes,4,0.00039148813812062144,2,0.007294416427612305,1.5274786949157715,0.003442603861913085,1.0
1e-07,1000,crescents,0,0.019016241654753685,2,0.007356166839599609,1.9591811895370483,0.12647470831871033,1.0
1e-07,1000,crescents,1,0.018861114978790283,2,0.0071833133697509766,1.9889297485351562,0.14921870827674866,1.0
1e-07,1000,crescents,2,0.02060122601687908,2,0.00738215446472168,1.971813440322876,0.12689241766929626,1.0
1e-07,1000,crescents,3,0.017811784520745277,2,0.007118940353393555,1.9944400787353516,0.1439785659313202,1.0
1e-07,1000,crescents,4,0.01779019460082054,2,0.0070798397064208984,1.9973620176315308,0.12484686076641083,1.0
1e-07,2000,moons,0,0.05914002284407616,2,0.012157440185546875,2.4467434883117676,1.4370676279067993,1.0
1e-07,2000,moons,1,0.05956568941473961,2,0.011660099029541016,2.4614498615264893,1.4699124097824097,1.0
1e-07,2000,moons,2,0.04451568424701691,2,0.011929512023925781,2.11897873878479,1.1245019435882568,1.0
1e-07,2000,moons,3,0.059800561517477036,2,0.012091875076293945,2.430570125579834,1.372780680656433,1.0
1e-07,2000,moons,4,0.07830825448036194,2,0.012576818466186523,2.8492584228515625,1.768273115158081,1.0
1e-07,2000,densities,0,0.09235760569572449,2,0.01271200180053711,2.7919514179229736,1.814015507698059,1.0
1e-07,2000,densities,1,0.07691057026386261,2,0.012367725372314453,2.5455570220947266,1.5923712253570557,1.0
1e-07,2000,densities,2,0.07488928735256195,2,0.012712717056274414,2.4575092792510986,1.492587924003601,1.0
1e-07,2000,densities,3,0.07628060132265091,2,0.01292872428894043,2.4147043228149414,1.4674798250198364,1.0
1e-07,2000,densities,4,0.0759936049580574,2,0.012764215469360352,2.3852076530456543,1.4468086957931519,1.0
1e-07,2000,slopes,0,0.0002336092438781634,2,0.011696577072143555,1.5776026248931885,0.0031374776735901833,1.0
1e-07,2000,slopes,1,0.0003372153441887349,2,0.011276960372924805,1.5963820219039917,0.005657767876982689,1.0
1e-07,2000,slopes,2,0.00023029089788906276,2,0.010723352432250977,1.5634607076644897,0.0032218322157859802,1.0
1e-07,2000,slopes,3,0.00019833266560453922,2,0.010972738265991211,1.5661438703536987,0.002201745519414544,1.0
1e-07,2000,slopes,4,0.00022914237342774868,2,0.010771989822387695,1.5458619594573975,0.0034472912084311247,1.0
1e-07,2000,crescents,0,0.02642666921019554,2,0.0110321044921875,2.3692140579223633,0.6449265480041504,1.0
1e-07,2000,crescents,1,0.03309270739555359,2,0.011420965194702148,2.6896228790283203,0.9723615646362305,1.0
1e-07,2000,crescents,2,0.029260462149977684,2,0.012830972671508789,2.5139217376708984,0.8040793538093567,1.0
1e-07,2000,crescents,3,0.031957827508449554,2,0.012814521789550781,2.601715564727783,0.913470983505249,1.0
1e-07,2000,crescents,4,0.03110172599554062,2,0.012185335159301758,2.5663352012634277,0.8578423261642456,1.0
1e-07,5000,moons,0,0.07320041209459305,2,0.08003926277160645,2.5998129844665527,1.498669981956482,1.0
1e-07,5000,moons,1,0.06782898306846619,2,0.07835626602172852,2.53647518157959,1.4715218544006348,1.0
1e-07,5000,moons,2,0.08085295557975769,2,0.07790350914001465,2.78690242767334,1.6408865451812744,1.0
1e-07,5000,moons,3,0.08869018405675888,2,0.0809333324432373,2.9368667602539062,1.7322969436645508,1.0
1e-07,5000,moons,4,0.07398630678653717,2,0.07940340042114258,2.6959400177001953,1.5588419437408447,1.0
1e-07,5000,densities,0,0.05603715777397156,2,0.07967948913574219,2.134399175643921,1.4391872882843018,1.0
1e-07,5000,densities,1,0.05511855706572533,2,0.08298182487487793,2.117436170578003,1.4349772930145264,1.0
1e-07,5000,densities,2,0.07044894993305206,2,0.07756495475769043,2.5019428730010986,1.7113666534423828,1.0
1e-07,5000,densities,3,0.06275051832199097,2,0.07757019996643066,2.2399935722351074,1.5301638841629028,1.0
1e-07,5000,densities,4,0.06076124310493469,2,0.0776822566986084,2.19722580909729,1.505591630935669,1.0
1e-07,5000,slopes,0,0.00011338465264998376,2,0.06569671630859375,1.5876080989837646,0.0020178251434117556,1.0
1e-07,5000,slopes,1,0.00013947839033789933,2,0.06557917594909668,1.5820119380950928,0.0022353683598339558,1.0
1e-07,5000,slopes,2,9.6239207778126e-05,2,0.06735777854919434,1.587409257888794,0.0015139681054279208,1.0
1e-07,5000,slopes,3,0.00010722724255174398,2,0.06569623947143555,1.5804747343063354,0.001548958127386868,1.0
1e-07,5000,slopes,4,8.572234946768731e-05,2,0.06571149826049805,1.5866928100585938,0.0014146009925752878,1.0
1e-07,5000,crescents,0,0.018753260374069214,2,0.0691826343536377,2.2225162982940674,0.44053369760513306,1.0
1e-07,5000,crescents,1,0.01907852105796337,2,0.06735420227050781,2.2003488540649414,0.4563942551612854,1.0
1e-07,5000,crescents,2,0.019954463467001915,2,0.07070469856262207,2.2104363441467285,0.4818507134914398,1.0
1e-07,5000,crescents,3,0.021202396601438522,2,0.06729745864868164,2.274432897567749,0.5479991436004639,1.0
1e-07,5000,crescents,4,0.01896539330482483,2,0.06832480430603027,2.2267251014709473,0.47664934396743774,1.0
1e-08,500,moons,0,0.004873168189078569,2,0.0074808597564697266,1.0893784761428833,0.8633013367652893,1.0
1e-08,500,moons,1,0.005039218347519636,2,0.007452487945556641,1.0848947763442993,0.8545801639556885,1.0
1e-08,500,moons,2,0.004948105197399855,2,0.007444858551025391,1.0812605619430542,0.8735995292663574,1.0
1e-08,500,moons,3,0.004821821115911007,2,0.007727622985839844,1.0687108039855957,0.8589017391204834,1.0
1e-08,500,moons,4,0.005490985698997974,2,0.0072667598724365234,1.0787544250488281,0.8558010458946228,1.0
1e-08,500,densities,0,0.003857987467199564,2,0.0070209503173828125,1.0258891582489014,0.9267513751983643,1.0
1e-08,500,densities,1,0.003948896192014217,2,0.007128238677978516,1.0175925493240356,0.921911358833313,1.0
1e-08,500,densities,2,0.004116777330636978,2,0.007145404815673828,1.0398014783859253,0.9181972742080688,1.0
1e-08,500,densities,3,0.003559945849701762,2,0.007260322570800781,1.0272159576416016,0.9381216168403625,1.0
1e-08,500,densities,4,0.004067400004714727,2,0.007135152816772461,1.0360260009765625,0.9259728193283081,1.0
1e-08,500,slopes,0,0.000829275930300355,2,0.006867170333862305,1.5015757083892822,0.04661625251173973,1.0
1e-08,500,slopes,1,0.0007261470891535282,2,0.007002353668212891,1.4969710111618042,0.03660524636507034,1.0
1e-08,500,slopes,2,0.0005468542804010212,2,0.006797313690185547,1.52402925491333,0.037202928215265274,1.0
1e-08,500,slopes,3,0.0007163642439991236,2,0.006703376770019531,1.4745583534240723,0.031161267310380936,1.0
1e-08,500,slopes,4,0.0010579654481261969,2,0.00670933723449707,1.5178518295288086,0.05890822410583496,1.0
1e-08,500,crescents,0,0.008527856320142746,2,0.006699085235595703,1.7075364589691162,0.8810180425643921,1.0
1e-08,500,crescents,1,0.009043026715517044,2,0.0067081451416015625,1.6358389854431152,0.8782021999359131,1.0
1e-08,500,crescents,2,0.00916875060647726,2,0.006654977798461914,1.7361156940460205,0.8920348286628723,1.0
1e-08,500,crescents,3,0.008732806891202927,2,0.006716012954711914,1.7575366497039795,0.8791146874427795,1.0
1e-08,500,crescents,4,0.00827834289520979,2,0.006707906723022461,1.7531332969665527,0.8478754758834839,1.0
1e-08,1000,moons,0,0.002437782008200884,2,0.007829666137695312,1.0328867435455322,0.9301344156265259,1.0
1e-08,1000,moons,1,0.0026212490629404783,2,0.007650613784790039,1.043569803237915,0.9245350956916809,1.0
1e-08,1000,moons,2,0.002494373358786106,2,0.007842540740966797,1.0426510572433472,0.9279893636703491,1.0
1e-08,1000,moons,3,0.002635579789057374,2,0.007845401763916016,1.0352696180343628,0.9199874401092529,1.0
1e-08,1000,moons,4,0.002392939990386367,2,0.00814962387084961,1.0391223430633545,0.9230808615684509,1.0
1e-08,1000,densities,0,0.002005887683480978,2,0.006956338882446289,1.0116417407989502,0.9597625732421875,1.0
1e-08,1000,densities,1,0.002003641566261649,2,0.007549285888671875,1.0112659931182861,0.9627430438995361,1.0
1e-08,1000,densities,2,0.0020189573988318443,2,0.007088899612426758,1.0198674201965332,0.9583823680877686,1.0
1e-08,1000,densities,3,0.0018958048895001411,2,0.007088422775268555,1.0167312622070312,0.9625728726387024,1.0
1e-08,1000,densities,4,0.00205531669780612,2,0.007394552230834961,1.0178980827331543,0.9579811096191406,1.0
1e-08,1000,slopes,0,0.0003428759519010782,2,0.0069348812103271484,1.5449776649475098,0.038953278213739395,1.0
1e-08,1000,slopes,1,0.0004075010656379163,2,0.0069653987884521484,1.5332989692687988,0.035064008086919785,1.0
1e-08,1000,slopes,2,0.00030125246848911047,2,0.006946086883544922,1.5411986112594604,0.035103194415569305,1.0
1e-08,1000,slopes,3,0.000416081165894866,2,0.007096529006958008,1.5421268939971924,0.04028438776731491,1.0
1e-08,1000,slopes,4,0.00034544465597718954,2,0.00709080696105957,1.5393426418304443,0.03905104100704193,1.0
1e-08,1000,crescents,0,0.005093981511890888,2,0.0068111419677734375,1.5478641986846924,0.8051620721817017,1.0
1e-08,1000,crescents,1,0.005090299062430859,2,0.007088899612426758,1.5557572841644287,0.7893775701522827,1.0
1e-08,1000,crescents,2,0.014447906985878944,2,0.006959199905395508,4.380639553070068,3.716857671737671,1.0
1e-08,1000,crescents,3,0.005271272733807564,2,0.0070765018463134766,1.625611424446106,0.7891989946365356,1.0
1e-08,1000,crescents,4,0.009252841584384441,2,0.0069386959075927734,2.961479663848877,2.2257800102233887,1.0
1e-08,2000,moons,0,0.001239291625097394,2,0.012161016464233398,1.022249698638916,0.9622935056686401,1.0
1e-08,2000,moons,1,0.0011934024514630437,2,0.01236867904663086,1.017569661140442,0.9641402959823608,1.0
1e-08,2000,moons,2,0.0012111981632187963,2,0.011962413787841797,1.0207947492599487,0.9617735147476196,1.0
1e-08,2000,moons,3,0.0012262901291251183,2,0.012711286544799805,1.018549919128418,0.9623479843139648,1.0
1e-08,2000,moons,4,0.001246415777131915,2,0.01318216323852539,1.0176873207092285,0.9635319113731384,1.0
1e-08,2000,densities,0,0.0010188242886215448,2,0.011940240859985352,1.0089890956878662,0.9786423444747925,1.0
1e-08,2000,densities,1,0.0010447674430906773,2,0.011185169219970703,1.0081133842468262,0.9782840013504028,1.0
1e-08,2000,densities,2,0.0010264324955642223,2,0.011694192886352539,1.0092297792434692,0.9786046147346497,1.0
1e-08,2000,densities,3,0.0009743098635226488,2,0.011312484741210938,1.0045318603515625,0.9813711047172546,1.0
1e-08,2000,densities,4,0.0009701101225800812,2,0.011185169219970703,1.0029054880142212,0.9813343286514282,1.0
1e-08,2000,slopes,0,0.00016889392281882465,2,0.010929107666015625,1.5805950164794922,0.02193318121135235,1.0
1e-08,2000,slopes,1,0.00022537274344358593,2,0.011460065841674805,1.5914634466171265,0.026929790154099464,1.0
1e-08,2000,slopes,2,0.00016840515309013426,2,0.01144862174987793,1.5641566514968872,0.020666461437940598,1.0
1e-08,2000,slopes,3,0.00019228765449952334,2,0.011167049407958984,1.5638997554779053,0.01773013360798359,1.0
1e-08,2000,slopes,4,0.000178644506377168,2,0.01075434684753418,1.5429661273956299,0.020576462149620056,1.0
1e-08,2000,crescents,0,0.009106270968914032,2,0.011041402816772461,3.5101406574249268,2.4954519271850586,1.0
1e-08,2000,crescents,1,0.009726783260703087,2,0.011602640151977539,3.8305702209472656,2.884403944015503,1.0
1e-08,2000,crescents,2,0.008589673787355423,2,0.011181116104125977,3.7121028900146484,2.708028793334961,1.0
1e-08,2000,crescents,3,0.007658064365386963,2,0.011727571487426758,3.1249401569366455,2.1874961853027344,1.0
1e-08,2000,crescents,4,0.00727872084826231,2,0.011264562606811523,3.096822738647461,2.1705172061920166,1.0
1e-08,5000,moons,0,0.0004912614240311086,2,0.0798027515411377,1.00782310962677,0.9847433567047119,1.0
1e-08,5000,moons,1,0.0005029510939493775,2,0.08186697959899902,1.0079832077026367,0.9843416810035706,1.0
1e-08,5000,moons,2,0.000546198571100831,2,0.07797503471374512,1.0087178945541382,0.9826807379722595,1.0
1e-08,5000,moons,3,0.000522415793966502,2,0.0812687873840332,1.0089349746704102,0.983361542224884,1.0
1e-08,5000,moons,4,0.0005194515106268227,2,0.07927370071411133,1.0079370737075806,0.9828881025314331,1.0
1e-08,5000,densities,0,0.0004033072618767619,2,0.07430148124694824,1.0030484199523926,0.9915084838867188,1.0
1e-08,5000,densities,1,0.00040307577000930905,2,0.07478046417236328,1.0029323101043701,0.9916624426841736,1.0
1e-08,5000,densities,2,0.0003462929744273424,2,0.07797002792358398,1.0040414333343506,0.9924376010894775,1.0
1e-08,5000,densities,3,0.0003975273575633764,2,0.07423925399780273,1.0025265216827393,0.9918187260627747,1.0
1e-08,5000,densities,4,0.0003994832222815603,2,0.07474803924560547,1.0015584230422974,0.9920045733451843,1.0
1e-08,5000,slopes,0,7.45444413041696e-05,2,0.06734633445739746,1.590092658996582,0.018090907484292984,1.0
1e-08,5000,slopes,1,8.440134843112901e-05,2,0.06754589080810547,1.5864142179489136,0.020425895228981972,1.0
1e-08,5000,slopes,2,6.351810588967055e-05,2,0.06732010841369629,1.5908015966415405,0.013758974149823189,1.0
1e-08,5000,slopes,3,6.405044405255467e-05,2,0.06747126579284668,1.5847606658935547,0.01545506902039051,1.0
1e-08,5000,slopes,4,6.92359171807766e-05,2,0.06766724586486816,1.5881574153900146,0.01404152624309063,1.0
1e-08,5000,crescents,0,0.01978747546672821,2,0.07086658477783203,7.051328659057617,6.393387794494629,1.0
1e-08,5000,crescents,1,0.019851641729474068,2,0.07432842254638672,7.128491401672363,6.493172645568848,1.0
1e-08,5000,crescents,2,0.017263691872358322,2,0.07076263427734375,6.309040546417236,5.693966865539551,1.0
1e-08,5000,crescents,3,0.018301013857126236,2,0.07073807716369629,6.60641622543335,6.019014358520508,1.0
1e-08,5000,crescents,4,0.020677737891674042,2,0.06904220581054688,7.349633693695068,6.718775749206543,1.0


==> csv/hellinger2_lowtol_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.0087501566857099,2.0,0.006697225570678681,1.718032217025757,0.8756490468978881,1.0,0.000365143959853324,0.0,2.436504901608272e-05,0.04996395303256656,0.016486513126118815,0.0
1,1e-08,500,densities,0.0039102013688533995,2.0,0.007138013839721641,1.0293050289154053,0.9261908888816833,1.0,0.00022039030642534343,0.0,8.488471553449961e-05,0.008782959158358883,0.0074986035675056305,0.0
2,1e-08,500,moons,0.00503465970978136,2.0,0.00747451782226558,1.080599808692932,0.8612367630004882,1.0,0.0002679205346393432,0.0,0.0001647959325293575,0.007757290408152634,0.007687817024247477,0.0
3,1e-08,500,slopes,0.000775321398396,2.0,0.00681591033935542,1.5029972314834594,0.0420987837016582,1.0,0.00018767660556782344,0.0,0.00012425394176771796,0.019430072935996724,0.010917216098589609,0.0
4,1e-08,1000,crescents,0.00783126037567848,2.0,0.006974887847900341,2.4142704248428344,1.665275263786316,1.0,0.0041036571105117275,0.0,0.00011368021866810932,1.2525706646781016,1.3036158415007717,0.0
5,1e-08,1000,densities,0.0019959216471761,2.0,0.00721549987792962,1.015480899810791,0.9602883934974671,1.0,5.9667206427721924e-05,0.0,0.0002463805414771061,0.003845527299387872,0.002262583271483084,0.0
6,1e-08,1000,moons,0.00251638484187418,2.0,0.00786356925964352,1.0386999130249024,0.925145435333252,1.0,0.00010851898739609843,0.0,0.00017965171376787466,0.00461155292654043,0.004006798809286464,0.0
7,1e-08,1000,slopes,0.00036263106157997997,2.0,0.007006740570068321,1.5401889562606812,0.03769118189811702,1.0,4.827835824987723e-05,0.0,8.012630914979863e-05,0.004355884113403296,0.0024375470267330407,0.0
8,1e-08,2000,crescents,0.00847190264612432,2.0,0.0113634586334228,3.4549153327941893,2.4891796112060547,1.0,0.0010095833444364695,0.0,0.00029005824431364114,0.33444947067077574,0.3149187186977777,0.0
9,1e-08,2000,densities,0.0010068888426757801,2.0,0.011463451385498018,1.006753921508789,0.9796472787857056,1.0,3.306532073819531e-05,0.0,0.00033846812929244033,0.002860157784889993,0.0015631122600389335,0.0
10,1e-08,2000,moons,0.0012233196292072,2.0,0.012477111816406181,1.0193702697753906,0.9628174424171447,1.0,2.144369390592282e-05,0.0,0.00048179957168023753,0.002065655863253069,0.0009804454409041293,0.0
11,1e-08,2000,slopes,0.0001867207960458,2.0,0.01115183830261226,1.5686161994934082,0.02156720571219914,1.0,2.3682533602969205e-05,0.0,0.0003126197376495115,0.018476656682312763,0.003369246404978518,0.0
12,1e-08,5000,crescents,0.01917631216347214,2.0,0.07114758491516109,6.888982105255127,6.263663482666016,1.0,0.0013700486602984268,0.0,0.001932950715849487,0.42192910560923713,0.4065210503780597,0.0
13,1e-08,5000,densities,0.00038993731723162,2.0,0.07520785331726068,1.00282142162323,0.9918863654136658,1.0,2.4520073590237662e-05,0.0,0.0015639208730768802,0.0008992197259712195,0.0003589376005456022,0.0
14,1e-08,5000,moons,0.0005164556787349,2.0,0.08003745079040527,1.0082792520523072,0.9836030840873718,1.0,2.0894149353942344e-05,0.0,0.0015616756592034201,0.0005087174031943178,0.0009036053479261512,0.0
15,1e-08,5000,slopes,7.115005137166008e-05,2.0,0.06747016906738275,1.588045310974121,0.0163544744253158,1.0,8.652076086097437e-06,0.0,0.00014355091374399452,0.0025125022272490813,0.002849866145320867,0.0
16,1e-07,500,crescents,0.02325458563864226,2.0,0.00905714035034176,1.9411234140396119,0.33198717832565305,1.0,0.0022242789019217436,0.0,0.0020968924780469323,0.038425083548805784,0.03208895688850928,0.0
17,1e-07,500,densities,0.12876762449741358,2.0,0.006827545166015581,2.919335126876831,1.3771138906478881,1.0,0.022141827435389557,0.0,0.0002250667850847279,0.3372290478850834,0.2823044332941586,0.0
18,1e-07,500,moons,0.17181846350431437,2.0,0.006863880157470641,3.8588220119476317,2.278098392486572,1.0,0.0962268127079992,0.0,0.0001717738769698323,1.7600011475260278,1.7705299153824694,0.0
19,1e-07,500,slopes,0.0007580962032079201,2.0,0.006650495529174761,1.5109548807144164,0.00536911478266116,1.0,0.00010419784370394874,0.0,0.00016750796302923113,0.019401369415657878,0.001449465586326348,0.0
20,1e-07,1000,crescents,0.0188161123543977,2.0,0.0072240829467772796,1.9823452949523925,0.1342822521924972,1.0,0.0011499879777191753,0.0,0.00013780057626079905,0.016299053081334853,0.011420488468792869,0.0
21,1e-07,1000,densities,0.0849051341414451,2.0,0.007572937011718681,2.357603979110718,0.7379603624343872,1.0,0.015419635504577523,0.0,0.00015452921384899608,0.2374006936329135,0.18692877294936017,0.0
22,1e-07,1000,moons,0.09114903807640072,2.0,0.00758624076843258,2.699879837036133,0.9994288086891174,1.0,0.030433093627813552,0.0,0.00039285536673857577,0.5946167528309758,0.5797957945026796,0.0
23,1e-07,1000,slopes,0.00046355932718138,2.0,0.007196569442749,1.5312129497528075,0.0034107558894901995,1.0,4.246582267999359e-05,0.0,0.00020028271814583078,0.003101130451092224,0.0001610562254696542,0.0
24,1e-07,2000,crescents,0.03036787845194334,2.0,0.01205677986145014,2.5481618881225585,0.8385361552238464,1.0,0.002610108433789786,0.0,0.0008130642201233366,0.11874783300423136,0.1250691289865508,0.0
25,1e-07,2000,densities,0.07928633391857144,2.0,0.01269707679748532,2.518985939025879,1.5626526355743409,1.0,0.007343584100500149,0.0,0.00020439416346349566,0.1641393006727884,0.15120617887616253,0.0
26,1e-07,2000,moons,0.06026604250073431,2.0,0.01208314895629878,2.4614001274108888,1.434507155418396,1.0,0.011995522972095447,0.0,0.0003361102737290639,0.25925459170805326,0.23052830248436207,0.0
27,1e-07,2000,slopes,0.0002457181049976,2.0,0.0110883235931396,1.5698902368545533,0.0035332228988408402,1.0,5.3095439446177654e-05,0.0,0.0004037905088219332,0.018668341025673652,0.0012794027974303347,0.0
28,1e-07,5000,crescents,0.01959080696105954,2.0,0.06857275962829586,2.2268918991088866,0.48068543076515197,1.0,0.0010105110831388985,0.0,0.0014221345984971713,0.028524720716098798,0.04108225500175515,0.0
29,1e-07,5000,densities,0.06102328523993485,2.0,0.07909574508666987,2.238199520111084,1.5242573499679566,1.0,0.006156753142393269,0.0,0.002351113013208517,0.15540344101151932,0.11247336531857433,0.0
30,1e-07,5000,moons,0.07691176831722252,2.0,0.07932715415954586,2.711199474334717,1.5804434537887573,1.0,0.008048190983468314,0.0,0.0012310676021822337,0.15797550498339422,0.10692320892778912,0.0
31,1e-07,5000,slopes,0.00010841036855704267,2.0,0.06600828170776361,1.584839367866516,0.0017461441457271,1.0,2.033622772084203e-05,0.0,0.0007562733049195886,0.003344766057311917,0.0003591169023072908,0.0
32,1e-06,500,crescents,0.01702533625066276,2.0,0.00731711387634274,1.7664563179016113,0.0234129004180431,1.0,0.0008720717168861899,0.0,0.0001900252463438699,0.008397288781122095,0.002233337075646947,0.0
33,1e-06,500,densities,0.0728696390986442,913.4,4.119635152816772,1.8653079748153687,0.10992233604192729,1.0,0.0033051456652543375,1076.0791327778827,4.873284967448125,0.06773596149312149,0.015146930790670997,0.0
34,1e-06,500,moons,0.06007003486156458,3035.4,13.991991519927979,1.8239734172821045,0.09141045212745665,1.0,0.0022429529280661334,2297.8244711030475,10.623945951466961,0.03486763138415175,0.01046254827552971,0.0
35,1e-06,500,slopes,0.00075018485076722,2.0,0.00714058876037592,1.5106837749481201,0.00045658466406162,1.0,0.00012071581069922794,0.0,0.00013573069407071686,0.019371668797351953,0.00010612134126238252,0.0
36,1e-06,1000,crescents,0.01613248214125626,2.0,0.007643604278564401,1.870982551574707,0.01598209999501702,1.0,0.001049511299067402,0.0,2.8002056581488495e-05,0.014246110935738328,0.0008584533306933555,0.0
37,1e-06,1000,densities,0.07533995807170864,338.4,1.5402785301208497,1.955279541015625,0.04168300852179522,1.0,0.0015946256189704434,324.2210665579891,1.4671088416165217,0.024404770589518173,0.009041606836093844,0.0
38,1e-06,1000,moons,0.06174335926771161,1155.8,5.5073590755462645,1.9255120515823365,0.04465918280184266,1.0,0.004449604683981998,734.5394475451948,3.5386823872008573,0.056486978516909356,0.02992133236103425,0.0
39,1e-06,1000,slopes,0.00045101568684908,2.0,0.007628345489501881,1.5311878442764282,0.0003758853534236,1.0,4.777239281162535e-05,0.0,0.0001730603262864241,0.002941837118227625,5.9593883743806945e-05,0.0
40,1e-06,2000,crescents,0.014048835076391661,2.0,0.01211032867431636,1.920846939086914,0.04126149713993068,1.0,0.00031460484357879613,0.0,0.00024140435082945015,0.005416305940469676,0.0013247594584751248,0.0
41,1e-06,2000,densities,0.06898090690374373,81.6,0.5716888427734375,1.9314728736877442,0.21863369643688196,1.0,0.005719128785533235,177.99101100898326,1.2506114088842473,0.042194111226655374,0.02182252678695062,0.0
42,1e-06,2000,moons,0.05347575619816776,2119.6,15.49064860343933,1.886534571647644,0.13896458148956295,1.0,0.0011872484783506502,1966.2937979864555,14.238222264889894,0.045558265913731674,0.011071129577383158,0.0
43,1e-06,2000,slopes,0.00024882983125274003,2.0,0.01179552078247066,1.5691270351409912,0.00030500494758594,1.0,5.551479629067175e-05,0.0,7.72615997003219e-05,0.01905431291250576,8.020022861694666e-05,0.0
44,1e-06,5000,crescents,0.013807094283401919,2.0,0.07837076187133782,1.9884954690933228,0.0692617237567901,1.0,0.0005206273279355279,0.0,0.0014448174785069883,0.006517997324707784,0.0036226409257593974,0.0
45,1e-06,5000,densities,0.09338020384311671,4829.2,221.67953019142152,2.132976770401001,0.5300316274166107,1.0,0.02474216384019735,10065.381945062989,462.0364854844266,0.1340300630234669,0.22286107185116014,0.0
46,1e-06,5000,moons,0.05151124298572536,1408.0,66.80296669006347,1.9033379554748535,0.2771430671215057,1.0,0.002517226820050887,1168.9433262566668,54.77037476455589,0.033348773787436094,0.02580221612731494,0.0
47,1e-06,5000,slopes,0.00010163026599910312,2.0,0.07478933334350582,1.5843248605728149,0.00019912137940986002,1.0,1.783940453159036e-05,0.0,0.0006297190613490578,0.0035794064477885704,3.708817181736186e-05,0.0
48,1e-05,500,crescents,0.02604541257023804,3548.4,13.633984422683715,0.8497940182685852,0.00302148656919594,1.0,0.0019353473724838873,1237.9173235721357,4.490087926333643,0.09106575979185619,0.000225189838868905,0.0
49,1e-05,500,densities,0.10029846578836436,12568.8,47.24724578857422,1.0220016956329345,0.01162372399121516,1.0,0.004754396613064659,4740.133088848877,16.74244027817375,0.1861677925246783,0.0008130125807970503,0.0
50,1e-05,500,moons,0.09052073657512662,27034.4,101.46179313659668,1.0943014740943908,0.01347485240548844,1.0,0.010818253710713975,11764.117425459506,41.286960728777025,0.19071625477925944,0.0010722406415347556,0.0
51,1e-05,500,slopes,0.00482072941958902,5705.8,20.54094214439392,0.9708012104034424,0.0006593723315745,1.0,0.0012731087902918868,2093.2335512312047,7.2352486684035,0.10843281594999037,0.00018800846550218853,0.0
52,1e-05,1000,crescents,0.02371527589857574,3310.2,12.894728088378907,1.0035451531410218,0.00416810242459174,1.0,0.002166169548711203,1363.3637445670909,4.816151522500701,0.161977874314703,0.0004127787319751281,0.0
53,1e-05,1000,densities,0.0924697965383529,10606.8,40.54722356796265,1.2395050048828125,0.01882113292813296,1.0,0.0034305278593066866,3589.7510637925857,12.767890388699714,0.15833501464786162,0.00045318114746840254,0.0
54,1e-05,1000,moons,0.08248632550239557,26076.6,98.9231424331665,1.2569684505462646,0.01752507239580152,1.0,0.006794851662466727,7870.323138219929,27.137825283086656,0.11319019076685108,0.001357636591239017,0.0
55,1e-05,1000,slopes,0.00304754846729334,4289.8,16.164980030059816,1.1142849683761598,0.000541889690794,1.0,0.0008268759775539746,1817.2844301319483,6.662426334469478,0.09327794324101274,0.0001750448263245239,0.0
56,1e-05,2000,crescents,0.02105572856962678,2819.8,16.784132099151613,1.2072518110275268,0.00572933210059994,1.0,0.0009065549914419147,543.1230983856237,2.992449600560852,0.06382633525817859,8.468760473325242e-05,0.0
57,1e-05,2000,densities,0.08660433739423748,8990.0,51.376951932907104,1.3934378385543824,0.01747430041432376,1.0,0.004001801563634291,3763.4314793815497,20.31677210116039,0.12246546561888888,0.0005022137884368252,0.0
58,1e-05,2000,moons,0.07430011779069896,22698.6,129.97973656654358,1.4252922296524049,0.0205105688422918,1.0,0.0045429615077593405,7838.997978058165,41.154826067839394,0.09884677723385846,0.0013449214443122448,0.0
59,1e-05,2000,slopes,0.00174593203701072,2839.0,16.05522437095642,1.2617816925048828,0.00042866822332136004,1.0,0.00036848008199996576,687.9930958955911,3.584070700831659,0.05155695205342351,8.905236606178212e-05,0.0
60,1e-05,5000,crescents,0.01810447387397284,2422.6,94.34267764091491,1.4305105924606323,0.0089200114831328,1.0,0.0006599821154672949,524.0537186205246,17.71804092586333,0.062473611760684306,0.0001900460380953725,0.0
61,1e-05,5000,densities,0.0814023599028587,7500.8,286.95740761756895,1.5722746849060059,0.035016123950481357,1.0,0.005614093380306208,7320.618396009999,285.5748237720993,0.17374304208396255,0.003383155250352942,0.0
62,1e-05,5000,moons,0.06891439557075499,16105.6,578.2387811660767,1.6198893547058106,0.03293229639530174,1.0,0.0031298670505120574,4966.3417421679715,160.95830795466395,0.05216912966635313,0.002268235174809982,0.0
63,1e-05,5000,slopes,0.0008583850692957201,2108.8,75.40638055801392,1.370291781425476,0.00035495178308334,1.0,0.00020771307852501897,538.0201669082675,18.60254898243469,0.034083131306723524,7.727537416226959e-05,0.0
64,0.0001,500,crescents,0.03237385228276248,8118.6,25.63062491416931,0.11768106669187542,0.000315486267209,1.0,0.0007379036046832287,997.1342938641715,3.0719471691260676,0.017973046792058113,2.533497913068279e-05,0.0
65,0.0001,500,densities,0.1336032778024673,11104.8,35.53484721183777,0.1286376908421516,0.00129463556222612,1.0,0.003435790200908555,1652.793453520433,5.1372283988697465,0.04072681968666364,7.25004430091937e-05,0.0
66,0.0001,500,moons,0.13366317152976986,19609.2,63.253806829452515,0.10752321630716319,0.00143658202141516,1.0,0.005024513426602257,1029.4259079700685,3.0127042293912423,0.007832348058341456,5.136303647825028e-05,0.0
67,0.0001,500,slopes,0.019810387864708862,6124.8,19.41354465484619,0.11623175740242002,0.00021014153026040002,1.0,0.0009494471838915864,449.4331985957424,1.4770091583158682,0.023838459378262237,1.0584304306717942e-05,0.0
68,0.0001,1000,crescents,0.03175442852079864,8080.0,24.542261838912964,0.17138851284980772,0.00040567393880334,1.0,0.0005273957062962668,1551.3545694005609,4.5182476029412815,0.035183896387093835,1.8251150991767238e-05,0.0
69,0.0001,1000,densities,0.13143095970153806,12713.6,39.90329074859619,0.18039474785327908,0.0016933064674957798,1.0,0.001656898864742493,2212.478203282464,6.320600218708903,0.046421517772089346,2.1660066158843865e-05,0.0
70,0.0001,1000,moons,0.12997421920299526,23030.8,73.54090003967285,0.13910652399063106,0.001835330016911,1.0,0.003003718616584927,495.8177084372845,1.7042053352012088,0.004260741174832099,6.901811529927506e-05,0.0
71,0.0001,1000,slopes,0.018383840844035097,6883.2,20.99481258392334,0.14740724265575406,0.00026529640890653996,1.0,0.0006158549737635577,770.7319248610376,2.341817557936413,0.025337530925903774,1.4880298597326964e-05,0.0
72,0.0001,2000,crescents,0.03176339119672772,9012.6,39.01269092559814,0.2098216205835342,0.00055004232563074,1.0,0.0003278690017067391,2628.01289951172,10.716694207536925,0.04390260477902407,1.4825137220301187e-05,0.0
73,0.0001,2000,densities,0.12947318553924558,14383.8,65.79082498550414,0.23522931635379787,0.00217782584950324,1.0,0.0023049361366829614,2834.894213193854,12.401067679998373,0.06578016352970928,7.001843973017188e-05,0.0
74,0.0001,2000,moons,0.12872934043407436,25918.6,119.95635995864868,0.17679477035999297,0.00221528313122684,1.0,0.0022995796982999365,586.3278093353581,2.7802732702209068,0.0037944155295793073,6.171732510200056e-05,0.0
75,0.0001,2000,slopes,0.017579027637839258,8110.2,35.55021457672119,0.18214387893676753,0.00033428192837158,1.0,0.0006228316944017335,476.64630492640975,2.106213229506904,0.018502096573881615,1.3052499726473528e-05,0.0
76,0.0001,5000,crescents,0.031642278283834424,8241.2,208.9404420375824,0.28004562556743623,0.00076910876668984,1.0,0.00024273961286190736,2146.1133940218538,50.65891644271894,0.03305834158698928,1.8216387261717e-05,0.0
77,0.0001,5000,densities,0.1253882363438606,14365.8,387.67765083312986,0.32204365134239193,0.00293313423171634,1.0,0.0033761952678278413,3927.755745969955,96.91648717176048,0.07618200322193938,8.870943348845589e-05,0.0
78,0.0001,5000,moons,0.126957231760025,29972.2,808.8829638481141,0.2305406808853149,0.0029008061625062998,1.0,0.0012973480659716468,905.9970750504663,22.90958914494635,0.00707944862610718,2.8894832371124796e-05,0.0
79,0.0001,5000,slopes,0.015507348068058441,9072.6,233.68712763786317,0.2667968392372131,0.00042622023611326,1.0,0.0009340819526385718,1062.1197201822401,25.384669616593882,0.04365525042231439,1.780971185414467e-05,0.0
80,0.001,500,crescents,0.03311692550778384,1588.6,5.4055524349212645,0.00544241787865752,1.7579924315214156e-05,1.0,0.0010455162470005843,131.74710623008005,0.5300836539902165,0.0005926813465179926,1.1111115644668573e-06,0.0
81,0.001,500,densities,0.13740946054458614,1327.0,4.533978652954102,0.00575300054624672,5.594869144260883e-05,1.0,0.003569337519589769,79.22436493907666,0.17403371260416067,0.0016542486570503196,3.881549573759726e-06,0.0
82,0.001,500,moons,0.13778892159461975,1843.8,6.317636394500733,0.0040798318572342,5.944250151515007e-05,1.0,0.0047823697738343185,128.71363564129484,0.4552511484412192,0.0001815329014019482,9.542884482318858e-07,0.0
83,0.001,500,slopes,0.02180397659540172,1289.8,4.380337333679199,0.007000619359314381,1.2083910405635834e-05,1.0,0.0007477656382128209,396.14605892271607,1.3152450101263213,0.0016645843260733543,2.049653661103244e-07,0.0
84,0.001,1000,crescents,0.032490746676921776,1751.0,5.6983763694763185,0.00641118884086604,1.9200565293431283e-05,1.0,0.0006407347355152948,144.35892767681534,0.5069269085666456,0.0012801895080520067,1.1797953678501557e-06,0.0
85,0.001,1000,densities,0.13704759776592254,1428.0,4.78730878829956,0.005944308359175881,5.846419371664524e-05,1.0,0.0024809699347397764,103.2884311043594,0.3494729132157383,0.0016113685329628056,2.318558536197309e-06,0.0
86,0.001,1000,moons,0.13530838191509242,1945.8,6.999132347106934,0.00430008769035332,6.161339115351439e-05,1.0,0.0028622269468511984,86.81128958839398,0.3056959182350898,0.00019452533110095454,1.5788721381691294e-06,0.0
87,0.001,1000,slopes,0.021459524333476983,1378.4,4.521524858474732,0.00812920499593014,1.2718210928142071e-05,1.0,0.0003599374608610174,76.26467071980316,0.3188328405356576,0.0017109454995310645,3.410143552313065e-07,0.0
88,0.001,2000,crescents,0.03264962285757062,1904.6,9.467951488494872,0.006909568049013559,2.076698001474142e-05,1.0,0.0004038597971390253,121.94383953279477,0.6142912106110412,0.0014017048361862584,6.351020957692284e-07,0.0
89,0.001,2000,densities,0.13689854741096494,1493.6,7.515005016326905,0.00642288392409676,5.915312794968486e-05,1.0,0.001462199950712577,93.5564001017568,0.47406901143874175,0.0017436872306556455,1.3870190664780232e-06,0.0
90,0.001,2000,moons,0.13546482920646663,1987.8,10.18914179801941,0.00442026294767852,6.191149586811661e-05,1.0,0.002078829186676157,37.75182114812476,0.1776828783893475,7.538980792112144e-05,1.1106832153382541e-06,0.0
91,0.001,2000,slopes,0.02150033786892886,1554.4,7.740908145904541,0.00890860119834538,1.3699417468160392e-05,1.0,0.0009394229767504817,134.30301560277792,0.6452199772536734,0.0018926477656028284,3.612734155952872e-07,0.0
92,0.001,5000,crescents,0.032540225237607925,2088.2,60.74236903190613,0.00739420559257266,2.18853703700006e-05,1.0,0.0003242151911983276,119.53325897004564,3.4791772683987756,0.0016947893523425522,4.784769987758822e-07,0.0
93,0.001,5000,densities,0.13667844831943507,1492.8,45.37408556938171,0.00671084672212596,6.19560043560341e-05,1.0,0.00036463216960986005,81.6253637051621,2.291678961375209,0.00184792990221703,3.7649675115642264e-06,0.0
94,0.001,5000,moons,0.1359029859304428,2019.0,66.71225590705872,0.00448865294456476,6.297497602645308e-05,1.0,0.0011748394254052254,34.32200460346101,1.0464550481547448,4.176979799678199e-05,1.5679262109995368e-06,0.0
95,0.001,5000,slopes,0.02123381234705444,1713.6,50.03605456352234,0.009403161332011158,1.465142413508147e-05,1.0,0.0003319728239128612,199.99824999234366,5.745150419721903,0.0022266536157319007,2.2249913107927843e-07,0.0
96,0.01,500,crescents,0.036837589740753116,86.0,0.318386173248291,0.00013707964681086002,3.084540367126465e-07,1.0,0.0010680943601482753,3.674234614174766,0.04238571908728712,3.301566101550538e-05,1.979361758369e-08,0.0
97,0.01,500,densities,0.14123211205005642,64.0,0.2511077880859375,0.0001224519684910463,8.644070476293564e-07,1.0,0.003579933104718483,1.7320508075688772,0.011497974831545871,3.193583502043853e-05,3.716862482274012e-08,0.0
98,0.01,500,moons,0.14111033380031582,98.6,0.4123524188995361,0.00011529121547932,1.1675525456666947e-06,1.0,0.004808470031571567,8.018728078691783,0.06204524859487025,7.029466030622729e-06,4.813984001439695e-08,0.0
99,0.01,500,slopes,0.02551678493618962,75.6,0.2992429733276367,0.00017293314449483998,2.5210902094841e-07,1.0,0.0007340538769558061,18.474306482247176,0.08755676432257643,4.021967754942636e-05,1.1163009302809931e-08,0.0
100,0.01,1000,crescents,0.03624796867370602,88.0,0.3538204669952393,0.00013382369652389714,3.097113221883774e-07,1.0,0.0006437420869420313,3.8729833462074175,0.04428806274868384,3.082548023252643e-05,6.468440081575423e-09,0.0
101,0.01,1000,densities,0.14090591669082636,65.2,0.2611331939697265,0.00011398852802809233,9.016366675496101e-07,1.0,0.0025038971139217606,3.1144823004794877,0.022572098284401838,2.378819042125046e-05,3.609391297982256e-08,0.0
102,0.01,1000,moons,0.13865726292133326,100.0,0.4129826545715332,0.00011382221709930001,1.166784204542637e-06,1.0,0.002862455881417371,3.3166247903554,0.05264856126525572,3.5974895703300993e-06,1.98771449141727e-08,0.0
103,0.01,1000,slopes,0.02518938221037384,79.2,0.31630215644836424,0.00016325155738738,2.425862476229668e-07,1.0,0.0003423173984474675,2.387467277262666,0.032416862704121335,2.917704480790249e-05,9.828101116020997e-09,0.0
104,0.01,2000,crescents,0.03643667027354236,87.4,0.5236410140991211,0.00013166047865522087,3.112945705652237e-07,1.0,0.00040310474908526316,2.6076809620810586,0.011796130844582168,3.095277141827293e-05,1.0957891704281877e-08,0.0
105,0.01,2000,densities,0.1407887279987335,65.6,0.3947097301483154,0.00011977452086281781,8.884933777153492e-07,1.0,0.0014643956501842732,2.880972058177586,0.013845726142305517,3.420747983069941e-05,1.0852989689742017e-08,0.0
106,0.01,2000,moons,0.13882870674133296,99.2,0.6441878318786621,0.00011152721708633998,1.1342228390276432e-06,1.0,0.0020707128230923488,1.6431676725154964,0.012790040730737279,4.054685488711036e-06,2.5724408013961763e-08,0.0
107,0.01,2000,slopes,0.02524909824132914,83.4,0.498172664642334,0.00016980479704209998,2.501765266060829e-07,1.0,0.0009248497237687702,2.880972058177588,0.017131422228842178,2.743572443948337e-05,4.251351435545203e-09,0.0
108,0.01,5000,crescents,0.03634955286979668,88.2,3.4486266136169434,0.00013061420759182002,2.8552894946187737e-07,1.0,0.00031818556697928147,2.1679483388678804,0.08445717824626517,2.934924132410507e-05,4.10964224013393e-09,0.0
109,0.01,5000,densities,0.1405842214822769,64.8,2.5621287345886232,0.00012060570297761164,8.783768862485885e-07,1.0,0.00034015458720988115,1.7888543819998313,0.07741279091695928,3.1342478005726315e-05,6.143063790155087e-08,0.0
110,0.01,5000,moons,0.13927483558654782,98.6,4.204241466522217,0.00011165483156213999,1.1187075870111585e-06,1.0,0.0011749613910020437,1.673320053068152,0.0703178467462566,4.539832596664493e-06,1.4386152486129043e-08,0.0
111,0.01,5000,slopes,0.02499890923500056,85.8,3.3573556900024415,0.00016770940565034002,2.1943997126072644e-07,1.0,0.00033010618215630527,3.1144823004794864,0.11792772347010008,3.3087234364191184e-05,1.87881512667191e-09,0.0
112,0.1,500,crescents,0.052176443487405744,7.4,0.03131856918334956,1.796102151274681e-06,9.560026228427887e-08,1.0,0.0008935572011132441,0.5477225575051662,0.00345375979032233,1.1158959858929418e-06,3.521828055603251e-09,0.0
113,0.1,500,densities,0.15166763067245484,7.2,0.03047933578491206,1.5213619917631149e-06,9.927898645401e-08,1.0,0.0034808905453104894,0.44721359549995787,0.0022312503298476437,7.982600298453968e-07,1.8524308019239605e-09,0.0
114,0.1,500,moons,0.15299083292484278,10.6,0.05664062499999996,1.7527490854263306e-06,1.0486692190170288e-07,1.0,0.004389755793238667,0.547722557505166,0.015385179047261034,4.101399850268317e-07,1.8524308019239576e-09,0.0
115,0.1,500,slopes,0.03979372382163996,8.4,0.0356424808502197,2.2578053176403047e-06,9.44826751947403e-08,1.0,0.0008358306623807806,0.5477225575051662,0.0023584394803455437,1.169806941353863e-06,2.872416845204516e-09,0.0
116,0.1,1000,crescents,0.051537473499774875,7.6,0.03385081291198724,1.5427591279149056e-06,9.699724614620209e-08,1.0,0.0007818988503194853,0.5477225575051661,0.002719315641074855,1.0896747042618982e-06,2.39062767944199e-09,0.0
117,0.1,1000,densities,0.15148039758205412,7.6,0.0345566272735595,8.789589628577232e-07,9.941868484020233e-08,1.0,0.0023578430241072376,0.5477225575051661,0.0011516637021487526,6.604866830445364e-07,1.6769464466357485e-09,0.0
118,0.1,1000,moons,0.15055704116821284,10.8,0.04814295768737788,1.614447683095932e-06,1.0614749044179916e-07,1.0,0.0027758338418109384,0.44721359549995804,0.0018873446437455276,6.157145070937789e-07,1.991688906074769e-09,0.0
119,0.1,1000,slopes,0.03953753560781474,8.4,0.03978548049926754,2.5064917281270025e-06,9.62521880865097e-08,1.0,0.00046757783528426927,0.5477225575051662,0.0027390881789345453,1.3046854369876382e-06,9.327766310428347e-10,0.0
120,0.1,2000,crescents,0.051764295995235375,7.8,0.05756015777587886,1.1521042324602604e-06,8.956994861364364e-08,1.0,0.0003129155086158845,0.4472135954999579,0.003502130842783437,1.059601127842485e-06,1.4384478035552041e-09,0.0
121,0.1,2000,densities,0.1513445049524307,7.4,0.05571227073669428,1.4176242984831332e-06,9.26898792386055e-08,1.0,0.001329239819428949,0.5477225575051663,0.00533172786962029,9.57856614798384e-07,1.8164148028864366e-09,0.0
122,0.1,2000,moons,0.1507268756628036,10.8,0.08129606246948236,1.4681252650916577e-06,1.0033836588263511e-07,1.0,0.001999709330778831,0.44721359549995776,0.0024106802682419964,7.919029812044041e-07,5.634429417704217e-10,0.0
123,0.1,2000,slopes,0.03975952416658398,8.4,0.06272983551025386,2.9588234610855578e-06,8.936040103435518e-08,1.0,0.0010399888104801567,0.547722557505166,0.0039487052598293,1.3886586447951372e-06,1.7298549060716005e-09,0.0
124,0.1,5000,crescents,0.051766675710678056,7.8,0.3808770656585693,1.1596304830163717e-06,7.823400665074587e-08,1.0,0.0003097160020149257,0.44721359549995787,0.02250257900890845,1.0897597172733077e-06,5.502279083910303e-10,0.0
125,0.1,5000,densities,0.15115648508071894,7.4,0.35992932319641113,1.3717595720663668e-06,8.857168722897769e-08,1.0,0.0003135680273421976,0.5477225575051662,0.02807164984508388,9.572917645514662e-07,7.69093156185485e-10,0.0
126,0.1,5000,moons,0.15107297301292416,10.6,0.5215987205505371,1.8634775187820196e-06,1.0086223483085635e-07,1.0,0.001130146240374358,0.5477225575051661,0.025179641810898,1.1692879592229607e-06,1.2007931487608482e-09,0.0
127,0.1,5000,slopes,0.03949476256966588,8.8,0.435269832611084,1.8635473679751158e-06,7.784110493957996e-08,1.0,0.00032256715667883663,0.44721359549995804,0.022079643564861744,1.1914624224453333e-06,1.4191810814625729e-09,0.0


==> csv/hellinger2_lowtol_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.004617584790685165,2.0,0.00703141689300533,1.3327335715293884,0.6762938706204296,1.0,0.002935562618570726,0.0,0.0003269254327983219,0.29713281948066056,0.3766204796416978,0.0
1,1e-08,1000,0.003176549481577185,2.0,0.007265174388885449,1.5021600484848023,0.897100068628788,1.0,0.0034374219623020783,0.0,0.0003978413842170877,0.8176078821448566,0.8418352717494957,0.0
2,1e-08,2000,0.002722207978513275,2.0,0.011613965034484815,1.7624139308929443,1.1133028845302761,1.0,0.0034600641945684565,0.0,0.0006212966934228541,1.0406251555285333,0.9183486457091258,0.0
3,1e-08,5000,0.00503846380270258,2.0,0.07346576452255245,2.6220320224761964,2.063876851648092,1.0,0.008399762448508577,0.0,0.004985672184083243,2.5466416348754985,2.527684887919489,0.0
4,1e-07,500,0.08114969246089454,2.0,0.007349765300750685,2.5575588583946227,0.9981421440606937,1.0,0.08600306031998603,0.0,0.0014064745641767511,1.2428833944707072,1.2337012486792387,0.0
5,1e-07,1000,0.048833460974856226,2.0,0.007394957542419385,2.1427605152130127,0.46877054480137303,1.0,0.04372363076644167,0.0,0.00029320163533676273,0.5342052333338007,0.5077018106284177,0.0
6,1e-07,2000,0.042541493244061666,2.0,0.01198133230209346,2.27460954785347,0.9598072922788561,1.0,0.031477567122643865,0.0,0.0007449668899771614,0.44513572674459306,0.6471088895980411,0.0
7,1e-07,5000,0.03940856772169349,2.0,0.0732509851455688,2.190282565355301,0.8967830946668982,1.0,0.03201106923972637,0.0,0.006348098275322337,0.4234871646476534,0.6988638157614638,0.0
8,1e-06,500,0.037678798765409686,988.2,4.531521093845368,1.7416053712368011,0.05630056831287217,1.0,0.03053658143781544,1723.838941066375,7.945576368165082,0.14602535188233992,0.04752634148612996,0.0
9,1e-06,1000,0.0384167037918814,374.55,1.7657273888587952,1.8207404971122743,0.025675044168019624,1.0,0.03188877060752308,608.0554402528215,2.900641981741876,0.17669570772116688,0.023691408992996228,0.0
10,1e-06,2000,0.034188582002388966,551.3,4.021560823917389,1.8269953548908233,0.09979119500349039,1.0,0.02887082476112651,1297.977945640226,9.445526705389195,0.1565779626839714,0.0880516671047545,0.0
11,1e-06,5000,0.03970004284456077,1560.3,72.15891424417495,1.9022837638854981,0.2191588849185791,1.0,0.038914782660904014,5070.766941888314,232.80827490200394,0.21585563696916846,0.23546891272785905,0.0
12,1e-05,500,0.05542133608832951,12214.35,45.720991373062134,0.9842245995998382,0.007194858824368511,1.0,0.04225640774576432,11128.925546449713,41.09976003396594,0.1659591134263917,0.005635885569978075,0.0
13,1e-05,1000,0.05042973660165438,11070.85,42.13251852989197,1.1535758942365646,0.010264049359830055,1.0,0.03908283150604012,10203.068022981075,38.14963830296938,0.16253138561284716,0.008262578197457326,0.0
14,1e-05,2000,0.04592652894789349,9336.85,53.54901124238968,1.321940892934799,0.011035717395134214,1.0,0.03649194188738525,9240.300201747834,52.0790063050604,0.12329505021906775,0.008484603486439368,0.0
15,1e-05,5000,0.04231990360422056,7034.45,258.7363117456436,1.4982416033744812,0.01930584590299981,1.0,0.03469257548440917,7091.33115315342,256.49962622388813,0.13728190277891764,0.01549873602043712,0.0
16,0.0001,500,0.07986267236992713,11239.35,35.958205902576445,0.11751843281090255,0.00081421134527767,1.0,0.05542849438834125,5379.306443996387,17.496484922934744,0.02467836200655303,0.0005709406880409068,0.0
17,0.0001,1000,0.07788586206734176,12676.9,39.74531630277634,0.15957425683736798,0.001049901708029165,1.0,0.05443202949026192,6657.333517889957,21.642326158207993,0.0339598851048435,0.0007373729964067904,0.0
18,0.0001,2000,0.07688623620197173,14356.3,65.07752261161804,0.20099739655852314,0.0013193583086831,1.0,0.05384037762313397,7498.555503702381,35.496749346429326,0.04436650151061818,0.000904542887343983,0.0
19,0.0001,5000,0.07487377361394461,15412.95,409.79704608917234,0.27485669925808903,0.0017573173492564352,1.0,0.05298694679974172,9209.376191657808,252.15889194472754,0.054686583238058424,0.0011971424718893082,0.0
20,0.001,500,0.08252982106059786,1512.3,5.1593762040138245,0.0055689674103632045,3.626375691965222e-05,1.0,0.05671817736467796,306.62099011474635,1.0511788658491483,0.0015415575645411617,2.2197109609285713e-05,0.0
21,0.001,1000,0.08157656267285343,1625.8,5.501585590839386,0.006196197471581346,3.7999090272933246e-05,1.0,0.05619404792599242,258.68851417954573,1.0527472522927424,0.0018639145614706405,2.2806188414223535e-05,0.0
22,0.001,2000,0.08162833433598277,1735.1,8.728251612186432,0.006665329029783555,3.888275532517582e-05,1.0,0.05613296927999985,239.53395539980062,1.2532222237030748,0.002119175652674995,2.2399164504202527e-05,0.0
23,0.001,5000,0.08158886795863506,1828.4,55.716191267967226,0.006999216647818635,4.036694372189231e-05,1.0,0.05627650296486967,271.125024568682,9.270292598511748,0.002368575141498506,2.2904818041672565e-05,0.0
24,0.01,500,0.08617420513182875,81.05,0.3202723383903503,0.00013693899381901658,6.481306627392768e-07,1.0,0.05664494487345165,16.145636529643802,0.08023634500478664,3.6258112357298505e-05,3.947551535991746e-07,0.0
25,0.01,1000,0.08525013262405988,83.1,0.3360596179962158,0.00013122149975966735,6.551796104758978e-07,1.0,0.05612577386725583,13.360980109022098,0.06741827900745517,3.050742126901088e-05,4.0181529074165537e-07,0.0
26,0.01,2000,0.08532580081373449,83.9,0.5151778101921082,0.00013319175341161966,6.460468284785748e-07,1.0,0.056063907680873645,12.590305376506336,0.09197723357379071,3.367859767654254e-05,3.8614241378195007e-07,0.0
27,0.01,5000,0.08530187979340549,84.35,3.393088126182556,0.00013264603694547792,6.255133484955877e-07,1.0,0.05620301778352395,12.75796964542886,0.6022777870968831,3.3191833738579174e-05,3.943236674573747e-07,0.0
28,0.1,500,0.09915715772658583,8.4,0.03852025270462032,1.8320046365261077e-06,9.855721145868302e-08,1.0,0.054803299073728155,1.4653901941300929,0.013183805636953518,8.915775956962636e-07,4.8038482412533376e-09,0.0
29,0.1,1000,0.09827811196446415,8.6,0.03908396959304804,1.6356643754988909e-06,9.970390237867833e-08,1.0,0.05431387330307788,1.4290224851827542,0.006204172719927551,1.0642489992734833e-06,4.3387123153344025e-09,0.0
30,0.1,2000,0.09839880019426342,8.6,0.06432458162307733,1.7491693142801523e-06,9.298964869230987e-08,1.0,0.054193544421620755,1.4290224851827544,0.011004549563377989,1.223158048953011e-06,4.754554101376084e-09,0.0
31,0.1,5000,0.09837272409349676,8.65,0.4244187355041504,1.5646037354599684e-06,8.637725841253997e-08,1.0,0.05429800854735558,1.348488432516786,0.06795738603167764,1.0628320756567673e-06,9.696563585122203e-09,0.0


==> csv/hellinger2_lowtol_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.011057407967746211,2.0,0.024045789241790728,3.619050019979477,2.8234418511390684,1.0,0.005237229550715915,0.0,0.027979673827378294,2.132073788222874,2.215578702843491,0.0
1,1e-08,densities,0.001825737293984225,2.0,0.02525620460510249,1.0135903179645538,0.9645032316446305,1.0,0.0013716153406852071,0.0,0.029652574967933526,0.011401361013665338,0.02573097172846259,0.0
2,1e-08,moons,0.00232270496489941,2.0,0.026963162422180137,1.036737310886383,0.9332006812095642,1.0,0.0017719271680657052,0.0,0.03151236929477192,0.028598950626995294,0.04791108833575052,0.0
3,1e-08,slopes,0.00034895582684836004,2.0,0.023111164569854688,1.5499619245529175,0.02942791143432254,1.0,0.00028838118502518055,0.0,0.026336620019349593,0.03514960647925269,0.012324758281379904,0.0
4,1e-07,crescents,0.02300734585151071,2.0,0.024227690696716257,2.1746306240558626,0.4463727541267872,1.0,0.004993698503478258,0.0,0.026355684862027343,0.25499308246200547,0.2715676557251917,0.0
5,1e-07,densities,0.08849559444934126,2.0,0.026548326015472367,2.5085311412811278,1.3004960596561432,1.0,0.028700603682502632,0.0,0.031231639558169592,0.3409225018917089,0.3843084248409055,0.0
6,1e-07,moons,0.10003632809966798,2.0,0.026465106010436966,2.9328253626823426,1.5731194525957108,1.0,0.06420286652459603,0.0,0.03138599378502391,1.0282544047834654,0.9832539216497651,0.0
7,1e-07,slopes,0.00039394600098598565,2.0,0.022735917568206747,1.5492243587970733,0.003514809429179825,1.0,0.0002583694168592269,0.0,0.025695681700022257,0.032771340354946984,0.0015970344452065188,0.0
8,1e-06,crescents,0.01525343693792815,2.0,0.026360452175140332,1.8866953194141387,0.03747955532744522,1.0,0.001559430565593728,0.0,0.03087689306824636,0.08352456555558917,0.021156704059206558,0.0
9,1e-06,densities,0.07764267697930331,1540.65,56.97778317928314,1.9712592899799346,0.2250676671043038,1.0,0.015195743492001115,5048.907221786763,233.38456917578992,0.12477248690457834,0.21782197069580753,0.0
10,1e-06,moons,0.05670009832829233,1929.7,25.448241472244263,1.8848394989967345,0.13804432088509197,1.0,0.0051343067659685845,1699.191358759869,36.27591831293027,0.05567618789337874,0.09130525733603154,0.0
11,1e-06,slopes,0.0003879151587170358,2.0,0.025338447093963566,1.5488308787345886,0.000334149086120255,1.0,0.0002578904759808605,0.0,0.02935253715041407,0.03263059132471212,0.00011910949464186944,0.0
12,1e-05,crescents,0.02223022272810335,3025.25,34.41388056278229,1.1227753937244416,0.005459733144380105,1.0,0.0033607063494412396,1016.8231163776718,36.59931946477563,0.24310337054496875,0.0022867510302315873,0.0
13,1e-05,densities,0.09019373990595336,9916.6,106.53220722675323,1.3068048059940338,0.02073382032103831,1.0,0.008319006562823235,5044.3625062773635,169.66789811259173,0.25523565007563365,0.009051204511068365,0.0
14,1e-05,moons,0.07905539385974403,22978.8,227.15086332559585,1.3491128772497176,0.021110697509720874,1.0,0.010557975582109158,8922.537316728974,223.005157915287,0.23049389253955688,0.007595539858639923,0.0
15,1e-05,slopes,0.0026181487482972,3735.85,32.04188177585602,1.1792899131774903,0.0004962205071933001,1.0,0.001692089774898328,1946.4376982472097,27.553346833543483,0.1704501570113312,0.00017557132374270676,0.0
16,0.0001,crescents,0.031883487571030815,8363.1,74.5315049290657,0.19473420642316336,0.00051007782458323,1.0,0.0005431326528173735,1814.214456655233,83.32938577901729,0.06815782721007249,0.00017672570598374352,0.0
17,0.0001,densities,0.12997391484677787,13142.0,132.226653444767,0.21657635159790511,0.00202472552773537,1.0,0.004025692059860172,2913.038077695735,158.30698567917838,0.09129058270016062,0.0006296017888895083,0.0
18,0.0001,moons,0.1298309907317161,24632.7,266.408507668972,0.16349129788577552,0.002097000333014825,1.0,0.003878742324160774,3971.661658086675,322.25854349017027,0.04733658347359526,0.0005559143282993475,0.0
19,0.0001,slopes,0.017820151103660413,7547.7,77.41142486333847,0.17814492955803868,0.000308985025912945,1.0,0.0017561104950920975,1340.5593137508727,93.53613297753834,0.0637013918652857,8.385382514736866e-05,0.0
20,0.001,crescents,0.03269938006997104,1833.1,20.328562331199645,0.006539345090277445,1.9858209998346866e-05,1.0,0.0006615708750218985,223.9555642015667,24.05248208517738,0.0014094903754946673,1.8613343452489447e-06,0.0
21,0.001,densities,0.1370085135102272,1435.35,15.55259450674057,0.00620775988791133,5.888050436624326e-05,1.0,0.0021285289981836995,108.06395523509511,17.738811212619478,0.001622721664423287,3.536822087106139e-06,0.0
22,0.001,moons,0.1361162796616554,1949.1,22.554541611671446,0.0043222088599577,6.148559114080854e-05,1.0,0.00296170547798389,101.10958099221389,26.205446235591097,0.0002046385165480021,1.7966797608309206e-06,0.0
23,0.001,slopes,0.021499412786215498,1484.05,16.669706225395203,0.008360396721400265,1.328824073425494e-05,1.0,0.0006303797059537187,272.97820907826866,19.998994735464645,0.0019655555104765967,1.035341484451971e-06,0.0
24,0.01,crescents,0.036467945389449544,87.4,1.1611185669898987,0.0001332945073954495,3.037472197320312e-07,1.0,0.0006599827684881245,3.03315017762062,1.3581937424596975,2.8618260095482613e-05,1.5415871620379046e-08,0.0
25,0.01,densities,0.14087774455547328,64.9,0.8672698616981507,0.00011920518008989202,8.832284947857261e-07,1.0,0.002133499409555181,2.337339918526366,1.0063453885183151,2.8240803065741968e-05,3.975250770676334e-08,0.0
26,0.01,moons,0.13946778476238247,99.1,1.4184410929679871,0.00011307387030677499,1.1468167940620332e-06,1.0,0.002964141038497321,4.166280683876461,1.653759406219447,4.85058738497014e-06,3.495261984912868e-08,0.0
27,0.01,slopes,0.02523854365572329,81.0,1.117768371105194,0.000168424726143665,2.4107794160954654e-07,1.0,0.0006142256210748446,9.640921554553412,1.3308402665551227,3.0360244770253935e-05,1.5123981783961654e-08,0.0
28,0.1,crescents,0.05181122217327352,7.65,0.12590165138244624,1.4126489986665547e-06,9.010036592371761e-08,1.0,0.0006273234117298716,0.48936048492959267,0.151772597579095,1.0374847359185287e-06,7.868990552696467e-09,0.0
29,0.1,densities,0.15141225457191465,7.4,0.12016938924789425,1.2974262062925845e-06,9.498980944044889e-08,1.0,0.002037338909498616,0.5026246899500345,0.14296815663154647,8.225636979095815e-07,4.936479713072848e-09,0.0
30,0.1,moons,0.15133693069219584,10.7,0.17691959142684932,1.674699888098985e-06,1.0305375326424837e-07,1.0,0.0027903255308668246,0.47016234598162754,0.20500454792250886,7.47163607454764e-07,2.9182289724349032e-09,0.0
31,0.1,slopes,0.03964638654142614,8.5,0.14335690736770626,2.3966669687069954e-06,8.94840923137963e-08,1.0,0.0006789390583265391,0.512989176042577,0.17355133701528974,1.2318649523170804e-06,7.568446699887056e-09,0.0


==> csv/hellinger2_lowtol_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.003888701513369551,2.0,0.024844080209732007,1.804834893345833,1.1876434188568965,1.0,0.005070002879701759,0.0,0.028416636806664536,1.5004560111265564,1.4924396681282484,0.0
1,1e-07,0.05298330360037649,2.0,0.024994260072708083,2.2913028717041017,0.8308757689519553,1.0,0.05479884542742057,0.0,0.028283747810163025,0.7464144386218539,0.8317525757952061,0.0
2,1e-06,0.03749603185106021,868.5875,20.619430887699128,1.8229062467813493,0.10023142310074032,1.0,0.03221398466581169,2757.698323399379,118.202277303038,0.18169690316311315,0.1461318223226998,0.0
3,1e-05,0.04852437631052449,9914.125,100.03470822274684,1.2394957475364208,0.011950117870583147,1.0,0.03782817802633925,9555.954379901543,160.47097249678023,0.24125133986998898,0.010931539110799453,0.0
4,0.0001,0.0773771360632963,13421.375,137.6445227265358,0.18823669636622067,0.0012351971778115927,1.0,0.05317140372236245,7356.027497307175,202.26254290079467,0.0709317867919235,0.0009354135595140575,0.0
5,0.001,0.08183089650701728,1675.4,18.776351168751717,0.006357427639886686,3.83781365599134e-05,1.0,0.05525246222339904,290.4667827802933,22.003414792247757,0.002031923103494468,2.2196202652345587e-05,0.0
6,0.01,0.08551300459075714,83.1,1.1411494731903076,0.00013349957098394538,6.437176125473343e-07,1.0,0.055182652910573705,13.583869808980866,1.3452353361321,3.2898296600556584e-05,3.868986511095574e-07,0.0
7,0.1,0.09855169849470255,8.5625,0.141586884856224,1.69536051544128e-06,9.440700523555279e-08,1.0,0.0533609126166075,1.3947800516228581,0.1682350133743596,1.0515604960888644e-06,8.150033805443647e-09,0.0


==> csv/hellinger2_lowtol_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.081830896507017,1675.4,18.7763511687517,0.006357427639887,3.83781365599134E-05,1,0.055252462223399,290.466782780293,22.0034147922478,0.002031923103494,2.21962026523456E-05,0
6,0.01,0.085513004590757,83.1,1.14114947319031,0.000133499570984,6.43717612547334E-07,1,0.055182652910574,13.5838698089809,1.3452353361321,3.28982966005566E-05,3.86898651109557E-07,0
7,0.1,0.098551698494703,8.5625,0.141586884856224,1.69536051544128E-06,9.44070052355528E-08,1,0.053360912616608,1.39478005162286,0.16823501337436,1.05156049608886E-06,8.15003380544365E-09,0


==> csv/hellinger2_lowtol_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.0087501566857099,2.0,0.006697225570678681,1.718032217025757,0.8756490468978881,1.0,0.000365143959853324,0.0,2.436504901608272e-05,0.04996395303256656,0.016486513126118815,0.0
1,1e-08,1000,crescents,0.00783126037567848,2.0,0.006974887847900341,2.4142704248428344,1.665275263786316,1.0,0.0041036571105117275,0.0,0.00011368021866810932,1.2525706646781016,1.3036158415007717,0.0
2,1e-08,2000,crescents,0.00847190264612432,2.0,0.0113634586334228,3.4549153327941893,2.4891796112060547,1.0,0.0010095833444364695,0.0,0.00029005824431364114,0.33444947067077574,0.3149187186977777,0.0
3,1e-08,5000,crescents,0.01917631216347214,2.0,0.07114758491516109,6.888982105255127,6.263663482666016,1.0,0.0013700486602984268,0.0,0.001932950715849487,0.42192910560923713,0.4065210503780597,0.0
4,1e-07,500,crescents,0.02325458563864226,2.0,0.00905714035034176,1.9411234140396119,0.33198717832565305,1.0,0.0022242789019217436,0.0,0.0020968924780469323,0.038425083548805784,0.03208895688850928,0.0
5,1e-07,1000,crescents,0.0188161123543977,2.0,0.0072240829467772796,1.9823452949523925,0.1342822521924972,1.0,0.0011499879777191753,0.0,0.00013780057626079905,0.016299053081334853,0.011420488468792869,0.0
6,1e-07,2000,crescents,0.03036787845194334,2.0,0.01205677986145014,2.5481618881225585,0.8385361552238464,1.0,0.002610108433789786,0.0,0.0008130642201233366,0.11874783300423136,0.1250691289865508,0.0
7,1e-07,5000,crescents,0.01959080696105954,2.0,0.06857275962829586,2.2268918991088866,0.48068543076515197,1.0,0.0010105110831388985,0.0,0.0014221345984971713,0.028524720716098798,0.04108225500175515,0.0
8,1e-06,500,crescents,0.01702533625066276,2.0,0.00731711387634274,1.7664563179016113,0.0234129004180431,1.0,0.0008720717168861899,0.0,0.0001900252463438699,0.008397288781122095,0.002233337075646947,0.0
9,1e-06,1000,crescents,0.01613248214125626,2.0,0.007643604278564401,1.870982551574707,0.01598209999501702,1.0,0.001049511299067402,0.0,2.8002056581488495e-05,0.014246110935738328,0.0008584533306933555,0.0
10,1e-06,2000,crescents,0.014048835076391661,2.0,0.01211032867431636,1.920846939086914,0.04126149713993068,1.0,0.00031460484357879613,0.0,0.00024140435082945015,0.005416305940469676,0.0013247594584751248,0.0
11,1e-06,5000,crescents,0.013807094283401919,2.0,0.07837076187133782,1.9884954690933228,0.0692617237567901,1.0,0.0005206273279355279,0.0,0.0014448174785069883,0.006517997324707784,0.0036226409257593974,0.0
12,1e-05,500,crescents,0.02604541257023804,3548.4,13.633984422683715,0.8497940182685852,0.00302148656919594,1.0,0.0019353473724838873,1237.9173235721357,4.490087926333643,0.09106575979185619,0.000225189838868905,0.0
13,1e-05,1000,crescents,0.02371527589857574,3310.2,12.894728088378907,1.0035451531410218,0.00416810242459174,1.0,0.002166169548711203,1363.3637445670909,4.816151522500701,0.161977874314703,0.0004127787319751281,0.0
14,1e-05,2000,crescents,0.02105572856962678,2819.8,16.784132099151613,1.2072518110275268,0.00572933210059994,1.0,0.0009065549914419147,543.1230983856237,2.992449600560852,0.06382633525817859,8.468760473325242e-05,0.0
15,1e-05,5000,crescents,0.01810447387397284,2422.6,94.34267764091491,1.4305105924606323,0.0089200114831328,1.0,0.0006599821154672949,524.0537186205246,17.71804092586333,0.062473611760684306,0.0001900460380953725,0.0
16,0.0001,500,crescents,0.03237385228276248,8118.6,25.63062491416931,0.11768106669187542,0.000315486267209,1.0,0.0007379036046832287,997.1342938641715,3.0719471691260676,0.017973046792058113,2.533497913068279e-05,0.0
17,0.0001,1000,crescents,0.03175442852079864,8080.0,24.542261838912964,0.17138851284980772,0.00040567393880334,1.0,0.0005273957062962668,1551.3545694005609,4.5182476029412815,0.035183896387093835,1.8251150991767238e-05,0.0
18,0.0001,2000,crescents,0.03176339119672772,9012.6,39.01269092559814,0.2098216205835342,0.00055004232563074,1.0,0.0003278690017067391,2628.01289951172,10.716694207536925,0.04390260477902407,1.4825137220301187e-05,0.0
19,0.0001,5000,crescents,0.031642278283834424,8241.2,208.9404420375824,0.28004562556743623,0.00076910876668984,1.0,0.00024273961286190736,2146.1133940218538,50.65891644271894,0.03305834158698928,1.8216387261717e-05,0.0
20,0.001,500,crescents,0.03311692550778384,1588.6,5.4055524349212645,0.00544241787865752,1.7579924315214156e-05,1.0,0.0010455162470005843,131.74710623008005,0.5300836539902165,0.0005926813465179926,1.1111115644668573e-06,0.0
21,0.001,1000,crescents,0.032490746676921776,1751.0,5.6983763694763185,0.00641118884086604,1.9200565293431283e-05,1.0,0.0006407347355152948,144.35892767681534,0.5069269085666456,0.0012801895080520067,1.1797953678501557e-06,0.0
22,0.001,2000,crescents,0.03264962285757062,1904.6,9.467951488494872,0.006909568049013559,2.076698001474142e-05,1.0,0.0004038597971390253,121.94383953279477,0.6142912106110412,0.0014017048361862584,6.351020957692284e-07,0.0
23,0.001,5000,crescents,0.032540225237607925,2088.2,60.74236903190613,0.00739420559257266,2.18853703700006e-05,1.0,0.0003242151911983276,119.53325897004564,3.4791772683987756,0.0016947893523425522,4.784769987758822e-07,0.0
24,0.01,500,crescents,0.036837589740753116,86.0,0.318386173248291,0.00013707964681086002,3.084540367126465e-07,1.0,0.0010680943601482753,3.674234614174766,0.04238571908728712,3.301566101550538e-05,1.979361758369e-08,0.0
25,0.01,1000,crescents,0.03624796867370602,88.0,0.3538204669952393,0.00013382369652389714,3.097113221883774e-07,1.0,0.0006437420869420313,3.8729833462074175,0.04428806274868384,3.082548023252643e-05,6.468440081575423e-09,0.0
26,0.01,2000,crescents,0.03643667027354236,87.4,0.5236410140991211,0.00013166047865522087,3.112945705652237e-07,1.0,0.00040310474908526316,2.6076809620810586,0.011796130844582168,3.095277141827293e-05,1.0957891704281877e-08,0.0
27,0.01,5000,crescents,0.03634955286979668,88.2,3.4486266136169434,0.00013061420759182002,2.8552894946187737e-07,1.0,0.00031818556697928147,2.1679483388678804,0.08445717824626517,2.934924132410507e-05,4.10964224013393e-09,0.0
28,0.1,500,crescents,0.052176443487405744,7.4,0.03131856918334956,1.796102151274681e-06,9.560026228427887e-08,1.0,0.0008935572011132441,0.5477225575051662,0.00345375979032233,1.1158959858929418e-06,3.521828055603251e-09,0.0
29,0.1,1000,crescents,0.051537473499774875,7.6,0.03385081291198724,1.5427591279149056e-06,9.699724614620209e-08,1.0,0.0007818988503194853,0.5477225575051661,0.002719315641074855,1.0896747042618982e-06,2.39062767944199e-09,0.0
30,0.1,2000,crescents,0.051764295995235375,7.8,0.05756015777587886,1.1521042324602604e-06,8.956994861364364e-08,1.0,0.0003129155086158845,0.4472135954999579,0.003502130842783437,1.059601127842485e-06,1.4384478035552041e-09,0.0
31,0.1,5000,crescents,0.051766675710678056,7.8,0.3808770656585693,1.1596304830163717e-06,7.823400665074587e-08,1.0,0.0003097160020149257,0.44721359549995787,0.02250257900890845,1.0897597172733077e-06,5.502279083910303e-10,0.0


==> csv/hellinger2_lowtol_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.0087501566857099,2.0,0.006697225570678681,1.718032217025757,0.8756490468978881,1.0,0.000365143959853324,0.0,2.436504901608272e-05,0.04996395303256656,0.016486513126118815,0.0
1,1e-08,1000,0.00783126037567848,2.0,0.006974887847900341,2.4142704248428344,1.665275263786316,1.0,0.0041036571105117275,0.0,0.00011368021866810932,1.2525706646781016,1.3036158415007717,0.0
2,1e-08,2000,0.00847190264612432,2.0,0.0113634586334228,3.4549153327941893,2.4891796112060547,1.0,0.0010095833444364695,0.0,0.00029005824431364114,0.33444947067077574,0.3149187186977777,0.0
3,1e-08,5000,0.01917631216347214,2.0,0.07114758491516109,6.888982105255127,6.263663482666016,1.0,0.0013700486602984268,0.0,0.001932950715849487,0.42192910560923713,0.4065210503780597,0.0
4,1e-07,500,0.02325458563864226,2.0,0.00905714035034176,1.9411234140396119,0.33198717832565305,1.0,0.0022242789019217436,0.0,0.0020968924780469323,0.038425083548805784,0.03208895688850928,0.0
5,1e-07,1000,0.0188161123543977,2.0,0.0072240829467772796,1.9823452949523925,0.1342822521924972,1.0,0.0011499879777191753,0.0,0.00013780057626079905,0.016299053081334853,0.011420488468792869,0.0
6,1e-07,2000,0.03036787845194334,2.0,0.01205677986145014,2.5481618881225585,0.8385361552238464,1.0,0.002610108433789786,0.0,0.0008130642201233366,0.11874783300423136,0.1250691289865508,0.0
7,1e-07,5000,0.01959080696105954,2.0,0.06857275962829586,2.2268918991088866,0.48068543076515197,1.0,0.0010105110831388985,0.0,0.0014221345984971713,0.028524720716098798,0.04108225500175515,0.0
8,1e-06,500,0.01702533625066276,2.0,0.00731711387634274,1.7664563179016113,0.0234129004180431,1.0,0.0008720717168861899,0.0,0.0001900252463438699,0.008397288781122095,0.002233337075646947,0.0
9,1e-06,1000,0.01613248214125626,2.0,0.007643604278564401,1.870982551574707,0.01598209999501702,1.0,0.001049511299067402,0.0,2.8002056581488495e-05,0.014246110935738328,0.0008584533306933555,0.0
10,1e-06,2000,0.014048835076391661,2.0,0.01211032867431636,1.920846939086914,0.04126149713993068,1.0,0.00031460484357879613,0.0,0.00024140435082945015,0.005416305940469676,0.0013247594584751248,0.0
11,1e-06,5000,0.013807094283401919,2.0,0.07837076187133782,1.9884954690933228,0.0692617237567901,1.0,0.0005206273279355279,0.0,0.0014448174785069883,0.006517997324707784,0.0036226409257593974,0.0
12,1e-05,500,0.02604541257023804,3548.4,13.633984422683715,0.8497940182685852,0.00302148656919594,1.0,0.0019353473724838873,1237.9173235721357,4.490087926333643,0.09106575979185619,0.000225189838868905,0.0
13,1e-05,1000,0.02371527589857574,3310.2,12.894728088378907,1.0035451531410218,0.00416810242459174,1.0,0.002166169548711203,1363.3637445670909,4.816151522500701,0.161977874314703,0.0004127787319751281,0.0
14,1e-05,2000,0.02105572856962678,2819.8,16.784132099151613,1.2072518110275268,0.00572933210059994,1.0,0.0009065549914419147,543.1230983856237,2.992449600560852,0.06382633525817859,8.468760473325242e-05,0.0
15,1e-05,5000,0.01810447387397284,2422.6,94.34267764091491,1.4305105924606323,0.0089200114831328,1.0,0.0006599821154672949,524.0537186205246,17.71804092586333,0.062473611760684306,0.0001900460380953725,0.0
16,0.0001,500,0.03237385228276248,8118.6,25.63062491416931,0.11768106669187542,0.000315486267209,1.0,0.0007379036046832287,997.1342938641715,3.0719471691260676,0.017973046792058113,2.533497913068279e-05,0.0
17,0.0001,1000,0.03175442852079864,8080.0,24.542261838912964,0.17138851284980772,0.00040567393880334,1.0,0.0005273957062962668,1551.3545694005609,4.5182476029412815,0.035183896387093835,1.8251150991767238e-05,0.0
18,0.0001,2000,0.03176339119672772,9012.6,39.01269092559814,0.2098216205835342,0.00055004232563074,1.0,0.0003278690017067391,2628.01289951172,10.716694207536925,0.04390260477902407,1.4825137220301187e-05,0.0
19,0.0001,5000,0.031642278283834424,8241.2,208.9404420375824,0.28004562556743623,0.00076910876668984,1.0,0.00024273961286190736,2146.1133940218538,50.65891644271894,0.03305834158698928,1.8216387261717e-05,0.0
20,0.001,500,0.03311692550778384,1588.6,5.4055524349212645,0.00544241787865752,1.7579924315214156e-05,1.0,0.0010455162470005843,131.74710623008005,0.5300836539902165,0.0005926813465179926,1.1111115644668573e-06,0.0
21,0.001,1000,0.032490746676921776,1751.0,5.6983763694763185,0.00641118884086604,1.9200565293431283e-05,1.0,0.0006407347355152948,144.35892767681534,0.5069269085666456,0.0012801895080520067,1.1797953678501557e-06,0.0
22,0.001,2000,0.03264962285757062,1904.6,9.467951488494872,0.006909568049013559,2.076698001474142e-05,1.0,0.0004038597971390253,121.94383953279477,0.6142912106110412,0.0014017048361862584,6.351020957692284e-07,0.0
23,0.001,5000,0.032540225237607925,2088.2,60.74236903190613,0.00739420559257266,2.18853703700006e-05,1.0,0.0003242151911983276,119.53325897004564,3.4791772683987756,0.0016947893523425522,4.784769987758822e-07,0.0
24,0.01,500,0.036837589740753116,86.0,0.318386173248291,0.00013707964681086002,3.084540367126465e-07,1.0,0.0010680943601482753,3.674234614174766,0.04238571908728712,3.301566101550538e-05,1.979361758369e-08,0.0
25,0.01,1000,0.03624796867370602,88.0,0.3538204669952393,0.00013382369652389714,3.097113221883774e-07,1.0,0.0006437420869420313,3.8729833462074175,0.04428806274868384,3.082548023252643e-05,6.468440081575423e-09,0.0
26,0.01,2000,0.03643667027354236,87.4,0.5236410140991211,0.00013166047865522087,3.112945705652237e-07,1.0,0.00040310474908526316,2.6076809620810586,0.011796130844582168,3.095277141827293e-05,1.0957891704281877e-08,0.0
27,0.01,5000,0.03634955286979668,88.2,3.4486266136169434,0.00013061420759182002,2.8552894946187737e-07,1.0,0.00031818556697928147,2.1679483388678804,0.08445717824626517,2.934924132410507e-05,4.10964224013393e-09,0.0
28,0.1,500,0.052176443487405744,7.4,0.03131856918334956,1.796102151274681e-06,9.560026228427887e-08,1.0,0.0008935572011132441,0.5477225575051662,0.00345375979032233,1.1158959858929418e-06,3.521828055603251e-09,0.0
29,0.1,1000,0.051537473499774875,7.6,0.03385081291198724,1.5427591279149056e-06,9.699724614620209e-08,1.0,0.0007818988503194853,0.5477225575051661,0.002719315641074855,1.0896747042618982e-06,2.39062767944199e-09,0.0
30,0.1,2000,0.051764295995235375,7.8,0.05756015777587886,1.1521042324602604e-06,8.956994861364364e-08,1.0,0.0003129155086158845,0.4472135954999579,0.003502130842783437,1.059601127842485e-06,1.4384478035552041e-09,0.0
31,0.1,5000,0.051766675710678056,7.8,0.3808770656585693,1.1596304830163717e-06,7.823400665074587e-08,1.0,0.0003097160020149257,0.44721359549995787,0.02250257900890845,1.0897597172733077e-06,5.502279083910303e-10,0.0


==> csv/hellinger2_lowtol_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.011057407967746211,2.0,0.024045789241790728,3.619050019979477,2.8234418511390684,1.0,0.005237229550715915,0.0,0.027979673827378294,2.132073788222874,2.215578702843491,0.0
1,1e-07,crescents,0.02300734585151071,2.0,0.024227690696716257,2.1746306240558626,0.4463727541267872,1.0,0.004993698503478258,0.0,0.026355684862027343,0.25499308246200547,0.2715676557251917,0.0
2,1e-06,crescents,0.01525343693792815,2.0,0.026360452175140332,1.8866953194141387,0.03747955532744522,1.0,0.001559430565593728,0.0,0.03087689306824636,0.08352456555558917,0.021156704059206558,0.0
3,1e-05,crescents,0.02223022272810335,3025.25,34.41388056278229,1.1227753937244416,0.005459733144380105,1.0,0.0033607063494412396,1016.8231163776718,36.59931946477563,0.24310337054496875,0.0022867510302315873,0.0
4,0.0001,crescents,0.031883487571030815,8363.1,74.5315049290657,0.19473420642316336,0.00051007782458323,1.0,0.0005431326528173735,1814.214456655233,83.32938577901729,0.06815782721007249,0.00017672570598374352,0.0
5,0.001,crescents,0.03269938006997104,1833.1,20.328562331199645,0.006539345090277445,1.9858209998346866e-05,1.0,0.0006615708750218985,223.9555642015667,24.05248208517738,0.0014094903754946673,1.8613343452489447e-06,0.0
6,0.01,crescents,0.036467945389449544,87.4,1.1611185669898987,0.0001332945073954495,3.037472197320312e-07,1.0,0.0006599827684881245,3.03315017762062,1.3581937424596975,2.8618260095482613e-05,1.5415871620379046e-08,0.0
7,0.1,crescents,0.05181122217327352,7.65,0.12590165138244624,1.4126489986665547e-06,9.010036592371761e-08,1.0,0.0006273234117298716,0.48936048492959267,0.151772597579095,1.0374847359185287e-06,7.868990552696467e-09,0.0


==> csv/hellinger2_lowtol_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.011057407967746211,2.0,0.024045789241790728,3.619050019979477,2.8234418511390684,1.0,0.005237229550715915,0.0,0.027979673827378294,2.132073788222874,2.215578702843491,0.0
1,1e-07,0.02300734585151071,2.0,0.024227690696716257,2.1746306240558626,0.4463727541267872,1.0,0.004993698503478258,0.0,0.026355684862027343,0.25499308246200547,0.2715676557251917,0.0
2,1e-06,0.01525343693792815,2.0,0.026360452175140332,1.8866953194141387,0.03747955532744522,1.0,0.001559430565593728,0.0,0.03087689306824636,0.08352456555558917,0.021156704059206558,0.0
3,1e-05,0.02223022272810335,3025.25,34.41388056278229,1.1227753937244416,0.005459733144380105,1.0,0.0033607063494412396,1016.8231163776718,36.59931946477563,0.24310337054496875,0.0022867510302315873,0.0
4,0.0001,0.031883487571030815,8363.1,74.5315049290657,0.19473420642316336,0.00051007782458323,1.0,0.0005431326528173735,1814.214456655233,83.32938577901729,0.06815782721007249,0.00017672570598374352,0.0
5,0.001,0.03269938006997104,1833.1,20.328562331199645,0.006539345090277445,1.9858209998346866e-05,1.0,0.0006615708750218985,223.9555642015667,24.05248208517738,0.0014094903754946673,1.8613343452489447e-06,0.0
6,0.01,0.036467945389449544,87.4,1.1611185669898987,0.0001332945073954495,3.037472197320312e-07,1.0,0.0006599827684881245,3.03315017762062,1.3581937424596975,2.8618260095482613e-05,1.5415871620379046e-08,0.0
7,0.1,0.05181122217327352,7.65,0.12590165138244624,1.4126489986665547e-06,9.010036592371761e-08,1.0,0.0006273234117298716,0.48936048492959267,0.151772597579095,1.0374847359185287e-06,7.868990552696467e-09,0.0


==> csv/hellinger2_lowtol_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
4,0.0001,0.031883487571031,8363.1,74.5315049290657,0.194734206423163,0.000510077824583,1,0.000543132652817,1814.21445665523,83.3293857790173,0.068157827210073,0.000176725705984,0
5,0.001,0.032699380069971,1833.1,20.3285623311996,0.006539345090277,1.98582099983469E-05,1,0.000661570875022,223.955564201567,24.0524820851774,0.001409490375495,1.86133434524894E-06,0
6,0.01,0.03646794538945,87.4,1.1611185669899,0.000133294507395,3.03747219732031E-07,1,0.000659982768488,3.03315017762062,1.3581937424597,2.86182600954826E-05,1.5415871620379E-08,0
7,0.1,0.051811222173274,7.65,0.125901651382446,1.41264899866655E-06,9.01003659237176E-08,1,0.00062732341173,0.489360484929593,0.151772597579095,1.03748473591853E-06,7.86899055269647E-09,0


==> csv/hellinger2_lowtol_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,0.0039102013688533995,2.0,0.007138013839721641,1.0293050289154053,0.9261908888816833,1.0,0.00022039030642534343,0.0,8.488471553449961e-05,0.008782959158358883,0.0074986035675056305,0.0
1,1e-08,1000,densities,0.0019959216471761,2.0,0.00721549987792962,1.015480899810791,0.9602883934974671,1.0,5.9667206427721924e-05,0.0,0.0002463805414771061,0.003845527299387872,0.002262583271483084,0.0
2,1e-08,2000,densities,0.0010068888426757801,2.0,0.011463451385498018,1.006753921508789,0.9796472787857056,1.0,3.306532073819531e-05,0.0,0.00033846812929244033,0.002860157784889993,0.0015631122600389335,0.0
3,1e-08,5000,densities,0.00038993731723162,2.0,0.07520785331726068,1.00282142162323,0.9918863654136658,1.0,2.4520073590237662e-05,0.0,0.0015639208730768802,0.0008992197259712195,0.0003589376005456022,0.0
4,1e-07,500,densities,0.12876762449741358,2.0,0.006827545166015581,2.919335126876831,1.3771138906478881,1.0,0.022141827435389557,0.0,0.0002250667850847279,0.3372290478850834,0.2823044332941586,0.0
5,1e-07,1000,densities,0.0849051341414451,2.0,0.007572937011718681,2.357603979110718,0.7379603624343872,1.0,0.015419635504577523,0.0,0.00015452921384899608,0.2374006936329135,0.18692877294936017,0.0
6,1e-07,2000,densities,0.07928633391857144,2.0,0.01269707679748532,2.518985939025879,1.5626526355743409,1.0,0.007343584100500149,0.0,0.00020439416346349566,0.1641393006727884,0.15120617887616253,0.0
7,1e-07,5000,densities,0.06102328523993485,2.0,0.07909574508666987,2.238199520111084,1.5242573499679566,1.0,0.006156753142393269,0.0,0.002351113013208517,0.15540344101151932,0.11247336531857433,0.0
8,1e-06,500,densities,0.0728696390986442,913.4,4.119635152816772,1.8653079748153687,0.10992233604192729,1.0,0.0033051456652543375,1076.0791327778827,4.873284967448125,0.06773596149312149,0.015146930790670997,0.0
9,1e-06,1000,densities,0.07533995807170864,338.4,1.5402785301208497,1.955279541015625,0.04168300852179522,1.0,0.0015946256189704434,324.2210665579891,1.4671088416165217,0.024404770589518173,0.009041606836093844,0.0
10,1e-06,2000,densities,0.06898090690374373,81.6,0.5716888427734375,1.9314728736877442,0.21863369643688196,1.0,0.005719128785533235,177.99101100898326,1.2506114088842473,0.042194111226655374,0.02182252678695062,0.0
11,1e-06,5000,densities,0.09338020384311671,4829.2,221.67953019142152,2.132976770401001,0.5300316274166107,1.0,0.02474216384019735,10065.381945062989,462.0364854844266,0.1340300630234669,0.22286107185116014,0.0
12,1e-05,500,densities,0.10029846578836436,12568.8,47.24724578857422,1.0220016956329345,0.01162372399121516,1.0,0.004754396613064659,4740.133088848877,16.74244027817375,0.1861677925246783,0.0008130125807970503,0.0
13,1e-05,1000,densities,0.0924697965383529,10606.8,40.54722356796265,1.2395050048828125,0.01882113292813296,1.0,0.0034305278593066866,3589.7510637925857,12.767890388699714,0.15833501464786162,0.00045318114746840254,0.0
14,1e-05,2000,densities,0.08660433739423748,8990.0,51.376951932907104,1.3934378385543824,0.01747430041432376,1.0,0.004001801563634291,3763.4314793815497,20.31677210116039,0.12246546561888888,0.0005022137884368252,0.0
15,1e-05,5000,densities,0.0814023599028587,7500.8,286.95740761756895,1.5722746849060059,0.035016123950481357,1.0,0.005614093380306208,7320.618396009999,285.5748237720993,0.17374304208396255,0.003383155250352942,0.0
16,0.0001,500,densities,0.1336032778024673,11104.8,35.53484721183777,0.1286376908421516,0.00129463556222612,1.0,0.003435790200908555,1652.793453520433,5.1372283988697465,0.04072681968666364,7.25004430091937e-05,0.0
17,0.0001,1000,densities,0.13143095970153806,12713.6,39.90329074859619,0.18039474785327908,0.0016933064674957798,1.0,0.001656898864742493,2212.478203282464,6.320600218708903,0.046421517772089346,2.1660066158843865e-05,0.0
18,0.0001,2000,densities,0.12947318553924558,14383.8,65.79082498550414,0.23522931635379787,0.00217782584950324,1.0,0.0023049361366829614,2834.894213193854,12.401067679998373,0.06578016352970928,7.001843973017188e-05,0.0
19,0.0001,5000,densities,0.1253882363438606,14365.8,387.67765083312986,0.32204365134239193,0.00293313423171634,1.0,0.0033761952678278413,3927.755745969955,96.91648717176048,0.07618200322193938,8.870943348845589e-05,0.0
20,0.001,500,densities,0.13740946054458614,1327.0,4.533978652954102,0.00575300054624672,5.594869144260883e-05,1.0,0.003569337519589769,79.22436493907666,0.17403371260416067,0.0016542486570503196,3.881549573759726e-06,0.0
21,0.001,1000,densities,0.13704759776592254,1428.0,4.78730878829956,0.005944308359175881,5.846419371664524e-05,1.0,0.0024809699347397764,103.2884311043594,0.3494729132157383,0.0016113685329628056,2.318558536197309e-06,0.0
22,0.001,2000,densities,0.13689854741096494,1493.6,7.515005016326905,0.00642288392409676,5.915312794968486e-05,1.0,0.001462199950712577,93.5564001017568,0.47406901143874175,0.0017436872306556455,1.3870190664780232e-06,0.0
23,0.001,5000,densities,0.13667844831943507,1492.8,45.37408556938171,0.00671084672212596,6.19560043560341e-05,1.0,0.00036463216960986005,81.6253637051621,2.291678961375209,0.00184792990221703,3.7649675115642264e-06,0.0
24,0.01,500,densities,0.14123211205005642,64.0,0.2511077880859375,0.0001224519684910463,8.644070476293564e-07,1.0,0.003579933104718483,1.7320508075688772,0.011497974831545871,3.193583502043853e-05,3.716862482274012e-08,0.0
25,0.01,1000,densities,0.14090591669082636,65.2,0.2611331939697265,0.00011398852802809233,9.016366675496101e-07,1.0,0.0025038971139217606,3.1144823004794877,0.022572098284401838,2.378819042125046e-05,3.609391297982256e-08,0.0
26,0.01,2000,densities,0.1407887279987335,65.6,0.3947097301483154,0.00011977452086281781,8.884933777153492e-07,1.0,0.0014643956501842732,2.880972058177586,0.013845726142305517,3.420747983069941e-05,1.0852989689742017e-08,0.0
27,0.01,5000,densities,0.1405842214822769,64.8,2.5621287345886232,0.00012060570297761164,8.783768862485885e-07,1.0,0.00034015458720988115,1.7888543819998313,0.07741279091695928,3.1342478005726315e-05,6.143063790155087e-08,0.0
28,0.1,500,densities,0.15166763067245484,7.2,0.03047933578491206,1.5213619917631149e-06,9.927898645401e-08,1.0,0.0034808905453104894,0.44721359549995787,0.0022312503298476437,7.982600298453968e-07,1.8524308019239605e-09,0.0
29,0.1,1000,densities,0.15148039758205412,7.6,0.0345566272735595,8.789589628577232e-07,9.941868484020233e-08,1.0,0.0023578430241072376,0.5477225575051661,0.0011516637021487526,6.604866830445364e-07,1.6769464466357485e-09,0.0
30,0.1,2000,densities,0.1513445049524307,7.4,0.05571227073669428,1.4176242984831332e-06,9.26898792386055e-08,1.0,0.001329239819428949,0.5477225575051663,0.00533172786962029,9.57856614798384e-07,1.8164148028864366e-09,0.0
31,0.1,5000,densities,0.15115648508071894,7.4,0.35992932319641113,1.3717595720663668e-06,8.857168722897769e-08,1.0,0.0003135680273421976,0.5477225575051662,0.02807164984508388,9.572917645514662e-07,7.69093156185485e-10,0.0


==> csv/hellinger2_lowtol_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.0039102013688533995,2.0,0.007138013839721641,1.0293050289154053,0.9261908888816833,1.0,0.00022039030642534343,0.0,8.488471553449961e-05,0.008782959158358883,0.0074986035675056305,0.0
1,1e-08,1000,0.0019959216471761,2.0,0.00721549987792962,1.015480899810791,0.9602883934974671,1.0,5.9667206427721924e-05,0.0,0.0002463805414771061,0.003845527299387872,0.002262583271483084,0.0
2,1e-08,2000,0.0010068888426757801,2.0,0.011463451385498018,1.006753921508789,0.9796472787857056,1.0,3.306532073819531e-05,0.0,0.00033846812929244033,0.002860157784889993,0.0015631122600389335,0.0
3,1e-08,5000,0.00038993731723162,2.0,0.07520785331726068,1.00282142162323,0.9918863654136658,1.0,2.4520073590237662e-05,0.0,0.0015639208730768802,0.0008992197259712195,0.0003589376005456022,0.0
4,1e-07,500,0.12876762449741358,2.0,0.006827545166015581,2.919335126876831,1.3771138906478881,1.0,0.022141827435389557,0.0,0.0002250667850847279,0.3372290478850834,0.2823044332941586,0.0
5,1e-07,1000,0.0849051341414451,2.0,0.007572937011718681,2.357603979110718,0.7379603624343872,1.0,0.015419635504577523,0.0,0.00015452921384899608,0.2374006936329135,0.18692877294936017,0.0
6,1e-07,2000,0.07928633391857144,2.0,0.01269707679748532,2.518985939025879,1.5626526355743409,1.0,0.007343584100500149,0.0,0.00020439416346349566,0.1641393006727884,0.15120617887616253,0.0
7,1e-07,5000,0.06102328523993485,2.0,0.07909574508666987,2.238199520111084,1.5242573499679566,1.0,0.006156753142393269,0.0,0.002351113013208517,0.15540344101151932,0.11247336531857433,0.0
8,1e-06,500,0.0728696390986442,913.4,4.119635152816772,1.8653079748153687,0.10992233604192729,1.0,0.0033051456652543375,1076.0791327778827,4.873284967448125,0.06773596149312149,0.015146930790670997,0.0
9,1e-06,1000,0.07533995807170864,338.4,1.5402785301208497,1.955279541015625,0.04168300852179522,1.0,0.0015946256189704434,324.2210665579891,1.4671088416165217,0.024404770589518173,0.009041606836093844,0.0
10,1e-06,2000,0.06898090690374373,81.6,0.5716888427734375,1.9314728736877442,0.21863369643688196,1.0,0.005719128785533235,177.99101100898326,1.2506114088842473,0.042194111226655374,0.02182252678695062,0.0
11,1e-06,5000,0.09338020384311671,4829.2,221.67953019142152,2.132976770401001,0.5300316274166107,1.0,0.02474216384019735,10065.381945062989,462.0364854844266,0.1340300630234669,0.22286107185116014,0.0
12,1e-05,500,0.10029846578836436,12568.8,47.24724578857422,1.0220016956329345,0.01162372399121516,1.0,0.004754396613064659,4740.133088848877,16.74244027817375,0.1861677925246783,0.0008130125807970503,0.0
13,1e-05,1000,0.0924697965383529,10606.8,40.54722356796265,1.2395050048828125,0.01882113292813296,1.0,0.0034305278593066866,3589.7510637925857,12.767890388699714,0.15833501464786162,0.00045318114746840254,0.0
14,1e-05,2000,0.08660433739423748,8990.0,51.376951932907104,1.3934378385543824,0.01747430041432376,1.0,0.004001801563634291,3763.4314793815497,20.31677210116039,0.12246546561888888,0.0005022137884368252,0.0
15,1e-05,5000,0.0814023599028587,7500.8,286.95740761756895,1.5722746849060059,0.035016123950481357,1.0,0.005614093380306208,7320.618396009999,285.5748237720993,0.17374304208396255,0.003383155250352942,0.0
16,0.0001,500,0.1336032778024673,11104.8,35.53484721183777,0.1286376908421516,0.00129463556222612,1.0,0.003435790200908555,1652.793453520433,5.1372283988697465,0.04072681968666364,7.25004430091937e-05,0.0
17,0.0001,1000,0.13143095970153806,12713.6,39.90329074859619,0.18039474785327908,0.0016933064674957798,1.0,0.001656898864742493,2212.478203282464,6.320600218708903,0.046421517772089346,2.1660066158843865e-05,0.0
18,0.0001,2000,0.12947318553924558,14383.8,65.79082498550414,0.23522931635379787,0.00217782584950324,1.0,0.0023049361366829614,2834.894213193854,12.401067679998373,0.06578016352970928,7.001843973017188e-05,0.0
19,0.0001,5000,0.1253882363438606,14365.8,387.67765083312986,0.32204365134239193,0.00293313423171634,1.0,0.0033761952678278413,3927.755745969955,96.91648717176048,0.07618200322193938,8.870943348845589e-05,0.0
20,0.001,500,0.13740946054458614,1327.0,4.533978652954102,0.00575300054624672,5.594869144260883e-05,1.0,0.003569337519589769,79.22436493907666,0.17403371260416067,0.0016542486570503196,3.881549573759726e-06,0.0
21,0.001,1000,0.13704759776592254,1428.0,4.78730878829956,0.005944308359175881,5.846419371664524e-05,1.0,0.0024809699347397764,103.2884311043594,0.3494729132157383,0.0016113685329628056,2.318558536197309e-06,0.0
22,0.001,2000,0.13689854741096494,1493.6,7.515005016326905,0.00642288392409676,5.915312794968486e-05,1.0,0.001462199950712577,93.5564001017568,0.47406901143874175,0.0017436872306556455,1.3870190664780232e-06,0.0
23,0.001,5000,0.13667844831943507,1492.8,45.37408556938171,0.00671084672212596,6.19560043560341e-05,1.0,0.00036463216960986005,81.6253637051621,2.291678961375209,0.00184792990221703,3.7649675115642264e-06,0.0
24,0.01,500,0.14123211205005642,64.0,0.2511077880859375,0.0001224519684910463,8.644070476293564e-07,1.0,0.003579933104718483,1.7320508075688772,0.011497974831545871,3.193583502043853e-05,3.716862482274012e-08,0.0
25,0.01,1000,0.14090591669082636,65.2,0.2611331939697265,0.00011398852802809233,9.016366675496101e-07,1.0,0.0025038971139217606,3.1144823004794877,0.022572098284401838,2.378819042125046e-05,3.609391297982256e-08,0.0
26,0.01,2000,0.1407887279987335,65.6,0.3947097301483154,0.00011977452086281781,8.884933777153492e-07,1.0,0.0014643956501842732,2.880972058177586,0.013845726142305517,3.420747983069941e-05,1.0852989689742017e-08,0.0
27,0.01,5000,0.1405842214822769,64.8,2.5621287345886232,0.00012060570297761164,8.783768862485885e-07,1.0,0.00034015458720988115,1.7888543819998313,0.07741279091695928,3.1342478005726315e-05,6.143063790155087e-08,0.0
28,0.1,500,0.15166763067245484,7.2,0.03047933578491206,1.5213619917631149e-06,9.927898645401e-08,1.0,0.0034808905453104894,0.44721359549995787,0.0022312503298476437,7.982600298453968e-07,1.8524308019239605e-09,0.0
29,0.1,1000,0.15148039758205412,7.6,0.0345566272735595,8.789589628577232e-07,9.941868484020233e-08,1.0,0.0023578430241072376,0.5477225575051661,0.0011516637021487526,6.604866830445364e-07,1.6769464466357485e-09,0.0
30,0.1,2000,0.1513445049524307,7.4,0.05571227073669428,1.4176242984831332e-06,9.26898792386055e-08,1.0,0.001329239819428949,0.5477225575051663,0.00533172786962029,9.57856614798384e-07,1.8164148028864366e-09,0.0
31,0.1,5000,0.15115648508071894,7.4,0.35992932319641113,1.3717595720663668e-06,8.857168722897769e-08,1.0,0.0003135680273421976,0.5477225575051662,0.02807164984508388,9.572917645514662e-07,7.69093156185485e-10,0.0


==> csv/hellinger2_lowtol_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,0.001825737293984225,2.0,0.02525620460510249,1.0135903179645538,0.9645032316446305,1.0,0.0013716153406852071,0.0,0.029652574967933526,0.011401361013665338,0.02573097172846259,0.0
1,1e-07,densities,0.08849559444934126,2.0,0.026548326015472367,2.5085311412811278,1.3004960596561432,1.0,0.028700603682502632,0.0,0.031231639558169592,0.3409225018917089,0.3843084248409055,0.0
2,1e-06,densities,0.07764267697930331,1540.65,56.97778317928314,1.9712592899799346,0.2250676671043038,1.0,0.015195743492001115,5048.907221786763,233.38456917578992,0.12477248690457834,0.21782197069580753,0.0
3,1e-05,densities,0.09019373990595336,9916.6,106.53220722675323,1.3068048059940338,0.02073382032103831,1.0,0.008319006562823235,5044.3625062773635,169.66789811259173,0.25523565007563365,0.009051204511068365,0.0
4,0.0001,densities,0.12997391484677787,13142.0,132.226653444767,0.21657635159790511,0.00202472552773537,1.0,0.004025692059860172,2913.038077695735,158.30698567917838,0.09129058270016062,0.0006296017888895083,0.0
5,0.001,densities,0.1370085135102272,1435.35,15.55259450674057,0.00620775988791133,5.888050436624326e-05,1.0,0.0021285289981836995,108.06395523509511,17.738811212619478,0.001622721664423287,3.536822087106139e-06,0.0
6,0.01,densities,0.14087774455547328,64.9,0.8672698616981507,0.00011920518008989202,8.832284947857261e-07,1.0,0.002133499409555181,2.337339918526366,1.0063453885183151,2.8240803065741968e-05,3.975250770676334e-08,0.0
7,0.1,densities,0.15141225457191465,7.4,0.12016938924789425,1.2974262062925845e-06,9.498980944044889e-08,1.0,0.002037338909498616,0.5026246899500345,0.14296815663154647,8.225636979095815e-07,4.936479713072848e-09,0.0


==> csv/hellinger2_lowtol_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.001825737293984225,2.0,0.02525620460510249,1.0135903179645538,0.9645032316446305,1.0,0.0013716153406852071,0.0,0.029652574967933526,0.011401361013665338,0.02573097172846259,0.0
1,1e-07,0.08849559444934126,2.0,0.026548326015472367,2.5085311412811278,1.3004960596561432,1.0,0.028700603682502632,0.0,0.031231639558169592,0.3409225018917089,0.3843084248409055,0.0
2,1e-06,0.07764267697930331,1540.65,56.97778317928314,1.9712592899799346,0.2250676671043038,1.0,0.015195743492001115,5048.907221786763,233.38456917578992,0.12477248690457834,0.21782197069580753,0.0
3,1e-05,0.09019373990595336,9916.6,106.53220722675323,1.3068048059940338,0.02073382032103831,1.0,0.008319006562823235,5044.3625062773635,169.66789811259173,0.25523565007563365,0.009051204511068365,0.0
4,0.0001,0.12997391484677787,13142.0,132.226653444767,0.21657635159790511,0.00202472552773537,1.0,0.004025692059860172,2913.038077695735,158.30698567917838,0.09129058270016062,0.0006296017888895083,0.0
5,0.001,0.1370085135102272,1435.35,15.55259450674057,0.00620775988791133,5.888050436624326e-05,1.0,0.0021285289981836995,108.06395523509511,17.738811212619478,0.001622721664423287,3.536822087106139e-06,0.0
6,0.01,0.14087774455547328,64.9,0.8672698616981507,0.00011920518008989202,8.832284947857261e-07,1.0,0.002133499409555181,2.337339918526366,1.0063453885183151,2.8240803065741968e-05,3.975250770676334e-08,0.0
7,0.1,0.15141225457191465,7.4,0.12016938924789425,1.2974262062925845e-06,9.498980944044889e-08,1.0,0.002037338909498616,0.5026246899500345,0.14296815663154647,8.225636979095815e-07,4.936479713072848e-09,0.0


==> csv/hellinger2_lowtol_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.137008513510227,1435.35,15.5525945067406,0.006207759887911,5.88805043662433E-05,1,0.002128528998184,108.063955235095,17.7388112126195,0.001622721664423,3.53682208710614E-06,0
6,0.01,0.140877744555473,64.9,0.867269861698151,0.00011920518009,8.83228494785726E-07,1,0.002133499409555,2.33733991852637,1.00634538851832,2.8240803065742E-05,3.97525077067633E-08,0
7,0.1,0.151412254571915,7.4,0.120169389247894,1.29742620629258E-06,9.49898094404489E-08,1,0.002037338909499,0.502624689950035,0.142968156631547,8.22563697909582E-07,4.93647971307285E-09,0


==> csv/hellinger2_lowtol_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,0.00503465970978136,2.0,0.00747451782226558,1.080599808692932,0.8612367630004882,1.0,0.0002679205346393432,0.0,0.0001647959325293575,0.007757290408152634,0.007687817024247477,0.0
1,1e-08,1000,moons,0.00251638484187418,2.0,0.00786356925964352,1.0386999130249024,0.925145435333252,1.0,0.00010851898739609843,0.0,0.00017965171376787466,0.00461155292654043,0.004006798809286464,0.0
2,1e-08,2000,moons,0.0012233196292072,2.0,0.012477111816406181,1.0193702697753906,0.9628174424171447,1.0,2.144369390592282e-05,0.0,0.00048179957168023753,0.002065655863253069,0.0009804454409041293,0.0
3,1e-08,5000,moons,0.0005164556787349,2.0,0.08003745079040527,1.0082792520523072,0.9836030840873718,1.0,2.0894149353942344e-05,0.0,0.0015616756592034201,0.0005087174031943178,0.0009036053479261512,0.0
4,1e-07,500,moons,0.17181846350431437,2.0,0.006863880157470641,3.8588220119476317,2.278098392486572,1.0,0.0962268127079992,0.0,0.0001717738769698323,1.7600011475260278,1.7705299153824694,0.0
5,1e-07,1000,moons,0.09114903807640072,2.0,0.00758624076843258,2.699879837036133,0.9994288086891174,1.0,0.030433093627813552,0.0,0.00039285536673857577,0.5946167528309758,0.5797957945026796,0.0
6,1e-07,2000,moons,0.06026604250073431,2.0,0.01208314895629878,2.4614001274108888,1.434507155418396,1.0,0.011995522972095447,0.0,0.0003361102737290639,0.25925459170805326,0.23052830248436207,0.0
7,1e-07,5000,moons,0.07691176831722252,2.0,0.07932715415954586,2.711199474334717,1.5804434537887573,1.0,0.008048190983468314,0.0,0.0012310676021822337,0.15797550498339422,0.10692320892778912,0.0
8,1e-06,500,moons,0.06007003486156458,3035.4,13.991991519927979,1.8239734172821045,0.09141045212745665,1.0,0.0022429529280661334,2297.8244711030475,10.623945951466961,0.03486763138415175,0.01046254827552971,0.0
9,1e-06,1000,moons,0.06174335926771161,1155.8,5.5073590755462645,1.9255120515823365,0.04465918280184266,1.0,0.004449604683981998,734.5394475451948,3.5386823872008573,0.056486978516909356,0.02992133236103425,0.0
10,1e-06,2000,moons,0.05347575619816776,2119.6,15.49064860343933,1.886534571647644,0.13896458148956295,1.0,0.0011872484783506502,1966.2937979864555,14.238222264889894,0.045558265913731674,0.011071129577383158,0.0
11,1e-06,5000,moons,0.05151124298572536,1408.0,66.80296669006347,1.9033379554748535,0.2771430671215057,1.0,0.002517226820050887,1168.9433262566668,54.77037476455589,0.033348773787436094,0.02580221612731494,0.0
12,1e-05,500,moons,0.09052073657512662,27034.4,101.46179313659668,1.0943014740943908,0.01347485240548844,1.0,0.010818253710713975,11764.117425459506,41.286960728777025,0.19071625477925944,0.0010722406415347556,0.0
13,1e-05,1000,moons,0.08248632550239557,26076.6,98.9231424331665,1.2569684505462646,0.01752507239580152,1.0,0.006794851662466727,7870.323138219929,27.137825283086656,0.11319019076685108,0.001357636591239017,0.0
14,1e-05,2000,moons,0.07430011779069896,22698.6,129.97973656654358,1.4252922296524049,0.0205105688422918,1.0,0.0045429615077593405,7838.997978058165,41.154826067839394,0.09884677723385846,0.0013449214443122448,0.0
15,1e-05,5000,moons,0.06891439557075499,16105.6,578.2387811660767,1.6198893547058106,0.03293229639530174,1.0,0.0031298670505120574,4966.3417421679715,160.95830795466395,0.05216912966635313,0.002268235174809982,0.0
16,0.0001,500,moons,0.13366317152976986,19609.2,63.253806829452515,0.10752321630716319,0.00143658202141516,1.0,0.005024513426602257,1029.4259079700685,3.0127042293912423,0.007832348058341456,5.136303647825028e-05,0.0
17,0.0001,1000,moons,0.12997421920299526,23030.8,73.54090003967285,0.13910652399063106,0.001835330016911,1.0,0.003003718616584927,495.8177084372845,1.7042053352012088,0.004260741174832099,6.901811529927506e-05,0.0
18,0.0001,2000,moons,0.12872934043407436,25918.6,119.95635995864868,0.17679477035999297,0.00221528313122684,1.0,0.0022995796982999365,586.3278093353581,2.7802732702209068,0.0037944155295793073,6.171732510200056e-05,0.0
19,0.0001,5000,moons,0.126957231760025,29972.2,808.8829638481141,0.2305406808853149,0.0029008061625062998,1.0,0.0012973480659716468,905.9970750504663,22.90958914494635,0.00707944862610718,2.8894832371124796e-05,0.0
20,0.001,500,moons,0.13778892159461975,1843.8,6.317636394500733,0.0040798318572342,5.944250151515007e-05,1.0,0.0047823697738343185,128.71363564129484,0.4552511484412192,0.0001815329014019482,9.542884482318858e-07,0.0
21,0.001,1000,moons,0.13530838191509242,1945.8,6.999132347106934,0.00430008769035332,6.161339115351439e-05,1.0,0.0028622269468511984,86.81128958839398,0.3056959182350898,0.00019452533110095454,1.5788721381691294e-06,0.0
22,0.001,2000,moons,0.13546482920646663,1987.8,10.18914179801941,0.00442026294767852,6.191149586811661e-05,1.0,0.002078829186676157,37.75182114812476,0.1776828783893475,7.538980792112144e-05,1.1106832153382541e-06,0.0
23,0.001,5000,moons,0.1359029859304428,2019.0,66.71225590705872,0.00448865294456476,6.297497602645308e-05,1.0,0.0011748394254052254,34.32200460346101,1.0464550481547448,4.176979799678199e-05,1.5679262109995368e-06,0.0
24,0.01,500,moons,0.14111033380031582,98.6,0.4123524188995361,0.00011529121547932,1.1675525456666947e-06,1.0,0.004808470031571567,8.018728078691783,0.06204524859487025,7.029466030622729e-06,4.813984001439695e-08,0.0
25,0.01,1000,moons,0.13865726292133326,100.0,0.4129826545715332,0.00011382221709930001,1.166784204542637e-06,1.0,0.002862455881417371,3.3166247903554,0.05264856126525572,3.5974895703300993e-06,1.98771449141727e-08,0.0
26,0.01,2000,moons,0.13882870674133296,99.2,0.6441878318786621,0.00011152721708633998,1.1342228390276432e-06,1.0,0.0020707128230923488,1.6431676725154964,0.012790040730737279,4.054685488711036e-06,2.5724408013961763e-08,0.0
27,0.01,5000,moons,0.13927483558654782,98.6,4.204241466522217,0.00011165483156213999,1.1187075870111585e-06,1.0,0.0011749613910020437,1.673320053068152,0.0703178467462566,4.539832596664493e-06,1.4386152486129043e-08,0.0
28,0.1,500,moons,0.15299083292484278,10.6,0.05664062499999996,1.7527490854263306e-06,1.0486692190170288e-07,1.0,0.004389755793238667,0.547722557505166,0.015385179047261034,4.101399850268317e-07,1.8524308019239576e-09,0.0
29,0.1,1000,moons,0.15055704116821284,10.8,0.04814295768737788,1.614447683095932e-06,1.0614749044179916e-07,1.0,0.0027758338418109384,0.44721359549995804,0.0018873446437455276,6.157145070937789e-07,1.991688906074769e-09,0.0
30,0.1,2000,moons,0.1507268756628036,10.8,0.08129606246948236,1.4681252650916577e-06,1.0033836588263511e-07,1.0,0.001999709330778831,0.44721359549995776,0.0024106802682419964,7.919029812044041e-07,5.634429417704217e-10,0.0
31,0.1,5000,moons,0.15107297301292416,10.6,0.5215987205505371,1.8634775187820196e-06,1.0086223483085635e-07,1.0,0.001130146240374358,0.5477225575051661,0.025179641810898,1.1692879592229607e-06,1.2007931487608482e-09,0.0


==> csv/hellinger2_lowtol_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.00503465970978136,2.0,0.00747451782226558,1.080599808692932,0.8612367630004882,1.0,0.0002679205346393432,0.0,0.0001647959325293575,0.007757290408152634,0.007687817024247477,0.0
1,1e-08,1000,0.00251638484187418,2.0,0.00786356925964352,1.0386999130249024,0.925145435333252,1.0,0.00010851898739609843,0.0,0.00017965171376787466,0.00461155292654043,0.004006798809286464,0.0
2,1e-08,2000,0.0012233196292072,2.0,0.012477111816406181,1.0193702697753906,0.9628174424171447,1.0,2.144369390592282e-05,0.0,0.00048179957168023753,0.002065655863253069,0.0009804454409041293,0.0
3,1e-08,5000,0.0005164556787349,2.0,0.08003745079040527,1.0082792520523072,0.9836030840873718,1.0,2.0894149353942344e-05,0.0,0.0015616756592034201,0.0005087174031943178,0.0009036053479261512,0.0
4,1e-07,500,0.17181846350431437,2.0,0.006863880157470641,3.8588220119476317,2.278098392486572,1.0,0.0962268127079992,0.0,0.0001717738769698323,1.7600011475260278,1.7705299153824694,0.0
5,1e-07,1000,0.09114903807640072,2.0,0.00758624076843258,2.699879837036133,0.9994288086891174,1.0,0.030433093627813552,0.0,0.00039285536673857577,0.5946167528309758,0.5797957945026796,0.0
6,1e-07,2000,0.06026604250073431,2.0,0.01208314895629878,2.4614001274108888,1.434507155418396,1.0,0.011995522972095447,0.0,0.0003361102737290639,0.25925459170805326,0.23052830248436207,0.0
7,1e-07,5000,0.07691176831722252,2.0,0.07932715415954586,2.711199474334717,1.5804434537887573,1.0,0.008048190983468314,0.0,0.0012310676021822337,0.15797550498339422,0.10692320892778912,0.0
8,1e-06,500,0.06007003486156458,3035.4,13.991991519927979,1.8239734172821045,0.09141045212745665,1.0,0.0022429529280661334,2297.8244711030475,10.623945951466961,0.03486763138415175,0.01046254827552971,0.0
9,1e-06,1000,0.06174335926771161,1155.8,5.5073590755462645,1.9255120515823365,0.04465918280184266,1.0,0.004449604683981998,734.5394475451948,3.5386823872008573,0.056486978516909356,0.02992133236103425,0.0
10,1e-06,2000,0.05347575619816776,2119.6,15.49064860343933,1.886534571647644,0.13896458148956295,1.0,0.0011872484783506502,1966.2937979864555,14.238222264889894,0.045558265913731674,0.011071129577383158,0.0
11,1e-06,5000,0.05151124298572536,1408.0,66.80296669006347,1.9033379554748535,0.2771430671215057,1.0,0.002517226820050887,1168.9433262566668,54.77037476455589,0.033348773787436094,0.02580221612731494,0.0
12,1e-05,500,0.09052073657512662,27034.4,101.46179313659668,1.0943014740943908,0.01347485240548844,1.0,0.010818253710713975,11764.117425459506,41.286960728777025,0.19071625477925944,0.0010722406415347556,0.0
13,1e-05,1000,0.08248632550239557,26076.6,98.9231424331665,1.2569684505462646,0.01752507239580152,1.0,0.006794851662466727,7870.323138219929,27.137825283086656,0.11319019076685108,0.001357636591239017,0.0
14,1e-05,2000,0.07430011779069896,22698.6,129.97973656654358,1.4252922296524049,0.0205105688422918,1.0,0.0045429615077593405,7838.997978058165,41.154826067839394,0.09884677723385846,0.0013449214443122448,0.0
15,1e-05,5000,0.06891439557075499,16105.6,578.2387811660767,1.6198893547058106,0.03293229639530174,1.0,0.0031298670505120574,4966.3417421679715,160.95830795466395,0.05216912966635313,0.002268235174809982,0.0
16,0.0001,500,0.13366317152976986,19609.2,63.253806829452515,0.10752321630716319,0.00143658202141516,1.0,0.005024513426602257,1029.4259079700685,3.0127042293912423,0.007832348058341456,5.136303647825028e-05,0.0
17,0.0001,1000,0.12997421920299526,23030.8,73.54090003967285,0.13910652399063106,0.001835330016911,1.0,0.003003718616584927,495.8177084372845,1.7042053352012088,0.004260741174832099,6.901811529927506e-05,0.0
18,0.0001,2000,0.12872934043407436,25918.6,119.95635995864868,0.17679477035999297,0.00221528313122684,1.0,0.0022995796982999365,586.3278093353581,2.7802732702209068,0.0037944155295793073,6.171732510200056e-05,0.0
19,0.0001,5000,0.126957231760025,29972.2,808.8829638481141,0.2305406808853149,0.0029008061625062998,1.0,0.0012973480659716468,905.9970750504663,22.90958914494635,0.00707944862610718,2.8894832371124796e-05,0.0
20,0.001,500,0.13778892159461975,1843.8,6.317636394500733,0.0040798318572342,5.944250151515007e-05,1.0,0.0047823697738343185,128.71363564129484,0.4552511484412192,0.0001815329014019482,9.542884482318858e-07,0.0
21,0.001,1000,0.13530838191509242,1945.8,6.999132347106934,0.00430008769035332,6.161339115351439e-05,1.0,0.0028622269468511984,86.81128958839398,0.3056959182350898,0.00019452533110095454,1.5788721381691294e-06,0.0
22,0.001,2000,0.13546482920646663,1987.8,10.18914179801941,0.00442026294767852,6.191149586811661e-05,1.0,0.002078829186676157,37.75182114812476,0.1776828783893475,7.538980792112144e-05,1.1106832153382541e-06,0.0
23,0.001,5000,0.1359029859304428,2019.0,66.71225590705872,0.00448865294456476,6.297497602645308e-05,1.0,0.0011748394254052254,34.32200460346101,1.0464550481547448,4.176979799678199e-05,1.5679262109995368e-06,0.0
24,0.01,500,0.14111033380031582,98.6,0.4123524188995361,0.00011529121547932,1.1675525456666947e-06,1.0,0.004808470031571567,8.018728078691783,0.06204524859487025,7.029466030622729e-06,4.813984001439695e-08,0.0
25,0.01,1000,0.13865726292133326,100.0,0.4129826545715332,0.00011382221709930001,1.166784204542637e-06,1.0,0.002862455881417371,3.3166247903554,0.05264856126525572,3.5974895703300993e-06,1.98771449141727e-08,0.0
26,0.01,2000,0.13882870674133296,99.2,0.6441878318786621,0.00011152721708633998,1.1342228390276432e-06,1.0,0.0020707128230923488,1.6431676725154964,0.012790040730737279,4.054685488711036e-06,2.5724408013961763e-08,0.0
27,0.01,5000,0.13927483558654782,98.6,4.204241466522217,0.00011165483156213999,1.1187075870111585e-06,1.0,0.0011749613910020437,1.673320053068152,0.0703178467462566,4.539832596664493e-06,1.4386152486129043e-08,0.0
28,0.1,500,0.15299083292484278,10.6,0.05664062499999996,1.7527490854263306e-06,1.0486692190170288e-07,1.0,0.004389755793238667,0.547722557505166,0.015385179047261034,4.101399850268317e-07,1.8524308019239576e-09,0.0
29,0.1,1000,0.15055704116821284,10.8,0.04814295768737788,1.614447683095932e-06,1.0614749044179916e-07,1.0,0.0027758338418109384,0.44721359549995804,0.0018873446437455276,6.157145070937789e-07,1.991688906074769e-09,0.0
30,0.1,2000,0.1507268756628036,10.8,0.08129606246948236,1.4681252650916577e-06,1.0033836588263511e-07,1.0,0.001999709330778831,0.44721359549995776,0.0024106802682419964,7.919029812044041e-07,5.634429417704217e-10,0.0
31,0.1,5000,0.15107297301292416,10.6,0.5215987205505371,1.8634775187820196e-06,1.0086223483085635e-07,1.0,0.001130146240374358,0.5477225575051661,0.025179641810898,1.1692879592229607e-06,1.2007931487608482e-09,0.0


==> csv/hellinger2_lowtol_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,0.00232270496489941,2.0,0.026963162422180137,1.036737310886383,0.9332006812095642,1.0,0.0017719271680657052,0.0,0.03151236929477192,0.028598950626995294,0.04791108833575052,0.0
1,1e-07,moons,0.10003632809966798,2.0,0.026465106010436966,2.9328253626823426,1.5731194525957108,1.0,0.06420286652459603,0.0,0.03138599378502391,1.0282544047834654,0.9832539216497651,0.0
2,1e-06,moons,0.05670009832829233,1929.7,25.448241472244263,1.8848394989967345,0.13804432088509197,1.0,0.0051343067659685845,1699.191358759869,36.27591831293027,0.05567618789337874,0.09130525733603154,0.0
3,1e-05,moons,0.07905539385974403,22978.8,227.15086332559585,1.3491128772497176,0.021110697509720874,1.0,0.010557975582109158,8922.537316728974,223.005157915287,0.23049389253955688,0.007595539858639923,0.0
4,0.0001,moons,0.1298309907317161,24632.7,266.408507668972,0.16349129788577552,0.002097000333014825,1.0,0.003878742324160774,3971.661658086675,322.25854349017027,0.04733658347359526,0.0005559143282993475,0.0
5,0.001,moons,0.1361162796616554,1949.1,22.554541611671446,0.0043222088599577,6.148559114080854e-05,1.0,0.00296170547798389,101.10958099221389,26.205446235591097,0.0002046385165480021,1.7966797608309206e-06,0.0
6,0.01,moons,0.13946778476238247,99.1,1.4184410929679871,0.00011307387030677499,1.1468167940620332e-06,1.0,0.002964141038497321,4.166280683876461,1.653759406219447,4.85058738497014e-06,3.495261984912868e-08,0.0
7,0.1,moons,0.15133693069219584,10.7,0.17691959142684932,1.674699888098985e-06,1.0305375326424837e-07,1.0,0.0027903255308668246,0.47016234598162754,0.20500454792250886,7.47163607454764e-07,2.9182289724349032e-09,0.0


==> csv/hellinger2_lowtol_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.00232270496489941,2.0,0.026963162422180137,1.036737310886383,0.9332006812095642,1.0,0.0017719271680657052,0.0,0.03151236929477192,0.028598950626995294,0.04791108833575052,0.0
1,1e-07,0.10003632809966798,2.0,0.026465106010436966,2.9328253626823426,1.5731194525957108,1.0,0.06420286652459603,0.0,0.03138599378502391,1.0282544047834654,0.9832539216497651,0.0
2,1e-06,0.05670009832829233,1929.7,25.448241472244263,1.8848394989967345,0.13804432088509197,1.0,0.0051343067659685845,1699.191358759869,36.27591831293027,0.05567618789337874,0.09130525733603154,0.0
3,1e-05,0.07905539385974403,22978.8,227.15086332559585,1.3491128772497176,0.021110697509720874,1.0,0.010557975582109158,8922.537316728974,223.005157915287,0.23049389253955688,0.007595539858639923,0.0
4,0.0001,0.1298309907317161,24632.7,266.408507668972,0.16349129788577552,0.002097000333014825,1.0,0.003878742324160774,3971.661658086675,322.25854349017027,0.04733658347359526,0.0005559143282993475,0.0
5,0.001,0.1361162796616554,1949.1,22.554541611671446,0.0043222088599577,6.148559114080854e-05,1.0,0.00296170547798389,101.10958099221389,26.205446235591097,0.0002046385165480021,1.7966797608309206e-06,0.0
6,0.01,0.13946778476238247,99.1,1.4184410929679871,0.00011307387030677499,1.1468167940620332e-06,1.0,0.002964141038497321,4.166280683876461,1.653759406219447,4.85058738497014e-06,3.495261984912868e-08,0.0
7,0.1,0.15133693069219584,10.7,0.17691959142684932,1.674699888098985e-06,1.0305375326424837e-07,1.0,0.0027903255308668246,0.47016234598162754,0.20500454792250886,7.47163607454764e-07,2.9182289724349032e-09,0.0


==> csv/hellinger2_lowtol_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
4,0.0001,0.129830990731716,24632.7,266.408507668972,0.163491297885776,0.002097000333015,1,0.003878742324161,3971.66165808667,322.25854349017,0.047336583473595,0.000555914328299,0
5,0.001,0.136116279661655,1949.1,22.5545416116714,0.004322208859958,6.14855911408085E-05,1,0.002961705477984,101.109580992214,26.2054462355911,0.000204638516548,1.79667976083092E-06,0
6,0.01,0.139467784762382,99.1,1.41844109296799,0.000113073870307,1.14681679406203E-06,1,0.002964141038497,4.16628068387646,1.65375940621945,4.85058738497014E-06,3.49526198491287E-08,0
7,0.1,0.151336930692196,10.7,0.176919591426849,1.67469988809899E-06,1.03053753264248E-07,1,0.002790325530867,0.470162345981628,0.205004547922509,7.47163607454764E-07,2.9182289724349E-09,0


==> csv/hellinger2_lowtol_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,0.000775321398396,2.0,0.00681591033935542,1.5029972314834594,0.0420987837016582,1.0,0.00018767660556782344,0.0,0.00012425394176771796,0.019430072935996724,0.010917216098589609,0.0
1,1e-08,1000,slopes,0.00036263106157997997,2.0,0.007006740570068321,1.5401889562606812,0.03769118189811702,1.0,4.827835824987723e-05,0.0,8.012630914979863e-05,0.004355884113403296,0.0024375470267330407,0.0
2,1e-08,2000,slopes,0.0001867207960458,2.0,0.01115183830261226,1.5686161994934082,0.02156720571219914,1.0,2.3682533602969205e-05,0.0,0.0003126197376495115,0.018476656682312763,0.003369246404978518,0.0
3,1e-08,5000,slopes,7.115005137166008e-05,2.0,0.06747016906738275,1.588045310974121,0.0163544744253158,1.0,8.652076086097437e-06,0.0,0.00014355091374399452,0.0025125022272490813,0.002849866145320867,0.0
4,1e-07,500,slopes,0.0007580962032079201,2.0,0.006650495529174761,1.5109548807144164,0.00536911478266116,1.0,0.00010419784370394874,0.0,0.00016750796302923113,0.019401369415657878,0.001449465586326348,0.0
5,1e-07,1000,slopes,0.00046355932718138,2.0,0.007196569442749,1.5312129497528075,0.0034107558894901995,1.0,4.246582267999359e-05,0.0,0.00020028271814583078,0.003101130451092224,0.0001610562254696542,0.0
6,1e-07,2000,slopes,0.0002457181049976,2.0,0.0110883235931396,1.5698902368545533,0.0035332228988408402,1.0,5.3095439446177654e-05,0.0,0.0004037905088219332,0.018668341025673652,0.0012794027974303347,0.0
7,1e-07,5000,slopes,0.00010841036855704267,2.0,0.06600828170776361,1.584839367866516,0.0017461441457271,1.0,2.033622772084203e-05,0.0,0.0007562733049195886,0.003344766057311917,0.0003591169023072908,0.0
8,1e-06,500,slopes,0.00075018485076722,2.0,0.00714058876037592,1.5106837749481201,0.00045658466406162,1.0,0.00012071581069922794,0.0,0.00013573069407071686,0.019371668797351953,0.00010612134126238252,0.0
9,1e-06,1000,slopes,0.00045101568684908,2.0,0.007628345489501881,1.5311878442764282,0.0003758853534236,1.0,4.777239281162535e-05,0.0,0.0001730603262864241,0.002941837118227625,5.9593883743806945e-05,0.0
10,1e-06,2000,slopes,0.00024882983125274003,2.0,0.01179552078247066,1.5691270351409912,0.00030500494758594,1.0,5.551479629067175e-05,0.0,7.72615997003219e-05,0.01905431291250576,8.020022861694666e-05,0.0
11,1e-06,5000,slopes,0.00010163026599910312,2.0,0.07478933334350582,1.5843248605728149,0.00019912137940986002,1.0,1.783940453159036e-05,0.0,0.0006297190613490578,0.0035794064477885704,3.708817181736186e-05,0.0
12,1e-05,500,slopes,0.00482072941958902,5705.8,20.54094214439392,0.9708012104034424,0.0006593723315745,1.0,0.0012731087902918868,2093.2335512312047,7.2352486684035,0.10843281594999037,0.00018800846550218853,0.0
13,1e-05,1000,slopes,0.00304754846729334,4289.8,16.164980030059816,1.1142849683761598,0.000541889690794,1.0,0.0008268759775539746,1817.2844301319483,6.662426334469478,0.09327794324101274,0.0001750448263245239,0.0
14,1e-05,2000,slopes,0.00174593203701072,2839.0,16.05522437095642,1.2617816925048828,0.00042866822332136004,1.0,0.00036848008199996576,687.9930958955911,3.584070700831659,0.05155695205342351,8.905236606178212e-05,0.0
15,1e-05,5000,slopes,0.0008583850692957201,2108.8,75.40638055801392,1.370291781425476,0.00035495178308334,1.0,0.00020771307852501897,538.0201669082675,18.60254898243469,0.034083131306723524,7.727537416226959e-05,0.0
16,0.0001,500,slopes,0.019810387864708862,6124.8,19.41354465484619,0.11623175740242002,0.00021014153026040002,1.0,0.0009494471838915864,449.4331985957424,1.4770091583158682,0.023838459378262237,1.0584304306717942e-05,0.0
17,0.0001,1000,slopes,0.018383840844035097,6883.2,20.99481258392334,0.14740724265575406,0.00026529640890653996,1.0,0.0006158549737635577,770.7319248610376,2.341817557936413,0.025337530925903774,1.4880298597326964e-05,0.0
18,0.0001,2000,slopes,0.017579027637839258,8110.2,35.55021457672119,0.18214387893676753,0.00033428192837158,1.0,0.0006228316944017335,476.64630492640975,2.106213229506904,0.018502096573881615,1.3052499726473528e-05,0.0
19,0.0001,5000,slopes,0.015507348068058441,9072.6,233.68712763786317,0.2667968392372131,0.00042622023611326,1.0,0.0009340819526385718,1062.1197201822401,25.384669616593882,0.04365525042231439,1.780971185414467e-05,0.0
20,0.001,500,slopes,0.02180397659540172,1289.8,4.380337333679199,0.007000619359314381,1.2083910405635834e-05,1.0,0.0007477656382128209,396.14605892271607,1.3152450101263213,0.0016645843260733543,2.049653661103244e-07,0.0
21,0.001,1000,slopes,0.021459524333476983,1378.4,4.521524858474732,0.00812920499593014,1.2718210928142071e-05,1.0,0.0003599374608610174,76.26467071980316,0.3188328405356576,0.0017109454995310645,3.410143552313065e-07,0.0
22,0.001,2000,slopes,0.02150033786892886,1554.4,7.740908145904541,0.00890860119834538,1.3699417468160392e-05,1.0,0.0009394229767504817,134.30301560277792,0.6452199772536734,0.0018926477656028284,3.612734155952872e-07,0.0
23,0.001,5000,slopes,0.02123381234705444,1713.6,50.03605456352234,0.009403161332011158,1.465142413508147e-05,1.0,0.0003319728239128612,199.99824999234366,5.745150419721903,0.0022266536157319007,2.2249913107927843e-07,0.0
24,0.01,500,slopes,0.02551678493618962,75.6,0.2992429733276367,0.00017293314449483998,2.5210902094841e-07,1.0,0.0007340538769558061,18.474306482247176,0.08755676432257643,4.021967754942636e-05,1.1163009302809931e-08,0.0
25,0.01,1000,slopes,0.02518938221037384,79.2,0.31630215644836424,0.00016325155738738,2.425862476229668e-07,1.0,0.0003423173984474675,2.387467277262666,0.032416862704121335,2.917704480790249e-05,9.828101116020997e-09,0.0
26,0.01,2000,slopes,0.02524909824132914,83.4,0.498172664642334,0.00016980479704209998,2.501765266060829e-07,1.0,0.0009248497237687702,2.880972058177588,0.017131422228842178,2.743572443948337e-05,4.251351435545203e-09,0.0
27,0.01,5000,slopes,0.02499890923500056,85.8,3.3573556900024415,0.00016770940565034002,2.1943997126072644e-07,1.0,0.00033010618215630527,3.1144823004794864,0.11792772347010008,3.3087234364191184e-05,1.87881512667191e-09,0.0
28,0.1,500,slopes,0.03979372382163996,8.4,0.0356424808502197,2.2578053176403047e-06,9.44826751947403e-08,1.0,0.0008358306623807806,0.5477225575051662,0.0023584394803455437,1.169806941353863e-06,2.872416845204516e-09,0.0
29,0.1,1000,slopes,0.03953753560781474,8.4,0.03978548049926754,2.5064917281270025e-06,9.62521880865097e-08,1.0,0.00046757783528426927,0.5477225575051662,0.0027390881789345453,1.3046854369876382e-06,9.327766310428347e-10,0.0
30,0.1,2000,slopes,0.03975952416658398,8.4,0.06272983551025386,2.9588234610855578e-06,8.936040103435518e-08,1.0,0.0010399888104801567,0.547722557505166,0.0039487052598293,1.3886586447951372e-06,1.7298549060716005e-09,0.0
31,0.1,5000,slopes,0.03949476256966588,8.8,0.435269832611084,1.8635473679751158e-06,7.784110493957996e-08,1.0,0.00032256715667883663,0.44721359549995804,0.022079643564861744,1.1914624224453333e-06,1.4191810814625729e-09,0.0


==> csv/hellinger2_lowtol_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.000775321398396,2.0,0.00681591033935542,1.5029972314834594,0.0420987837016582,1.0,0.00018767660556782344,0.0,0.00012425394176771796,0.019430072935996724,0.010917216098589609,0.0
1,1e-08,1000,0.00036263106157997997,2.0,0.007006740570068321,1.5401889562606812,0.03769118189811702,1.0,4.827835824987723e-05,0.0,8.012630914979863e-05,0.004355884113403296,0.0024375470267330407,0.0
2,1e-08,2000,0.0001867207960458,2.0,0.01115183830261226,1.5686161994934082,0.02156720571219914,1.0,2.3682533602969205e-05,0.0,0.0003126197376495115,0.018476656682312763,0.003369246404978518,0.0
3,1e-08,5000,7.115005137166008e-05,2.0,0.06747016906738275,1.588045310974121,0.0163544744253158,1.0,8.652076086097437e-06,0.0,0.00014355091374399452,0.0025125022272490813,0.002849866145320867,0.0
4,1e-07,500,0.0007580962032079201,2.0,0.006650495529174761,1.5109548807144164,0.00536911478266116,1.0,0.00010419784370394874,0.0,0.00016750796302923113,0.019401369415657878,0.001449465586326348,0.0
5,1e-07,1000,0.00046355932718138,2.0,0.007196569442749,1.5312129497528075,0.0034107558894901995,1.0,4.246582267999359e-05,0.0,0.00020028271814583078,0.003101130451092224,0.0001610562254696542,0.0
6,1e-07,2000,0.0002457181049976,2.0,0.0110883235931396,1.5698902368545533,0.0035332228988408402,1.0,5.3095439446177654e-05,0.0,0.0004037905088219332,0.018668341025673652,0.0012794027974303347,0.0
7,1e-07,5000,0.00010841036855704267,2.0,0.06600828170776361,1.584839367866516,0.0017461441457271,1.0,2.033622772084203e-05,0.0,0.0007562733049195886,0.003344766057311917,0.0003591169023072908,0.0
8,1e-06,500,0.00075018485076722,2.0,0.00714058876037592,1.5106837749481201,0.00045658466406162,1.0,0.00012071581069922794,0.0,0.00013573069407071686,0.019371668797351953,0.00010612134126238252,0.0
9,1e-06,1000,0.00045101568684908,2.0,0.007628345489501881,1.5311878442764282,0.0003758853534236,1.0,4.777239281162535e-05,0.0,0.0001730603262864241,0.002941837118227625,5.9593883743806945e-05,0.0
10,1e-06,2000,0.00024882983125274003,2.0,0.01179552078247066,1.5691270351409912,0.00030500494758594,1.0,5.551479629067175e-05,0.0,7.72615997003219e-05,0.01905431291250576,8.020022861694666e-05,0.0
11,1e-06,5000,0.00010163026599910312,2.0,0.07478933334350582,1.5843248605728149,0.00019912137940986002,1.0,1.783940453159036e-05,0.0,0.0006297190613490578,0.0035794064477885704,3.708817181736186e-05,0.0
12,1e-05,500,0.00482072941958902,5705.8,20.54094214439392,0.9708012104034424,0.0006593723315745,1.0,0.0012731087902918868,2093.2335512312047,7.2352486684035,0.10843281594999037,0.00018800846550218853,0.0
13,1e-05,1000,0.00304754846729334,4289.8,16.164980030059816,1.1142849683761598,0.000541889690794,1.0,0.0008268759775539746,1817.2844301319483,6.662426334469478,0.09327794324101274,0.0001750448263245239,0.0
14,1e-05,2000,0.00174593203701072,2839.0,16.05522437095642,1.2617816925048828,0.00042866822332136004,1.0,0.00036848008199996576,687.9930958955911,3.584070700831659,0.05155695205342351,8.905236606178212e-05,0.0
15,1e-05,5000,0.0008583850692957201,2108.8,75.40638055801392,1.370291781425476,0.00035495178308334,1.0,0.00020771307852501897,538.0201669082675,18.60254898243469,0.034083131306723524,7.727537416226959e-05,0.0
16,0.0001,500,0.019810387864708862,6124.8,19.41354465484619,0.11623175740242002,0.00021014153026040002,1.0,0.0009494471838915864,449.4331985957424,1.4770091583158682,0.023838459378262237,1.0584304306717942e-05,0.0
17,0.0001,1000,0.018383840844035097,6883.2,20.99481258392334,0.14740724265575406,0.00026529640890653996,1.0,0.0006158549737635577,770.7319248610376,2.341817557936413,0.025337530925903774,1.4880298597326964e-05,0.0
18,0.0001,2000,0.017579027637839258,8110.2,35.55021457672119,0.18214387893676753,0.00033428192837158,1.0,0.0006228316944017335,476.64630492640975,2.106213229506904,0.018502096573881615,1.3052499726473528e-05,0.0
19,0.0001,5000,0.015507348068058441,9072.6,233.68712763786317,0.2667968392372131,0.00042622023611326,1.0,0.0009340819526385718,1062.1197201822401,25.384669616593882,0.04365525042231439,1.780971185414467e-05,0.0
20,0.001,500,0.02180397659540172,1289.8,4.380337333679199,0.007000619359314381,1.2083910405635834e-05,1.0,0.0007477656382128209,396.14605892271607,1.3152450101263213,0.0016645843260733543,2.049653661103244e-07,0.0
21,0.001,1000,0.021459524333476983,1378.4,4.521524858474732,0.00812920499593014,1.2718210928142071e-05,1.0,0.0003599374608610174,76.26467071980316,0.3188328405356576,0.0017109454995310645,3.410143552313065e-07,0.0
22,0.001,2000,0.02150033786892886,1554.4,7.740908145904541,0.00890860119834538,1.3699417468160392e-05,1.0,0.0009394229767504817,134.30301560277792,0.6452199772536734,0.0018926477656028284,3.612734155952872e-07,0.0
23,0.001,5000,0.02123381234705444,1713.6,50.03605456352234,0.009403161332011158,1.465142413508147e-05,1.0,0.0003319728239128612,199.99824999234366,5.745150419721903,0.0022266536157319007,2.2249913107927843e-07,0.0
24,0.01,500,0.02551678493618962,75.6,0.2992429733276367,0.00017293314449483998,2.5210902094841e-07,1.0,0.0007340538769558061,18.474306482247176,0.08755676432257643,4.021967754942636e-05,1.1163009302809931e-08,0.0
25,0.01,1000,0.02518938221037384,79.2,0.31630215644836424,0.00016325155738738,2.425862476229668e-07,1.0,0.0003423173984474675,2.387467277262666,0.032416862704121335,2.917704480790249e-05,9.828101116020997e-09,0.0
26,0.01,2000,0.02524909824132914,83.4,0.498172664642334,0.00016980479704209998,2.501765266060829e-07,1.0,0.0009248497237687702,2.880972058177588,0.017131422228842178,2.743572443948337e-05,4.251351435545203e-09,0.0
27,0.01,5000,0.02499890923500056,85.8,3.3573556900024415,0.00016770940565034002,2.1943997126072644e-07,1.0,0.00033010618215630527,3.1144823004794864,0.11792772347010008,3.3087234364191184e-05,1.87881512667191e-09,0.0
28,0.1,500,0.03979372382163996,8.4,0.0356424808502197,2.2578053176403047e-06,9.44826751947403e-08,1.0,0.0008358306623807806,0.5477225575051662,0.0023584394803455437,1.169806941353863e-06,2.872416845204516e-09,0.0
29,0.1,1000,0.03953753560781474,8.4,0.03978548049926754,2.5064917281270025e-06,9.62521880865097e-08,1.0,0.00046757783528426927,0.5477225575051662,0.0027390881789345453,1.3046854369876382e-06,9.327766310428347e-10,0.0
30,0.1,2000,0.03975952416658398,8.4,0.06272983551025386,2.9588234610855578e-06,8.936040103435518e-08,1.0,0.0010399888104801567,0.547722557505166,0.0039487052598293,1.3886586447951372e-06,1.7298549060716005e-09,0.0
31,0.1,5000,0.03949476256966588,8.8,0.435269832611084,1.8635473679751158e-06,7.784110493957996e-08,1.0,0.00032256715667883663,0.44721359549995804,0.022079643564861744,1.1914624224453333e-06,1.4191810814625729e-09,0.0


==> csv/hellinger2_lowtol_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,0.00034895582684836004,2.0,0.023111164569854688,1.5499619245529175,0.02942791143432254,1.0,0.00028838118502518055,0.0,0.026336620019349593,0.03514960647925269,0.012324758281379904,0.0
1,1e-07,slopes,0.00039394600098598565,2.0,0.022735917568206747,1.5492243587970733,0.003514809429179825,1.0,0.0002583694168592269,0.0,0.025695681700022257,0.032771340354946984,0.0015970344452065188,0.0
2,1e-06,slopes,0.0003879151587170358,2.0,0.025338447093963566,1.5488308787345886,0.000334149086120255,1.0,0.0002578904759808605,0.0,0.02935253715041407,0.03263059132471212,0.00011910949464186944,0.0
3,1e-05,slopes,0.0026181487482972,3735.85,32.04188177585602,1.1792899131774903,0.0004962205071933001,1.0,0.001692089774898328,1946.4376982472097,27.553346833543483,0.1704501570113312,0.00017557132374270676,0.0
4,0.0001,slopes,0.017820151103660413,7547.7,77.41142486333847,0.17814492955803868,0.000308985025912945,1.0,0.0017561104950920975,1340.5593137508727,93.53613297753834,0.0637013918652857,8.385382514736866e-05,0.0
5,0.001,slopes,0.021499412786215498,1484.05,16.669706225395203,0.008360396721400265,1.328824073425494e-05,1.0,0.0006303797059537187,272.97820907826866,19.998994735464645,0.0019655555104765967,1.035341484451971e-06,0.0
6,0.01,slopes,0.02523854365572329,81.0,1.117768371105194,0.000168424726143665,2.4107794160954654e-07,1.0,0.0006142256210748446,9.640921554553412,1.3308402665551227,3.0360244770253935e-05,1.5123981783961654e-08,0.0
7,0.1,slopes,0.03964638654142614,8.5,0.14335690736770626,2.3966669687069954e-06,8.94840923137963e-08,1.0,0.0006789390583265391,0.512989176042577,0.17355133701528974,1.2318649523170804e-06,7.568446699887056e-09,0.0


==> csv/hellinger2_lowtol_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.00034895582684836004,2.0,0.023111164569854688,1.5499619245529175,0.02942791143432254,1.0,0.00028838118502518055,0.0,0.026336620019349593,0.03514960647925269,0.012324758281379904,0.0
1,1e-07,0.00039394600098598565,2.0,0.022735917568206747,1.5492243587970733,0.003514809429179825,1.0,0.0002583694168592269,0.0,0.025695681700022257,0.032771340354946984,0.0015970344452065188,0.0
2,1e-06,0.0003879151587170358,2.0,0.025338447093963566,1.5488308787345886,0.000334149086120255,1.0,0.0002578904759808605,0.0,0.02935253715041407,0.03263059132471212,0.00011910949464186944,0.0
3,1e-05,0.0026181487482972,3735.85,32.04188177585602,1.1792899131774903,0.0004962205071933001,1.0,0.001692089774898328,1946.4376982472097,27.553346833543483,0.1704501570113312,0.00017557132374270676,0.0
4,0.0001,0.017820151103660413,7547.7,77.41142486333847,0.17814492955803868,0.000308985025912945,1.0,0.0017561104950920975,1340.5593137508727,93.53613297753834,0.0637013918652857,8.385382514736866e-05,0.0
5,0.001,0.021499412786215498,1484.05,16.669706225395203,0.008360396721400265,1.328824073425494e-05,1.0,0.0006303797059537187,272.97820907826866,19.998994735464645,0.0019655555104765967,1.035341484451971e-06,0.0
6,0.01,0.02523854365572329,81.0,1.117768371105194,0.000168424726143665,2.4107794160954654e-07,1.0,0.0006142256210748446,9.640921554553412,1.3308402665551227,3.0360244770253935e-05,1.5123981783961654e-08,0.0
7,0.1,0.03964638654142614,8.5,0.14335690736770626,2.3966669687069954e-06,8.94840923137963e-08,1.0,0.0006789390583265391,0.512989176042577,0.17355133701528974,1.2318649523170804e-06,7.568446699887056e-09,0.0


==> csv/hellinger2_lowtol_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
4,0.0001,0.017820151103661,7547.7,77.4114248633385,0.178144929558039,0.000308985025913,1,0.001756110495092,1340.55931375087,93.5361329775384,0.063701391865286,8.38538251473687E-05,0
5,0.001,0.021499412786216,1484.05,16.6697062253952,0.0083603967214,1.32882407342549E-05,1,0.000630379705954,272.978209078269,19.9989947354646,0.001965555510477,1.03534148445197E-06,0
6,0.01,0.025238543655723,81,1.11776837110519,0.000168424726144,2.41077941609547E-07,1,0.000614225621075,9.64092155455341,1.33084026655512,3.03602447702539E-05,1.51239817839617E-08,0
7,0.1,0.039646386541426,8.5,0.143356907367706,2.396666968707E-06,8.94840923137963E-08,1,0.000678939058327,0.512989176042577,0.17355133701529,1.23186495231708E-06,7.56844669988706E-09,0


==> csv/jeffreys.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15889793634414673,5,0.013090372085571289,1.0081566870212555e-07,1.0011717677116394e-07,1.0
0.1,500,moons,1,0.15499337017536163,5,0.010909795761108398,9.96515154838562e-08,1.0640360414981842e-07,1.0
0.1,500,moons,2,0.1647464632987976,5,0.010885953903198242,9.941868484020233e-08,1.0663643479347229e-07,1.0
0.1,500,moons,3,0.16035443544387817,5,0.010909795761108398,9.941868484020233e-08,1.0710209608078003e-07,1.0
0.1,500,moons,4,0.15543773770332336,5,0.010913848876953125,9.778887033462524e-08,1.0617077350616455e-07,1.0
0.1,500,densities,0,0.15052303671836853,4,0.008362054824829102,9.383074939250946e-08,1.0035000741481781e-07,1.0
0.1,500,densities,1,0.15513795614242554,4,0.008329153060913086,9.685754776000977e-08,9.895302355289459e-08,1.0
0.1,500,densities,2,0.1563597321510315,4,0.00838017463684082,1.026783138513565e-07,1.0570511221885681e-07,1.0
0.1,500,densities,3,0.1593192219734192,4,0.008297204971313477,9.243376553058624e-08,1.0151416063308716e-07,1.0
0.1,500,densities,4,0.15260982513427734,4,0.00833272933959961,1.0244548320770264e-07,1.0477378964424133e-07,1.0
0.1,500,slopes,0,0.04625114053487778,4,0.008331298828125,1.334119588136673e-07,1.0337680578231812e-07,1.0
0.1,500,slopes,1,0.04539943486452103,4,0.008159637451171875,1.096632331609726e-07,1.050066202878952e-07,1.0
0.1,500,slopes,2,0.0454988032579422,4,0.008192777633666992,1.264270395040512e-07,1.0454095900058746e-07,1.0
0.1,500,slopes,3,0.04587285965681076,4,0.008177518844604492,1.0593794286251068e-07,1.0570511221885681e-07,1.0
0.1,500,slopes,4,0.04805558919906616,4,0.008190155029296875,1.19674950838089e-07,1.050066202878952e-07,1.0
0.1,500,crescents,0,0.058298416435718536,4,0.00818777084350586,1.0943040251731873e-07,1.096632331609726e-07,1.0
0.1,500,crescents,1,0.057163432240486145,4,0.008202314376831055,1.0710209608078003e-07,1.050066202878952e-07,1.0
0.1,500,crescents,2,0.058955080807209015,4,0.008178234100341797,1.026783138513565e-07,1.0454095900058746e-07,1.0
0.1,500,crescents,3,0.05689973384141922,4,0.008177518844604492,1.0477378964424133e-07,1.0407529771327972e-07,1.0
0.1,500,crescents,4,0.05799667164683342,4,0.008161067962646484,1.0244548320770264e-07,1.0547228157520294e-07,1.0
0.1,1000,moons,0,0.16086706519126892,5,0.013002157211303711,1.0058283805847168e-07,1.0151416063308716e-07,1.0
0.1,1000,moons,1,0.15688300132751465,5,0.012294530868530273,1.0128132998943329e-07,1.0046642273664474e-07,1.0
0.1,1000,moons,2,0.15502656996250153,5,0.012369871139526367,1.023290678858757e-07,1.0360963642597198e-07,1.0
0.1,1000,moons,3,0.1556539088487625,5,0.012308120727539062,9.96515154838562e-08,1.0454095900058746e-07,1.0
0.1,1000,moons,4,0.15427863597869873,5,0.012410640716552734,1.0617077350616455e-07,1.0535586625337601e-07,1.0
0.1,1000,densities,0,0.15215550363063812,4,0.009457588195800781,9.96515154838562e-08,1.0279472917318344e-07,1.0
0.1,1000,densities,1,0.15278562903404236,4,0.009428977966308594,1.023290678858757e-07,1.0209623724222183e-07,1.0
0.1,1000,densities,2,0.15573638677597046,4,0.009444236755371094,1.0128132998943329e-07,1.023290678858757e-07,1.0
0.1,1000,densities,3,0.1577998846769333,4,0.009477376937866211,1.0046642273664474e-07,1.0326039046049118e-07,1.0
0.1,1000,densities,4,0.1548999845981598,4,0.009470224380493164,9.953510016202927e-08,1.0326039046049118e-07,1.0
0.1,1000,slopes,0,0.046427495777606964,4,0.009246349334716797,1.1874362826347351e-07,1.0442454367876053e-07,1.0
0.1,1000,slopes,1,0.04606720060110092,4,0.009241580963134766,1.1373776942491531e-07,1.0174699127674103e-07,1.0
0.1,1000,slopes,2,0.04671139270067215,4,0.009243249893188477,1.0803341865539551e-07,1.0675285011529922e-07,1.0
0.1,1000,slopes,3,0.045910194516181946,4,0.009253978729248047,1.1851079761981964e-07,1.0069925338029861e-07,1.0
0.1,1000,slopes,4,0.04497735947370529,4,0.009248495101928711,1.1606607586145401e-07,1.0314397513866425e-07,1.0
0.1,1000,crescents,0,0.05806810408830643,4,0.009260416030883789,1.0035000741481781e-07,1.0617077350616455e-07,1.0
0.1,1000,crescents,1,0.05707400292158127,4,0.009267091751098633,1.0139774531126022e-07,1.0349322110414505e-07,1.0
0.1,1000,crescents,2,0.05813293904066086,4,0.012987136840820312,9.96515154838562e-08,1.0791700333356857e-07,1.0
0.1,1000,crescents,3,0.056882940232753754,4,0.00925898551940918,1.0302755981683731e-07,1.0745134204626083e-07,1.0
0.1,1000,crescents,4,0.0559682622551918,4,0.009238481521606445,1.0151416063308716e-07,1.0209623724222183e-07,1.0
0.1,2000,moons,0,0.15589730441570282,5,0.029396533966064453,1.0029179975390434e-07,9.790528565645218e-08,1.0
0.1,2000,moons,1,0.15743137896060944,5,0.028060436248779297,9.877840057015419e-08,9.825453162193298e-08,1.0
0.1,2000,moons,2,0.15956807136535645,5,0.027913808822631836,9.906943887472153e-08,9.988434612751007e-08,1.0
0.1,2000,moons,3,0.15487238764762878,5,0.02809429168701172,9.976793080568314e-08,9.889481589198112e-08,1.0
0.1,2000,moons,4,0.15546703338623047,5,0.027960538864135742,9.540235623717308e-08,9.604264050722122e-08,1.0
0.1,2000,densities,0,0.15460513532161713,4,0.019850969314575195,9.778887033462524e-08,9.796349331736565e-08,1.0
0.1,2000,densities,1,0.15267246961593628,4,0.019398927688598633,1.0122312232851982e-07,9.825453162193298e-08,1.0
0.1,2000,densities,2,0.1559799313545227,4,0.019446372985839844,1.018051989376545e-07,9.877840057015419e-08,1.0
0.1,2000,densities,3,0.15417325496673584,4,0.019420385360717773,9.743962436914444e-08,1.0029179975390434e-07,1.0
0.1,2000,densities,4,0.15530404448509216,4,0.019428730010986328,9.819632396101952e-08,9.9127646535635e-08,1.0
0.1,2000,slopes,0,0.04750792682170868,4,0.019382476806640625,1.1600786820054054e-07,1.0052463039755821e-07,1.0
0.1,2000,slopes,1,0.04781348258256912,4,0.0193941593170166,1.3085082173347473e-07,1.0081566870212555e-07,1.0
0.1,2000,slopes,2,0.04570899158716202,4,0.01928853988647461,1.1833617463707924e-07,9.941868484020233e-08,1.0
0.1,2000,slopes,3,0.04580138996243477,4,0.019140005111694336,1.1496013030409813e-07,1.0174699127674103e-07,1.0
0.1,2000,slopes,4,0.04508019983768463,4,0.02218008041381836,1.1618249118328094e-07,1.0069925338029861e-07,1.0
0.1,2000,crescents,0,0.05809890851378441,4,0.018914222717285156,1.0360963642597198e-07,1.019798219203949e-07,1.0
0.1,2000,crescents,1,0.057478729635477066,4,0.0189361572265625,1.0308576747775078e-07,9.854556992650032e-08,1.0
0.1,2000,crescents,2,0.05709734559059143,4,0.018887042999267578,1.0192161425948143e-07,1.0326039046049118e-07,1.0
0.1,2000,crescents,3,0.057212553918361664,4,0.018946409225463867,1.0163057595491409e-07,1.0331859812140465e-07,1.0
0.1,2000,crescents,4,0.057429198175668716,4,0.018961429595947266,1.0139774531126022e-07,1.0227086022496223e-07,1.0
0.1,5000,moons,0,0.15752828121185303,5,0.15839028358459473,7.946800906211138e-08,8.271308615803719e-08,1.0
0.1,5000,moons,1,0.15558168292045593,5,0.15639066696166992,7.834751158952713e-08,8.348433766514063e-08,1.0
0.1,5000,moons,2,0.15729963779449463,5,0.15769386291503906,7.949711289256811e-08,8.11705831438303e-08,1.0
0.1,5000,moons,3,0.15810859203338623,5,0.15735745429992676,7.87986209616065e-08,8.061761036515236e-08,1.0
0.1,5000,moons,4,0.15595540404319763,5,0.15735077857971191,7.842027116566896e-08,8.064671419560909e-08,1.0
0.1,5000,densities,0,0.1547495275735855,4,0.1195821762084961,7.804192136973143e-08,7.859489414840937e-08,1.0
0.1,5000,densities,1,0.15441417694091797,4,0.11935043334960938,7.807102520018816e-08,7.869675755500793e-08,1.0
0.1,5000,densities,2,0.15412181615829468,4,0.12113690376281738,8.037022780627012e-08,7.772177923470736e-08,1.0
0.1,5000,densities,3,0.15448498725891113,4,0.11943578720092773,8.034112397581339e-08,7.911876309663057e-08,1.0
0.1,5000,densities,4,0.15395750105381012,4,0.11977887153625488,7.913331501185894e-08,8.007918950170279e-08,1.0
0.1,5000,slopes,0,0.046414829790592194,4,0.11628603935241699,1.0221265256404877e-07,7.860944606363773e-08,1.0
0.1,5000,slopes,1,0.04611358046531677,4,0.11624789237976074,9.448558557778597e-08,8.012284524738789e-08,1.0
0.1,5000,slopes,2,0.04553926736116409,4,0.11877250671386719,9.826908353716135e-08,7.997732609510422e-08,1.0
0.1,5000,slopes,3,0.04592867195606232,4,0.11594486236572266,9.975337889045477e-08,7.999187801033258e-08,1.0
0.1,5000,slopes,4,0.046420127153396606,4,0.1168670654296875,1.0043731890618801e-07,7.8580342233181e-08,1.0
0.1,5000,crescents,0,0.05732251703739166,4,0.11626219749450684,7.660128176212311e-08,7.922062650322914e-08,1.0
0.1,5000,crescents,1,0.057156819850206375,4,0.1160736083984375,7.687776815146208e-08,7.88859324529767e-08,1.0
0.1,5000,crescents,2,0.05771180987358093,4,0.11805224418640137,7.708149496465921e-08,7.997732609510422e-08,1.0
0.1,5000,crescents,3,0.05796395242214203,4,0.11603260040283203,7.789640221744776e-08,8.066126611083746e-08,1.0
0.1,5000,crescents,4,0.057431578636169434,4,0.11633753776550293,7.55971996113658e-08,8.010829333215952e-08,1.0
0.01,500,moons,0,0.1472463458776474,23,0.17929983139038086,1.0011019185185432e-05,2.1024607121944427e-07,1.0
0.01,500,moons,1,0.1435583084821701,22,0.12528657913208008,1.2821052223443985e-05,2.0070001482963562e-07,1.0
0.01,500,moons,2,0.15437208116054535,21,0.1185905933380127,8.381437510251999e-06,2.2142194211483002e-07,1.0
0.01,500,moons,3,0.15024656057357788,20,0.11040711402893066,9.922776371240616e-06,2.1629966795444489e-07,1.0
0.01,500,moons,4,0.14338789880275726,23,0.12532830238342285,1.5577534213662148e-05,2.384185791015625e-07,1.0
0.01,500,densities,0,0.14348427951335907,14,0.05377197265625,8.576549589633942e-06,1.671724021434784e-07,1.0
0.01,500,densities,1,0.14812588691711426,14,0.05429577827453613,7.844530045986176e-06,1.8184073269367218e-07,1.0
0.01,500,densities,2,0.1495426744222641,14,0.05396080017089844,6.234971806406975e-06,1.6926787793636322e-07,1.0
0.01,500,densities,3,0.15247951447963715,13,0.05072784423828125,1.4988705515861511e-05,1.7345882952213287e-07,1.0
0.01,500,densities,4,0.14519374072551727,14,0.07903218269348145,1.2931181117892265e-05,1.7439015209674835e-07,1.0
0.01,500,slopes,0,0.03388194367289543,18,0.14711236953735352,1.0777497664093971e-05,1.0314397513866425e-07,1.0
0.01,500,slopes,1,0.0335499569773674,16,0.08952093124389648,1.569930464029312e-05,1.0384246706962585e-07,1.0
0.01,500,slopes,2,0.0340171679854393,17,0.09593582153320312,1.3064825907349586e-05,1.0104849934577942e-07,1.0
0.01,500,slopes,3,0.03293127194046974,15,0.08291506767272949,1.1930009350180626e-05,9.848736226558685e-08,1.0
0.01,500,slopes,4,0.034981533885002136,17,0.09249734878540039,1.516728661954403e-05,1.0780058801174164e-07,1.0
0.01,500,crescents,0,0.04627058282494545,15,0.08132624626159668,9.48621891438961e-06,1.0780058801174164e-07,1.0
0.01,500,crescents,1,0.045497722923755646,15,0.08156776428222656,8.293194696307182e-06,1.026783138513565e-07,1.0
0.01,500,crescents,2,0.04705898463726044,15,0.1172492504119873,7.509952411055565e-06,2.3026950657367706e-07,1.0
0.01,500,crescents,3,0.04437931627035141,15,0.09984207153320312,8.377013728022575e-06,9.988434612751007e-08,1.0
0.01,500,crescents,4,0.04571220278739929,14,0.07934451103210449,1.288997009396553e-05,2.7241185307502747e-07,1.0
0.01,1000,moons,0,0.15004484355449677,21,0.13066673278808594,1.1683558113873005e-05,2.280576154589653e-07,1.0
0.01,1000,moons,1,0.14538434147834778,22,0.1376786231994629,1.4669960364699364e-05,2.1921005100011826e-07,1.0
0.01,1000,moons,2,0.1438196301460266,22,0.13818001747131348,1.1328374966979027e-05,2.146698534488678e-07,1.0
0.01,1000,moons,3,0.14468245208263397,22,0.17694735527038574,1.0007410310208797e-05,2.2083986550569534e-07,1.0
0.01,1000,moons,4,0.14263489842414856,23,0.13151073455810547,1.055537723004818e-05,2.176966518163681e-07,1.0
0.01,1000,densities,0,0.14488661289215088,15,0.06139826774597168,4.439149051904678e-06,1.7182901501655579e-07,1.0
0.01,1000,densities,1,0.14536920189857483,15,0.06094050407409668,5.688285455107689e-06,1.7543788999319077e-07,1.0
0.01,1000,densities,2,0.14843511581420898,15,0.06076502799987793,5.719601176679134e-06,1.7636921256780624e-07,1.0
0.01,1000,densities,3,0.15083928406238556,14,0.05678081512451172,7.212627679109573e-06,1.735752448439598e-07,1.0
0.01,1000,densities,4,0.14802321791648865,13,0.05398893356323242,1.5771016478538513e-05,1.752050593495369e-07,1.0
0.01,1000,slopes,0,0.033804260194301605,17,0.09646272659301758,1.057889312505722e-05,1.0384246706962585e-07,1.0
0.01,1000,slopes,1,0.03383736312389374,16,0.0913999080657959,1.574878115206957e-05,1.0244548320770264e-07,1.0
0.01,1000,slopes,2,0.0338747501373291,17,0.0962076187133789,1.3631070032715797e-05,1.0407529771327972e-07,1.0
0.01,1000,slopes,3,0.03341969475150108,17,0.0971834659576416,1.4016753993928432e-05,1.0104849934577942e-07,1.0
0.01,1000,slopes,4,0.032994262874126434,16,0.0905146598815918,1.9183848053216934e-05,1.0419171303510666e-07,1.0
0.01,1000,crescents,0,0.04562317579984665,16,0.09142637252807617,5.789799615740776e-06,1.0419171303510666e-07,1.0
0.01,1000,crescents,1,0.0449698269367218,15,0.085845947265625,1.1275173164904118e-05,1.0384246706962585e-07,1.0
0.01,1000,crescents,2,0.046106353402137756,16,0.08178305625915527,5.503534339368343e-06,2.4866312742233276e-07,1.0
0.01,1000,crescents,3,0.044766865670681,14,0.08170342445373535,1.5630153939127922e-05,1.0582152754068375e-07,1.0
0.01,1000,crescents,4,0.04432809352874756,14,0.07512545585632324,1.7368467524647713e-05,3.3294782042503357e-07,1.0
0.01,2000,moons,0,0.1445123702287674,22,0.3303108215332031,1.1829950381070375e-05,2.1379673853516579e-07,1.0
0.01,2000,moons,1,0.14623460173606873,22,0.32938241958618164,1.028092810884118e-05,2.2258609533309937e-07,1.0
0.01,2000,moons,2,0.1487506926059723,21,0.3277249336242676,1.28219835460186e-05,2.1513551473617554e-07,1.0
0.01,2000,moons,3,0.1437046080827713,22,0.3303201198577881,1.003296347334981e-05,2.141459845006466e-07,1.0
0.01,2000,moons,4,0.1442895531654358,22,0.33127832412719727,1.1103693395853043e-05,2.182205207645893e-07,1.0
0.01,2000,densities,0,0.14748328924179077,14,0.14813017845153809,9.193201549351215e-06,1.6647391021251678e-07,1.0
0.01,2000,densities,1,0.14521309733390808,15,0.15987634658813477,6.4782798290252686e-06,1.6990816220641136e-07,1.0
0.01,2000,densities,2,0.14885613322257996,14,0.15323281288146973,1.0359508451074362e-05,1.7578713595867157e-07,1.0
0.01,2000,densities,3,0.14703264832496643,14,0.14878082275390625,9.726150892674923e-06,1.7276033759117126e-07,1.0
0.01,2000,densities,4,0.14830271899700165,14,0.14796733856201172,8.418690413236618e-06,1.703738234937191e-07,1.0
0.01,2000,slopes,0,0.03447665646672249,18,0.27716732025146484,9.716895874589682e-06,1.0046642273664474e-07,1.0
0.01,2000,slopes,1,0.03499044477939606,17,0.26961851119995117,1.805281499400735e-05,9.848736226558685e-08,1.0
0.01,2000,slopes,2,0.03328169882297516,17,0.26054835319519043,1.5617406461387873e-05,9.970972314476967e-08,1.0
0.01,2000,slopes,3,0.03314689174294472,17,0.25803160667419434,1.3635726645588875e-05,1.0040821507573128e-07,1.0
0.01,2000,slopes,4,0.03270399570465088,17,0.2650918960571289,1.2811447959393263e-05,9.889481589198112e-08,1.0
0.01,2000,crescents,0,0.04587923362851143,16,0.24605083465576172,5.599635187536478e-06,1.00000761449337e-07,1.0
0.01,2000,crescents,1,0.0451459102332592,15,0.22952961921691895,9.903975296765566e-06,9.761424735188484e-08,1.0
0.01,2000,crescents,2,0.045576125383377075,15,0.20487236976623535,6.942718755453825e-06,2.4400651454925537e-07,1.0
0.01,2000,crescents,3,0.04515286535024643,15,0.21506857872009277,9.043666068464518e-06,3.1013041734695435e-07,1.0
0.01,2000,crescents,4,0.045124709606170654,15,0.2327263355255127,1.302693272009492e-05,9.959330782294273e-08,1.0
0.01,5000,moons,0,0.14639857411384583,22,2.037639856338501,1.0366624337621033e-05,1.8571154214441776e-07,1.0
0.01,5000,moons,1,0.14436155557632446,22,2.0469794273376465,1.1346273822709918e-05,1.8514401745051146e-07,1.0
0.01,5000,moons,2,0.14638498425483704,22,2.0368289947509766,8.611663361079991e-06,1.8478021956980228e-07,1.0
0.01,5000,moons,3,0.1472606658935547,21,1.9426536560058594,1.2781674740836024e-05,1.8242280930280685e-07,1.0
0.01,5000,moons,4,0.14509493112564087,21,1.9525318145751953,1.4357021427713335e-05,1.867447281256318e-07,1.0
0.01,5000,densities,0,0.1476646065711975,14,0.9097108840942383,9.40050813369453e-06,1.4500983525067568e-07,1.0
0.01,5000,densities,1,0.1471676081418991,14,0.9085700511932373,1.1025767889805138e-05,1.4777469914406538e-07,1.0
0.01,5000,densities,2,0.14691340923309326,14,0.9151363372802734,1.0289077181369066e-05,1.4484976418316364e-07,1.0
0.01,5000,densities,3,0.14732474088668823,14,0.908815860748291,9.05960041563958e-06,1.431617420166731e-07,1.0
0.01,5000,densities,4,0.14687979221343994,14,0.9091837406158447,8.61675653140992e-06,1.4367105904966593e-07,1.0
0.01,5000,slopes,0,0.033883608877658844,18,1.6983904838562012,9.999566827900708e-06,7.609196472913027e-08,1.0
0.01,5000,slopes,1,0.03340229392051697,17,1.6060559749603271,1.4049248420633376e-05,7.64703145250678e-08,1.0
0.01,5000,slopes,2,0.03317002207040787,17,1.6045475006103516,1.6942984075285494e-05,7.583003025501966e-08,1.0
0.01,5000,slopes,3,0.0331820547580719,18,1.6962988376617432,1.0393268894404173e-05,7.623748388141394e-08,1.0
0.01,5000,slopes,4,0.03370603173971176,17,1.6048693656921387,1.7938073142431676e-05,7.597554940730333e-08,1.0
0.01,5000,crescents,0,0.04527949169278145,16,1.391937255859375,5.165333277545869e-06,3.417953848838806e-07,1.0
0.01,5000,crescents,1,0.04486151412129402,15,1.4137330055236816,1.0813455446623266e-05,7.87113094702363e-08,1.0
0.01,5000,crescents,2,0.0456102192401886,15,1.2771542072296143,9.054972906596959e-06,3.0864612199366093e-07,1.0
0.01,5000,crescents,3,0.04562703147530556,15,1.4186184406280518,1.1041003745049238e-05,7.788185030221939e-08,1.0
0.01,5000,crescents,4,0.04530300945043564,15,1.3100934028625488,9.516952559351921e-06,3.393361112102866e-07,1.0
0.001,500,moons,0,0.13897310197353363,195,1.4294755458831787,0.0002622460015118122,3.846362233161926e-06,1.0
0.001,500,moons,1,0.13534198701381683,193,1.4889421463012695,0.0002640038728713989,3.5606790333986282e-06,1.0
0.001,500,moons,2,0.1463576853275299,172,1.3555281162261963,0.0002424977719783783,3.989087417721748e-06,1.0
0.001,500,moons,3,0.14221976697444916,162,1.3389222621917725,0.0002418188378214836,3.834487870335579e-06,1.0
0.001,500,moons,4,0.13505731523036957,207,1.584641933441162,0.00027411687187850475,3.743218258023262e-06,1.0
0.001,500,densities,0,0.1352020502090454,118,1.0386078357696533,0.00021854997612535954,2.7427449822425842e-06,1.0
0.001,500,densities,1,0.1397148072719574,115,1.019561767578125,0.00026892172172665596,2.7033966034650803e-06,1.0
0.001,500,densities,2,0.1411733329296112,119,1.0745735168457031,0.0002244650386273861,2.813059836626053e-06,1.0
0.001,500,densities,3,0.14418208599090576,109,0.7768087387084961,0.00034886784851551056,2.9494985938072205e-06,1.0
0.001,500,densities,4,0.1366969347000122,116,0.896317720413208,0.00042028632014989853,2.619577571749687e-06,1.0
0.001,500,slopes,0,0.023730680346488953,152,1.450286865234375,0.00024735648185014725,5.238689482212067e-07,1.0
0.001,500,slopes,1,0.0234320480376482,136,1.2618935108184814,0.00030341092497110367,4.4563785195350647e-07,1.0
0.001,500,slopes,2,0.02416330575942993,140,1.2557775974273682,0.00030524982139468193,5.078036338090897e-07,1.0
0.001,500,slopes,3,0.022675374522805214,88,0.8226606845855713,0.00038688722997903824,4.2514875531196594e-07,1.0
0.001,500,slopes,4,0.024589903652668,127,1.2519645690917969,0.0004464988596737385,4.810281097888947e-07,1.0
0.001,500,crescents,0,0.035592220723629,134,1.2513761520385742,0.00021635740995407104,6.700865924358368e-07,1.0
0.001,500,crescents,1,0.03494369238615036,130,1.0931150913238525,0.0002748696133494377,6.086193025112152e-07,1.0
0.001,500,crescents,2,0.036372870206832886,129,1.1679909229278564,0.00021347100846469402,7.026828825473785e-07,1.0
0.001,500,crescents,3,0.03350794315338135,116,1.0833265781402588,0.00038934615440666676,5.529727786779404e-07,1.0
0.001,500,crescents,4,0.034861259162425995,109,1.0702543258666992,0.0003682642709463835,6.349291652441025e-07,1.0
0.001,1000,moons,0,0.14191843569278717,180,1.5472493171691895,0.00025791104417294264,3.826804459095001e-06,1.0
0.001,1000,moons,1,0.13711631298065186,194,1.7134873867034912,0.0002597891725599766,3.6302953958511353e-06,1.0
0.001,1000,moons,2,0.13562655448913574,188,1.5209836959838867,0.0002467450685799122,3.55718657374382e-06,1.0
0.001,1000,moons,3,0.13656072318553925,187,1.4003405570983887,0.00025215442292392254,3.7142308428883553e-06,1.0
0.001,1000,moons,4,0.13445088267326355,193,1.5383567810058594,0.0002652044640854001,3.76987736672163e-06,1.0
0.001,1000,densities,0,0.1363338828086853,121,1.133094072341919,0.00021775229834020138,2.718414179980755e-06,1.0
0.001,1000,densities,1,0.13686209917068481,121,1.0877468585968018,0.00026029732543975115,2.6240013539791107e-06,1.0
0.001,1000,densities,2,0.139959454536438,127,1.1087491512298584,0.00023214926477521658,2.726796083152294e-06,1.0
0.001,1000,densities,3,0.14246676862239838,111,1.023871898651123,0.00034206872805953026,2.9010698199272156e-06,1.0
0.001,1000,densities,4,0.13969074189662933,111,1.0395991802215576,0.0003943659830838442,2.664630301296711e-06,1.0
0.001,1000,slopes,0,0.02351897954940796,131,1.2361273765563965,0.0002535558305680752,4.6659260988235474e-07,1.0
0.001,1000,slopes,1,0.023679811507463455,129,1.1345531940460205,0.000292958109639585,4.5460183173418045e-07,1.0
0.001,1000,slopes,2,0.023641083389520645,138,1.283449411392212,0.00035070988815277815,4.4750049710273743e-07,1.0
0.001,1000,slopes,3,0.02324187010526657,135,1.3221282958984375,0.0003054272383451462,4.3748877942562103e-07,1.0
0.001,1000,slopes,4,0.022845590487122536,126,1.2784197330474854,0.00042253744322806597,4.837056621909142e-07,1.0
0.001,1000,crescents,0,0.03482083976268768,133,1.2432711124420166,0.00021014106459915638,6.133923307061195e-07,1.0
0.001,1000,crescents,1,0.034289464354515076,125,1.2414708137512207,0.0002745643723756075,5.738111212849617e-07,1.0
0.001,1000,crescents,2,0.03539661690592766,133,1.261465311050415,0.0002235911088064313,6.746267899870872e-07,1.0
0.001,1000,crescents,3,0.03400430828332901,119,1.083613395690918,0.00038073433097451925,6.031477823853493e-07,1.0
0.001,1000,crescents,4,0.03382544592022896,123,1.1406891345977783,0.00037446420174092054,6.014015525579453e-07,1.0
0.001,2000,moons,0,0.1362529695034027,188,3.933415651321411,0.0002652732073329389,3.5644625313580036e-06,1.0
0.001,2000,moons,1,0.1379680037498474,189,3.94391131401062,0.0002620518207550049,3.6033452488482e-06,1.0
0.001,2000,moons,2,0.14063122868537903,182,3.8082122802734375,0.00024351378669962287,3.550434485077858e-06,1.0
0.001,2000,moons,3,0.13554435968399048,183,3.8364763259887695,0.0002543037408031523,3.536231815814972e-06,1.0
0.001,2000,moons,4,0.13610583543777466,186,3.8801724910736084,0.0002538507105782628,3.7051504477858543e-06,1.0
0.001,2000,densities,0,0.13902246952056885,121,2.743591785430908,0.0002150804502889514,2.735236193984747e-06,1.0
0.001,2000,densities,1,0.13667508959770203,124,2.7998406887054443,0.00027320266235619783,2.650311216711998e-06,1.0
0.001,2000,densities,2,0.14046040177345276,123,2.7669312953948975,0.000237686384934932,2.7884962037205696e-06,1.0
0.001,2000,densities,3,0.13862934708595276,115,2.425405502319336,0.00034525757655501366,2.666376531124115e-06,1.0
0.001,2000,densities,4,0.1399410218000412,113,2.3833906650543213,0.00037367979530245066,2.6628258638083935e-06,1.0
0.001,2000,slopes,0,0.024126891046762466,143,3.484795570373535,0.00025690480833873153,4.6385684981942177e-07,1.0
0.001,2000,slopes,1,0.024700529873371124,144,3.5087497234344482,0.00031861820025369525,4.672328941524029e-07,1.0
0.001,2000,slopes,2,0.02306240238249302,143,3.4888927936553955,0.0003538012970238924,4.534376785159111e-07,1.0
0.001,2000,slopes,3,0.022877363488078117,137,3.32991361618042,0.00031316146487370133,4.4301850721240044e-07,1.0
0.001,2000,slopes,4,0.02246161922812462,128,3.1212761402130127,0.00045236205914989114,4.362664185464382e-07,1.0
0.001,2000,crescents,0,0.035149432718753815,132,3.224940299987793,0.00021367671433836222,6.475020200014114e-07,1.0
0.001,2000,crescents,1,0.034351930022239685,126,3.0597660541534424,0.0002765594981610775,5.881302058696747e-07,1.0
0.001,2000,crescents,2,0.03502126783132553,128,3.1156482696533203,0.0002072237548418343,6.504124030470848e-07,1.0
0.001,2000,crescents,3,0.03438538312911987,121,2.953815460205078,0.00036533380625769496,6.187474355101585e-07,1.0
0.001,2000,crescents,4,0.03435394912958145,127,3.0863194465637207,0.0003970803809352219,6.348127499222755e-07,1.0
0.001,5000,moons,0,0.13819345831871033,187,23.904670476913452,0.00026254134718328714,3.7060672184452415e-06,1.0
0.001,5000,moons,1,0.1361631602048874,186,23.83126926422119,0.00025859737070277333,3.7289137253537774e-06,1.0
0.001,5000,moons,2,0.138247549533844,183,23.422684907913208,0.0002504284493625164,3.7068239180371165e-06,1.0
0.001,5000,moons,3,0.1391480267047882,178,22.800272226333618,0.0002534245140850544,3.7698482628911734e-06,1.0
0.001,5000,moons,4,0.13697680830955505,182,23.248664379119873,0.00025197339709848166,3.7342251744121313e-06,1.0
0.001,5000,densities,0,0.13927190005779266,122,15.514345645904541,0.00020929600577801466,2.8064532671123743e-06,1.0
0.001,5000,densities,1,0.13869789242744446,122,16.841441869735718,0.000258064828813076,2.7646892704069614e-06,1.0
0.001,5000,densities,2,0.1384410858154297,114,15.740456819534302,0.00023625284666195512,3.238208591938019e-06,1.0
0.001,5000,densities,3,0.13882659375667572,116,16.034106254577637,0.0003427612828090787,2.8352224035188556e-06,1.0
0.001,5000,densities,4,0.1384531855583191,114,15.76267957687378,0.0003725782153196633,2.792396117001772e-06,1.0
0.001,5000,slopes,0,0.02364269830286503,149,22.255123376846313,0.0002458568778820336,4.999310476705432e-07,1.0
0.001,5000,slopes,1,0.02307201363146305,141,21.05226969718933,0.00031064258655533195,4.743342287838459e-07,1.0
0.001,5000,slopes,2,0.022950537502765656,145,21.658088207244873,0.0003324246499687433,4.806934157386422e-07,1.0
0.001,5000,slopes,3,0.022867154330015182,146,21.80527949333191,0.0002910028269980103,4.916946636512876e-07,1.0
0.001,5000,slopes,4,0.023426605388522148,135,20.172228574752808,0.00047308154171332717,4.913017619401217e-07,1.0
0.001,5000,crescents,0,0.03455045074224472,133,19.86173677444458,0.0002180024894187227,6.679183570668101e-07,1.0
0.001,5000,crescents,1,0.034060388803482056,131,19.563153505325317,0.00027768820291385055,6.360933184623718e-07,1.0
0.001,5000,crescents,2,0.03484844043850899,128,19.119282007217407,0.000226854084758088,6.701884558424354e-07,1.0
0.001,5000,crescents,3,0.034816429018974304,123,18.374035120010376,0.0003462063614279032,6.66681444272399e-07,1.0
0.001,5000,crescents,4,0.0345354825258255,122,18.2239933013916,0.0003822757862508297,6.519985618069768e-07,1.0
0.0001,500,moons,0,0.13714945316314697,1622,19.49226450920105,0.0034240824170410633,3.174389712512493e-05,1.0
0.0001,500,moons,1,0.1335102617740631,1629,20.10458469390869,0.003400481538847089,3.143679350614548e-05,1.0
0.0001,500,moons,2,0.14452385902404785,1450,17.72315263748169,0.003076237626373768,3.547966480255127e-05,1.0
0.0001,500,moons,3,0.14038816094398499,1379,16.445816040039062,0.0033652675338089466,3.4636352211236954e-05,1.0
0.0001,500,moons,4,0.13322731852531433,1692,20.260578632354736,0.0034543646033853292,3.223284147679806e-05,1.0
0.0001,500,densities,0,0.13325247168540955,984,10.940985202789307,0.0027776684146374464,2.6376452296972275e-05,1.0
0.0001,500,densities,1,0.1377471685409546,948,10.774631261825562,0.003409682074561715,2.6943162083625793e-05,1.0
0.0001,500,densities,2,0.13923239707946777,1005,11.284656524658203,0.002827651100233197,2.8436537832021713e-05,1.0
0.0001,500,densities,3,0.14219143986701965,878,9.919148206710815,0.004474762827157974,2.8726179152727127e-05,1.0
0.0001,500,densities,4,0.1346936821937561,917,10.652456045150757,0.005298626609146595,2.7052126824855804e-05,1.0
0.0001,500,slopes,0,0.0218172837048769,1039,12.54564356803894,0.003295712638646364,5.532288923859596e-06,1.0
0.0001,500,slopes,1,0.021525271236896515,990,11.730401515960693,0.003819049336016178,5.211913958191872e-06,1.0
0.0001,500,slopes,2,0.022232476621866226,1039,12.357246160507202,0.003844677936285734,6.112968549132347e-06,1.0
0.0001,500,slopes,3,0.02076960913836956,468,5.626111745834351,0.005572034977376461,4.639849066734314e-06,1.0
0.0001,500,slopes,4,0.022693216800689697,803,9.57331395149231,0.005387825891375542,5.3890980780124664e-06,1.0
0.0001,500,crescents,0,0.03367935121059418,1062,12.566136121749878,0.0025916167069226503,7.248250767588615e-06,1.0
0.0001,500,crescents,1,0.03301330655813217,943,11.089924573898315,0.0034237252548336983,7.08247534930706e-06,1.0
0.0001,500,crescents,2,0.034448280930519104,958,11.414325714111328,0.0030262742657214403,7.531838491559029e-06,1.0
0.0001,500,crescents,3,0.03160394728183746,860,10.181687593460083,0.003934836480766535,6.257090717554092e-06,1.0
0.0001,500,crescents,4,0.03294059634208679,769,9.106799125671387,0.0034884486813098192,7.00424425303936e-06,1.0
0.0001,1000,moons,0,0.14007389545440674,1498,18.28096318244934,0.0034177463967353106,3.37081728503108e-05,1.0
0.0001,1000,moons,1,0.13526993989944458,1655,20.405515432357788,0.003394004888832569,3.253389149904251e-05,1.0
0.0001,1000,moons,2,0.13377873599529266,1561,19.222158193588257,0.0031197015196084976,3.283435944467783e-05,1.0
0.0001,1000,moons,3,0.13471081852912903,1568,19.49326252937317,0.0034007024951279163,3.159733023494482e-05,1.0
0.0001,1000,moons,4,0.13259294629096985,1602,19.652348518371582,0.0034568114206194878,3.3279648050665855e-05,1.0
0.0001,1000,densities,0,0.13436365127563477,980,11.214505910873413,0.0027352115139365196,2.628809306770563e-05,1.0
0.0001,1000,densities,1,0.13487285375595093,974,11.554761171340942,0.0034646443091332912,2.519844565540552e-05,1.0
0.0001,1000,densities,2,0.1379869282245636,1069,12.25673532485962,0.0029152054339647293,2.6268186047673225e-05,1.0
0.0001,1000,densities,3,0.14044930040836334,890,10.071145296096802,0.004519477486610413,2.5355489924550056e-05,1.0
0.0001,1000,densities,4,0.13767631351947784,898,10.391160249710083,0.005173258949071169,2.651149407029152e-05,1.0
0.0001,1000,slopes,0,0.021592572331428528,898,11.370360374450684,0.003183521796017885,5.0282105803489685e-06,1.0
0.0001,1000,slopes,1,0.02175629697740078,852,10.665629148483276,0.0034776944667100906,4.825182259082794e-06,1.0
0.0001,1000,slopes,2,0.021721001714468002,931,11.601779699325562,0.004694850649684668,4.936475306749344e-06,1.0
0.0001,1000,slopes,3,0.02131466567516327,928,11.432395458221436,0.0036217174492776394,4.98560257256031e-06,1.0
0.0001,1000,slopes,4,0.020906563848257065,846,10.468217134475708,0.005133266560733318,5.103531293570995e-06,1.0
0.0001,1000,crescents,0,0.032885581254959106,975,11.758199691772461,0.0026631420478224754,6.460119038820267e-06,1.0
0.0001,1000,crescents,1,0.03234866261482239,840,10.001571416854858,0.0033798592630773783,6.451387889683247e-06,1.0
0.0001,1000,crescents,2,0.033446457237005234,984,11.904706239700317,0.0027467580512166023,6.869202479720116e-06,1.0
0.0001,1000,crescents,3,0.03205357491970062,889,10.727079629898071,0.0038554854691028595,6.58154021948576e-06,1.0
0.0001,1000,crescents,4,0.03187604621052742,878,10.725255012512207,0.004509954247623682,6.490270607173443e-06,1.0
0.0001,2000,moons,0,0.13439926505088806,1577,50.643688678741455,0.003313112538307905,3.210932482033968e-05,1.0
0.0001,2000,moons,1,0.13612151145935059,1592,51.19112420082092,0.003397661726921797,3.212946467101574e-05,1.0
0.0001,2000,moons,2,0.13878771662712097,1523,48.87648582458496,0.0033227973617613316,3.2542680855840445e-05,1.0
0.0001,2000,moons,3,0.13368810713291168,1528,49.06817293167114,0.0033002363052219152,3.157160244882107e-05,1.0
0.0001,2000,moons,4,0.1342521458864212,1547,49.65835475921631,0.0033413218334317207,3.204384120181203e-05,1.0
0.0001,2000,densities,0,0.13703595101833344,987,29.29831600189209,0.0028102986980229616,2.543278969824314e-05,1.0
0.0001,2000,densities,1,0.13467812538146973,994,29.498674631118774,0.0034876123536378145,2.510257763788104e-05,1.0
0.0001,2000,densities,2,0.1384739726781845,1032,30.628446340560913,0.003021614160388708,2.5729008484631777e-05,1.0
0.0001,2000,densities,3,0.1365935206413269,925,27.47034454345703,0.004622023552656174,2.4934415705502033e-05,1.0
0.0001,2000,densities,4,0.13789811730384827,897,26.632869005203247,0.005199715960770845,2.6141584385186434e-05,1.0
0.0001,2000,slopes,0,0.022196684032678604,1018,32.67901611328125,0.0030750511214137077,5.062902346253395e-06,1.0
0.0001,2000,slopes,1,0.022763080894947052,998,32.05941200256348,0.0038113221526145935,4.9765221774578094e-06,1.0
0.0001,2000,slopes,2,0.02111142873764038,1000,32.11266732215881,0.004374684765934944,4.932284355163574e-06,1.0
0.0001,2000,slopes,3,0.02093593403697014,900,28.891481637954712,0.0037077798042446375,4.6886270865798e-06,1.0
0.0001,2000,slopes,4,0.020510926842689514,830,26.637644290924072,0.005495299119502306,4.800676833838224e-06,1.0
0.0001,2000,crescents,0,0.03319411352276802,1018,32.28392028808594,0.0026129831094294786,6.472109816968441e-06,1.0
0.0001,2000,crescents,1,0.03239951655268669,895,28.289819717407227,0.003424856113269925,6.487010978162289e-06,1.0
0.0001,2000,crescents,2,0.03306254744529724,965,30.473891496658325,0.002618218772113323,6.793765351176262e-06,1.0
0.0001,2000,crescents,3,0.03241417557001114,897,28.298016786575317,0.004044987261295319,6.718328222632408e-06,1.0
0.0001,2000,crescents,4,0.03239503502845764,892,28.272746086120605,0.004059530328959227,6.396439857780933e-06,1.0
0.0001,5000,moons,0,0.13634073734283447,1567,309.25211548805237,0.0033149351365864277,3.196668694727123e-05,1.0
0.0001,5000,moons,1,0.13430684804916382,1547,305.3485474586487,0.0033217298332601786,3.171805292367935e-05,1.0
0.0001,5000,moons,2,0.1363987922668457,1533,302.6813805103302,0.0032519837841391563,3.2267445931211114e-05,1.0
0.0001,5000,moons,3,0.13729137182235718,1484,292.8783178329468,0.0032847169786691666,3.228841524105519e-05,1.0
0.0001,5000,moons,4,0.13512268662452698,1507,297.58012199401855,0.0033450894989073277,3.1477437005378306e-05,1.0
0.0001,5000,densities,0,0.1372816264629364,993,181.13451552391052,0.0028411559760570526,2.4692402803339064e-05,1.0
0.0001,5000,densities,1,0.13669900596141815,988,180.19855904579163,0.0034914319403469563,2.4632332497276366e-05,1.0
0.0001,5000,densities,2,0.13643527030944824,887,161.6656777858734,0.0032392614521086216,2.8392212698236108e-05,1.0
0.0001,5000,densities,3,0.13679158687591553,927,169.08972549438477,0.004572809673845768,2.4610591935925186e-05,1.0
0.0001,5000,densities,4,0.13640663027763367,909,165.80792355537415,0.005370550788938999,2.5141984224319458e-05,1.0
0.0001,5000,slopes,0,0.021689584478735924,1069,211.0118865966797,0.0030755631159991026,4.866757080890238e-06,1.0
0.0001,5000,slopes,1,0.021130163222551346,946,186.83935141563416,0.0037352838553488255,4.68078360427171e-06,1.0
0.0001,5000,slopes,2,0.020991463214159012,1038,205.02453565597534,0.003929562866687775,4.787463694810867e-06,1.0
0.0001,5000,slopes,3,0.02091478370130062,1017,200.80286026000977,0.0036102691665291786,4.784509656019509e-06,1.0
0.0001,5000,slopes,4,0.0214693546295166,881,173.94099378585815,0.005865289829671383,4.873261786997318e-06,1.0
0.0001,5000,crescents,0,0.03258458524942398,978,190.5289225578308,0.0025636423379182816,6.405185558833182e-06,1.0
0.0001,5000,crescents,1,0.03209392726421356,949,184.38109803199768,0.0034930864349007607,6.238857167772949e-06,1.0
0.0001,5000,crescents,2,0.03287946432828903,941,183.1643180847168,0.0028729508630931377,6.454763934016228e-06,1.0
0.0001,5000,crescents,3,0.03284309804439545,891,173.60351848602295,0.003833888564258814,6.384143489412963e-06,1.0
0.0001,5000,crescents,4,0.032557547092437744,843,163.84587287902832,0.004787537269294262,6.308837328106165e-06,1.0
1e-05,500,moons,0,0.1357015073299408,10818,148.49666666984558,0.03458387777209282,0.0004546067211776972,1.0
1e-05,500,moons,1,0.13214795291423798,9765,134.99058628082275,0.03872428461909294,0.0004117102362215519,1.0
1e-05,500,moons,2,0.1432957649230957,9726,133.58167243003845,0.03399144858121872,0.0004343243781477213,1.0
1e-05,500,moons,3,0.1391768455505371,9296,127.86778450012207,0.03152349218726158,0.0004311345983296633,1.0
1e-05,500,moons,4,0.1317596733570099,10763,147.00962686538696,0.03947900980710983,0.00041794846765697,1.0
1e-05,500,densities,0,0.13235896825790405,6146,80.86530947685242,0.03173695132136345,0.000336306169629097,1.0
1e-05,500,densities,1,0.1365671157836914,5725,75.00195598602295,0.03631269931793213,0.00034782267175614834,1.0
1e-05,500,densities,2,0.13820403814315796,6098,79.71200180053711,0.032731957733631134,0.0003603789955377579,1.0
1e-05,500,densities,3,0.14071053266525269,5246,67.89203119277954,0.05153752863407135,0.00036442349664866924,1.0
1e-05,500,densities,4,0.13307994604110718,5185,67.78182315826416,0.0572458878159523,0.0003649238497018814,1.0
1e-05,500,slopes,0,0.021565034985542297,5006,67.49405312538147,0.032976508140563965,6.300769746303558e-05,1.0
1e-05,500,slopes,1,0.021260730922222137,3928,52.76290321350098,0.03335213288664818,6.170151755213737e-05,1.0
1e-05,500,slopes,2,0.021792899817228317,5231,71.42124152183533,0.043922267854213715,6.591901183128357e-05,1.0
1e-05,500,slopes,3,0.01998429372906685,2672,36.70134210586548,0.030932968482375145,5.566747859120369e-05,1.0
1e-05,500,slopes,4,0.02235911786556244,3725,50.38694667816162,0.04086807370185852,6.251456215977669e-05,1.0
1e-05,500,crescents,0,0.03334201127290726,5067,68.2994453907013,0.0255749449133873,9.198137558996677e-05,1.0
1e-05,500,crescents,1,0.03258149325847626,4685,62.56803488731384,0.03885149583220482,8.578039705753326e-05,1.0
1e-05,500,crescents,2,0.03404673933982849,5537,74.59962725639343,0.026404187083244324,9.375112131237984e-05,1.0
1e-05,500,crescents,3,0.03137767314910889,4190,56.92694902420044,0.03521136939525604,8.093193173408508e-05,1.0
1e-05,500,crescents,4,0.03261028975248337,4467,60.611616373062134,0.035137563943862915,8.269981481134892e-05,1.0
1e-05,1000,moons,0,0.13875272870063782,9932,139.90663599967957,0.036385491490364075,0.0004162293625995517,1.0
1e-05,1000,moons,1,0.13393692672252655,10465,146.88987612724304,0.03598828241229057,0.0003774208016693592,1.0
1e-05,1000,moons,2,0.13237997889518738,10317,144.2569386959076,0.03342444822192192,0.00040713802445679903,1.0
1e-05,1000,moons,3,0.1333000659942627,9988,139.36371302604675,0.035211026668548584,0.00039925205055624247,1.0
1e-05,1000,moons,4,0.13113364577293396,10328,143.6813747882843,0.03810420259833336,0.00037855817936360836,1.0
1e-05,1000,densities,0,0.13333678245544434,6155,82.3893666267395,0.029446382075548172,0.00032731262035667896,1.0
1e-05,1000,densities,1,0.13369965553283691,6085,81.20909643173218,0.03583235293626785,0.0003397808177396655,1.0
1e-05,1000,densities,2,0.13696610927581787,6829,91.2671639919281,0.029661985114216805,0.00033468694891780615,1.0
1e-05,1000,densities,3,0.13887867331504822,5284,71.28654170036316,0.05162189155817032,0.00035857059992849827,1.0
1e-05,1000,densities,4,0.13617707788944244,5237,70.02304434776306,0.05393417179584503,0.0003397297114133835,1.0
1e-05,1000,slopes,0,0.021081112325191498,3094,42.98657989501953,0.0397716760635376,5.942699499428272e-05,1.0
1e-05,1000,slopes,1,0.021345511078834534,3380,47.00975012779236,0.03325921297073364,5.7600089348852634e-05,1.0
1e-05,1000,slopes,2,0.021303784102201462,3243,45.169843435287476,0.04789723828434944,5.946122109889984e-05,1.0
1e-05,1000,slopes,3,0.02075781114399433,2921,40.7930748462677,0.05581459403038025,5.700672045350075e-05,1.0
1e-05,1000,slopes,4,0.020516930148005486,3642,50.70000696182251,0.04353013634681702,5.7782744988799095e-05,1.0
1e-05,1000,crescents,0,0.032557446509599686,5423,75.0232994556427,0.025788452476263046,7.861235644668341e-05,1.0
1e-05,1000,crescents,1,0.032012939453125,4006,55.74438166618347,0.03993150219321251,7.836101576685905e-05,1.0
1e-05,1000,crescents,2,0.03304392471909523,5602,77.30973935127258,0.027560744434595108,8.41913279145956e-05,1.0
1e-05,1000,crescents,3,0.031725917011499405,4984,69.47596788406372,0.027565311640501022,7.766112685203552e-05,1.0
1e-05,1000,crescents,4,0.03150636702775955,4515,62.48152780532837,0.03398831933736801,8.048501331359148e-05,1.0
1e-05,2000,moons,0,0.13305601477622986,10230,382.8871328830719,0.036692410707473755,0.00036498793633654714,1.0
1e-05,2000,moons,1,0.13481882214546204,10080,376.612101316452,0.03582528233528137,0.0003737396909855306,1.0
1e-05,2000,moons,2,0.1374712586402893,10171,379.95595836639404,0.034136801958084106,0.00037954968865960836,1.0
1e-05,2000,moons,3,0.13231563568115234,9923,369.5339546203613,0.03544646501541138,0.0003646636032499373,1.0


==> csv/jeffreys_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,crescents,0.03279164135456078,4789.2,64.60113458633423,0.032235912233591055,8.702892810106278e-05,1.0,0.0009943005973467752,526.8037585287333,6.9388441487248995,0.00590373564340586,5.638883622699664e-06,0.0
1,1e-05,500,densities,0.13618412017822262,5680.0,74.25062432289124,0.04191300496459004,0.00035477103665463997,1.0,0.003499387393125824,454.7763186446718,6.253445010735695,0.011693330061844209,1.2419036683429803e-05,0.0
2,1e-05,500,moons,0.13641634881496428,10073.6,138.38926734924317,0.03566042259335514,0.00042994488030666,1.0,0.004882661580805328,680.096537265115,8.969890223269683,0.003355125743248833,1.6622409473607678e-05,0.0
3,1e-05,500,slopes,0.021392415463924362,4112.4,55.753297328948975,0.03641039021313186,6.176205351948738e-05,1.0,0.0008838617522722657,1037.8609251725397,14.000419600838352,0.005644596543600636,3.7598440344523256e-06,0.0
4,1e-05,1000,crescents,0.03216931894421574,4906.0,68.00698323249817,0.03096686601638792,7.986216805875302e-05,1.0,0.0006277227356020124,655.871557547665,8.927904786495471,0.005905126695260505,2.635793567965099e-06,0.0
5,1e-05,1000,densities,0.13581165969371792,5918.0,79.2350426197052,0.0400993566960096,0.00034001613967114,1.0,0.0023161625465900624,667.0262363655571,8.75582908891386,0.011882790427574301,1.155622224233517e-05,0.0
6,1e-05,1000,moons,0.13390066921710964,10206.0,142.81970772743225,0.035822690278291644,0.00039571968372906,1.0,0.002910044581509655,232.85510516198696,3.154530870444803,0.0017084467915389444,1.7268970470653743e-05,0.0
7,1e-05,1000,slopes,0.0210010297596454,3256.0,45.33185105323791,0.04405457153916356,5.825555417686701e-05,1.0,0.0003571584093579645,275.23172055560747,3.7999827596341236,0.008488554194554594,1.1223496172420934e-06,0.0
8,1e-05,2000,moons,0.13441543281078336,10101.0,377.2472867965698,0.0355252400040626,0.000370735229807875,1.0,0.0022918667670616274,133.74852024103558,5.745830935188068,0.0010624309479964524,7.225360501322802e-06,0.0
9,0.0001,500,crescents,0.03313709646463388,918.4,10.871774625778198,0.00329298027791078,7.0247799158096315e-06,1.0,0.0010509195460306855,110.14218083913174,1.304240256863988,0.0005075245034748393,4.74379806285516e-07,0.0
10,0.0001,500,densities,0.13742343187332148,946.4,10.714375448226928,0.0037576782051473197,2.7506891638040542e-05,1.0,0.0035692962533677773,50.97352253866707,0.5040891856104195,0.0010994547797868565,1.0189945092002134e-06,0.0
11,0.0001,500,moons,0.1377598106861114,1554.4,18.805279302597047,0.00334408674389118,3.3105909824371335e-05,1.0,0.0047863154525538,132.9785697020388,1.659525859989223,0.00015324217967961528,1.8289507109378053e-06,0.0
12,0.0001,500,slopes,0.02180757150053974,867.8,10.366543388366699,0.00438386015594,5.377223715186119e-06,1.0,0.0007283655659857796,243.71643358624792,2.90139575072523,0.0010263406296048664,5.330467540584418e-07,0.0
13,0.0001,1000,crescents,0.032522064447402924,913.2,11.023362398147583,0.00343103981576854,6.570504046976566e-06,1.0,0.0006429495886788731,63.274797510541276,0.7964705136927485,0.0007753609527484979,1.747522994439128e-07,0.0
14,0.0001,1000,densities,0.13706980943679806,962.2,11.097661590576172,0.00376155953854318,2.592434175312519e-05,1.0,0.002488966630798222,72.79560426289488,0.8830238375751902,0.0010518078523539553,6.012090545026624e-07,0.0
15,0.0001,1000,moons,0.13528526723384854,1576.8,19.410849571228027,0.0033577933441847002,3.279068041592836e-05,1.0,0.0028626654934024473,57.6341912409639,0.7692076280143132,0.00013531365055074882,8.019998090416152e-07,0.0
16,0.0001,1000,slopes,0.02145822010934348,891.0,11.107676362991333,0.00402221018448466,4.975800402462483e-06,1.0,0.00035386685942969363,40.509258201058195,0.5056919349881354,0.0008436796603915455,1.0415178598575065e-07,0.0
17,0.0001,2000,crescents,0.0326930776238441,933.4,29.523678874969484,0.00335211511701342,6.573530845344066e-06,1.0,0.00040010585092297536,56.2787704201149,1.810478217415506,0.0007194997068525095,1.7219367607344165e-07,0.0
18,0.0001,2000,densities,0.13693593740463256,967.0,28.70573010444641,0.0038282529450952606,2.5468075182288886e-05,1.0,0.0014591358534935695,54.81331954917527,1.6201610578817545,0.0010384983836611605,4.851099855126112e-07,0.0
19,0.0001,2000,moons,0.13544974923133843,1553.4,49.88756527900696,0.0033350259531288997,3.207938279956579e-05,1.0,0.0020757194231382594,30.237394067611053,1.002149115984781,3.808849585129344e-05,3.4538163572240977e-07,0.0
20,0.0001,2000,slopes,0.0215036109089851,949.2,30.476044273376466,0.004092827392742001,4.89220255985856e-06,1.0,0.0009391619325685731,81.12459553057877,2.6116482567487527,0.0009096353537669726,1.4804956699229123e-07,0.0
21,0.0001,5000,crescents,0.0325917243957519,920.4,179.10474600791932,0.0035102210938929997,6.358357495628297e-06,1.0,0.0003142467261757779,53.42096966547874,10.463371103324196,0.0008715955954713009,8.497729357096686e-08,0.0
22,0.0001,5000,densities,0.13672282397747035,940.8,171.5792802810669,0.00390304196625942,2.5493904831819237e-05,1.0,0.0003536316656012684,47.56259034156991,8.708909847017487,0.0010416093518389826,1.634701093768915e-06,0.0
23,0.0001,5000,moons,0.1358920872211456,1527.6,301.5480966567993,0.0033036910463124,3.194360760971904e-05,1.0,0.001174839865756152,32.72308053958245,6.441846639769639,3.6053139538317074e-05,3.5088679287704957e-07,0.0
24,0.0001,5000,slopes,0.02123906984925268,990.2,195.52392554283142,0.0040431937668472,4.798555164597929e-06,1.0,0.00032951696323371986,75.97828637183127,14.993752472885774,0.0010667107554593231,7.813932788808096e-08,0.0
25,0.001,500,crescents,0.03505559712648386,123.6,1.1332126140594483,0.00029246169142418,6.338581442832947e-07,1.0,0.0010569645203208616,10.597169433391162,0.07621077095285535,8.28756615254166e-05,5.751072430787902e-08,0.0
26,0.001,500,densities,0.1393938422203064,115.4,0.9611739158630371,0.0002962181810289,2.765655517578125e-06,1.0,0.0035721602215696233,3.9115214431215883,0.12294456811759409,8.673357311224203e-05,1.2428322233423868e-07,0.0
27,0.001,500,moons,0.13958997130393977,185.8,1.4395020008087158,0.00025693667121226,3.7947669625282287e-06,1.0,0.0047877094668256764,18.32211778152296,0.10096825607756714,1.4233098046223773e-05,1.576821877034202e-07,0.0
28,0.001,500,slopes,0.02371826246380804,128.6,1.2085166454315186,0.00033788066357370004,4.766974598169327e-07,1.0,0.000729299330888318,24.409014728169588,0.2314670986967435,7.84970035928624e-05,4.133239070225291e-08,0.0
29,0.001,1000,crescents,0.034467335045337624,126.6,1.1941019535064696,0.00029269901569930004,6.132759153842926e-07,1.0,0.0006415964026420752,6.228964600958975,0.07787792961237863,8.117318793400919e-05,3.7299440045842505e-08,0.0
30,0.001,1000,densities,0.13906258940696714,118.2,1.0786122322082519,0.00028932671993968,2.726982347667217e-06,1.0,0.0025037659495739497,7.014271166700073,0.046039299883322345,7.591085425318396e-05,1.0591595599510523e-07,0.0
31,0.001,1000,moons,0.13713458180427546,188.4,1.544083547592163,0.0002563608344644,3.6996789276599884e-06,1.0,0.002858815003626704,5.594640292279745,0.1117319662391019,7.115533864447182e-06,1.0772491034688737e-07,0.0
32,0.001,1000,slopes,0.02338546700775618,131.8,1.2509356021881104,0.00032503770198666,4.5797787606716156e-07,1.0,0.00034709175510543646,4.764451699828643,0.07184196779581582,6.459216120316541e-05,1.786832983259059e-08,0.0
33,0.001,2000,crescents,0.03465239256620402,126.8,3.088097906112671,0.00029197483090678,6.27920962870121e-07,1.0,0.00039804463918820417,3.962322551231788,0.09788066117143428,8.657321806902142e-05,2.551586445369623e-08,0.0
34,0.001,2000,densities,0.13894566595554347,119.2,2.6238319873809814,0.00028898137388746,2.7006492018699648e-06,1.0,0.0014617311027409752,4.919349550499538,0.20185637442316326,6.83416485658894e-05,5.927159810909696e-08,0.0
35,0.001,2000,moons,0.13730047941207882,185.6,3.8804376125335693,0.00025579865323376,3.5919249057769777e-06,1.0,0.0020705003741004514,3.049590136395385,0.05912856119751435,8.453053722664924e-06,6.80584397541962e-08,0.0
36,0.001,2000,slopes,0.02344576120376584,139.0,3.386725568771362,0.00033896956592792,4.5276246964931486e-07,1.0,0.000932330099067552,6.745368781616022,0.16480045392469744,7.227153376224066e-05,1.3228745874351413e-08,0.0
37,0.001,5000,crescents,0.03456223830580708,127.4,19.028440141677855,0.00029020538495384,6.585760274901986e-07,1.0,0.00031592416844260994,4.827007354458867,0.7183200114169863,7.245066143144716e-05,1.4461679150525033e-08,0.0
38,0.001,5000,densities,0.1387381315231323,117.6,15.978606033325196,0.0002837906358763,2.8873939299955966e-06,1.0,0.000340508427027349,4.098780306383837,0.5163436222870819,7.041285381412059e-05,1.9775313150177746e-07,0.0
39,0.001,5000,moons,0.13774580061435698,183.2,23.441512250900267,0.00025539301568636,3.729175659827888e-06,1.0,0.0011741472690521032,3.5637059362410946,0.4514309502451478,5.039400829591302e-06,2.604528398465477e-08,0.0
40,0.001,5000,slopes,0.02319180183112616,143.2,21.388597869873045,0.00033060169662346,4.875910235568881e-07,1.0,0.00033030063112556707,5.403702434442516,0.8046405988626918,8.580785259749506e-05,1.007726696291758e-08,0.0
41,0.01,500,crescents,0.045783761888742405,14.8,0.09186596870422357,9.311269968748092e-06,1.6260892152786254e-07,1.0,0.000990277003135589,0.44721359549995815,0.016445781163520898,2.1208346615869167e-06,8.240849783781013e-08,0.0
42,0.01,500,densities,0.1477652192115783,13.8,0.05835771560668942,1.0115187615156174e-05,1.7322599887847903e-07,1.0,0.003551512156755103,0.44721359549995787,0.01164591951144953,3.6830817133355318e-06,5.655436684140523e-09,0.0
43,0.01,500,moons,0.14776223897933954,21.8,0.13178248405456539,1.1342763900756837e-05,2.1741725504398345e-07,1.0,0.00466197106227378,1.3038404810405297,0.027261162686360627,2.8582327813962105e-06,1.4046655557810713e-08,0.0
44,0.01,500,slopes,0.03387237489223478,16.6,0.10159630775451653,1.3327784836292267e-05,1.028645783662796e-07,1.0,0.0007484848612844575,1.1401754250991378,0.02589086464213284,2.0937264243400546e-06,3.4589262746374867e-09,0.0
45,0.01,1000,crescents,0.04515886306762692,15.0,0.08317685127258297,1.1113425716757775e-05,1.7909333109855653e-07,1.0,0.0007058503545409828,0.9999999999999999,0.006002443120176793,5.46270125990168e-06,1.0624601471195261e-07,0.0
46,0.01,1000,densities,0.14751068651676172,14.4,0.058774709701538044,7.766135968267918e-06,1.744832843542099e-07,1.0,0.0024325161016798603,0.894427190999916,0.003256315319333173,4.581459722614419e-06,1.7929471384900097e-09,0.0
47,0.01,1000,moons,0.14531323313713068,22.0,0.14299669265747067,1.1648936197161675e-05,2.2009480744600295e-07,1.0,0.002837049744295557,0.7071067811865474,0.019287851476422514,1.8111476784314507e-06,4.9981369835951474e-09,0.0
48,0.01,1000,slopes,0.03358606621623036,16.6,0.09435367584228513,1.4631869271397591e-05,1.0312069207429885e-07,1.0,0.0003781559910176858,0.5477225575051662,0.003136706033377116,3.153354743081e-06,1.3536253807832084e-09,0.0
49,0.01,2000,crescents,0.04537576884031292,15.2,0.22564954757690425,8.903385605663061e-06,1.7026904970407485e-07,1.0,0.0003388108696134789,0.44721359549995804,0.01600778262127629,2.8628430128940307e-06,1.0026194319165434e-07,0.0
50,0.01,2000,densities,0.1473775774240493,14.2,0.15159749984741205,8.835166227072477e-06,1.7106067389249803e-07,1.0,0.0014015294602500766,0.44721359549995804,0.005107533909459609,1.497834084521976e-06,3.466509341702011e-09,0.0
51,0.01,2000,moons,0.1454983651638031,21.8,0.3298033237457275,1.1213903781026601e-05,2.167769707739353e-07,1.0,0.002047599509577782,0.44721359549995815,0.0013413728191273575,1.1448410247920793e-06,3.68537703669968e-09,0.0
52,0.01,2000,slopes,0.0337199375033378,17.2,0.2660915374755859,1.3966858386993408e-05,9.959330782294273e-08,1.0,0.0009668744296511084,0.44721359549995765,0.007612508903212498,3.1195413598595667e-06,8.875475429217896e-10,0.0
53,0.01,5000,crescents,0.04533625319600102,15.2,1.3623072624206543,9.118343587033451e-06,2.2927415557205678e-07,1.0,0.00031197500100316883,0.44721359549995804,0.0645577692735435,2.364276938231338e-06,1.38440755288665e-07,0.0
54,0.01,5000,densities,0.1471900314092636,14.0,0.910283374786377,9.678342030383646e-06,1.4489341992884874e-07,1.0,0.0003227379810025769,0.0,0.002746691694363495,9.715387926999853e-07,1.7895601958163033e-09,0.0
55,0.01,5000,moons,0.14590014219284053,21.6,2.003326749801636,1.149265153799206e-05,1.8496066331863403e-07,1.0,0.0011565189778410848,0.5477225575051664,0.05115343514449476,2.2054280905090597e-06,1.6010612056068835e-09,0.0
56,0.01,5000,slopes,0.03346880227327342,17.4,1.6420324325561524,1.3864628272131085e-05,7.6121068559587e-08,1.0,0.00031790700168184995,0.547722557505166,0.05050146491015802,3.6432248097816596e-06,2.460952167935876e-10,0.0
57,0.1,500,crescents,0.05786266699433325,4.0,0.00818138122558586,1.0528601706027984e-07,1.0575167834758758e-07,1.0,0.0008392514907775938,0.0,1.5136669660221476e-05,2.983504623107857e-09,2.2477504585212407e-09,0.0
58,0.1,500,densities,0.1547899544239044,4.0,0.00834026336669918,9.764917194843292e-08,1.0225921869277954e-07,1.0,0.0033933435675256693,0.0,3.202344064877753e-05,4.7619416667504805e-09,2.886536626400415e-09,0.0
59,0.1,500,moons,0.15888598859310146,5.0,0.01134195327758782,9.941868484020233e-08,1.0528601706027984e-07,1.0,0.0039857419329216,0.0,0.0009774581031297528,1.0795912816533476e-09,2.909917347127196e-09,0.0
60,0.1,500,slopes,0.04621556550264354,4.0,0.00821027755737298,1.1902302503585815e-07,1.0472722351551056e-07,1.0,0.00108215264831199,0.0,6.89109299361314e-05,1.1413927152643743e-08,8.617879600879602e-10,0.0
61,0.1,1000,crescents,0.05722524970769878,4.0,0.010002422332763621,1.0118819773197175e-07,1.0542571544647217e-07,1.0,0.0009019939377277631,0.0,0.001668540452713661,1.284267322208889e-09,2.5340061891292586e-09,0.0
62,0.1,1000,densities,0.15467547774314877,4.0,0.0094556808471679,1.0065268725156784e-07,1.0274816304445267e-07,1.0,0.0022836181632874754,0.0,1.9556864365385165e-05,1.1716957800170461e-09,5.309355562083142e-10,0.0
63,0.1,1000,moons,0.15654183626174925,5.0,0.012477064132690379,1.0200310498476029e-07,1.0309740900993347e-07,1.0,0.002599544261232225,0.0,0.00029727319752695565,2.527043884846412e-09,2.0539965198812334e-09,0.0
64,0.1,1000,slopes,0.0460187286138534,4.0,0.0092467308044433,1.1501833796501162e-07,1.0335352271795272e-07,1.0,0.0006605779668762726,0.0,4.858710925032941e-06,4.404593355113778e-09,2.364979483485973e-09,0.0
65,0.1,2000,crescents,0.057463347166776625,4.0,0.01892905235290522,1.023290678858757e-07,1.0187504813075066e-07,1.0,0.0003880062521944618,0.0,2.9089216246681117e-05,9.66141970868792e-10,1.952951600756317e-09,0.0
66,0.1,2000,densities,0.15454696714878077,4.0,0.0195090770721435,9.92906279861927e-08,9.888317435979843e-08,1.0,0.001253329350178374,0.0,0.0001918833398719439,2.0577046184364722e-09,9.077409603455066e-10,0.0
67,0.1,2000,moons,0.15664723515510554,5.0,0.02828512191772456,9.866198524832726e-08,9.819632396101952e-08,1.0,0.0018875593817663384,0.0,0.0006255725659831029,1.915996031676503e-09,1.4198374605796396e-09,0.0
68,0.1,2000,slopes,0.0463823981583118,4.0,0.01987705230712888,1.1926749721169472e-07,1.0064104571938515e-07,1.0,0.001204323959890785,0.0,0.0012914443913063602,6.590459427786957e-09,8.313716888128485e-10,0.0
69,0.1,5000,crescents,0.05751733556389804,4.0,0.11655163764953609,7.68108293414116e-08,7.977068889886142e-08,1.0,0.00032115687908582514,0.0,0.0008484317843146026,8.326188297656308e-10,7.132962327055917e-10,0.0
70,0.1,5000,densities,0.15434560179710383,4.0,0.11985683441162105,7.919152267277241e-08,7.884227670729162e-08,1.0,0.00031144385099930185,0.0,0.0007337941931479245,1.1501537746642457e-09,8.579461703183899e-10,0.0
71,0.1,5000,moons,0.15689471960067747,5.0,0.15743660926818842,7.890630513429641e-08,8.172646630555392e-08,1.0,0.0010776391304444964,0.0,0.0007216823860329882,5.533173219636883e-10,1.300765414587827e-09,0.0
72,0.1,5000,slopes,0.04608329534530634,4.0,0.11682367324829097,9.903160389512777e-08,7.945636752992868e-08,1.0,0.00036883695038513245,0.0,0.0011393767089767361,2.9096298866077387e-09,7.885204721071162e-10,0.0


==> csv/jeffreys_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,0.08169613145291801,6163.8,83.2485808968544,0.03655493250116702,0.00023337672464546254,1.0,0.05624597101489493,2472.88398859563,34.47407663403172,0.007607977775156044,0.00016593123816090766,0.0
1,1e-05,1000,0.08072066940367217,6071.5,83.84839615821838,0.03773587113246318,0.000218463386408955,1.0,0.05572083196152497,2675.7751164259325,37.61992612436247,0.008823237679855772,0.000155109206481262,0.0
2,1e-05,2000,0.13441543281078336,10101.0,377.2472867965698,0.0355252400040626,0.000370735229807875,1.0,0.0022918667670616274,133.74852024103558,5.745830935188068,0.0010624309479964524,7.225360501322802e-06,0.0
3,0.0001,500,0.08253197763115164,1071.75,12.689493191242217,0.00369465134572232,1.825370127335191e-05,1.0,0.05670867377694789,319.21942214358495,3.9903153805612224,0.0008580590867723557,1.2586710288532529e-05,0.0
4,0.0001,1000,0.08158384030684825,1085.8,13.15988748073578,0.0036431507207452703,1.756533165462315e-05,1.0,0.05618724993630448,297.13909555166776,3.766640742902388,0.000766776953864215,1.2374673409688518e-05,0.0
5,0.0001,2000,0.08164559379220004,1100.75,34.64825463294983,0.003652055351994895,1.7253297846764327e-05,1.0,0.0561279084871753,273.71150294078853,9.208134459901748,0.0007873730663144413,1.2079499959190173e-05,0.0
6,0.0001,5000,0.08161142636090513,1094.75,211.93901212215422,0.0036900369683280053,1.7148606275441125e-05,1.0,0.056271847245962923,262.55623457802227,54.6942455397635,0.0008489510934544084,1.2136680597621144e-05,0.0
7,0.001,500,0.08443941827863452,138.35,1.18560129404068,0.00029587430180976,1.917744521051645e-06,1.0,0.05670156871150478,32.192308659711024,0.2211566175546232,7.23602038282787e-05,1.4512615055317298e-06,0.0
8,0.001,1000,0.0835124933160841,141.25,1.2669333338737487,0.00029085606802250997,1.874478766694665e-06,1.0,0.056180647118903124,28.89158500689305,0.19091285378872433,6.412056586802845e-05,1.4211607640500908e-06,0.0
9,0.001,2000,0.08358607478439804,142.65,3.244773268699646,0.00029393110598898,1.8433143850415946e-06,1.0,0.05611840213006871,26.82747021049016,0.48642640338997484,6.782131916596903e-05,1.3775124841852617e-06,0.0
10,0.001,5000,0.08355949306860563,142.85,19.959289073944092,0.00028999768328499,1.9406841602176426e-06,1.0,0.056258777014137985,26.006628709659882,2.910425168335536,6.680903787365543e-05,1.440241065315062e-06,0.0
11,0.01,500,0.09379589874297375,16.75,0.09590061902999872,1.1024251580238343e-05,1.6402918845415115e-07,1.0,0.05560612873047386,3.274703682858393,0.03325094508435679,2.9762830619840224e-06,5.690233416766635e-08,0.0
12,0.01,1000,0.09289221223443742,17.0,0.0948254823684692,1.1290091788396239e-05,1.6919802874326707e-07,1.0,0.05510401292492116,3.162277660168378,0.03284265262759909,4.442306946124195e-06,6.516606846404193e-08,0.0
13,0.01,2000,0.09299291223287579,17.1,0.24328547716140742,1.0729828500188886e-05,1.6442500054836274e-07,1.0,0.05501425065053679,3.024461674588162,0.06687937654115043,3.0272269404018937e-06,6.300613417652687e-08,0.0
14,0.01,5000,0.09297380726784464,17.05,1.479487454891205,1.103849135688506e-05,1.5881232684478164e-07,1.0,0.05513641011515262,2.9995613714429377,0.4123191202757786,2.967669628769466e-06,8.586635935662045e-08,0.0
15,0.1,500,0.10443854387849565,4.25,0.00901846885681146,1.0534422472119331e-07,1.0450603440403939e-07,1.0,0.05400398950111697,0.4442616583193191,0.0014492805440680858,1.0410714839213317e-08,2.5819681324835367e-09,0.0
16,0.1,1000,0.10361532308161255,4.25,0.0102954745292663,1.0471558198332787e-07,1.0365620255470276e-07,1.0,0.05352898819248965,0.4442616583193191,0.0015345643437961092,6.599456738496323e-09,2.1503772379865492e-09,0.0
17,0.1,2000,0.10375998690724368,4.25,0.02165007591247554,1.048872945830226e-07,9.989889804273844e-08,1.0,0.05335416093656579,0.4442616583193191,0.004001077535218119,9.251317469167529e-09,1.9373415162657026e-09,0.0
18,0.1,5000,0.10371023807674642,4.25,0.12766718864440912,8.348506526090205e-08,7.994894986040892e-08,1.0,0.05343066312087941,0.4442616583193191,0.017702357661236165,9.379013695663297e-09,1.4054030307582882e-09,0.0


==> csv/jeffreys_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,crescents,0.032480480149388265,4847.6,66.3040589094162,0.031601389124989485,8.34455480799079e-05,1.0,0.000849764084826387,564.1970105084453,7.748976136594018,0.005606788138702845,5.611335637530976e-06,0.0
1,1e-05,densities,0.13599788993597026,5799.0,76.74283347129821,0.04100618083029982,0.00034739358816289,1.0,0.0028045221678344094,552.629270950346,7.639019239988973,0.01115527780035997,1.372500735121728e-05,0.0
2,1e-05,moons,0.13494620152882164,10128.714285714286,208.2167158978326,0.03567975174103459,0.00040080455281500714,1.0,0.00353436045968926,408.4494938312313,111.11644119071545,0.0021535022645104156,2.8347343517595813e-05,0.0
3,1e-05,slopes,0.02119672261178488,3684.2,50.54257419109344,0.04023248087614771,6.0008803848177196e-05,1.0,0.0006681692924039609,846.2455383109036,11.122164198302668,0.007900435010377621,3.20283255548747e-06,0.0
4,0.0001,crescents,0.0327359907329082,921.35,57.63089047670364,0.003396589076146435,6.63179307593964e-06,1.0,0.0006590715129221081,68.72161615034813,72.54157756928764,0.0006758447649802655,3.518049702291742e-07,0.0
5,0.0001,densities,0.1370380006730556,954.1,55.5242618560791,0.0038126331637612946,2.6098303351318464e-05,1.0,0.0021281628480495232,53.801682618962566,69.26921693014408,0.0009729052932254465,1.2796765540511674e-06,0.0
6,0.0001,moons,0.136096728593111,1553.05,97.41294770240783,0.003335149271879295,3.247989516239613e-05,1.0,0.0029610984496823553,71.82909174598154,121.6444255057723,9.896447690161345e-05,1.0663558027619322e-06,0.0
7,0.0001,slopes,0.021502118092030252,924.55,61.86854739189148,0.0041355228750034655,5.0109454605262725e-06,1.0,0.0006243946958189024,133.74936300881274,79.91873753988932,0.0008987186427193836,3.452737821051794e-07,0.0
8,0.001,crescents,0.034684390760958146,126.1,6.110963153839111,0.000291835230746025,6.334077625069767e-07,1.0,0.0006550424857919915,6.504249622969181,7.701373773380678,7.427721931705132e-05,3.8100233310150936e-08,0.0
9,0.001,densities,0.13903505727648732,117.6,5.160556042194367,0.00028957922768308505,2.7701702492777257e-06,1.0,0.002130669617558574,4.924696090008739,6.448621301541041,6.960221906120772e-05,1.413164524270929e-07,0.0
10,0.001,moons,0.13794270828366276,185.75,7.5763838529586796,0.00025612229364919503,3.7038866139482706e-06,1.0,0.002956982700953231,9.244486265649893,9.453435122039814,8.605475094755979e-06,1.2016962972824492e-07,0.0
11,0.001,slopes,0.023435323126614054,135.65,6.808693921566009,0.000333122407027935,4.687572072725743e-07,1.0,0.0006169752986539155,13.448830902036763,8.692416610038359,6.970731655032532e-05,2.632360190913518e-08,0.0
12,0.01,crescents,0.04541366174817081,15.05,0.44074990749359133,9.611606219550595e-06,1.853113644756377e-07,1.0,0.0006411584942660577,0.6048053188292994,0.5498561952462234,3.3082959657022033e-06,1.0330232075393425e-07,0.0
13,0.01,densities,0.14746087864041324,14.1,0.2947533249855041,9.098707960220053e-06,1.659158442635089e-07,1.0,0.0020935022014586147,0.5525062514530825,0.3667365013060084,2.9650692650583707e-06,1.2932875855665322e-08,0.0
14,0.01,moons,0.14611849486827846,21.8,0.6519773125648498,1.1424563854234294e-05,2.0981242414563895e-07,1.0,0.002903400917227343,0.7677718959499144,0.8050158945754974,1.933466170537839e-06,1.6386965539969973e-08,0.0
15,0.01,slopes,0.033661795221269095,16.95,0.526018488407135,1.3947785191703588e-05,9.542491170577705e-08,1.0,0.0006245039158372988,0.7591546545162478,0.6653350284728766,2.843516159051554e-06,1.1656299209750467e-08,0.0
16,0.1,crescents,0.05751714985817667,4.0,0.0384161233901977,9.640352800488472e-08,9.820578270591795e-08,1.0,0.0006538919776941094,0.0,0.04647915922034458,1.1815683171408872e-08,1.1180590171488635e-08,0.0
17,0.1,densities,0.15458950027823445,4.0,0.0392904639244079,9.419600246474147e-08,9.568320820108056e-08,1.0,0.001975300703119905,0.0,0.04793288581030652,9.296116196724386e-09,1.0197439038093093e-08,0.0
18,0.1,moons,0.15724244490265843,5.0,0.052385187149047795,9.474752005189657e-08,9.707655408419669e-08,1.0,0.0025935973985050775,0.0,0.06260860991001148,9.596509181989157e-09,9.64693318571635e-09,0.0
19,0.1,slopes,0.04617499690502877,4.0,0.038539433479309035,1.1308511602692306e-07,9.704453987069428e-08,1.0,0.0008323355925194965,0.0,0.04661432866545407,1.0711304561875013e-08,1.0603184142582527e-08,0.0


==> csv/jeffreys_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.08604540337215766,6479.772727272727,110.2483792792667,0.03699811437929215,0.0002390850713709057,1.0,0.054861297227671565,2685.278330934754,91.91026587356848,0.007784546033880468,0.00015692460414149631,0.0
1,0.0001,0.08184320952277627,1088.2625,68.10916185677051,0.0036699735966976227,1.7555234262545127e-05,1.0,0.055246034070026984,283.6564486388956,88.3727190020002,0.0008009004945305546,1.2068130070922725e-05,0.0
2,0.001,0.08377436986193057,141.275,6.4141492426395414,0.00029266478977656,1.8940554582513869e-06,1.0,0.05523704418096501,28.089808503657547,8.045758667030395,6.658464328400131e-05,1.3960615047271415e-06,0.0
3,0.01,0.0931637076195329,16.975,0.4783747583627701,1.1020665806427132e-05,1.6411613614764065e-07,1.0,0.05415839318527388,3.060466581454948,0.6200696327038432,3.3524164440712094e-06,6.739265420684767e-08,0.0
4,0.1,0.10388102298602457,4.25,0.04215780198574061,9.960804163711145e-08,9.700252121547237e-08,1.0,0.0525538823372788,0.43574467033059505,0.050723851197326905,1.2887299212361092e-08,1.0261833615836506e-08,0.0


==> csv/jeffreys_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
1,0.0001,0.081843209522776,1088.2625,68.1091618567705,0.003669973596698,1.75552342625451E-05,1,0.055246034070027,283.656448638896,88.3727190020002,0.000800900494531,1.20681300709227E-05,0
2,0.001,0.083774369861931,141.275,6.41414924263954,0.000292664789777,1.89405545825139E-06,1,0.055237044180965,28.0898085036575,8.04575866703039,6.65846432840013E-05,1.39606150472714E-06,0
3,0.01,0.093163707619533,16.975,0.47837475836277,1.10206658064271E-05,1.64116136147641E-07,1,0.054158393185274,3.06046658145495,0.620069632703843,3.35241644407121E-06,6.73926542068477E-08,0
4,0.1,0.103881022986025,4.25,0.042157801985741,9.96080416371115E-08,9.70025212154724E-08,1,0.052553882337279,0.435744670330595,0.050723851197327,1.28872992123611E-08,1.02618336158365E-08,0


==> csv/jeffreys_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,crescents,0.03279164135456078,4789.2,64.60113458633423,0.032235912233591055,8.702892810106278e-05,1.0,0.0009943005973467752,526.8037585287333,6.9388441487248995,0.00590373564340586,5.638883622699664e-06,0.0
1,1e-05,1000,crescents,0.03216931894421574,4906.0,68.00698323249817,0.03096686601638792,7.986216805875302e-05,1.0,0.0006277227356020124,655.871557547665,8.927904786495471,0.005905126695260505,2.635793567965099e-06,0.0
2,0.0001,500,crescents,0.03313709646463388,918.4,10.871774625778198,0.00329298027791078,7.0247799158096315e-06,1.0,0.0010509195460306855,110.14218083913174,1.304240256863988,0.0005075245034748393,4.74379806285516e-07,0.0
3,0.0001,1000,crescents,0.032522064447402924,913.2,11.023362398147583,0.00343103981576854,6.570504046976566e-06,1.0,0.0006429495886788731,63.274797510541276,0.7964705136927485,0.0007753609527484979,1.747522994439128e-07,0.0
4,0.0001,2000,crescents,0.0326930776238441,933.4,29.523678874969484,0.00335211511701342,6.573530845344066e-06,1.0,0.00040010585092297536,56.2787704201149,1.810478217415506,0.0007194997068525095,1.7219367607344165e-07,0.0
5,0.0001,5000,crescents,0.0325917243957519,920.4,179.10474600791932,0.0035102210938929997,6.358357495628297e-06,1.0,0.0003142467261757779,53.42096966547874,10.463371103324196,0.0008715955954713009,8.497729357096686e-08,0.0
6,0.001,500,crescents,0.03505559712648386,123.6,1.1332126140594483,0.00029246169142418,6.338581442832947e-07,1.0,0.0010569645203208616,10.597169433391162,0.07621077095285535,8.28756615254166e-05,5.751072430787902e-08,0.0
7,0.001,1000,crescents,0.034467335045337624,126.6,1.1941019535064696,0.00029269901569930004,6.132759153842926e-07,1.0,0.0006415964026420752,6.228964600958975,0.07787792961237863,8.117318793400919e-05,3.7299440045842505e-08,0.0
8,0.001,2000,crescents,0.03465239256620402,126.8,3.088097906112671,0.00029197483090678,6.27920962870121e-07,1.0,0.00039804463918820417,3.962322551231788,0.09788066117143428,8.657321806902142e-05,2.551586445369623e-08,0.0
9,0.001,5000,crescents,0.03456223830580708,127.4,19.028440141677855,0.00029020538495384,6.585760274901986e-07,1.0,0.00031592416844260994,4.827007354458867,0.7183200114169863,7.245066143144716e-05,1.4461679150525033e-08,0.0
10,0.01,500,crescents,0.045783761888742405,14.8,0.09186596870422357,9.311269968748092e-06,1.6260892152786254e-07,1.0,0.000990277003135589,0.44721359549995815,0.016445781163520898,2.1208346615869167e-06,8.240849783781013e-08,0.0
11,0.01,1000,crescents,0.04515886306762692,15.0,0.08317685127258297,1.1113425716757775e-05,1.7909333109855653e-07,1.0,0.0007058503545409828,0.9999999999999999,0.006002443120176793,5.46270125990168e-06,1.0624601471195261e-07,0.0
12,0.01,2000,crescents,0.04537576884031292,15.2,0.22564954757690425,8.903385605663061e-06,1.7026904970407485e-07,1.0,0.0003388108696134789,0.44721359549995804,0.01600778262127629,2.8628430128940307e-06,1.0026194319165434e-07,0.0
13,0.01,5000,crescents,0.04533625319600102,15.2,1.3623072624206543,9.118343587033451e-06,2.2927415557205678e-07,1.0,0.00031197500100316883,0.44721359549995804,0.0645577692735435,2.364276938231338e-06,1.38440755288665e-07,0.0
14,0.1,500,crescents,0.05786266699433325,4.0,0.00818138122558586,1.0528601706027984e-07,1.0575167834758758e-07,1.0,0.0008392514907775938,0.0,1.5136669660221476e-05,2.983504623107857e-09,2.2477504585212407e-09,0.0
15,0.1,1000,crescents,0.05722524970769878,4.0,0.010002422332763621,1.0118819773197175e-07,1.0542571544647217e-07,1.0,0.0009019939377277631,0.0,0.001668540452713661,1.284267322208889e-09,2.5340061891292586e-09,0.0
16,0.1,2000,crescents,0.057463347166776625,4.0,0.01892905235290522,1.023290678858757e-07,1.0187504813075066e-07,1.0,0.0003880062521944618,0.0,2.9089216246681117e-05,9.66141970868792e-10,1.952951600756317e-09,0.0
17,0.1,5000,crescents,0.05751733556389804,4.0,0.11655163764953609,7.68108293414116e-08,7.977068889886142e-08,1.0,0.00032115687908582514,0.0,0.0008484317843146026,8.326188297656308e-10,7.132962327055917e-10,0.0


==> csv/jeffreys_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,0.03279164135456078,4789.2,64.60113458633423,0.032235912233591055,8.702892810106278e-05,1.0,0.0009943005973467752,526.8037585287333,6.9388441487248995,0.00590373564340586,5.638883622699664e-06,0.0
1,1e-05,1000,0.03216931894421574,4906.0,68.00698323249817,0.03096686601638792,7.986216805875302e-05,1.0,0.0006277227356020124,655.871557547665,8.927904786495471,0.005905126695260505,2.635793567965099e-06,0.0
2,0.0001,500,0.03313709646463388,918.4,10.871774625778198,0.00329298027791078,7.0247799158096315e-06,1.0,0.0010509195460306855,110.14218083913174,1.304240256863988,0.0005075245034748393,4.74379806285516e-07,0.0
3,0.0001,1000,0.032522064447402924,913.2,11.023362398147583,0.00343103981576854,6.570504046976566e-06,1.0,0.0006429495886788731,63.274797510541276,0.7964705136927485,0.0007753609527484979,1.747522994439128e-07,0.0
4,0.0001,2000,0.0326930776238441,933.4,29.523678874969484,0.00335211511701342,6.573530845344066e-06,1.0,0.00040010585092297536,56.2787704201149,1.810478217415506,0.0007194997068525095,1.7219367607344165e-07,0.0
5,0.0001,5000,0.0325917243957519,920.4,179.10474600791932,0.0035102210938929997,6.358357495628297e-06,1.0,0.0003142467261757779,53.42096966547874,10.463371103324196,0.0008715955954713009,8.497729357096686e-08,0.0
6,0.001,500,0.03505559712648386,123.6,1.1332126140594483,0.00029246169142418,6.338581442832947e-07,1.0,0.0010569645203208616,10.597169433391162,0.07621077095285535,8.28756615254166e-05,5.751072430787902e-08,0.0
7,0.001,1000,0.034467335045337624,126.6,1.1941019535064696,0.00029269901569930004,6.132759153842926e-07,1.0,0.0006415964026420752,6.228964600958975,0.07787792961237863,8.117318793400919e-05,3.7299440045842505e-08,0.0
8,0.001,2000,0.03465239256620402,126.8,3.088097906112671,0.00029197483090678,6.27920962870121e-07,1.0,0.00039804463918820417,3.962322551231788,0.09788066117143428,8.657321806902142e-05,2.551586445369623e-08,0.0
9,0.001,5000,0.03456223830580708,127.4,19.028440141677855,0.00029020538495384,6.585760274901986e-07,1.0,0.00031592416844260994,4.827007354458867,0.7183200114169863,7.245066143144716e-05,1.4461679150525033e-08,0.0
10,0.01,500,0.045783761888742405,14.8,0.09186596870422357,9.311269968748092e-06,1.6260892152786254e-07,1.0,0.000990277003135589,0.44721359549995815,0.016445781163520898,2.1208346615869167e-06,8.240849783781013e-08,0.0
11,0.01,1000,0.04515886306762692,15.0,0.08317685127258297,1.1113425716757775e-05,1.7909333109855653e-07,1.0,0.0007058503545409828,0.9999999999999999,0.006002443120176793,5.46270125990168e-06,1.0624601471195261e-07,0.0
12,0.01,2000,0.04537576884031292,15.2,0.22564954757690425,8.903385605663061e-06,1.7026904970407485e-07,1.0,0.0003388108696134789,0.44721359549995804,0.01600778262127629,2.8628430128940307e-06,1.0026194319165434e-07,0.0
13,0.01,5000,0.04533625319600102,15.2,1.3623072624206543,9.118343587033451e-06,2.2927415557205678e-07,1.0,0.00031197500100316883,0.44721359549995804,0.0645577692735435,2.364276938231338e-06,1.38440755288665e-07,0.0
14,0.1,500,0.05786266699433325,4.0,0.00818138122558586,1.0528601706027984e-07,1.0575167834758758e-07,1.0,0.0008392514907775938,0.0,1.5136669660221476e-05,2.983504623107857e-09,2.2477504585212407e-09,0.0
15,0.1,1000,0.05722524970769878,4.0,0.010002422332763621,1.0118819773197175e-07,1.0542571544647217e-07,1.0,0.0009019939377277631,0.0,0.001668540452713661,1.284267322208889e-09,2.5340061891292586e-09,0.0
16,0.1,2000,0.057463347166776625,4.0,0.01892905235290522,1.023290678858757e-07,1.0187504813075066e-07,1.0,0.0003880062521944618,0.0,2.9089216246681117e-05,9.66141970868792e-10,1.952951600756317e-09,0.0
17,0.1,5000,0.05751733556389804,4.0,0.11655163764953609,7.68108293414116e-08,7.977068889886142e-08,1.0,0.00032115687908582514,0.0,0.0008484317843146026,8.326188297656308e-10,7.132962327055917e-10,0.0


==> csv/jeffreys_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,crescents,0.032480480149388265,4847.6,66.3040589094162,0.031601389124989485,8.34455480799079e-05,1.0,0.000849764084826387,564.1970105084453,7.748976136594018,0.005606788138702845,5.611335637530976e-06,0.0
1,0.0001,crescents,0.0327359907329082,921.35,57.63089047670364,0.003396589076146435,6.63179307593964e-06,1.0,0.0006590715129221081,68.72161615034813,72.54157756928764,0.0006758447649802655,3.518049702291742e-07,0.0
2,0.001,crescents,0.034684390760958146,126.1,6.110963153839111,0.000291835230746025,6.334077625069767e-07,1.0,0.0006550424857919915,6.504249622969181,7.701373773380678,7.427721931705132e-05,3.8100233310150936e-08,0.0
3,0.01,crescents,0.04541366174817081,15.05,0.44074990749359133,9.611606219550595e-06,1.853113644756377e-07,1.0,0.0006411584942660577,0.6048053188292994,0.5498561952462234,3.3082959657022033e-06,1.0330232075393425e-07,0.0
4,0.1,crescents,0.05751714985817667,4.0,0.0384161233901977,9.640352800488472e-08,9.820578270591795e-08,1.0,0.0006538919776941094,0.0,0.04647915922034458,1.1815683171408872e-08,1.1180590171488635e-08,0.0


==> csv/jeffreys_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.032480480149388265,4847.6,66.3040589094162,0.031601389124989485,8.34455480799079e-05,1.0,0.000849764084826387,564.1970105084453,7.748976136594018,0.005606788138702845,5.611335637530976e-06,0.0
1,0.0001,0.0327359907329082,921.35,57.63089047670364,0.003396589076146435,6.63179307593964e-06,1.0,0.0006590715129221081,68.72161615034813,72.54157756928764,0.0006758447649802655,3.518049702291742e-07,0.0
2,0.001,0.034684390760958146,126.1,6.110963153839111,0.000291835230746025,6.334077625069767e-07,1.0,0.0006550424857919915,6.504249622969181,7.701373773380678,7.427721931705132e-05,3.8100233310150936e-08,0.0
3,0.01,0.04541366174817081,15.05,0.44074990749359133,9.611606219550595e-06,1.853113644756377e-07,1.0,0.0006411584942660577,0.6048053188292994,0.5498561952462234,3.3082959657022033e-06,1.0330232075393425e-07,0.0
4,0.1,0.05751714985817667,4.0,0.0384161233901977,9.640352800488472e-08,9.820578270591795e-08,1.0,0.0006538919776941094,0.0,0.04647915922034458,1.1815683171408872e-08,1.1180590171488635e-08,0.0


==> csv/jeffreys_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,densities,0.13618412017822262,5680.0,74.25062432289124,0.04191300496459004,0.00035477103665463997,1.0,0.003499387393125824,454.7763186446718,6.253445010735695,0.011693330061844209,1.2419036683429803e-05,0.0
1,1e-05,1000,densities,0.13581165969371792,5918.0,79.2350426197052,0.0400993566960096,0.00034001613967114,1.0,0.0023161625465900624,667.0262363655571,8.75582908891386,0.011882790427574301,1.155622224233517e-05,0.0
2,0.0001,500,densities,0.13742343187332148,946.4,10.714375448226928,0.0037576782051473197,2.7506891638040542e-05,1.0,0.0035692962533677773,50.97352253866707,0.5040891856104195,0.0010994547797868565,1.0189945092002134e-06,0.0
3,0.0001,1000,densities,0.13706980943679806,962.2,11.097661590576172,0.00376155953854318,2.592434175312519e-05,1.0,0.002488966630798222,72.79560426289488,0.8830238375751902,0.0010518078523539553,6.012090545026624e-07,0.0
4,0.0001,2000,densities,0.13693593740463256,967.0,28.70573010444641,0.0038282529450952606,2.5468075182288886e-05,1.0,0.0014591358534935695,54.81331954917527,1.6201610578817545,0.0010384983836611605,4.851099855126112e-07,0.0
5,0.0001,5000,densities,0.13672282397747035,940.8,171.5792802810669,0.00390304196625942,2.5493904831819237e-05,1.0,0.0003536316656012684,47.56259034156991,8.708909847017487,0.0010416093518389826,1.634701093768915e-06,0.0
6,0.001,500,densities,0.1393938422203064,115.4,0.9611739158630371,0.0002962181810289,2.765655517578125e-06,1.0,0.0035721602215696233,3.9115214431215883,0.12294456811759409,8.673357311224203e-05,1.2428322233423868e-07,0.0
7,0.001,1000,densities,0.13906258940696714,118.2,1.0786122322082519,0.00028932671993968,2.726982347667217e-06,1.0,0.0025037659495739497,7.014271166700073,0.046039299883322345,7.591085425318396e-05,1.0591595599510523e-07,0.0
8,0.001,2000,densities,0.13894566595554347,119.2,2.6238319873809814,0.00028898137388746,2.7006492018699648e-06,1.0,0.0014617311027409752,4.919349550499538,0.20185637442316326,6.83416485658894e-05,5.927159810909696e-08,0.0
9,0.001,5000,densities,0.1387381315231323,117.6,15.978606033325196,0.0002837906358763,2.8873939299955966e-06,1.0,0.000340508427027349,4.098780306383837,0.5163436222870819,7.041285381412059e-05,1.9775313150177746e-07,0.0
10,0.01,500,densities,0.1477652192115783,13.8,0.05835771560668942,1.0115187615156174e-05,1.7322599887847903e-07,1.0,0.003551512156755103,0.44721359549995787,0.01164591951144953,3.6830817133355318e-06,5.655436684140523e-09,0.0
11,0.01,1000,densities,0.14751068651676172,14.4,0.058774709701538044,7.766135968267918e-06,1.744832843542099e-07,1.0,0.0024325161016798603,0.894427190999916,0.003256315319333173,4.581459722614419e-06,1.7929471384900097e-09,0.0
12,0.01,2000,densities,0.1473775774240493,14.2,0.15159749984741205,8.835166227072477e-06,1.7106067389249803e-07,1.0,0.0014015294602500766,0.44721359549995804,0.005107533909459609,1.497834084521976e-06,3.466509341702011e-09,0.0
13,0.01,5000,densities,0.1471900314092636,14.0,0.910283374786377,9.678342030383646e-06,1.4489341992884874e-07,1.0,0.0003227379810025769,0.0,0.002746691694363495,9.715387926999853e-07,1.7895601958163033e-09,0.0
14,0.1,500,densities,0.1547899544239044,4.0,0.00834026336669918,9.764917194843292e-08,1.0225921869277954e-07,1.0,0.0033933435675256693,0.0,3.202344064877753e-05,4.7619416667504805e-09,2.886536626400415e-09,0.0
15,0.1,1000,densities,0.15467547774314877,4.0,0.0094556808471679,1.0065268725156784e-07,1.0274816304445267e-07,1.0,0.0022836181632874754,0.0,1.9556864365385165e-05,1.1716957800170461e-09,5.309355562083142e-10,0.0
16,0.1,2000,densities,0.15454696714878077,4.0,0.0195090770721435,9.92906279861927e-08,9.888317435979843e-08,1.0,0.001253329350178374,0.0,0.0001918833398719439,2.0577046184364722e-09,9.077409603455066e-10,0.0
17,0.1,5000,densities,0.15434560179710383,4.0,0.11985683441162105,7.919152267277241e-08,7.884227670729162e-08,1.0,0.00031144385099930185,0.0,0.0007337941931479245,1.1501537746642457e-09,8.579461703183899e-10,0.0


==> csv/jeffreys_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,0.13618412017822262,5680.0,74.25062432289124,0.04191300496459004,0.00035477103665463997,1.0,0.003499387393125824,454.7763186446718,6.253445010735695,0.011693330061844209,1.2419036683429803e-05,0.0
1,1e-05,1000,0.13581165969371792,5918.0,79.2350426197052,0.0400993566960096,0.00034001613967114,1.0,0.0023161625465900624,667.0262363655571,8.75582908891386,0.011882790427574301,1.155622224233517e-05,0.0
2,0.0001,500,0.13742343187332148,946.4,10.714375448226928,0.0037576782051473197,2.7506891638040542e-05,1.0,0.0035692962533677773,50.97352253866707,0.5040891856104195,0.0010994547797868565,1.0189945092002134e-06,0.0
3,0.0001,1000,0.13706980943679806,962.2,11.097661590576172,0.00376155953854318,2.592434175312519e-05,1.0,0.002488966630798222,72.79560426289488,0.8830238375751902,0.0010518078523539553,6.012090545026624e-07,0.0
4,0.0001,2000,0.13693593740463256,967.0,28.70573010444641,0.0038282529450952606,2.5468075182288886e-05,1.0,0.0014591358534935695,54.81331954917527,1.6201610578817545,0.0010384983836611605,4.851099855126112e-07,0.0
5,0.0001,5000,0.13672282397747035,940.8,171.5792802810669,0.00390304196625942,2.5493904831819237e-05,1.0,0.0003536316656012684,47.56259034156991,8.708909847017487,0.0010416093518389826,1.634701093768915e-06,0.0
6,0.001,500,0.1393938422203064,115.4,0.9611739158630371,0.0002962181810289,2.765655517578125e-06,1.0,0.0035721602215696233,3.9115214431215883,0.12294456811759409,8.673357311224203e-05,1.2428322233423868e-07,0.0
7,0.001,1000,0.13906258940696714,118.2,1.0786122322082519,0.00028932671993968,2.726982347667217e-06,1.0,0.0025037659495739497,7.014271166700073,0.046039299883322345,7.591085425318396e-05,1.0591595599510523e-07,0.0
8,0.001,2000,0.13894566595554347,119.2,2.6238319873809814,0.00028898137388746,2.7006492018699648e-06,1.0,0.0014617311027409752,4.919349550499538,0.20185637442316326,6.83416485658894e-05,5.927159810909696e-08,0.0
9,0.001,5000,0.1387381315231323,117.6,15.978606033325196,0.0002837906358763,2.8873939299955966e-06,1.0,0.000340508427027349,4.098780306383837,0.5163436222870819,7.041285381412059e-05,1.9775313150177746e-07,0.0
10,0.01,500,0.1477652192115783,13.8,0.05835771560668942,1.0115187615156174e-05,1.7322599887847903e-07,1.0,0.003551512156755103,0.44721359549995787,0.01164591951144953,3.6830817133355318e-06,5.655436684140523e-09,0.0
11,0.01,1000,0.14751068651676172,14.4,0.058774709701538044,7.766135968267918e-06,1.744832843542099e-07,1.0,0.0024325161016798603,0.894427190999916,0.003256315319333173,4.581459722614419e-06,1.7929471384900097e-09,0.0
12,0.01,2000,0.1473775774240493,14.2,0.15159749984741205,8.835166227072477e-06,1.7106067389249803e-07,1.0,0.0014015294602500766,0.44721359549995804,0.005107533909459609,1.497834084521976e-06,3.466509341702011e-09,0.0
13,0.01,5000,0.1471900314092636,14.0,0.910283374786377,9.678342030383646e-06,1.4489341992884874e-07,1.0,0.0003227379810025769,0.0,0.002746691694363495,9.715387926999853e-07,1.7895601958163033e-09,0.0
14,0.1,500,0.1547899544239044,4.0,0.00834026336669918,9.764917194843292e-08,1.0225921869277954e-07,1.0,0.0033933435675256693,0.0,3.202344064877753e-05,4.7619416667504805e-09,2.886536626400415e-09,0.0
15,0.1,1000,0.15467547774314877,4.0,0.0094556808471679,1.0065268725156784e-07,1.0274816304445267e-07,1.0,0.0022836181632874754,0.0,1.9556864365385165e-05,1.1716957800170461e-09,5.309355562083142e-10,0.0
16,0.1,2000,0.15454696714878077,4.0,0.0195090770721435,9.92906279861927e-08,9.888317435979843e-08,1.0,0.001253329350178374,0.0,0.0001918833398719439,2.0577046184364722e-09,9.077409603455066e-10,0.0
17,0.1,5000,0.15434560179710383,4.0,0.11985683441162105,7.919152267277241e-08,7.884227670729162e-08,1.0,0.00031144385099930185,0.0,0.0007337941931479245,1.1501537746642457e-09,8.579461703183899e-10,0.0


==> csv/jeffreys_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,densities,0.13599788993597026,5799.0,76.74283347129821,0.04100618083029982,0.00034739358816289,1.0,0.0028045221678344094,552.629270950346,7.639019239988973,0.01115527780035997,1.372500735121728e-05,0.0
1,0.0001,densities,0.1370380006730556,954.1,55.5242618560791,0.0038126331637612946,2.6098303351318464e-05,1.0,0.0021281628480495232,53.801682618962566,69.26921693014408,0.0009729052932254465,1.2796765540511674e-06,0.0
2,0.001,densities,0.13903505727648732,117.6,5.160556042194367,0.00028957922768308505,2.7701702492777257e-06,1.0,0.002130669617558574,4.924696090008739,6.448621301541041,6.960221906120772e-05,1.413164524270929e-07,0.0
3,0.01,densities,0.14746087864041324,14.1,0.2947533249855041,9.098707960220053e-06,1.659158442635089e-07,1.0,0.0020935022014586147,0.5525062514530825,0.3667365013060084,2.9650692650583707e-06,1.2932875855665322e-08,0.0
4,0.1,densities,0.15458950027823445,4.0,0.0392904639244079,9.419600246474147e-08,9.568320820108056e-08,1.0,0.001975300703119905,0.0,0.04793288581030652,9.296116196724386e-09,1.0197439038093093e-08,0.0


==> csv/jeffreys_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.13599788993597026,5799.0,76.74283347129821,0.04100618083029982,0.00034739358816289,1.0,0.0028045221678344094,552.629270950346,7.639019239988973,0.01115527780035997,1.372500735121728e-05,0.0
1,0.0001,0.1370380006730556,954.1,55.5242618560791,0.0038126331637612946,2.6098303351318464e-05,1.0,0.0021281628480495232,53.801682618962566,69.26921693014408,0.0009729052932254465,1.2796765540511674e-06,0.0
2,0.001,0.13903505727648732,117.6,5.160556042194367,0.00028957922768308505,2.7701702492777257e-06,1.0,0.002130669617558574,4.924696090008739,6.448621301541041,6.960221906120772e-05,1.413164524270929e-07,0.0
3,0.01,0.14746087864041324,14.1,0.2947533249855041,9.098707960220053e-06,1.659158442635089e-07,1.0,0.0020935022014586147,0.5525062514530825,0.3667365013060084,2.9650692650583707e-06,1.2932875855665322e-08,0.0
4,0.1,0.15458950027823445,4.0,0.0392904639244079,9.419600246474147e-08,9.568320820108056e-08,1.0,0.001975300703119905,0.0,0.04793288581030652,9.296116196724386e-09,1.0197439038093093e-08,0.0


==> csv/jeffreys_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.13599788993597026,5799.0,76.74283347129821,0.04100618083029982,0.00034739358816289,1.0,0.0028045221678344094,552.629270950346,7.639019239988973,0.01115527780035997,1.372500735121728e-05,0.0
1,0.0001,0.1370380006730556,954.1,55.5242618560791,0.0038126331637612946,2.6098303351318464e-05,1.0,0.0021281628480495232,53.801682618962566,69.26921693014408,0.0009729052932254465,1.2796765540511674e-06,0.0
2,0.001,0.13903505727648732,117.6,5.160556042194367,0.00028957922768308505,2.7701702492777257e-06,1.0,0.002130669617558574,4.924696090008739,6.448621301541041,6.960221906120772e-05,1.413164524270929e-07,0.0
3,0.01,0.14746087864041324,14.1,0.2947533249855041,9.098707960220053e-06,1.659158442635089e-07,1.0,0.0020935022014586147,0.5525062514530825,0.3667365013060084,2.9650692650583707e-06,1.2932875855665322e-08,0.0
4,0.1,0.15458950027823445,4.0,0.0392904639244079,9.419600246474147e-08,9.568320820108056e-08,1.0,0.001975300703119905,0.0,0.04793288581030652,9.296116196724386e-09,1.0197439038093093e-08,0.0


==> csv/jeffreys_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,moons,0.13641634881496428,10073.6,138.38926734924317,0.03566042259335514,0.00042994488030666,1.0,0.004882661580805328,680.096537265115,8.969890223269683,0.003355125743248833,1.6622409473607678e-05,0.0
1,1e-05,1000,moons,0.13390066921710964,10206.0,142.81970772743225,0.035822690278291644,0.00039571968372906,1.0,0.002910044581509655,232.85510516198696,3.154530870444803,0.0017084467915389444,1.7268970470653743e-05,0.0
2,1e-05,2000,moons,0.13441543281078336,10101.0,377.2472867965698,0.0355252400040626,0.000370735229807875,1.0,0.0022918667670616274,133.74852024103558,5.745830935188068,0.0010624309479964524,7.225360501322802e-06,0.0
3,0.0001,500,moons,0.1377598106861114,1554.4,18.805279302597047,0.00334408674389118,3.3105909824371335e-05,1.0,0.0047863154525538,132.9785697020388,1.659525859989223,0.00015324217967961528,1.8289507109378053e-06,0.0
4,0.0001,1000,moons,0.13528526723384854,1576.8,19.410849571228027,0.0033577933441847002,3.279068041592836e-05,1.0,0.0028626654934024473,57.6341912409639,0.7692076280143132,0.00013531365055074882,8.019998090416152e-07,0.0
5,0.0001,2000,moons,0.13544974923133843,1553.4,49.88756527900696,0.0033350259531288997,3.207938279956579e-05,1.0,0.0020757194231382594,30.237394067611053,1.002149115984781,3.808849585129344e-05,3.4538163572240977e-07,0.0
6,0.0001,5000,moons,0.1358920872211456,1527.6,301.5480966567993,0.0033036910463124,3.194360760971904e-05,1.0,0.001174839865756152,32.72308053958245,6.441846639769639,3.6053139538317074e-05,3.5088679287704957e-07,0.0
7,0.001,500,moons,0.13958997130393977,185.8,1.4395020008087158,0.00025693667121226,3.7947669625282287e-06,1.0,0.0047877094668256764,18.32211778152296,0.10096825607756714,1.4233098046223773e-05,1.576821877034202e-07,0.0
8,0.001,1000,moons,0.13713458180427546,188.4,1.544083547592163,0.0002563608344644,3.6996789276599884e-06,1.0,0.002858815003626704,5.594640292279745,0.1117319662391019,7.115533864447182e-06,1.0772491034688737e-07,0.0
9,0.001,2000,moons,0.13730047941207882,185.6,3.8804376125335693,0.00025579865323376,3.5919249057769777e-06,1.0,0.0020705003741004514,3.049590136395385,0.05912856119751435,8.453053722664924e-06,6.80584397541962e-08,0.0
10,0.001,5000,moons,0.13774580061435698,183.2,23.441512250900267,0.00025539301568636,3.729175659827888e-06,1.0,0.0011741472690521032,3.5637059362410946,0.4514309502451478,5.039400829591302e-06,2.604528398465477e-08,0.0
11,0.01,500,moons,0.14776223897933954,21.8,0.13178248405456539,1.1342763900756837e-05,2.1741725504398345e-07,1.0,0.00466197106227378,1.3038404810405297,0.027261162686360627,2.8582327813962105e-06,1.4046655557810713e-08,0.0
12,0.01,1000,moons,0.14531323313713068,22.0,0.14299669265747067,1.1648936197161675e-05,2.2009480744600295e-07,1.0,0.002837049744295557,0.7071067811865474,0.019287851476422514,1.8111476784314507e-06,4.9981369835951474e-09,0.0
13,0.01,2000,moons,0.1454983651638031,21.8,0.3298033237457275,1.1213903781026601e-05,2.167769707739353e-07,1.0,0.002047599509577782,0.44721359549995815,0.0013413728191273575,1.1448410247920793e-06,3.68537703669968e-09,0.0
14,0.01,5000,moons,0.14590014219284053,21.6,2.003326749801636,1.149265153799206e-05,1.8496066331863403e-07,1.0,0.0011565189778410848,0.5477225575051664,0.05115343514449476,2.2054280905090597e-06,1.6010612056068835e-09,0.0
15,0.1,500,moons,0.15888598859310146,5.0,0.01134195327758782,9.941868484020233e-08,1.0528601706027984e-07,1.0,0.0039857419329216,0.0,0.0009774581031297528,1.0795912816533476e-09,2.909917347127196e-09,0.0
16,0.1,1000,moons,0.15654183626174925,5.0,0.012477064132690379,1.0200310498476029e-07,1.0309740900993347e-07,1.0,0.002599544261232225,0.0,0.00029727319752695565,2.527043884846412e-09,2.0539965198812334e-09,0.0
17,0.1,2000,moons,0.15664723515510554,5.0,0.02828512191772456,9.866198524832726e-08,9.819632396101952e-08,1.0,0.0018875593817663384,0.0,0.0006255725659831029,1.915996031676503e-09,1.4198374605796396e-09,0.0
18,0.1,5000,moons,0.15689471960067747,5.0,0.15743660926818842,7.890630513429641e-08,8.172646630555392e-08,1.0,0.0010776391304444964,0.0,0.0007216823860329882,5.533173219636883e-10,1.300765414587827e-09,0.0


==> csv/jeffreys_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,0.13641634881496428,10073.6,138.38926734924317,0.03566042259335514,0.00042994488030666,1.0,0.004882661580805328,680.096537265115,8.969890223269683,0.003355125743248833,1.6622409473607678e-05,0.0
1,1e-05,1000,0.13390066921710964,10206.0,142.81970772743225,0.035822690278291644,0.00039571968372906,1.0,0.002910044581509655,232.85510516198696,3.154530870444803,0.0017084467915389444,1.7268970470653743e-05,0.0
2,1e-05,2000,0.13441543281078336,10101.0,377.2472867965698,0.0355252400040626,0.000370735229807875,1.0,0.0022918667670616274,133.74852024103558,5.745830935188068,0.0010624309479964524,7.225360501322802e-06,0.0
3,0.0001,500,0.1377598106861114,1554.4,18.805279302597047,0.00334408674389118,3.3105909824371335e-05,1.0,0.0047863154525538,132.9785697020388,1.659525859989223,0.00015324217967961528,1.8289507109378053e-06,0.0
4,0.0001,1000,0.13528526723384854,1576.8,19.410849571228027,0.0033577933441847002,3.279068041592836e-05,1.0,0.0028626654934024473,57.6341912409639,0.7692076280143132,0.00013531365055074882,8.019998090416152e-07,0.0
5,0.0001,2000,0.13544974923133843,1553.4,49.88756527900696,0.0033350259531288997,3.207938279956579e-05,1.0,0.0020757194231382594,30.237394067611053,1.002149115984781,3.808849585129344e-05,3.4538163572240977e-07,0.0
6,0.0001,5000,0.1358920872211456,1527.6,301.5480966567993,0.0033036910463124,3.194360760971904e-05,1.0,0.001174839865756152,32.72308053958245,6.441846639769639,3.6053139538317074e-05,3.5088679287704957e-07,0.0
7,0.001,500,0.13958997130393977,185.8,1.4395020008087158,0.00025693667121226,3.7947669625282287e-06,1.0,0.0047877094668256764,18.32211778152296,0.10096825607756714,1.4233098046223773e-05,1.576821877034202e-07,0.0
8,0.001,1000,0.13713458180427546,188.4,1.544083547592163,0.0002563608344644,3.6996789276599884e-06,1.0,0.002858815003626704,5.594640292279745,0.1117319662391019,7.115533864447182e-06,1.0772491034688737e-07,0.0
9,0.001,2000,0.13730047941207882,185.6,3.8804376125335693,0.00025579865323376,3.5919249057769777e-06,1.0,0.0020705003741004514,3.049590136395385,0.05912856119751435,8.453053722664924e-06,6.80584397541962e-08,0.0
10,0.001,5000,0.13774580061435698,183.2,23.441512250900267,0.00025539301568636,3.729175659827888e-06,1.0,0.0011741472690521032,3.5637059362410946,0.4514309502451478,5.039400829591302e-06,2.604528398465477e-08,0.0
11,0.01,500,0.14776223897933954,21.8,0.13178248405456539,1.1342763900756837e-05,2.1741725504398345e-07,1.0,0.00466197106227378,1.3038404810405297,0.027261162686360627,2.8582327813962105e-06,1.4046655557810713e-08,0.0
12,0.01,1000,0.14531323313713068,22.0,0.14299669265747067,1.1648936197161675e-05,2.2009480744600295e-07,1.0,0.002837049744295557,0.7071067811865474,0.019287851476422514,1.8111476784314507e-06,4.9981369835951474e-09,0.0
13,0.01,2000,0.1454983651638031,21.8,0.3298033237457275,1.1213903781026601e-05,2.167769707739353e-07,1.0,0.002047599509577782,0.44721359549995815,0.0013413728191273575,1.1448410247920793e-06,3.68537703669968e-09,0.0
14,0.01,5000,0.14590014219284053,21.6,2.003326749801636,1.149265153799206e-05,1.8496066331863403e-07,1.0,0.0011565189778410848,0.5477225575051664,0.05115343514449476,2.2054280905090597e-06,1.6010612056068835e-09,0.0
15,0.1,500,0.15888598859310146,5.0,0.01134195327758782,9.941868484020233e-08,1.0528601706027984e-07,1.0,0.0039857419329216,0.0,0.0009774581031297528,1.0795912816533476e-09,2.909917347127196e-09,0.0
16,0.1,1000,0.15654183626174925,5.0,0.012477064132690379,1.0200310498476029e-07,1.0309740900993347e-07,1.0,0.002599544261232225,0.0,0.00029727319752695565,2.527043884846412e-09,2.0539965198812334e-09,0.0
17,0.1,2000,0.15664723515510554,5.0,0.02828512191772456,9.866198524832726e-08,9.819632396101952e-08,1.0,0.0018875593817663384,0.0,0.0006255725659831029,1.915996031676503e-09,1.4198374605796396e-09,0.0
18,0.1,5000,0.15689471960067747,5.0,0.15743660926818842,7.890630513429641e-08,8.172646630555392e-08,1.0,0.0010776391304444964,0.0,0.0007216823860329882,5.533173219636883e-10,1.300765414587827e-09,0.0


==> csv/jeffreys_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,moons,0.13494620152882164,10128.714285714286,208.2167158978326,0.03567975174103459,0.00040080455281500714,1.0,0.00353436045968926,408.4494938312313,111.11644119071545,0.0021535022645104156,2.8347343517595813e-05,0.0
1,0.0001,moons,0.136096728593111,1553.05,97.41294770240783,0.003335149271879295,3.247989516239613e-05,1.0,0.0029610984496823553,71.82909174598154,121.6444255057723,9.896447690161345e-05,1.0663558027619322e-06,0.0
2,0.001,moons,0.13794270828366276,185.75,7.5763838529586796,0.00025612229364919503,3.7038866139482706e-06,1.0,0.002956982700953231,9.244486265649893,9.453435122039814,8.605475094755979e-06,1.2016962972824492e-07,0.0
3,0.01,moons,0.14611849486827846,21.8,0.6519773125648498,1.1424563854234294e-05,2.0981242414563895e-07,1.0,0.002903400917227343,0.7677718959499144,0.8050158945754974,1.933466170537839e-06,1.6386965539969973e-08,0.0
4,0.1,moons,0.15724244490265843,5.0,0.052385187149047795,9.474752005189657e-08,9.707655408419669e-08,1.0,0.0025935973985050775,0.0,0.06260860991001148,9.596509181989157e-09,9.64693318571635e-09,0.0


==> csv/jeffreys_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.13494620152882164,10128.714285714286,208.2167158978326,0.03567975174103459,0.00040080455281500714,1.0,0.00353436045968926,408.4494938312313,111.11644119071545,0.0021535022645104156,2.8347343517595813e-05,0.0
1,0.0001,0.136096728593111,1553.05,97.41294770240783,0.003335149271879295,3.247989516239613e-05,1.0,0.0029610984496823553,71.82909174598154,121.6444255057723,9.896447690161345e-05,1.0663558027619322e-06,0.0
2,0.001,0.13794270828366276,185.75,7.5763838529586796,0.00025612229364919503,3.7038866139482706e-06,1.0,0.002956982700953231,9.244486265649893,9.453435122039814,8.605475094755979e-06,1.2016962972824492e-07,0.0
3,0.01,0.14611849486827846,21.8,0.6519773125648498,1.1424563854234294e-05,2.0981242414563895e-07,1.0,0.002903400917227343,0.7677718959499144,0.8050158945754974,1.933466170537839e-06,1.6386965539969973e-08,0.0
4,0.1,0.15724244490265843,5.0,0.052385187149047795,9.474752005189657e-08,9.707655408419669e-08,1.0,0.0025935973985050775,0.0,0.06260860991001148,9.596509181989157e-09,9.64693318571635e-09,0.0


==> csv/jeffreys_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.13494620152882164,10128.714285714286,208.2167158978326,0.03567975174103459,0.00040080455281500714,1.0,0.00353436045968926,408.4494938312313,111.11644119071545,0.0021535022645104156,2.8347343517595813e-05,0.0
1,0.0001,0.136096728593111,1553.05,97.41294770240783,0.003335149271879295,3.247989516239613e-05,1.0,0.0029610984496823553,71.82909174598154,121.6444255057723,9.896447690161345e-05,1.0663558027619322e-06,0.0
2,0.001,0.13794270828366276,185.75,7.5763838529586796,0.00025612229364919503,3.7038866139482706e-06,1.0,0.002956982700953231,9.244486265649893,9.453435122039814,8.605475094755979e-06,1.2016962972824492e-07,0.0
3,0.01,0.14611849486827846,21.8,0.6519773125648498,1.1424563854234294e-05,2.0981242414563895e-07,1.0,0.002903400917227343,0.7677718959499144,0.8050158945754974,1.933466170537839e-06,1.6386965539969973e-08,0.0
4,0.1,0.15724244490265843,5.0,0.052385187149047795,9.474752005189657e-08,9.707655408419669e-08,1.0,0.0025935973985050775,0.0,0.06260860991001148,9.596509181989157e-09,9.64693318571635e-09,0.0


==> csv/jeffreys_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,slopes,0.021392415463924362,4112.4,55.753297328948975,0.03641039021313186,6.176205351948738e-05,1.0,0.0008838617522722657,1037.8609251725397,14.000419600838352,0.005644596543600636,3.7598440344523256e-06,0.0
1,1e-05,1000,slopes,0.0210010297596454,3256.0,45.33185105323791,0.04405457153916356,5.825555417686701e-05,1.0,0.0003571584093579645,275.23172055560747,3.7999827596341236,0.008488554194554594,1.1223496172420934e-06,0.0
2,0.0001,500,slopes,0.02180757150053974,867.8,10.366543388366699,0.00438386015594,5.377223715186119e-06,1.0,0.0007283655659857796,243.71643358624792,2.90139575072523,0.0010263406296048664,5.330467540584418e-07,0.0
3,0.0001,1000,slopes,0.02145822010934348,891.0,11.107676362991333,0.00402221018448466,4.975800402462483e-06,1.0,0.00035386685942969363,40.509258201058195,0.5056919349881354,0.0008436796603915455,1.0415178598575065e-07,0.0
4,0.0001,2000,slopes,0.0215036109089851,949.2,30.476044273376466,0.004092827392742001,4.89220255985856e-06,1.0,0.0009391619325685731,81.12459553057877,2.6116482567487527,0.0009096353537669726,1.4804956699229123e-07,0.0
5,0.0001,5000,slopes,0.02123906984925268,990.2,195.52392554283142,0.0040431937668472,4.798555164597929e-06,1.0,0.00032951696323371986,75.97828637183127,14.993752472885774,0.0010667107554593231,7.813932788808096e-08,0.0
6,0.001,500,slopes,0.02371826246380804,128.6,1.2085166454315186,0.00033788066357370004,4.766974598169327e-07,1.0,0.000729299330888318,24.409014728169588,0.2314670986967435,7.84970035928624e-05,4.133239070225291e-08,0.0
7,0.001,1000,slopes,0.02338546700775618,131.8,1.2509356021881104,0.00032503770198666,4.5797787606716156e-07,1.0,0.00034709175510543646,4.764451699828643,0.07184196779581582,6.459216120316541e-05,1.786832983259059e-08,0.0
8,0.001,2000,slopes,0.02344576120376584,139.0,3.386725568771362,0.00033896956592792,4.5276246964931486e-07,1.0,0.000932330099067552,6.745368781616022,0.16480045392469744,7.227153376224066e-05,1.3228745874351413e-08,0.0
9,0.001,5000,slopes,0.02319180183112616,143.2,21.388597869873045,0.00033060169662346,4.875910235568881e-07,1.0,0.00033030063112556707,5.403702434442516,0.8046405988626918,8.580785259749506e-05,1.007726696291758e-08,0.0
10,0.01,500,slopes,0.03387237489223478,16.6,0.10159630775451653,1.3327784836292267e-05,1.028645783662796e-07,1.0,0.0007484848612844575,1.1401754250991378,0.02589086464213284,2.0937264243400546e-06,3.4589262746374867e-09,0.0
11,0.01,1000,slopes,0.03358606621623036,16.6,0.09435367584228513,1.4631869271397591e-05,1.0312069207429885e-07,1.0,0.0003781559910176858,0.5477225575051662,0.003136706033377116,3.153354743081e-06,1.3536253807832084e-09,0.0
12,0.01,2000,slopes,0.0337199375033378,17.2,0.2660915374755859,1.3966858386993408e-05,9.959330782294273e-08,1.0,0.0009668744296511084,0.44721359549995765,0.007612508903212498,3.1195413598595667e-06,8.875475429217896e-10,0.0
13,0.01,5000,slopes,0.03346880227327342,17.4,1.6420324325561524,1.3864628272131085e-05,7.6121068559587e-08,1.0,0.00031790700168184995,0.547722557505166,0.05050146491015802,3.6432248097816596e-06,2.460952167935876e-10,0.0
14,0.1,500,slopes,0.04621556550264354,4.0,0.00821027755737298,1.1902302503585815e-07,1.0472722351551056e-07,1.0,0.00108215264831199,0.0,6.89109299361314e-05,1.1413927152643743e-08,8.617879600879602e-10,0.0
15,0.1,1000,slopes,0.0460187286138534,4.0,0.0092467308044433,1.1501833796501162e-07,1.0335352271795272e-07,1.0,0.0006605779668762726,0.0,4.858710925032941e-06,4.404593355113778e-09,2.364979483485973e-09,0.0
16,0.1,2000,slopes,0.0463823981583118,4.0,0.01987705230712888,1.1926749721169472e-07,1.0064104571938515e-07,1.0,0.001204323959890785,0.0,0.0012914443913063602,6.590459427786957e-09,8.313716888128485e-10,0.0
17,0.1,5000,slopes,0.04608329534530634,4.0,0.11682367324829097,9.903160389512777e-08,7.945636752992868e-08,1.0,0.00036883695038513245,0.0,0.0011393767089767361,2.9096298866077387e-09,7.885204721071162e-10,0.0


==> csv/jeffreys_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,500,0.021392415463924362,4112.4,55.753297328948975,0.03641039021313186,6.176205351948738e-05,1.0,0.0008838617522722657,1037.8609251725397,14.000419600838352,0.005644596543600636,3.7598440344523256e-06,0.0
1,1e-05,1000,0.0210010297596454,3256.0,45.33185105323791,0.04405457153916356,5.825555417686701e-05,1.0,0.0003571584093579645,275.23172055560747,3.7999827596341236,0.008488554194554594,1.1223496172420934e-06,0.0
2,0.0001,500,0.02180757150053974,867.8,10.366543388366699,0.00438386015594,5.377223715186119e-06,1.0,0.0007283655659857796,243.71643358624792,2.90139575072523,0.0010263406296048664,5.330467540584418e-07,0.0
3,0.0001,1000,0.02145822010934348,891.0,11.107676362991333,0.00402221018448466,4.975800402462483e-06,1.0,0.00035386685942969363,40.509258201058195,0.5056919349881354,0.0008436796603915455,1.0415178598575065e-07,0.0
4,0.0001,2000,0.0215036109089851,949.2,30.476044273376466,0.004092827392742001,4.89220255985856e-06,1.0,0.0009391619325685731,81.12459553057877,2.6116482567487527,0.0009096353537669726,1.4804956699229123e-07,0.0
5,0.0001,5000,0.02123906984925268,990.2,195.52392554283142,0.0040431937668472,4.798555164597929e-06,1.0,0.00032951696323371986,75.97828637183127,14.993752472885774,0.0010667107554593231,7.813932788808096e-08,0.0
6,0.001,500,0.02371826246380804,128.6,1.2085166454315186,0.00033788066357370004,4.766974598169327e-07,1.0,0.000729299330888318,24.409014728169588,0.2314670986967435,7.84970035928624e-05,4.133239070225291e-08,0.0
7,0.001,1000,0.02338546700775618,131.8,1.2509356021881104,0.00032503770198666,4.5797787606716156e-07,1.0,0.00034709175510543646,4.764451699828643,0.07184196779581582,6.459216120316541e-05,1.786832983259059e-08,0.0
8,0.001,2000,0.02344576120376584,139.0,3.386725568771362,0.00033896956592792,4.5276246964931486e-07,1.0,0.000932330099067552,6.745368781616022,0.16480045392469744,7.227153376224066e-05,1.3228745874351413e-08,0.0
9,0.001,5000,0.02319180183112616,143.2,21.388597869873045,0.00033060169662346,4.875910235568881e-07,1.0,0.00033030063112556707,5.403702434442516,0.8046405988626918,8.580785259749506e-05,1.007726696291758e-08,0.0
10,0.01,500,0.03387237489223478,16.6,0.10159630775451653,1.3327784836292267e-05,1.028645783662796e-07,1.0,0.0007484848612844575,1.1401754250991378,0.02589086464213284,2.0937264243400546e-06,3.4589262746374867e-09,0.0
11,0.01,1000,0.03358606621623036,16.6,0.09435367584228513,1.4631869271397591e-05,1.0312069207429885e-07,1.0,0.0003781559910176858,0.5477225575051662,0.003136706033377116,3.153354743081e-06,1.3536253807832084e-09,0.0
12,0.01,2000,0.0337199375033378,17.2,0.2660915374755859,1.3966858386993408e-05,9.959330782294273e-08,1.0,0.0009668744296511084,0.44721359549995765,0.007612508903212498,3.1195413598595667e-06,8.875475429217896e-10,0.0
13,0.01,5000,0.03346880227327342,17.4,1.6420324325561524,1.3864628272131085e-05,7.6121068559587e-08,1.0,0.00031790700168184995,0.547722557505166,0.05050146491015802,3.6432248097816596e-06,2.460952167935876e-10,0.0
14,0.1,500,0.04621556550264354,4.0,0.00821027755737298,1.1902302503585815e-07,1.0472722351551056e-07,1.0,0.00108215264831199,0.0,6.89109299361314e-05,1.1413927152643743e-08,8.617879600879602e-10,0.0
15,0.1,1000,0.0460187286138534,4.0,0.0092467308044433,1.1501833796501162e-07,1.0335352271795272e-07,1.0,0.0006605779668762726,0.0,4.858710925032941e-06,4.404593355113778e-09,2.364979483485973e-09,0.0
16,0.1,2000,0.0463823981583118,4.0,0.01987705230712888,1.1926749721169472e-07,1.0064104571938515e-07,1.0,0.001204323959890785,0.0,0.0012914443913063602,6.590459427786957e-09,8.313716888128485e-10,0.0
17,0.1,5000,0.04608329534530634,4.0,0.11682367324829097,9.903160389512777e-08,7.945636752992868e-08,1.0,0.00036883695038513245,0.0,0.0011393767089767361,2.9096298866077387e-09,7.885204721071162e-10,0.0


==> csv/jeffreys_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,slopes,0.02119672261178488,3684.2,50.54257419109344,0.04023248087614771,6.0008803848177196e-05,1.0,0.0006681692924039609,846.2455383109036,11.122164198302668,0.007900435010377621,3.20283255548747e-06,0.0
1,0.0001,slopes,0.021502118092030252,924.55,61.86854739189148,0.0041355228750034655,5.0109454605262725e-06,1.0,0.0006243946958189024,133.74936300881274,79.91873753988932,0.0008987186427193836,3.452737821051794e-07,0.0
2,0.001,slopes,0.023435323126614054,135.65,6.808693921566009,0.000333122407027935,4.687572072725743e-07,1.0,0.0006169752986539155,13.448830902036763,8.692416610038359,6.970731655032532e-05,2.632360190913518e-08,0.0
3,0.01,slopes,0.033661795221269095,16.95,0.526018488407135,1.3947785191703588e-05,9.542491170577705e-08,1.0,0.0006245039158372988,0.7591546545162478,0.6653350284728766,2.843516159051554e-06,1.1656299209750467e-08,0.0
4,0.1,slopes,0.04617499690502877,4.0,0.038539433479309035,1.1308511602692306e-07,9.704453987069428e-08,1.0,0.0008323355925194965,0.0,0.04661432866545407,1.0711304561875013e-08,1.0603184142582527e-08,0.0


==> csv/jeffreys_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.02119672261178488,3684.2,50.54257419109344,0.04023248087614771,6.0008803848177196e-05,1.0,0.0006681692924039609,846.2455383109036,11.122164198302668,0.007900435010377621,3.20283255548747e-06,0.0
1,0.0001,0.021502118092030252,924.55,61.86854739189148,0.0041355228750034655,5.0109454605262725e-06,1.0,0.0006243946958189024,133.74936300881274,79.91873753988932,0.0008987186427193836,3.452737821051794e-07,0.0
2,0.001,0.023435323126614054,135.65,6.808693921566009,0.000333122407027935,4.687572072725743e-07,1.0,0.0006169752986539155,13.448830902036763,8.692416610038359,6.970731655032532e-05,2.632360190913518e-08,0.0
3,0.01,0.033661795221269095,16.95,0.526018488407135,1.3947785191703588e-05,9.542491170577705e-08,1.0,0.0006245039158372988,0.7591546545162478,0.6653350284728766,2.843516159051554e-06,1.1656299209750467e-08,0.0
4,0.1,0.04617499690502877,4.0,0.038539433479309035,1.1308511602692306e-07,9.704453987069428e-08,1.0,0.0008323355925194965,0.0,0.04661432866545407,1.0711304561875013e-08,1.0603184142582527e-08,0.0


==> csv/jeffreys_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-05,0.02119672261178488,3684.2,50.54257419109344,0.04023248087614771,6.0008803848177196e-05,1.0,0.0006681692924039609,846.2455383109036,11.122164198302668,0.007900435010377621,3.20283255548747e-06,0.0
1,0.0001,0.021502118092030252,924.55,61.86854739189148,0.0041355228750034655,5.0109454605262725e-06,1.0,0.0006243946958189024,133.74936300881274,79.91873753988932,0.0008987186427193836,3.452737821051794e-07,0.0
2,0.001,0.023435323126614054,135.65,6.808693921566009,0.000333122407027935,4.687572072725743e-07,1.0,0.0006169752986539155,13.448830902036763,8.692416610038359,6.970731655032532e-05,2.632360190913518e-08,0.0
3,0.01,0.033661795221269095,16.95,0.526018488407135,1.3947785191703588e-05,9.542491170577705e-08,1.0,0.0006245039158372988,0.7591546545162478,0.6653350284728766,2.843516159051554e-06,1.1656299209750467e-08,0.0
4,0.1,0.04617499690502877,4.0,0.038539433479309035,1.1308511602692306e-07,9.704453987069428e-08,1.0,0.0008323355925194965,0.0,0.04661432866545407,1.0711304561875013e-08,1.0603184142582527e-08,0.0


==> csv/js.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15251776576042175,11,0.041121721267700195,3.958819434046745e-06,1.6787089407444e-07,1.0
0.1,500,moons,1,0.1487479954957962,11,0.039647817611694336,3.641238436102867e-06,4.023313522338867e-07,1.0
0.1,500,moons,2,0.15916776657104492,11,0.0397946834564209,2.40374356508255e-06,3.3993273973464966e-07,1.0
0.1,500,moons,3,0.15494607388973236,11,0.04221487045288086,1.4083925634622574e-06,1.30385160446167e-07,1.0
0.1,500,moons,4,0.14882439374923706,12,0.061116695404052734,1.707347109913826e-06,2.630986273288727e-07,1.0
0.1,500,densities,0,0.14732646942138672,8,0.04821896553039551,2.8337817639112473e-06,2.998625859618187e-06,1.0
0.1,500,densities,1,0.152002215385437,7,0.028943300247192383,2.663116902112961e-06,1.4256220310926437e-06,1.0
0.1,500,densities,2,0.15330734848976135,7,0.02657914161682129,2.7138739824295044e-06,7.885973900556564e-07,1.0
0.1,500,densities,3,0.15624703466892242,7,0.02510857582092285,2.5834888219833374e-06,1.4971010386943817e-06,1.0
0.1,500,densities,4,0.14923903346061707,7,0.02528667449951172,3.5674311220645905e-06,5.390029400587082e-07,1.0
0.1,500,slopes,0,0.039596300572156906,9,0.03264307975769043,2.213055267930031e-06,2.1955929696559906e-07,1.0
0.1,500,slopes,1,0.0391668826341629,8,0.02939915657043457,3.6437995731830597e-06,5.085021257400513e-07,1.0
0.1,500,slopes,2,0.03940210118889809,9,0.033052921295166016,1.616310328245163e-06,4.4726766645908356e-07,1.0
0.1,500,slopes,3,0.03890340402722359,8,0.029150962829589844,2.1033920347690582e-06,1.494772732257843e-07,1.0
0.1,500,slopes,4,0.04102976620197296,8,0.028137683868408203,5.129724740982056e-06,1.695007085800171e-07,1.0
0.1,500,crescents,0,0.052461519837379456,8,0.027776718139648438,1.2051314115524292e-06,1.816079020500183e-07,1.0
0.1,500,crescents,1,0.05157048627734184,8,0.027935266494750977,1.0710209608078003e-06,3.9604492485523224e-07,1.0
0.1,500,crescents,2,0.05323955416679382,8,0.02754664421081543,8.533243089914322e-07,1.809094101190567e-07,1.0
0.1,500,crescents,3,0.050872333347797394,8,0.02754497528076172,1.0300427675247192e-06,1.4621764421463013e-07,1.0
0.1,500,crescents,4,0.05205753073096275,8,0.02791309356689453,8.556526154279709e-07,1.5622936189174652e-07,1.0
0.1,1000,moons,0,0.15504533052444458,11,0.06415057182312012,2.323300577700138e-06,2.7229543775320053e-07,1.0
0.1,1000,moons,1,0.15055561065673828,11,0.06139016151428223,4.093744792044163e-06,4.540197551250458e-07,1.0
0.1,1000,moons,2,0.14891046285629272,11,0.0459139347076416,3.6386772990226746e-06,4.0605664253234863e-07,1.0
0.1,1000,moons,3,0.1496940404176712,11,0.04593682289123535,3.536464646458626e-06,2.478482201695442e-07,1.0
0.1,1000,moons,4,0.14780966937541962,11,0.0436406135559082,5.349284037947655e-06,4.17931005358696e-07,1.0
0.1,1000,densities,0,0.14887188374996185,8,0.031264543533325195,9.349314495921135e-07,1.078587956726551e-06,1.0
0.1,1000,densities,1,0.14940713346004486,8,0.030866622924804688,9.409850463271141e-07,9.810319170355797e-07,1.0
0.1,1000,densities,2,0.1524028182029724,8,0.030116558074951172,1.0336516425013542e-06,1.093139871954918e-06,1.0
0.1,1000,densities,3,0.15467363595962524,7,0.025793075561523438,2.7418136596679688e-06,1.0614749044179916e-06,1.0
0.1,1000,densities,4,0.15182527899742126,7,0.025753498077392578,2.23738607019186e-06,7.289927452802658e-07,1.0
0.1,1000,slopes,0,0.039641477167606354,9,0.03375959396362305,1.310836523771286e-06,2.2444874048233032e-07,1.0
0.1,1000,slopes,1,0.03954291716217995,8,0.029878854751586914,4.494097083806992e-06,2.725282683968544e-07,1.0
0.1,1000,slopes,2,0.03978598117828369,8,0.02987360954284668,4.3995678424835205e-06,1.598382368683815e-07,1.0
0.1,1000,slopes,3,0.03920905292034149,9,0.03404569625854492,1.5815021470189095e-06,2.919696271419525e-07,1.0
0.1,1000,slopes,4,0.03862479329109192,9,0.03357744216918945,1.3425014913082123e-06,4.1874591261148453e-07,1.0
0.1,1000,crescents,0,0.05202898383140564,8,0.028525352478027344,3.920751623809338e-06,1.4493707567453384e-07,1.0
0.1,1000,crescents,1,0.05121669918298721,8,0.029494047164916992,1.4906981959939003e-06,2.019805833697319e-07,1.0
0.1,1000,crescents,2,0.05231770873069763,8,0.04662013053894043,1.1690426617860794e-06,1.7473939806222916e-07,1.0
0.1,1000,crescents,3,0.051056597381830215,8,0.04346776008605957,9.670620784163475e-07,1.6135163605213165e-07,1.0
0.1,1000,crescents,4,0.05037751793861389,8,0.038810014724731445,1.1047814041376114e-06,2.630986273288727e-07,1.0
0.1,2000,moons,0,0.14967399835586548,11,0.08017110824584961,2.9085204005241394e-06,2.6740599423646927e-07,1.0
0.1,2000,moons,1,0.1513550728559494,11,0.07833671569824219,3.225053660571575e-06,5.050678737461567e-07,1.0
0.1,2000,moons,2,0.15372321009635925,11,0.08264613151550293,2.4880864657461643e-06,2.2130552679300308e-07,1.0
0.1,2000,moons,3,0.14876022934913635,11,0.07828927040100098,3.3758115023374557e-06,3.5029370337724686e-07,1.0
0.1,2000,moons,4,0.14936819672584534,11,0.07828712463378906,4.1638268157839775e-06,2.568121999502182e-07,1.0
0.1,2000,densities,0,0.15139156579971313,8,0.0560612678527832,9.494251571595669e-07,1.0938383638858795e-06,1.0
0.1,2000,densities,1,0.14927178621292114,8,0.055992841720581055,9.557115845382214e-07,1.0387157090008259e-06,1.0
0.1,2000,densities,2,0.15275311470031738,8,0.05587577819824219,1.20262848213315e-06,1.3561802916228771e-06,1.0
0.1,2000,densities,3,0.15093761682510376,7,0.04886889457702637,3.170105628669262e-06,1.1395313777029514e-06,1.0
0.1,2000,densities,4,0.15214642882347107,7,0.054642438888549805,2.7532223612070084e-06,9.095529094338417e-07,1.0
0.1,2000,slopes,0,0.04044761508703232,9,0.06569504737854004,1.7537386156618595e-06,2.0273728296160698e-07,1.0
0.1,2000,slopes,1,0.04088766127824783,9,0.06493973731994629,2.150831278413534e-06,3.01864929497242e-07,1.0
0.1,2000,slopes,2,0.03906988725066185,9,0.06432652473449707,1.6390113160014153e-06,2.100132405757904e-07,1.0
0.1,2000,slopes,3,0.03901493549346924,9,0.06432437896728516,1.4133984223008156e-06,1.8649734556674957e-07,1.0
0.1,2000,slopes,4,0.03847330063581467,9,0.0684041976928711,1.489534042775631e-06,2.905726432800293e-07,1.0
0.1,2000,crescents,0,0.05217016488313675,8,0.05437302589416504,6.06919638812542e-06,1.6676494851708412e-07,1.0
0.1,2000,crescents,1,0.0515110045671463,8,0.05393171310424805,4.384899511933327e-06,1.5011755749583244e-07,1.0
0.1,2000,crescents,2,0.05159488320350647,8,0.05597543716430664,7.764319889247417e-07,1.9138678908348083e-07,1.0
0.1,2000,crescents,3,0.05140725150704384,8,0.05593514442443848,1.0656076483428478e-06,1.4738179743289948e-07,1.0
0.1,2000,crescents,4,0.051454074680805206,8,0.057048797607421875,1.5603727661073208e-06,1.6676494851708412e-07,1.0
0.1,5000,moons,0,0.15148738026618958,11,0.5413722991943359,2.926084562204778e-06,2.2587482817471027e-07,1.0
0.1,5000,moons,1,0.1494429111480713,11,0.5368053913116455,3.7471327232196927e-06,3.653258318081498e-07,1.0
0.1,5000,moons,2,0.15139049291610718,11,0.5371086597442627,3.39938560500741e-06,2.3627944756299257e-07,1.0
0.1,5000,moons,3,0.1522250473499298,11,0.536961555480957,2.651388058438897e-06,2.710876287892461e-07,1.0
0.1,5000,moons,4,0.15007838606834412,11,0.5355987548828125,3.390858182683587e-06,3.2650132197886705e-07,1.0
0.1,5000,densities,0,0.15154585242271423,8,0.3841817378997803,1.0123912943527102e-06,1.0436197044327855e-06,1.0
0.1,5000,densities,1,0.15112991631031036,8,0.3898193836212158,9.277136996388435e-07,9.330688044428825e-07,1.0
0.1,5000,densities,2,nan,1,47.70378398895264,nan,nan,0.0
0.1,5000,densities,3,0.15126125514507294,7,0.33515143394470215,2.7851201593875885e-06,1.0251824278384447e-06,1.0
0.1,5000,densities,4,0.15077053010463715,7,0.33592724800109863,2.6574271032586694e-06,9.936484275385737e-07,1.0
0.1,5000,slopes,0,0.0396868959069252,9,0.4431436061859131,1.869106199592352e-06,2.3122993297874928e-07,1.0
0.1,5000,slopes,1,0.03930395469069481,9,0.44365549087524414,1.5252153389155865e-06,1.8822902347892523e-07,1.0
0.1,5000,slopes,2,0.03893834352493286,9,0.4432370662689209,1.7244601622223854e-06,2.14320607483387e-07,1.0
0.1,5000,slopes,3,0.03906581923365593,9,0.44824790954589844,1.8736463971436024e-06,1.9598519429564476e-07,1.0
0.1,5000,slopes,4,0.03957930952310562,9,0.4432106018066406,1.8558057490736246e-06,2.634915290400386e-07,1.0
0.1,5000,crescents,0,0.05150016397237778,8,0.3746762275695801,5.880792741663754e-06,1.3037060853093863e-07,1.0
0.1,5000,crescents,1,0.0512046255171299,8,0.37281346321105957,5.9359881561249495e-06,1.2699456419795752e-07,1.0
0.1,5000,crescents,2,0.051871590316295624,8,0.3731098175048828,5.330148269422352e-06,1.2508826330304146e-07,1.0
0.1,5000,crescents,3,0.05198293179273605,8,0.37242841720581055,5.564143066294491e-06,1.445150701329112e-07,1.0
0.1,5000,crescents,4,0.05158236622810364,8,0.3878791332244873,1.0874937288463116e-06,1.3694807421416044e-07,1.0
0.01,500,moons,0,0.13986527919769287,594,0.6931891441345215,0.00017487420700490475,3.127381205558777e-06,1.0
0.01,500,moons,1,0.136241614818573,1045,1.0042409896850586,0.00018592877313494682,2.5709159672260284e-06,1.0
0.01,500,moons,2,0.14730766415596008,1502,1.211240530014038,0.000171006191521883,2.5711487978696823e-06,1.0
0.01,500,moons,3,0.14318551123142242,843,0.9437685012817383,0.0001695526298135519,2.5851186364889145e-06,1.0
0.01,500,moons,4,0.1359175145626068,155,0.44129467010498047,0.00018524238839745522,2.9227230697870255e-06,1.0
0.01,500,densities,0,0.1364094614982605,368,0.5681781768798828,9.533017873764038e-05,1.5932600945234299e-06,1.0
0.01,500,densities,1,0.14090898633003235,199,0.38057589530944824,0.00022864225320518017,2.017710357904434e-06,1.0
0.01,500,densities,2,0.14240236580371857,573,0.6928243637084961,0.00014847144484519958,1.9774306565523148e-06,1.0
0.01,500,densities,3,0.14539960026741028,510,0.6139116287231445,0.0002617605496197939,1.8253922462463379e-06,1.0
0.01,500,densities,4,0.13786612451076508,401,0.5079350471496582,0.0002680795732885599,1.555541530251503e-06,1.0
0.01,500,slopes,0,0.02470318228006363,185,0.6152598857879639,0.00031693256460130215,5.997717380523682e-07,1.0
0.01,500,slopes,1,0.024409009143710136,168,0.6038851737976074,0.00042579974979162216,6.495974957942963e-07,1.0
0.01,500,slopes,2,0.025181209668517113,218,0.6948721408843994,0.00029800646007061005,8.656643331050873e-07,1.0
0.01,500,slopes,3,0.023599771782755852,121,0.3741624355316162,0.0004072908777743578,6.07222318649292e-07,1.0
0.01,500,slopes,4,0.025512512773275375,143,0.43126654624938965,0.0005313418805599213,5.969777703285217e-07,1.0
0.01,500,crescents,0,0.03648785874247551,297,0.8272266387939453,0.0002982292789965868,9.80449840426445e-07,1.0
0.01,500,crescents,1,0.03583395108580589,336,0.8094806671142578,0.0004966703709214926,1.2344680726528168e-06,1.0
0.01,500,crescents,2,0.037258800119161606,350,0.8770878314971924,0.0002557213883846998,9.434297680854797e-07,1.0
0.01,500,crescents,3,0.03433673083782196,286,0.7571756839752197,0.0003461739979684353,9.648501873016357e-07,1.0
0.01,500,crescents,4,0.035730473697185516,354,0.9076926708221436,0.00038735312409698963,1.1883676052093506e-06,1.0
0.01,1000,moons,0,0.14283588528633118,217,0.5475122928619385,0.00017698376905173063,1.8923310562968254e-06,1.0
0.01,1000,moons,1,0.13802671432495117,227,0.6140086650848389,0.0001860090997070074,1.878594048321247e-06,1.0
0.01,1000,moons,2,0.13653883337974548,178,0.4812805652618408,0.000178978662006557,1.8442515283823013e-06,1.0
0.01,1000,moons,3,0.1374838501214981,170,0.5507924556732178,0.00018450478091835976,1.9837170839309692e-06,1.0
0.01,1000,moons,4,0.13535189628601074,159,0.4974498748779297,0.00017152412328869104,1.8317950889468193e-06,1.0
0.01,1000,densities,0,0.13752853870391846,167,0.5102722644805908,0.00017282692715525627,1.6881385818123817e-06,1.0
0.01,1000,densities,1,0.1380424201488495,143,0.39527106285095215,0.00017017405480146408,1.7080456018447876e-06,1.0
0.01,1000,densities,2,0.14115731418132782,184,0.5466427803039551,0.0001719323918223381,1.726788468658924e-06,1.0
0.01,1000,densities,3,0.14367911219596863,264,0.4613802433013916,0.000161530333571136,1.6844132915139198e-06,1.0
0.01,1000,densities,4,0.14090876281261444,232,0.5991058349609375,0.00010873237624764442,1.6558915376663208e-06,1.0
0.01,1000,slopes,0,0.024470945820212364,152,0.4240834712982178,0.00032471318263560534,1.0373536497354507e-05,1.0
0.01,1000,slopes,1,0.02464916929602623,159,0.43492817878723145,0.0004674529191106558,1.2072501704096794e-05,1.0
0.01,1000,slopes,2,0.02458064630627632,174,0.4755687713623047,0.0004036027239635587,7.133465260267258e-06,1.0
0.01,1000,slopes,3,0.024199964478611946,179,0.5251152515411377,0.0004105112748220563,1.1618249118328094e-05,1.0
0.01,1000,slopes,4,0.023825012147426605,185,0.5435476303100586,0.000465720659121871,8.110422641038895e-06,1.0
0.01,1000,crescents,0,0.03566959872841835,369,1.0723984241485596,0.0003361804410815239,7.643364369869232e-06,1.0
0.01,1000,crescents,1,0.03515622764825821,337,0.8833765983581543,0.0004608803428709507,8.60623549669981e-06,1.0
0.01,1000,crescents,2,0.03627419471740723,329,0.90761399269104,0.00035886920522898436,6.8480148911476135e-06,1.0
0.01,1000,crescents,3,0.034874118864536285,309,0.8197107315063477,0.00033472280483692884,7.581315003335476e-06,1.0
0.01,1000,crescents,4,0.03471136838197708,423,1.1523463726043701,0.0003888889914378524,1.0663177818059921e-05,1.0
0.01,2000,moons,0,0.13716687262058258,203,1.194101095199585,5.843469989486039e-05,1.8121791072189808e-06,1.0
0.01,2000,moons,1,0.13888467848300934,153,0.8911406993865967,0.0001812962582334876,1.8453574739396572e-06,1.0
0.01,2000,moons,2,0.14155271649360657,160,0.9270780086517334,0.00012845249148085713,1.9199796952307224e-06,1.0
0.01,2000,moons,3,0.13646288216114044,152,0.8882901668548584,0.0001796084688976407,1.8344144336879253e-06,1.0
0.01,2000,moons,4,0.13702616095542908,158,0.9264435768127441,0.00017301389016211033,1.7962302081286907e-06,1.0
0.01,2000,densities,0,0.14022746682167053,117,0.6171605587005615,0.00018065806943923235,7.836846634745598e-06,1.0
0.01,2000,densities,1,0.13785432279109955,143,0.7461106777191162,9.993568528443575e-05,8.489587344229221e-06,1.0
0.01,2000,densities,2,0.14166279137134552,135,0.708716630935669,0.00013990601291880012,1.070764847099781e-05,1.0
0.01,2000,densities,3,0.13983185589313507,119,0.6239781379699707,0.0001686138566583395,1.0001531336456537e-05,1.0
0.01,2000,densities,4,0.1411551833152771,124,0.6457271575927734,0.00013680726988241076,8.445989806205034e-06,1.0
0.01,2000,slopes,0,0.025056231766939163,212,1.0935125350952148,0.0003061058814637363,1.8352293409407139e-06,1.0
0.01,2000,slopes,1,0.025639668107032776,194,1.0022292137145996,0.000565094465855509,2.2575841285288334e-06,1.0
0.01,2000,slopes,2,0.02401832491159439,211,1.0786566734313965,0.0003889449289999902,2.186920028179884e-06,1.0
0.01,2000,slopes,3,0.023825742304325104,205,1.0440661907196045,0.0003955778665840626,1.9530998542904854e-06,1.0
0.01,2000,slopes,4,0.02342047542333603,193,0.9935140609741211,0.0006101324688643217,2.1111336536705494e-06,1.0
0.01,2000,crescents,0,0.036010898649692535,395,1.9777181148529053,0.0003743426059372723,2.4605542421340942e-06,1.0
0.01,2000,crescents,1,0.03519865870475769,344,1.7168736457824707,0.0005082981078885496,2.411601599305868e-06,1.0
0.01,2000,crescents,2,0.03592156991362572,392,1.951723337173462,0.00041266140760853887,2.5538611225783825e-06,1.0
0.01,2000,crescents,3,0.0352577343583107,511,2.5544424057006836,0.00020283530466258526,2.219167072325945e-06,1.0
0.01,2000,crescents,4,0.03520474582910538,439,2.1730167865753174,0.0004129316075704992,3.0705705285072327e-06,1.0
0.01,5000,moons,0,nan,1,47.61623668670654,nan,nan,0.0
0.01,5000,moons,1,nan,1,47.60858368873596,nan,nan,0.0
0.01,5000,moons,2,nan,1,47.62344002723694,nan,nan,0.0
0.01,5000,moons,3,nan,1,47.61515831947327,nan,nan,0.0
0.01,5000,moons,4,nan,1,47.625417947769165,nan,nan,0.0
0.01,5000,densities,0,nan,1,47.61737394332886,nan,nan,0.0
0.01,5000,densities,1,nan,1,47.60922884941101,nan,nan,0.0
0.01,5000,densities,2,nan,1,24.033785104751587,nan,nan,0.7987497448921204
0.01,5000,densities,3,nan,1,47.620219230651855,nan,nan,0.0
0.01,5000,densities,4,nan,1,47.63940405845642,nan,nan,0.0
0.01,5000,slopes,0,nan,2,47.818671226501465,nan,nan,0.0
0.01,5000,slopes,1,nan,1,47.60355067253113,nan,nan,0.0
0.01,5000,slopes,2,nan,1,47.60294437408447,nan,nan,0.0
0.01,5000,slopes,3,nan,1,47.60860800743103,nan,nan,0.0
0.01,5000,slopes,4,nan,1,47.605021238327026,nan,nan,0.0
0.01,5000,crescents,0,nan,1,47.618738889694214,nan,nan,0.0
0.01,5000,crescents,1,nan,1,47.59522032737732,nan,nan,0.0
0.01,5000,crescents,2,nan,1,47.60877585411072,nan,nan,0.0
0.01,5000,crescents,3,nan,1,47.59392333030701,nan,nan,0.0
0.01,5000,crescents,4,nan,1,47.60226082801819,nan,nan,0.0
0.001,500,moons,0,0.1691533625125885,68857,43.647132396698,1.1058683395385742,1.1058683395385742,0.8301640152931213
0.001,500,moons,1,0.13799023628234863,45883,29.98586678504944,1.153720736503601,1.1518023014068604,0.786620020866394
0.001,500,moons,2,0.15519961714744568,73142,46.240875244140625,1.0945738554000854,1.094573736190796,0.8009719848632812
0.001,500,moons,3,0.11694524437189102,23976,15.191807746887207,1.1958534717559814,1.1926709413528442,0.6477360129356384
0.001,500,moons,4,0.12052086740732193,32677,20.67441415786743,1.200313687324524,1.2001922130584717,0.7063440084457397
0.001,500,densities,0,0.16080862283706665,571,0.3263697624206543,1.2758123874664307,1.268979787826538,0.8894079923629761
0.001,500,densities,1,0.18512791395187378,22475,14.198475122451782,1.0227127075195312,1.0220069885253906,0.9556800127029419
0.001,500,densities,2,0.19303104281425476,30971,19.53241753578186,1.0333715677261353,1.0332460403442383,0.9611079692840576
0.001,500,densities,3,0.1724582314491272,4561,3.0121307373046875,1.2292593717575073,1.2209608554840088,0.881604015827179
0.001,500,densities,4,0.16769038140773773,7213,4.610879898071289,1.1925333738327026,1.18564772605896,0.8973760008811951
0.001,500,slopes,0,0.012534581124782562,10,0.0057621002197265625,1.1833977699279785,1.1824666261672974,0.9251880049705505
0.001,500,slopes,1,0.012539392337203026,2,0.001173257827758789,1.187638521194458,1.1854873895645142,0.9351080060005188
0.001,500,slopes,2,0.015555408783257008,7888,5.043406963348389,1.0020887851715088,1.0013213157653809,0.9486039876937866
0.001,500,slopes,3,0.013060064986348152,20,0.017339468002319336,1.1583305597305298,1.1576812267303467,0.9218999743461609
0.001,500,slopes,4,0.013929126784205437,2,0.0017952919006347656,1.201575756072998,1.2009339332580566,0.9217159748077393
0.001,500,crescents,0,0.04223298281431198,898,0.5380661487579346,1.1303107738494873,1.1294660568237305,0.9684159755706787
0.001,500,crescents,1,0.042374953627586365,2128,1.37937331199646,1.0551517009735107,1.0549461841583252,0.9721559882164001
0.001,500,crescents,2,0.04103420302271843,16,0.011323928833007812,1.2404367923736572,1.2398834228515625,0.9657480120658875
0.001,500,crescents,3,0.03909594938158989,229,0.14536714553833008,1.2026218175888062,1.2024378776550293,0.972212016582489
0.001,500,crescents,4,0.044878050684928894,4799,2.859264612197876,0.9526768326759338,0.9526723623275757,0.9711999893188477
0.001,1000,moons,0,0.15964430570602417,64503,48.06876540184021,0.4456407427787781,0.41114163398742676,0.9324359893798828
0.001,1000,moons,1,0.1594729870557785,72355,53.47721028327942,0.4377449154853821,0.4238208830356598,0.9248620271682739
0.001,1000,moons,2,0.16092468798160553,72267,53.709619760513306,0.4229918122291565,0.4112759232521057,0.9407439827919006
0.001,1000,moons,3,0.15682213008403778,64697,47.92052745819092,0.42213505506515503,0.405540406703949,0.9338279962539673
0.001,1000,moons,4,0.10945050418376923,36035,26.545546531677246,0.6406077146530151,0.4499890208244324,0.8241400122642517
0.001,1000,densities,0,0.15877190232276917,37066,27.532174825668335,0.32356536388397217,0.2839331030845642,0.9963449835777283
0.001,1000,densities,1,0.15448905527591705,28859,21.56803822517395,0.36186087131500244,0.2980101406574249,0.9883289933204651
0.001,1000,densities,2,0.14668819308280945,24816,18.290598392486572,0.4743083715438843,0.31885582208633423,0.9780939817428589
0.001,1000,densities,3,0.15873515605926514,29569,21.884339094161987,0.41539186239242554,0.3179880678653717,0.9886130094528198
0.001,1000,densities,4,0.14496010541915894,24494,18.046804189682007,0.4586446285247803,0.31099122762680054,0.9844840168952942
0.001,1000,slopes,0,0.011059364303946495,6160,4.577091455459595,0.628733217716217,0.30219170451164246,0.9424049854278564
0.001,1000,slopes,1,0.017681119963526726,13820,10.291531324386597,0.34282857179641724,0.23607778549194336,0.950892984867096
0.001,1000,slopes,2,0.02125517465174198,17226,12.70230221748352,0.26991206407546997,0.22724393010139465,0.9475619792938232
0.001,1000,slopes,3,0.019889332354068756,16591,12.323401689529419,0.2912467420101166,0.22976002097129822,0.9499800205230713
0.001,1000,slopes,4,0.01931096240878105,17652,12.932384252548218,0.29535233974456787,0.23380015790462494,0.9531890153884888
0.001,1000,crescents,0,0.03874044120311737,19691,14.727063179016113,0.24512465298175812,0.22208017110824585,0.973505973815918
0.001,1000,crescents,1,0.03501589596271515,6610,4.839418172836304,0.4010010361671448,0.25068873167037964,0.974590003490448
0.001,1000,crescents,2,0.0380559116601944,12210,9.094385862350464,0.31203269958496094,0.2291538268327713,0.9766139984130859
0.001,1000,crescents,3,0.03607669472694397,8850,6.512039661407471,0.33500936627388,0.23477382957935333,0.9762459993362427
0.001,1000,crescents,4,0.03583357483148575,7899,5.742427587509155,0.3842589557170868,0.25158441066741943,0.9776759743690491
0.001,2000,moons,0,0.14250066876411438,48804,51.67302846908569,0.21530118584632874,0.1451146900653839,0.9501402378082275
0.001,2000,moons,1,0.14416907727718353,47398,50.09128975868225,0.21097223460674286,0.14182467758655548,0.9492812752723694
0.001,2000,moons,2,0.1488020420074463,50491,53.39327526092529,0.21893948316574097,0.15743109583854675,0.9567477703094482
0.001,2000,moons,3,0.14148461818695068,46831,49.512712478637695,0.21560829877853394,0.15120576322078705,0.9489832520484924
0.001,2000,moons,4,0.14261816442012787,49287,52.18779230117798,0.21225138008594513,0.15673479437828064,0.9502725005149841
0.001,2000,densities,0,0.14188283681869507,26800,28.36569118499756,0.18972045183181763,0.07986223697662354,0.9979659914970398
0.001,2000,densities,1,0.13836100697517395,23587,24.91226553916931,0.22519341111183167,0.08365707844495773,0.9967954754829407
0.001,2000,densities,2,0.14207381010055542,25360,26.720030784606934,0.22434300184249878,0.08303791284561157,0.9978085160255432
0.001,2000,densities,3,0.13835199177265167,20393,21.547065496444702,0.30975914001464844,0.09716817736625671,0.9957000017166138
0.001,2000,densities,4,0.14139196276664734,20071,21.235361576080322,0.31943660974502563,0.10506287962198257,0.9963922500610352
0.001,2000,slopes,0,0.0192757286131382,10251,10.8418710231781,0.2849915325641632,0.11701600253582001,0.9453427195549011
0.001,2000,slopes,1,0.021047554910182953,11169,11.822371006011963,0.2688322067260742,0.12694013118743896,0.9462019801139832
0.001,2000,slopes,2,0.020211847499012947,11631,12.299118995666504,0.23942209780216217,0.11576766520738602,0.9513919949531555
0.001,2000,slopes,3,0.01925594173371792,10894,11.561038970947266,0.24934682250022888,0.11939658224582672,0.9498132467269897
0.001,2000,slopes,4,0.018876615911722183,11467,12.113794803619385,0.24186751246452332,0.1143946722149849,0.951169490814209
0.001,2000,crescents,0,0.03956536948680878,15286,16.182944774627686,0.3007451891899109,0.1936337947845459,0.9715617299079895
0.001,2000,crescents,1,0.043806664645671844,8139,8.604805707931519,0.47099125385284424,0.28891313076019287,0.97450852394104
0.001,2000,crescents,2,0.0426957868039608,12898,13.605588436126709,0.4004412293434143,0.2600202262401581,0.9781757593154907
0.001,2000,crescents,3,0.03908764570951462,13479,14.222141981124878,0.3342101573944092,0.2021716833114624,0.9754585027694702
0.001,2000,crescents,4,0.04026570916175842,14177,14.989628314971924,0.3146442174911499,0.21366584300994873,0.9717857241630554
0.001,5000,moons,0,nan,1,47.636749029159546,nan,nan,0.0
0.001,5000,moons,1,nan,1,47.637314796447754,nan,nan,0.0
0.001,5000,moons,2,nan,1,47.664803981781006,nan,nan,0.0
0.001,5000,moons,3,nan,1,47.6441855430603,nan,nan,0.0
0.001,5000,moons,4,nan,1,47.635459661483765,nan,nan,0.0
0.001,5000,densities,0,nan,1,47.645530462265015,nan,nan,0.0
0.001,5000,densities,1,nan,1,47.63727021217346,nan,nan,0.0
0.001,5000,densities,2,nan,1,47.63911843299866,nan,nan,0.0
0.001,5000,densities,3,nan,1,47.64811563491821,nan,nan,0.0
0.001,5000,densities,4,nan,1,47.665910720825195,nan,nan,0.0
0.001,5000,slopes,0,nan,1,47.691571950912476,nan,nan,0.0
0.001,5000,slopes,1,nan,1,47.69082808494568,nan,nan,0.0
0.001,5000,slopes,2,nan,1,47.60991549491882,nan,nan,0.0
0.001,5000,slopes,3,nan,1,47.57210111618042,nan,nan,0.0
0.001,5000,slopes,4,nan,1,47.666255474090576,nan,nan,0.0
0.001,5000,crescents,0,nan,1,47.65841817855835,nan,nan,0.0
0.001,5000,crescents,1,nan,1,47.65451502799988,nan,nan,0.0
0.001,5000,crescents,2,nan,1,47.65387988090515,nan,nan,0.0
0.001,5000,crescents,3,nan,1,47.64634561538696,nan,nan,0.0
0.001,5000,crescents,4,nan,1,47.65615105628967,nan,nan,0.0
0.0001,500,moons,0,0.11684612184762955,2,0.0013709068298339844,1.3284852504730225,1.279209852218628,0.08554399758577347
0.0001,500,moons,1,0.1120968610048294,2,0.0013031959533691406,1.3353424072265625,1.2932660579681396,0.06745599955320358
0.0001,500,moons,2,0.11087292432785034,2,0.0013458728790283203,1.34347665309906,1.2987990379333496,0.061875998973846436
0.0001,500,moons,3,0.10760173201560974,2,0.0012972354888916016,1.3168140649795532,1.2599456310272217,0.07750800251960754
0.0001,500,moons,4,0.10534137487411499,2,0.0013620853424072266,1.3269017934799194,1.269491195678711,0.10308799892663956
0.0001,500,densities,0,0.1574828326702118,2,0.001352071762084961,1.3465685844421387,1.2535746097564697,0.12226799875497818
0.0001,500,densities,1,0.15975233912467957,2,0.0012929439544677734,1.3350619077682495,1.2514017820358276,0.13576799631118774
0.0001,500,densities,2,0.16182222962379456,2,0.0014126300811767578,1.327709436416626,1.278835415840149,0.09681200236082077
0.0001,500,densities,3,0.1651136875152588,2,0.0012891292572021484,1.374709963798523,1.2330679893493652,0.10329599678516388
0.0001,500,densities,4,0.16392366588115692,2,0.0013973712921142578,1.3440465927124023,1.2952492237091064,0.10672400146722794
0.0001,500,slopes,0,0.012142151594161987,2,0.0013141632080078125,1.1355037689208984,1.114187479019165,0.1991879940032959
0.0001,500,slopes,1,0.01231043878942728,2,0.0013470649719238281,1.1164189577102661,1.1053946018218994,0.19844399392604828
0.0001,500,slopes,2,0.011874660849571228,2,0.001316070556640625,1.136733889579773,1.1170042753219604,0.20107199251651764
0.0001,500,slopes,3,0.012758090160787106,2,0.0013091564178466797,1.0960783958435059,1.0836455821990967,0.21836000680923462
0.0001,500,slopes,4,0.013485009782016277,2,0.0012979507446289062,1.1381702423095703,1.1114683151245117,0.1911879926919937
0.0001,500,crescents,0,0.04157654568552971,2,0.0012753009796142578,1.260417103767395,1.2352195978164673,0.160303995013237
0.0001,500,crescents,1,0.04074447602033615,2,0.001241922378540039,1.2665977478027344,1.2479288578033447,0.17395199835300446
0.0001,500,crescents,2,0.04062812402844429,2,0.0011949539184570312,1.2545320987701416,1.2348707914352417,0.16227200627326965
0.0001,500,crescents,3,0.03867702931165695,2,0.0011980533599853516,1.2554322481155396,1.232310175895691,0.17130400240421295
0.0001,500,crescents,4,0.04038267582654953,2,0.0018575191497802734,1.2556867599487305,1.2353180646896362,0.15724800527095795
0.0001,1000,moons,0,0.07468362152576447,2,0.002014636993408203,1.461055040359497,0.49919411540031433,0.07107699662446976
0.0001,1000,moons,1,0.06935392320156097,2,0.0018413066864013672,1.4694751501083374,0.5035167336463928,0.06610400229692459
0.0001,1000,moons,2,0.07460906356573105,2,0.0018839836120605469,1.4820362329483032,0.49865251779556274,0.07767300307750702
0.0001,1000,moons,3,0.0724560022354126,2,0.0018830299377441406,1.463061809539795,0.4958866834640503,0.07142899930477142
0.0001,1000,moons,4,0.07060258090496063,2,0.0015926361083984375,1.4621303081512451,0.5003184080123901,0.08990199863910675
0.0001,1000,densities,0,0.10197955369949341,2,0.0015976428985595703,1.474618911743164,0.4976215958595276,0.12123899906873703
0.0001,1000,densities,1,0.10224170982837677,2,0.00159454345703125,1.4665412902832031,0.5063709020614624,0.12884800136089325
0.0001,1000,densities,2,0.10575643181800842,2,0.0015060901641845703,1.4847257137298584,0.49284827709198,0.10657300055027008
0.0001,1000,densities,3,0.10606155544519424,2,0.0014774799346923828,1.4876055717468262,0.49728894233703613,0.09453000128269196
0.0001,1000,densities,4,0.10219251364469528,2,0.0014963150024414062,1.472908854484558,0.4975421726703644,0.09766300022602081
0.0001,1000,slopes,0,0.0061731114983558655,2,0.0014736652374267578,1.174572229385376,0.3799709975719452,0.2030089944601059
0.0001,1000,slopes,1,0.006271393038332462,2,0.0014736652374267578,1.169959306716919,0.3775772452354431,0.2048559933900833
0.0001,1000,slopes,2,0.006407605484127998,2,0.001501321792602539,1.1754333972930908,0.3783041834831238,0.20709799230098724
0.0001,1000,slopes,3,0.006096679717302322,2,0.0014653205871582031,1.1752471923828125,0.3786401152610779,0.19979700446128845
0.0001,1000,slopes,4,0.005662883166223764,2,0.0014657974243164062,1.1671030521392822,0.3751640319824219,0.20476800203323364
0.0001,1000,crescents,0,0.025231141597032547,2,0.0014755725860595703,1.4145292043685913,0.4627886414527893,0.15896199643611908
0.0001,1000,crescents,1,0.02390807308256626,2,0.001485586166381836,1.4220613241195679,0.46336063742637634,0.15036100149154663
0.0001,1000,crescents,2,0.02605597674846649,2,0.0014739036560058594,1.4191434383392334,0.4647550880908966,0.1656080037355423
0.0001,1000,crescents,3,0.02319665625691414,2,0.0014846324920654297,1.4221251010894775,0.4620301127433777,0.1516769975423813
0.0001,1000,crescents,4,0.023531971499323845,2,0.0014772415161132812,1.4367115497589111,0.46795403957366943,0.15793299674987793
0.0001,2000,moons,0,nan,1,6.819099426269531,nan,nan,0.0
0.0001,2000,moons,1,2.8042378425598145,2,0.0021941661834716797,106.54124450683594,111.76873779296875,0.06740575283765793
0.0001,2000,moons,2,2.8735949993133545,2,0.0022094249725341797,116.21060180664062,121.86442565917969,0.057693000882864
0.0001,2000,moons,3,2.618234395980835,2,0.0022077560424804688,98.66664123535156,107.04436492919922,0.06726299971342087
0.0001,2000,moons,4,nan,1,6.78678035736084,nan,nan,0.0
0.0001,2000,densities,0,nan,1,6.792275667190552,nan,nan,0.0
0.0001,2000,densities,1,nan,1,6.799139738082886,nan,nan,0.0
0.0001,2000,densities,2,1.6980494260787964,2,0.002201557159423828,41.72536087036133,47.500640869140625,0.09870699793100357
0.0001,2000,densities,3,1.30513596534729,2,0.002218484878540039,25.754302978515625,31.97687339782715,0.1155409961938858
0.0001,2000,densities,4,1.2463445663452148,2,0.002226591110229492,25.66362953186035,32.28001403808594,0.11005675047636032
0.0001,2000,slopes,0,inf,2,0.002232074737548828,inf,inf,0.19390550255775452
0.0001,2000,slopes,1,inf,2,0.0023419857025146484,inf,inf,0.18859000504016876
0.0001,2000,slopes,2,inf,2,0.002279520034790039,inf,inf,0.2011519968509674
0.0001,2000,slopes,3,inf,2,0.002282381057739258,inf,inf,0.1984110027551651
0.0001,2000,slopes,4,inf,2,0.002287626266479492,inf,inf,0.20314450562000275
0.0001,2000,crescents,0,3.5207090377807617,2,0.002252817153930664,317.361328125,440.4719543457031,0.13872599601745605
0.0001,2000,crescents,1,3.374157667160034,2,0.0022118091583251953,324.299560546875,512.3674926757812,0.14494174718856812
0.0001,2000,crescents,2,inf,2,0.0022306442260742188,inf,inf,0.13029399514198303
0.0001,2000,crescents,3,inf,2,0.0022416114807128906,inf,inf,0.14602799713611603
0.0001,2000,crescents,4,inf,2,0.0022318363189697266,inf,inf,0.1450197547674179
0.0001,5000,moons,0,nan,1,47.63733530044556,nan,nan,0.0
0.0001,5000,moons,1,nan,1,47.62776231765747,nan,nan,0.0
0.0001,5000,moons,2,nan,1,47.62892293930054,nan,nan,0.0
0.0001,5000,moons,3,nan,1,47.639124393463135,nan,nan,0.0
0.0001,5000,moons,4,nan,1,47.64744591712952,nan,nan,0.0
0.0001,5000,densities,0,nan,1,47.633575677871704,nan,nan,0.0
0.0001,5000,densities,1,nan,1,47.64098644256592,nan,nan,0.0
0.0001,5000,densities,2,nan,1,47.63017129898071,nan,nan,0.0
0.0001,5000,densities,3,nan,1,47.632999420166016,nan,nan,0.0
0.0001,5000,densities,4,nan,1,47.620906829833984,nan,nan,0.0
0.0001,5000,slopes,0,nan,1,47.65736770629883,nan,nan,0.0
0.0001,5000,slopes,1,nan,1,47.670106172561646,nan,nan,0.0
0.0001,5000,slopes,2,nan,1,47.64831829071045,nan,nan,0.0
0.0001,5000,slopes,3,nan,1,47.64684057235718,nan,nan,0.0
0.0001,5000,slopes,4,nan,1,47.66826796531677,nan,nan,0.0
0.0001,5000,crescents,0,nan,1,47.63442873954773,nan,nan,0.0
0.0001,5000,crescents,1,nan,1,47.637547969818115,nan,nan,0.0
0.0001,5000,crescents,2,nan,1,47.62395358085632,nan,nan,0.0
0.0001,5000,crescents,3,nan,1,47.64633560180664,nan,nan,0.0
0.0001,5000,crescents,4,nan,1,47.63049554824829,nan,nan,0.0
1e-05,500,moons,0,0.09983415901660919,2,0.0012598037719726562,1.3410022258758545,1.0248254537582397,0.01129200030118227
1e-05,500,moons,1,0.09347748756408691,2,0.0011975765228271484,1.3456581830978394,1.0267976522445679,0.009196000173687935
1e-05,500,moons,2,0.09980444610118866,2,0.0011799335479736328,1.4798928499221802,1.0639230012893677,0.00851999968290329
1e-05,500,moons,3,0.0901370644569397,2,0.0011715888977050781,1.3566886186599731,0.9809685945510864,0.011792000383138657
1e-05,500,moons,4,0.08707599341869354,2,0.0011684894561767578,1.3653573989868164,0.9731156229972839,0.01618799939751625
1e-05,500,densities,0,0.13339659571647644,2,0.0011723041534423828,1.4161206483840942,1.0190410614013672,0.011491999961435795
1e-05,500,densities,1,0.13471360504627228,2,0.0011742115020751953,1.4208569526672363,0.9747049808502197,0.013352000154554844
1e-05,500,densities,2,0.131898432970047,2,0.0011701583862304688,1.4834485054016113,0.9331440329551697,0.009523999877274036
1e-05,500,densities,3,0.13542121648788452,2,0.0011725425720214844,1.5038337707519531,0.8913577795028687,0.009204000234603882
1e-05,500,densities,4,0.12769931554794312,2,0.0011670589447021484,1.5228362083435059,0.8522904515266418,0.009359999559819698
1e-05,500,slopes,0,0.010991357266902924,2,0.0011742115020751953,1.1867060661315918,1.042677402496338,0.02638000063598156
1e-05,500,slopes,1,0.010977320373058319,2,0.0011682510375976562,1.1660866737365723,1.0379836559295654,0.024903999641537666
1e-05,500,slopes,2,0.010714361444115639,2,0.0011789798736572266,1.1855524778366089,1.0499863624572754,0.024940000846982002
1e-05,500,slopes,3,0.011316541582345963,2,0.0011746883392333984,1.150547981262207,1.0111857652664185,0.026664000004529953
1e-05,500,slopes,4,0.01169172115623951,2,0.001178741455078125,1.1993662118911743,1.0300250053405762,0.02399599924683571
1e-05,500,crescents,0,0.03942851722240448,2,0.0011761188507080078,1.359297752380371,1.124477505683899,0.014940000139176846
1e-05,500,crescents,1,0.03799951821565628,2,0.0011782646179199219,1.3372186422348022,1.1260154247283936,0.01369599997997284
1e-05,500,crescents,2,0.03819558024406433,2,0.0011723041534423828,1.3316848278045654,1.1185634136199951,0.013340000063180923
1e-05,500,crescents,3,0.03590322285890579,2,0.0011718273162841797,1.329509973526001,1.112840175628662,0.014307999983429909
1e-05,500,crescents,4,0.038179170340299606,2,0.0011737346649169922,1.3628654479980469,1.126621961593628,0.013783999718725681
1e-05,1000,moons,0,0.08925805240869522,2,0.001600503921508789,1.8297969102859497,0.6315972805023193,0.010251999832689762
1e-05,1000,moons,1,0.06960827112197876,2,0.0015728473663330078,1.6446032524108887,0.4123167395591736,0.008023000322282314
1e-05,1000,moons,2,0.08939376473426819,2,0.0018582344055175781,1.8402175903320312,0.6318389773368835,0.007818000391125679
1e-05,1000,moons,3,0.13580533862113953,2,0.0018248558044433594,2.3087780475616455,1.1343225240707397,0.00868299975991249
1e-05,1000,moons,4,0.07323525846004486,2,0.001821279525756836,1.6777114868164062,0.4406907260417938,0.009980999864637852
1e-05,1000,densities,0,0.1118110716342926,2,0.0017888545989990234,1.8608438968658447,0.649105429649353,0.00877199973911047
1e-05,1000,densities,1,0.09883031249046326,2,0.001789093017578125,1.7098125219345093,0.5084449052810669,0.008286000229418278
1e-05,1000,densities,2,0.1508011370897293,2,0.0017435550689697266,2.1151175498962402,0.9121416211128235,0.009461999870836735
1e-05,1000,densities,3,0.15525196492671967,2,0.0017690658569335938,2.193693161010742,0.9157470464706421,0.006182999815791845
1e-05,1000,densities,4,0.10354109108448029,2,0.0016415119171142578,1.7585290670394897,0.5438203811645508,0.008244000375270844
1e-05,1000,slopes,0,0.004899678751826286,2,0.0016472339630126953,1.2429450750350952,0.3117915987968445,0.023447999730706215
1e-05,1000,slopes,1,0.005156622268259525,2,0.0017299652099609375,1.2288248538970947,0.3177226483821869,0.024020999670028687
1e-05,1000,slopes,2,0.00506947748363018,2,0.0016493797302246094,1.247253656387329,0.30646732449531555,0.022935999557375908
1e-05,1000,slopes,3,0.004764092154800892,2,0.0016307830810546875,1.247300148010254,0.30582377314567566,0.0233169998973608
1e-05,1000,slopes,4,0.004783083219081163,2,0.0015993118286132812,1.2128634452819824,0.3296961188316345,0.0231890007853508
1e-05,1000,crescents,0,0.023549526929855347,2,0.0015749931335449219,1.4733457565307617,0.41003677248954773,0.010765999555587769
1e-05,1000,crescents,1,0.02231120876967907,2,0.0015568733215332031,1.4871528148651123,0.40741291642189026,0.008681999519467354
1e-05,1000,crescents,2,0.02460894174873829,2,0.0015587806701660156,1.471513271331787,0.4240052103996277,0.010443000122904778
1e-05,1000,crescents,3,0.021786991506814957,2,0.0015227794647216797,1.4786136150360107,0.4152335226535797,0.008999999612569809
1e-05,1000,crescents,4,0.02207835763692856,2,0.0015180110931396484,1.4948943853378296,0.4181478023529053,0.00885900016874075
1e-05,2000,moons,0,nan,1,6.797236204147339,nan,nan,0.0
1e-05,2000,moons,1,nan,1,6.780682802200317,nan,nan,0.0
1e-05,2000,moons,2,nan,1,6.788584232330322,nan,nan,0.0
1e-05,2000,moons,3,nan,1,6.766061544418335,nan,nan,0.0
1e-05,2000,moons,4,nan,1,6.790187120437622,nan,nan,0.0
1e-05,2000,densities,0,nan,1,6.7797465324401855,nan,nan,0.0
1e-05,2000,densities,1,nan,1,6.778012990951538,nan,nan,0.0
1e-05,2000,densities,2,nan,1,6.786675214767456,nan,nan,0.0
1e-05,2000,densities,3,nan,1,6.788593530654907,nan,nan,0.0
1e-05,2000,densities,4,nan,1,6.7751784324646,nan,nan,0.0
1e-05,2000,slopes,0,inf,2,0.0022737979888916016,inf,inf,0.020150750875473022
1e-05,2000,slopes,1,inf,2,0.0022802352905273438,inf,inf,0.019568249583244324
1e-05,2000,slopes,2,inf,2,0.002228260040283203,inf,inf,0.02098800055682659
1e-05,2000,slopes,3,inf,2,0.0023450851440429688,inf,inf,0.021181749179959297
1e-05,2000,slopes,4,inf,2,0.0022995471954345703,inf,inf,0.02180125005543232
1e-05,2000,crescents,0,nan,1,6.787436008453369,nan,nan,0.0
1e-05,2000,crescents,1,nan,1,6.7855024337768555,nan,nan,0.0
1e-05,2000,crescents,2,nan,1,6.788422107696533,nan,nan,0.0
1e-05,2000,crescents,3,nan,1,6.781646251678467,nan,nan,0.0
1e-05,2000,crescents,4,nan,1,6.779805898666382,nan,nan,0.0
1e-05,5000,moons,0,nan,1,47.63575315475464,nan,nan,0.0
1e-05,5000,moons,1,nan,1,47.64008617401123,nan,nan,0.0
1e-05,5000,moons,2,nan,1,47.65670919418335,nan,nan,0.0
1e-05,5000,moons,3,nan,1,47.65306282043457,nan,nan,0.0
1e-05,5000,moons,4,nan,1,47.63649368286133,nan,nan,0.0
1e-05,5000,densities,0,nan,1,47.6422758102417,nan,nan,0.0
1e-05,5000,densities,1,nan,1,47.63898491859436,nan,nan,0.0
1e-05,5000,densities,2,nan,1,47.64492177963257,nan,nan,0.0
1e-05,5000,densities,3,nan,1,47.66582775115967,nan,nan,0.0
1e-05,5000,densities,4,nan,1,47.63612461090088,nan,nan,0.0
1e-05,5000,slopes,0,nan,1,47.625558376312256,nan,nan,0.0
1e-05,5000,slopes,1,nan,1,47.632728099823,nan,nan,0.0
1e-05,5000,slopes,2,nan,1,47.644904375076294,nan,nan,0.0
1e-05,5000,slopes,3,nan,1,47.619203090667725,nan,nan,0.0
1e-05,5000,slopes,4,nan,1,47.635337591171265,nan,nan,0.0
1e-05,5000,crescents,0,nan,1,47.624027252197266,nan,nan,0.0
1e-05,5000,crescents,1,nan,1,47.63547396659851,nan,nan,0.0
1e-05,5000,crescents,2,nan,1,47.62383317947388,nan,nan,0.0
1e-05,5000,crescents,3,nan,1,47.62476944923401,nan,nan,0.0
1e-05,5000,crescents,4,nan,1,47.62680721282959,nan,nan,0.0
1e-06,500,moons,0,0.34805160760879517,2,0.0012514591217041016,5.0153303146362305,4.327059745788574,0.004348000045865774
1e-06,500,moons,1,0.20834124088287354,2,0.00118255615234375,3.6149001121520996,3.0393967628479004,0.004120000172406435
1e-06,500,moons,2,0.2578717768192291,2,0.0011835098266601562,4.514474868774414,4.001235008239746,0.003783999942243099
1e-06,500,moons,3,0.23093686997890472,2,0.0011818408966064453,3.9481287002563477,3.385066509246826,0.004360000137239695
1e-06,500,moons,4,0.22926512360572815,2,0.0011816024780273438,4.145440101623535,3.518887519836426,0.004728000145405531
1e-06,500,densities,0,0.4588148295879364,2,0.0011951923370361328,7.200675010681152,6.690729141235352,0.004311999771744013
1e-06,500,densities,1,0.4857863187789917,2,0.0012004375457763672,6.991155624389648,6.357484817504883,0.0044479998759925365
1e-06,500,densities,2,0.45991387963294983,2,0.0013580322265625,6.664344787597656,5.90385103225708,0.0041160001419484615
1e-06,500,densities,3,0.5388960838317871,2,0.0011773109436035156,7.406738758087158,6.756532669067383,0.004164000041782856
1e-06,500,densities,4,0.5239865183830261,2,0.0011813640594482422,7.372027397155762,6.59033203125,0.004040000028908253
1e-06,500,slopes,0,0.006383475847542286,2,0.001184701919555664,1.5621342658996582,0.7094136476516724,0.005760000087320805
1e-06,500,slopes,1,0.0057411231100559235,2,0.001180887222290039,1.480970859527588,0.7111765146255493,0.005787999834865332
1e-06,500,slopes,2,0.005410943180322647,2,0.00118255615234375,1.5611460208892822,0.6882376670837402,0.005880000069737434
1e-06,500,slopes,3,0.006036279257386923,2,0.001180887222290039,1.4227986335754395,0.7312297821044922,0.005884000100195408
1e-06,500,slopes,4,0.005563343409448862,2,0.001177072525024414,1.5572028160095215,0.6525417566299438,0.005576000083237886
1e-06,500,crescents,0,0.0884380042552948,2,0.0011696815490722656,3.18923020362854,2.173003673553467,0.004695999901741743
1e-06,500,crescents,1,0.0778971016407013,2,0.001176595687866211,2.86552357673645,2.016389846801758,0.004555999767035246
1e-06,500,crescents,2,0.06664590537548065,2,0.0011820793151855469,2.6542911529541016,1.7410982847213745,0.004416000097990036
1e-06,500,crescents,3,0.06097080931067467,2,0.0012714862823486328,2.5192368030548096,1.6286752223968506,0.004679999779909849
1e-06,500,crescents,4,0.08020318299531937,2,0.0020415782928466797,2.9545295238494873,2.003554344177246,0.004443999845534563
1e-06,1000,moons,0,0.17396889626979828,2,0.001974344253540039,3.594676971435547,2.5817108154296875,0.002558999927714467
1e-06,1000,moons,1,0.16256755590438843,2,0.0019383430480957031,3.686039686203003,2.624141216278076,0.002185999881476164
1e-06,1000,moons,2,0.1633564531803131,2,0.0018930435180664062,3.399747133255005,2.4795548915863037,0.0021540001034736633
1e-06,1000,moons,3,0.1706734001636505,2,0.0015835762023925781,3.5974607467651367,2.5723423957824707,0.0023590000346302986
1e-06,1000,moons,4,0.17036092281341553,2,0.0015277862548828125,3.7757718563079834,2.685173749923706,0.0024369999300688505
1e-06,1000,densities,0,0.21904638409614563,2,0.0014851093292236328,3.8590331077575684,3.1038479804992676,0.002363000065088272
1e-06,1000,densities,1,0.26799339056015015,2,0.0014674663543701172,4.282402038574219,3.3991808891296387,0.002225999953225255
1e-06,1000,densities,2,0.25088921189308167,2,0.0014679431915283203,4.053380966186523,3.1581406593322754,0.0024309998843818903
1e-06,1000,densities,3,0.2581009864807129,2,0.0014543533325195312,4.069055080413818,3.1839964389801025,0.0020800000056624413
1e-06,1000,densities,4,0.22134675085544586,2,0.0014500617980957031,3.849531650543213,3.1014325618743896,0.0022950000129640102
1e-06,1000,slopes,0,0.00314783095382154,2,0.0014569759368896484,1.3648149967193604,0.21449890732765198,0.0038429999258369207
1e-06,1000,slopes,1,0.0029606507159769535,2,0.0014641284942626953,1.3691868782043457,0.18998557329177856,0.004093999974429607
1e-06,1000,slopes,2,0.002988398540765047,2,0.0014545917510986328,1.4002203941345215,0.1778707504272461,0.0038040000945329666
1e-06,1000,slopes,3,0.0029942039400339127,2,0.00145721435546875,1.3760967254638672,0.20238648355007172,0.003990999888628721
1e-06,1000,slopes,4,0.0024848582688719034,2,0.001451253890991211,1.361053705215454,0.18245819211006165,0.0037380000576376915
1e-06,1000,crescents,0,0.05599959194660187,2,0.0014584064483642578,2.98746395111084,1.7164156436920166,0.002435999922454357
1e-06,1000,crescents,1,0.05002666264772415,2,0.0014772415161132812,2.8313417434692383,1.527728796005249,0.0024419999681413174
1e-06,1000,crescents,2,0.05256924033164978,2,0.0014681816101074219,2.897843837738037,1.599237322807312,0.002428000094369054
1e-06,1000,crescents,3,0.047196678817272186,2,0.0014619827270507812,2.853489875793457,1.5398305654525757,0.0024679999332875013
1e-06,1000,crescents,4,0.04525916278362274,2,0.0014297962188720703,2.7698965072631836,1.4525237083435059,0.0022980000358074903
1e-06,2000,moons,0,nan,2,6.787671089172363,nan,nan,0.0
1e-06,2000,moons,1,0.08522313088178635,2,0.003553628921508789,2.4819576740264893,1.0921295881271362,0.001181500032544136
1e-06,2000,moons,2,0.07445009797811508,2,0.003536224365234375,2.3948378562927246,1.0924835205078125,0.0011124999728053808
1e-06,2000,moons,3,nan,1,3.4256293773651123,nan,nan,0.0005537500255741179
1e-06,2000,moons,4,nan,1,3.421949625015259,nan,nan,0.000532749982085079
1e-06,2000,densities,0,0.10173620283603668,2,0.0035469532012939453,2.50638747215271,1.0717779397964478,0.0010715000098571181
1e-06,2000,densities,1,nan,1,3.4062612056732178,nan,nan,0.000521250010933727
1e-06,2000,densities,2,0.09932343661785126,2,0.003587484359741211,2.4715728759765625,1.0689880847930908,0.0011197499698027968
1e-06,2000,densities,3,nan,1,3.4143824577331543,nan,nan,0.0005499999970197678
1e-06,2000,densities,4,nan,1,3.417711019515991,nan,nan,0.0005799999926239252
1e-06,2000,slopes,0,nan,1,6.78386664390564,nan,nan,0.0
1e-06,2000,slopes,1,nan,1,6.7660229206085205,nan,nan,0.0
1e-06,2000,slopes,2,nan,1,6.806882619857788,nan,nan,0.0
1e-06,2000,slopes,3,nan,1,6.788033723831177,nan,nan,0.0
1e-06,2000,slopes,4,nan,1,6.795566558837891,nan,nan,0.0
1e-06,2000,crescents,0,nan,1,6.778103828430176,nan,nan,0.0
1e-06,2000,crescents,1,nan,1,3.4217960834503174,nan,nan,0.0005717499880120158
1e-06,2000,crescents,2,nan,1,3.4155101776123047,nan,nan,0.0005530000198632479
1e-06,2000,crescents,3,nan,1,3.419301748275757,nan,nan,0.000616749981418252
1e-06,2000,crescents,4,nan,1,6.7790820598602295,nan,nan,0.0
1e-06,5000,moons,0,nan,1,47.62281608581543,nan,nan,0.0
1e-06,5000,moons,1,nan,1,47.63637638092041,nan,nan,0.0
1e-06,5000,moons,2,nan,1,47.64095735549927,nan,nan,0.0
1e-06,5000,moons,3,nan,1,47.629568576812744,nan,nan,0.0
1e-06,5000,moons,4,nan,1,47.63495969772339,nan,nan,0.0
1e-06,5000,densities,0,nan,1,47.63850212097168,nan,nan,0.0
1e-06,5000,densities,1,nan,1,47.65008783340454,nan,nan,0.0
1e-06,5000,densities,2,nan,1,47.645384073257446,nan,nan,0.0
1e-06,5000,densities,3,nan,1,47.62777233123779,nan,nan,0.0
1e-06,5000,densities,4,nan,1,47.63686919212341,nan,nan,0.0
1e-06,5000,slopes,0,nan,1,47.62567663192749,nan,nan,0.0
1e-06,5000,slopes,1,nan,1,47.6338095664978,nan,nan,0.0
1e-06,5000,slopes,2,nan,1,47.66256260871887,nan,nan,0.0
1e-06,5000,slopes,3,nan,1,47.6541211605072,nan,nan,0.0
1e-06,5000,slopes,4,nan,1,47.626925468444824,nan,nan,0.0
1e-06,5000,crescents,0,nan,1,47.62312722206116,nan,nan,0.0
1e-06,5000,crescents,1,nan,1,47.6313042640686,nan,nan,0.0
1e-06,5000,crescents,2,nan,1,47.62761878967285,nan,nan,0.0
1e-06,5000,crescents,3,nan,1,47.61581301689148,nan,nan,0.0
1e-06,5000,crescents,4,nan,1,47.61226677894592,nan,nan,0.0
1e-07,500,moons,0,0.007426589727401733,2,0.0012066364288330078,0.9368375539779663,1.011108636856079,0.003295999951660633
1e-07,500,moons,1,0.0074381958693265915,2,0.0011737346649169922,0.9719069004058838,0.9618841409683228,0.003364000003784895
1e-07,500,moons,2,0.006636640056967735,2,0.0011906623840332031,0.9319467544555664,1.0215383768081665,0.0031880000606179237
1e-07,500,moons,3,0.006451403256505728,2,0.0011768341064453125,0.9629344344139099,0.9630790948867798,0.003255999879911542
1e-07,500,moons,4,0.007038743235170841,2,0.0011749267578125,0.9896885752677917,0.9480522274971008,0.003287999890744686
1e-07,500,densities,0,0.0016902703791856766,2,0.0011723041534423828,1.0032620429992676,0.9954314231872559,0.0029720000457018614
1e-07,500,densities,1,0.002498071873560548,2,0.0011925697326660156,0.9836405515670776,0.9909621477127075,0.0029239999130368233
1e-07,500,densities,2,0.002274376805871725,2,0.001178741455078125,1.0002321004867554,0.9814651012420654,0.0029720000457018614
1e-07,500,densities,3,0.002200954593718052,2,0.0011668205261230469,0.9952740669250488,0.9842171669006348,0.002976000076159835
1e-07,500,densities,4,0.0019358289428055286,2,0.001165151596069336,1.0009008646011353,0.9886705279350281,0.002976000076159835
1e-07,500,slopes,0,0.0019207155564799905,2,0.0011775493621826172,1.763519287109375,0.43718159198760986,0.00381199992261827
1e-07,500,slopes,1,0.0022394084371626377,2,0.0011796951293945312,1.6939913034439087,0.4844842553138733,0.0037479999009519815
1e-07,500,slopes,2,0.0016221936093643308,2,0.0011920928955078125,1.765195608139038,0.4379182457923889,0.0037720000836998224
1e-07,500,slopes,3,0.002088173059746623,2,0.0011742115020751953,1.6957175731658936,0.4759751558303833,0.0037159998901188374
1e-07,500,slopes,4,0.0029239985160529613,2,0.0011839866638183594,1.6986801624298096,0.5120774507522583,0.0038040000945329666
1e-07,500,crescents,0,0.004525679629296064,2,0.0011682510375976562,0.9492174386978149,1.111976981163025,0.0031240000389516354
1e-07,500,crescents,1,0.004678584635257721,2,0.0011668205261230469,1.0323984622955322,1.1207878589630127,0.003252000082284212
1e-07,500,crescents,2,0.004730379208922386,2,0.0011737346649169922,1.0329715013504028,1.1327519416809082,0.0030799999367445707
1e-07,500,crescents,3,0.006092353258281946,2,0.001173257827758789,1.0177741050720215,1.1234208345413208,0.0032679999712854624
1e-07,500,crescents,4,0.0030046887695789337,2,0.0011773109436035156,1.0899467468261719,1.1254229545593262,0.003103999886661768
1e-07,1000,moons,0,0.003068304853513837,2,0.0014297962188720703,0.9552299976348877,1.0047091245651245,0.0015849999617785215
1e-07,1000,moons,1,0.0030839378014206886,2,0.0014226436614990234,0.9812486171722412,0.9828541874885559,0.0015950000379234552
1e-07,1000,moons,2,0.0028409080114215612,2,0.0014224052429199219,0.9756259322166443,0.9936476349830627,0.0015650000423192978
1e-07,1000,moons,3,0.00367322051897645,2,0.0014195442199707031,0.9678954482078552,0.9836232662200928,0.0016959999920800328
1e-07,1000,moons,4,0.0035438155755400658,2,0.0014264583587646484,0.9816576242446899,0.9738031625747681,0.0016889999387785792
1e-07,1000,densities,0,0.0011710779508575797,2,0.0014193058013916016,0.9919916391372681,0.9946497678756714,0.0015030000358819962
1e-07,1000,densities,1,0.0011645348276942968,2,0.0014421939849853516,0.9920858144760132,0.9935543537139893,0.001512999995611608
1e-07,1000,densities,2,0.0016054254956543446,2,0.0014355182647705078,0.9948481321334839,0.9847694039344788,0.0015709999715909362
1e-07,1000,densities,3,0.000987352803349495,2,0.001420736312866211,0.9893503189086914,0.9958311319351196,0.0014570000348612666
1e-07,1000,densities,4,0.0014488373417407274,2,0.00156402587890625,0.9974731802940369,0.9893069267272949,0.0015539999585598707
1e-07,1000,slopes,0,0.0008899872191250324,2,0.0015120506286621094,1.5580997467041016,0.13092157244682312,0.002005999907851219
1e-07,1000,slopes,1,0.001245131017640233,2,0.0015096664428710938,1.4955708980560303,0.13092023134231567,0.0020389999262988567
1e-07,1000,slopes,2,0.0008978642872534692,2,0.0015997886657714844,1.5302467346191406,0.12031164765357971,0.0020069999154657125
1e-07,1000,slopes,3,0.0010287407785654068,2,0.0015621185302734375,1.542415738105774,0.15901774168014526,0.002013999968767166
1e-07,1000,slopes,4,0.000972492853179574,2,0.0015501976013183594,1.5280839204788208,0.14807681739330292,0.0019600000232458115
1e-07,1000,crescents,0,0.0014191223308444023,2,0.0015099048614501953,1.0860817432403564,1.1444010734558105,0.0015269999857991934
1e-07,1000,crescents,1,0.0017873429460451007,2,0.0015583038330078125,1.0764867067337036,1.1381810903549194,0.0015770000172778964
1e-07,1000,crescents,2,0.001683890586718917,2,0.001505136489868164,1.083053469657898,1.0574469566345215,0.0015800000401213765
1e-07,1000,crescents,3,0.001842375611886382,2,0.0015451908111572266,1.0977578163146973,1.0987459421157837,0.001601999974809587
1e-07,1000,crescents,4,0.0019999174401164055,2,0.0015099048614501953,1.1116762161254883,1.048107385635376,0.0016049999976530671
1e-07,2000,moons,0,0.0012287045828998089,2,0.003246784210205078,1.001558542251587,0.9810899496078491,0.0008105000015348196
1e-07,2000,moons,1,0.0013483322691172361,2,0.003237009048461914,0.9970682859420776,0.9818614721298218,0.000812250014860183
1e-07,2000,moons,2,0.0014954874059185386,2,0.0032553672790527344,0.9934399127960205,0.9877715706825256,0.0008137500262819231
1e-07,2000,moons,3,nan,1,6.7757039070129395,nan,nan,0.0
1e-07,2000,moons,4,0.0014765511732548475,2,0.003174304962158203,0.9909247756004333,0.9895981550216675,0.0008249999955296516
1e-07,2000,densities,0,0.0006985148647800088,2,0.003236532211303711,0.9961891174316406,0.9950645565986633,0.0007392499828711152
1e-07,2000,densities,1,0.0005740421474911273,2,0.003665924072265625,0.9973989725112915,0.9955876469612122,0.0007437500171363354
1e-07,2000,densities,2,0.0008721496560610831,2,0.0033512115478515625,0.9995177984237671,0.9928314089775085,0.0007769999792799354
1e-07,2000,densities,3,0.0005688474047929049,2,0.003359556198120117,0.9950465559959412,0.9936946630477905,0.0007859999896027148
1e-07,2000,densities,4,0.0007999647641554475,2,0.002663850784301758,0.9968693852424622,0.9955840706825256,0.0007890000124461949
1e-07,2000,slopes,0,nan,1,6.763932466506958,nan,nan,0.0
1e-07,2000,slopes,1,nan,1,6.776609182357788,nan,nan,0.0
1e-07,2000,slopes,2,nan,1,6.780422925949097,nan,nan,0.0
1e-07,2000,slopes,3,nan,1,6.763696908950806,nan,nan,0.0
1e-07,2000,slopes,4,0.0015978066949173808,2,0.002538442611694336,136.4276885986328,224.73312377929688,0.00088900001719594
1e-07,2000,crescents,0,3.533079143380746e-05,2,0.003556966781616211,1.350992202758789,1.5943012237548828,0.0007302499725483358
1e-07,2000,crescents,1,9.81626653810963e-05,2,0.0035402774810791016,1.2231619358062744,1.312758445739746,0.0007259999983943999
1e-07,2000,crescents,2,-3.108572127530351e-05,2,0.003206968307495117,1.775963306427002,3.5065226554870605,0.0007024999940767884
1e-07,2000,crescents,3,-2.8463546186685562e-08,2,0.0035321712493896484,1.280135989189148,1.345789909362793,0.0007244999869726598
1e-07,2000,crescents,4,nan,1,6.773993253707886,nan,nan,0.0
1e-07,5000,moons,0,nan,1,47.61174154281616,nan,nan,0.0
1e-07,5000,moons,1,nan,1,47.61093711853027,nan,nan,0.0
1e-07,5000,moons,2,nan,1,47.60476279258728,nan,nan,0.0
1e-07,5000,moons,3,nan,1,47.610193967819214,nan,nan,0.0
1e-07,5000,moons,4,nan,1,47.61220192909241,nan,nan,0.0
1e-07,5000,densities,0,nan,1,47.60990381240845,nan,nan,0.0
1e-07,5000,densities,1,nan,1,47.61146664619446,nan,nan,0.0
1e-07,5000,densities,2,nan,1,47.614060401916504,nan,nan,0.0
1e-07,5000,densities,3,nan,1,47.59648156166077,nan,nan,0.0
1e-07,5000,densities,4,nan,1,47.60515642166138,nan,nan,0.0
1e-07,5000,slopes,0,nan,1,47.61448001861572,nan,nan,0.0
1e-07,5000,slopes,1,nan,1,47.61777186393738,nan,nan,0.0
1e-07,5000,slopes,2,nan,1,47.60931968688965,nan,nan,0.0
1e-07,5000,slopes,3,nan,1,47.613147258758545,nan,nan,0.0
1e-07,5000,slopes,4,nan,1,47.60394024848938,nan,nan,0.0
1e-07,5000,crescents,0,nan,1,47.60499429702759,nan,nan,0.0
1e-07,5000,crescents,1,nan,1,47.60744023323059,nan,nan,0.0
1e-07,5000,crescents,2,nan,1,47.603450298309326,nan,nan,0.0
1e-07,5000,crescents,3,nan,1,47.60829472541809,nan,nan,0.0
1e-07,5000,crescents,4,nan,1,47.61430311203003,nan,nan,0.0
1e-08,500,moons,0,-0.002173065207898617,2,0.0012187957763671875,1.0404298305511475,1.0404298305511475,0.0014799999771639705
1e-08,500,moons,1,-0.002089914632961154,2,0.0011789798736572266,1.0394700765609741,1.0394701957702637,0.0015279999934136868
1e-08,500,moons,2,-0.002122341189533472,2,0.0011684894561767578,1.0402660369873047,1.0402660369873047,0.0015719999792054296
1e-08,500,moons,3,-0.0018373674247413874,2,0.0011713504791259766,1.0364363193511963,1.0364363193511963,0.0016919999616220593
1e-08,500,moons,4,-0.001654523890465498,2,0.001173257827758789,1.0361340045928955,1.0361340045928955,0.0015879999846220016
1e-08,500,densities,0,-0.002323092892765999,2,0.0012176036834716797,1.0361055135726929,1.0361055135726929,0.001955999992787838
1e-08,500,densities,1,-0.0022428701631724834,2,0.0011780261993408203,1.0340732336044312,1.0340732336044312,0.002056000055745244
1e-08,500,densities,2,-0.0022452399134635925,2,0.0011811256408691406,1.0333141088485718,1.0333142280578613,0.0020719999447464943
1e-08,500,densities,3,-0.0022259862162172794,2,0.00116729736328125,1.0311641693115234,1.0311641693115234,0.002208000048995018
1e-08,500,densities,4,-0.0021596024744212627,2,0.0011894702911376953,1.0314648151397705,1.03146493434906,0.0022040000185370445
1e-08,500,slopes,0,0.00028248748276382685,2,0.0011947154998779297,2.0673270225524902,0.7206223607063293,0.0033199999015778303
1e-08,500,slopes,1,0.00028561524231918156,2,0.0012063980102539062,2.0744175910949707,0.7244234681129456,0.0033160001039505005
1e-08,500,slopes,2,0.0003878748102579266,2,0.0011775493621826172,2.1128644943237305,0.7715815305709839,0.003432000055909157
1e-08,500,slopes,3,0.00021787847799714655,2,0.0011827945709228516,1.932178020477295,0.5954031348228455,0.0032399999909102917
1e-08,500,slopes,4,0.0004028503899462521,2,0.0011696815490722656,2.064671039581299,0.7653535604476929,0.0033519999124109745
1e-08,500,crescents,0,-0.0007033770671114326,2,0.0011799335479736328,1.0952562093734741,1.090482234954834,0.0022720000706613064
1e-08,500,crescents,1,-0.0007655536173842847,2,0.0011835098266601562,1.0723603963851929,1.0794986486434937,0.0021840000990778208
1e-08,500,crescents,2,-0.0006629019626416266,2,0.0011749267578125,1.0500510931015015,1.0584285259246826,0.0022640000097453594
1e-08,500,crescents,3,-0.0007340488955378532,2,0.001168966293334961,1.0700099468231201,1.102041482925415,0.002199999988079071
1e-08,500,crescents,4,-0.0006735551287420094,2,0.0011725425720214844,1.1120762825012207,1.118833065032959,0.002216000109910965
1e-08,1000,moons,0,-0.0010357920546084642,2,0.001424551010131836,1.019734263420105,1.019734263420105,0.0007980000227689743
1e-08,1000,moons,1,-0.0009263248648494482,2,0.001421213150024414,1.0181201696395874,1.0181200504302979,0.0008510000188834965
1e-08,1000,moons,2,-0.0010177316144108772,2,0.0014204978942871094,1.0185266733169556,1.0185266733169556,0.0008319999906234443
1e-08,1000,moons,3,-0.0009971527615562081,2,0.0014202594757080078,1.0185061693191528,1.0185061693191528,0.0008069999748840928
1e-08,1000,moons,4,-0.0009996185544878244,2,0.0014297962188720703,1.020201325416565,1.020201325416565,0.0007849999819882214
1e-08,1000,densities,0,-0.0010903070215135813,2,0.0014204978942871094,1.0173548460006714,1.0173548460006714,0.0010110000148415565
1e-08,1000,densities,1,-0.0010989414295181632,2,0.001432180404663086,1.0165212154388428,1.0165212154388428,0.0010450000409036875
1e-08,1000,densities,2,-0.0011019541416317225,2,0.0014197826385498047,1.0169508457183838,1.0169508457183838,0.0010239999974146485
1e-08,1000,densities,3,-0.001089664176106453,2,0.0014181137084960938,1.0164434909820557,1.0164434909820557,0.0010379999876022339
1e-08,1000,densities,4,-0.0011070753680542111,2,0.0014193058013916016,1.0165797472000122,1.0165798664093018,0.0010469999397173524
1e-08,1000,slopes,0,9.729593148222193e-05,2,0.001428365707397461,1.6774265766143799,0.3880600929260254,0.001680999994277954
1e-08,1000,slopes,1,0.00010707906039897352,2,0.0014278888702392578,1.739045262336731,0.387340784072876,0.0017030000453814864
1e-08,1000,slopes,2,0.00011604222527239472,2,0.001436471939086914,1.7387369871139526,0.41870546340942383,0.0017030000453814864
1e-08,1000,slopes,3,0.00014783769438508898,2,0.0014319419860839844,1.7306149005889893,0.4505625367164612,0.0017089999746531248
1e-08,1000,slopes,4,0.00011438393994467333,2,0.0014178752899169922,1.7090791463851929,0.3945002257823944,0.0016769999638199806
1e-08,1000,crescents,0,-0.0003318397793918848,2,0.0014481544494628906,1.0452500581741333,1.033590316772461,0.0011739999754354358
1e-08,1000,crescents,1,-0.00031348777702078223,2,0.0014247894287109375,1.0512970685958862,1.0335423946380615,0.001151000033132732
1e-08,1000,crescents,2,-0.00032281922176480293,2,0.0014259815216064453,1.031857967376709,1.0341767072677612,0.0011549999471753836
1e-08,1000,crescents,3,-0.0003130715631414205,2,0.0014324188232421875,1.0504885911941528,1.0378397703170776,0.0011549999471753836
1e-08,1000,crescents,4,-0.00023286275973077863,2,0.001420736312866211,1.0614805221557617,1.0282889604568481,0.0012379999971017241
1e-08,2000,moons,0,-0.0004642343847081065,2,0.0032067298889160156,1.0091886520385742,1.0091885328292847,0.0004234999942127615
1e-08,2000,moons,1,-0.0004933307063765824,2,0.003203153610229492,1.0098832845687866,1.0098832845687866,0.0003994999860879034
1e-08,2000,moons,2,-0.00045605949708260596,2,0.002543210983276367,1.0091112852096558,1.0091111660003662,0.0004250000056345016
1e-08,2000,moons,3,-0.00047440759954042733,2,0.002876758575439453,1.0095458030700684,1.0095458030700684,0.00040749998879618943
1e-08,2000,moons,4,-0.0004723524325527251,2,0.0028839111328125,1.0090241432189941,1.0090241432189941,0.0004264999879524112
1e-08,2000,densities,0,-0.0005240280297584832,2,0.0025339126586914062,1.0082695484161377,1.0082695484161377,0.0005314999725669622
1e-08,2000,densities,1,-0.0005009768065065145,2,0.0032072067260742188,1.0079054832458496,1.0079054832458496,0.0005505000008270144
1e-08,2000,densities,2,-0.0005300129414536059,2,0.0025424957275390625,1.0082879066467285,1.0082879066467285,0.0005187499918974936
1e-08,2000,densities,3,-0.0005488783353939652,2,0.003226757049560547,1.0083725452423096,1.0083725452423096,0.0005194999976083636
1e-08,2000,densities,4,-0.000558820553123951,2,0.0025396347045898438,1.008337378501892,1.0083372592926025,0.0005244999774731696
1e-08,2000,slopes,0,-2.2393718609237112e-05,2,0.0028228759765625,92.39073181152344,97.39619445800781,0.0006737500079907477
1e-08,2000,slopes,1,-2.1355259377742186e-05,2,0.002546548843383789,98.43695068359375,103.53910827636719,0.0006614999729208648
1e-08,2000,slopes,2,-1.7967344319913536e-05,2,0.002526998519897461,88.24950408935547,93.5655288696289,0.0006735000060871243
1e-08,2000,slopes,3,-2.0287438019295223e-05,2,0.0025358200073242188,72.72511291503906,77.98258972167969,0.000659500015899539
1e-08,2000,slopes,4,-1.6760292055550963e-05,2,0.0025353431701660156,89.35447692871094,95.17642211914062,0.0006714999908581376
1e-08,2000,crescents,0,-0.0001316390698775649,2,0.0025517940521240234,1.0361535549163818,0.9877585768699646,0.0006062500178813934
1e-08,2000,crescents,1,-0.00013774874969385564,2,0.0025382041931152344,1.0327152013778687,0.9813041687011719,0.0006057500140741467
1e-08,2000,crescents,2,-0.0001197479068650864,2,0.0025424957275390625,1.104383945465088,1.0814685821533203,0.0006150000263005495
1e-08,2000,crescents,3,-0.0001256010145880282,2,0.0025446414947509766,1.0298535823822021,0.9775991439819336,0.00060450000455603
1e-08,2000,crescents,4,-0.00012803432764485478,2,0.002588510513305664,1.0359973907470703,0.9806600213050842,0.0006122500053606927
1e-08,5000,moons,0,nan,1,47.62226343154907,nan,nan,0.0
1e-08,5000,moons,1,nan,1,47.60870933532715,nan,nan,0.0
1e-08,5000,moons,2,nan,1,47.603241205215454,nan,nan,0.0
1e-08,5000,moons,3,nan,1,47.62149095535278,nan,nan,0.0
1e-08,5000,moons,4,nan,1,47.63714790344238,nan,nan,0.0
1e-08,5000,densities,0,nan,1,47.620545864105225,nan,nan,0.0
1e-08,5000,densities,1,nan,1,47.63393259048462,nan,nan,0.0
1e-08,5000,densities,2,nan,1,47.627397298812866,nan,nan,0.0
1e-08,5000,densities,3,nan,1,47.63345956802368,nan,nan,0.0
1e-08,5000,densities,4,nan,1,47.614126682281494,nan,nan,0.0
1e-08,5000,slopes,0,nan,1,47.6156702041626,nan,nan,0.0
1e-08,5000,slopes,1,nan,1,47.605812072753906,nan,nan,0.0
1e-08,5000,slopes,2,nan,1,47.6027455329895,nan,nan,0.0
1e-08,5000,slopes,3,nan,1,47.61587858200073,nan,nan,0.0
1e-08,5000,slopes,4,nan,1,47.607446908950806,nan,nan,0.0
1e-08,5000,crescents,0,nan,1,47.60422468185425,nan,nan,0.0
1e-08,5000,crescents,1,nan,1,47.61486101150513,nan,nan,0.0
1e-08,5000,crescents,2,nan,1,47.615761041641235,nan,nan,0.0
1e-08,5000,crescents,3,nan,1,47.61414670944214,nan,nan,0.0
1e-08,5000,crescents,4,nan,1,47.608410358428955,nan,nan,0.0


==> csv/js_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,-0.0007078873342834,2.0,0.0011759757995605,1.079950785636902,1.089856791496277,0.00222720005549486,4.252221185151342e-05,0.0,5.7975437533905014e-06,0.024066207862690474,0.02282273708943073,3.9028184286149525e-05
1,1e-08,500,densities,-0.0022393583320080403,2.0,0.0011867046356200599,1.0332243680953979,1.0332244157791137,0.0020992000121622797,5.830568781000672e-05,0.0,1.9009751884839075e-05,0.002022997216340057,0.0020229726179609394,0.00010715971118109167
2,1e-08,500,moons,-0.00197544246911996,2.0,0.00118217468261712,1.0385472536087037,1.0385472774505615,0.00157199997920538,0.0002212415587326334,0.0,2.0828288553348836e-05,0.0020993885240607312,0.0020994016248289,7.914542797696854e-05
3,1e-08,500,slopes,0.00031534128065681996,2.0,0.0011862277984618801,2.050291633605957,0.7154768109321594,0.0033319999929517,7.807202510910988e-05,0.0,1.4489299461297009e-05,0.0688208219259226,0.07099231782309225,6.939742139756903e-05
4,1e-08,1000,crescents,-0.00030281622020988,2.0,0.0014304161071776798,1.0480748414993286,1.0334876298904419,0.0011745999800040802,3.9859214352563395e-05,0.0,1.0766651479555302e-05,0.01080379118708455,0.0034079195111605706,3.65554450101876e-05
5,1e-08,1000,densities,-0.00109758842736478,2.0,0.0014219760894775,1.016770029067993,1.0167700529098511,0.0010329999960958399,7.528358863471583e-06,0.0,5.770025166888928e-06,0.0003806074219936773,0.00038059252598508,1.524793890423894e-05
6,1e-08,1000,moons,-0.00099532396998252,2.0,0.00142326354980466,1.019017720222473,1.0190176963806152,0.00081459999782958,4.1600579461036135e-05,0.0,4.037659288383114e-06,0.0008976028977920053,0.0008976326994657995,2.6632694853046756e-05
7,1e-08,1000,slopes,0.00011652777029660438,2.0,0.00142850875854486,1.718980574607849,0.40783382058143614,0.0016946000047027398,1.9001873933136582e-05,0.0,6.867945032614167e-06,0.026234700779187242,0.027077137040884942,1.4518972277772896e-05
8,1e-08,2000,crescents,-0.00012855421373382,2.0,0.0025531291961669402,1.0478207349777222,1.001758098602295,0.0006087500136345,6.719347742802505e-06,0.0,2.0380675029089986e-05,0.03172659396210569,0.04471267996625812,4.599596550342184e-06
9,1e-08,2000,densities,-0.00053254333324726,2.0,0.00281000137329098,1.0082345724105835,1.0082345485687256,0.00052894998807454,2.254264550905652e-05,0.0,0.00037159782371722555,0.00018839661273467421,0.000188380356755955,1.3077177703169491e-05
10,1e-08,2000,moons,-0.00047207692405205995,2.0,0.00294275283813472,1.009350633621216,1.0093505859375,0.00041639999253672004,1.3922056298766503e-05,0.0,0.00027610855121868306,0.00035774635696532957,0.00035777979445039665,1.2157306866971713e-05
11,1e-08,2000,slopes,-1.9752810476347805e-05,2.0,0.00259351730346676,88.23135528564453,93.53196868896484,0.0006679499987512401,2.343668105353205e-06,0.0,0.00012840306996117427,9.528377020390666,9.481081467241541,6.892934352885074e-06
12,1e-08,5000,crescents,,1.0,47.61148076057434,,,0.0,,0.0,0.00497323419564633,,,0.0
13,1e-08,5000,densities,,1.0,47.62589240074158,,,0.0,,0.0,0.008532130080912208,,,0.0
14,1e-08,5000,moons,,1.0,47.61857056617737,,,0.0,,0.0,0.013224187771177997,,,0.0
15,1e-08,5000,slopes,,1.0,47.60951066017151,,,0.0,,0.0,0.005962297677416213,,,0.0
16,1e-07,500,crescents,0.004606337100267361,2.0,0.00117187499999994,1.0244616508483886,1.1228721141815186,0.00316559998318548,0.0010955173635927304,0.0,4.289547142213812e-06,0.050324256222534475,0.007541003172498846,8.775424475464316e-05
17,1e-07,500,densities,0.00211990051902826,2.0,0.0011751174926757399,0.996661925315857,0.9881492733955384,0.002964000031352,0.0003130138422833129,0.0,1.1110663919871144e-05,0.007838345419608343,0.005508023526471806,2.2450011554576266e-05
18,1e-07,500,moons,0.00699831442907448,2.0,0.00118455886840818,0.9586628437042236,0.9811324954032898,0.00327839995734388,0.00044957482222574084,0.0,1.409152635830889e-05,0.024219518164797064,0.03287070447948854,6.403747197730981e-05
19,1e-07,500,slopes,0.00215889783576126,2.0,0.0011815071105956598,1.723420786857605,0.4695273399353027,0.00377039997838432,0.0004851920307102856,0.0,6.8989125673851625e-06,0.037412185366066754,0.032098200186400805,3.975932775700379e-05
20,1e-07,1000,crescents,0.00174652978312222,2.0,0.00152568817138666,1.0910111904144286,1.0973764896392821,0.00157820000313214,0.00021574101986487744,0.0,2.431425353240104e-05,0.013884754624672655,0.04444101297813668,3.126819563181512e-05
21,1e-07,1000,densities,0.00127544568385922,2.0,0.00145635604858396,0.9931498169898987,0.9916223168373108,0.00151959999930108,0.00024755943363303,0.0,6.096936942200354e-05,0.0031018304089470866,0.004553454661721729,4.48976300334699e-05
22,1e-07,1000,moons,0.0032420373521744603,2.0,0.0014241695404052402,0.9723315238952637,0.9877274751663208,0.00162599999457592,0.0003510955056972974,0.0,3.991642557453726e-06,0.01106215162575323,0.011810002683863797,6.1708967738225e-05
23,1e-07,1000,slopes,0.0010068432311527002,2.0,0.00154676437377924,1.5308834075927735,0.1378496021032333,0.00200519994832572,0.00014488983573661263,0.0,3.7551342492587e-05,0.023070216579190304,0.015461886091916012,2.857792817423585e-05
24,1e-07,2000,crescents,2.5594817998353392e-05,1.8,1.3575659275054932,1.4075633585453033,1.9398430585861206,0.00057664999039838,5.5468062107739875e-05,0.4472135954999579,3.027874927656255,0.25110451770492465,1.0519851669954083,0.00032253737602955365
25,1e-07,2000,densities,0.0007027037674560801,2.0,0.00325541496276852,0.9970043659210205,0.99455246925354,0.00076699999626722,0.00013477805443312674,0.0,0.00036703026004070995,0.0016574775181513299,0.0012344946136110095,2.3746709729698388e-05
26,1e-07,2000,moons,0.001387268857797575,1.8,1.3577234745025637,0.9957478791475296,0.985080286860466,0.0006523000076412799,0.00012428632698025186,0.4472135954999579,3.028743137132021,0.004622276362632542,0.004240192644708231,0.00036469094353359894
27,1e-07,2000,slopes,0.0015978066949173,1.2,5.417439985275268,136.4276885986328,224.73312377929688,0.00017780000343918,,0.4472135954999579,3.0270312116892666,,,0.0003975728940897029
28,1e-07,5000,crescents,,1.0,47.607696533203125,,,0.0,,0.0,0.004165423103352259,,,0.0
29,1e-07,5000,densities,,1.0,47.60741376876831,,,0.0,,0.0,0.006917597725568486,,,0.0
30,1e-07,5000,moons,,1.0,47.60996747016907,,,0.0,,0.0,0.003009166342093157,,,0.0
31,1e-07,5000,slopes,,1.0,47.61173181533813,,,0.0,,0.0,0.0053048366144280495,,,0.0
32,1e-06,500,crescents,0.07483100071549412,2.0,0.00136828422546382,2.836562252044678,1.912544274330139,0.004558399878442239,0.010983084199881156,0.0,0.0003786669150098047,0.26126993405271387,0.22185648535581684,0.00012950977567913205
33,1e-06,500,densities,0.4934795260429382,2.0,0.00122246742248532,7.126988315582276,6.4597859382629395,0.00421599997207518,0.03667703484562873,0.0,7.638006267431082e-05,0.30668540256969223,0.34567499427228093,0.00016334002550253643
34,1e-06,500,moons,0.2548933237791061,2.0,0.00119619369506832,4.247654819488526,3.6543291091918944,0.00426800008863204,0.05496623912318985,0.0,3.0903223573861666e-05,0.5387626724398493,0.5103672145246047,0.0003473557870685962
35,1e-06,500,slopes,0.00582703296095128,2.0,0.00118122100830074,1.516850519180298,0.6985198736190796,0.00577760003507134,0.0003884121799730691,0.0,2.798753851076668e-06,0.06279754017995298,0.029868520219731097,0.00012536665778215968
36,1e-06,1000,crescents,0.050210267305374076,2.0,0.0014591217041015,2.868007183074951,1.5671472072601318,0.0024143999908118998,0.004263504889508776,0.0,1.7882188143557038e-05,0.0811494867073901,0.09842433413546937,6.677421278221999e-05
37,1e-06,1000,densities,0.2434753447771072,2.0,0.0014649868011474402,4.022680568695068,3.189319705963135,0.00227899998426432,0.022115934180906318,0.0,1.3744370989606273e-05,0.17840220779738183,0.12254769711226046,0.00013493144454337284
38,1e-06,1000,moons,0.16818544566631316,2.0,0.00178341865539548,3.610739278793335,2.588584613800049,0.00233899997547262,0.0049812341113503475,0.0,0.00021080600810349096,0.139515147570558,0.07548554873793413,0.00017032172047051365
39,1e-06,1000,slopes,0.00291518848389384,2.0,0.00145683288574214,1.3742745399475098,0.19343998134136195,0.0038939999882131398,0.00025148388718611054,0.0,4.7312723814098475e-06,0.015545621897017492,0.01498709316726629,0.00014529791871498103
40,1e-06,2000,crescents,,1.0,4.762758779525757,,,0.00034829999785867996,,0.0,1.8401978004688144,,,0.00031879584681971204
41,1e-06,2000,densities,0.1005298197269439,1.4,2.0490978240966795,2.4889801740646362,1.0703830122947693,0.00076849999604742,0.0017060833542967154,0.5477225575051661,1.8673100686015969,0.024617637040425116,0.001972725391400906,0.0002998302054648041
42,1e-06,2000,moons,0.07983661442995066,1.6,2.7284679889678953,2.438397765159607,1.0923065543174744,0.0006761000026017,0.0076176846201317875,0.5477225575051662,2.8414121480807744,0.06160301389528102,0.00025026798645768874,0.0004843821020223324
43,1e-06,2000,slopes,,1.0,6.788074493408203,,,0.0,,0.0,0.015115027187212093,,,0.0
44,1e-06,5000,crescents,,1.0,47.622026014328,,,0.0,,0.0,0.007943892703950567,,,0.0
45,1e-06,5000,densities,,1.0,47.63972311019897,,,0.0,,0.0,0.008542990851153344,,,0.0
46,1e-06,5000,moons,,1.0,47.63293561935425,,,0.0,,0.0,0.006964659336599398,,,0.0
47,1e-06,5000,slopes,,1.0,47.640619087219235,,,0.0,,0.0,0.01674056343600136,,,0.0
48,1e-05,500,crescents,0.037941201776266045,2.0,0.00117444992065424,1.3441153287887573,1.1217036962509155,0.0140135999768972,0.0012737938955515622,0.0,2.7079145173403145e-06,0.01579138213528652,0.005892744013583612,0.0006229389024767155
49,1e-05,500,densities,0.13262583315372461,2.0,0.00117125511169426,1.4694192171096803,0.9341076612472534,0.01058639995753758,0.003064584846909931,0.0,2.752676467376063e-06,0.04856333066425598,0.06592488451979825,0.0018036377599753945
50,1e-05,500,moons,0.09406583011150356,2.0,0.001195478439331,1.3777198553085328,1.0139260649681092,0.011397599987685619,0.005719363936406742,0.0,3.769253716561791e-05,0.057902070787010526,0.037201663627682416,0.003010077022540574
51,1e-05,500,slopes,0.01113826036453244,2.0,0.00117497444152826,1.1776518821716309,1.0343716382980346,0.025376800075173338,0.0003759240402865546,0.0,4.3618221298961935e-06,0.01926321147203616,0.014852019451597915,0.001116270550390221
52,1e-05,1000,crescents,0.02286700531840318,2.0,0.00154628753662106,1.4811039686203002,0.4149672448635101,0.00954999979585404,0.0011829500285005761,0.0,2.4720109339979288e-05,0.009812457954272099,0.006581206326942571,0.0009758983253746044
53,1e-05,1000,densities,0.12404711544513698,2.0,0.0017464160919189002,1.9275992393493653,0.7058518767356873,0.00818940000608558,0.026905507149109543,0.0,6.153947933216552e-05,0.21589415527800113,0.19688532074920947,0.0012244271509321365
54,1e-05,1000,moons,0.09146013706922526,2.0,0.00173554420471186,1.8602214574813842,0.650153249502182,0.00895140003412956,0.026387810717519326,0.0,0.00013700924403216636,0.26567363532507354,0.28962923591333806,0.0011146967221980942
55,1e-05,1000,slopes,0.00493459077551954,2.0,0.0016513347625731801,1.2358374357223512,0.31430029273033144,0.02338219992816446,0.00017373512635369856,0.0,4.83015093862465e-05,0.014909920728133044,0.009851957932831017,0.0004040626337317043
56,1e-05,2000,crescents,,1.0,6.7845625400543215,,,0.0,,0.0,0.003713719780065381,,,0.0
57,1e-05,2000,densities,,1.0,6.781641340255737,,,0.0,,0.0,0.005748852850655304,,,0.0
58,1e-05,2000,moons,,1.0,6.784550380706787,,,0.0,,0.0,0.011892961583260161,,,0.0
59,1e-05,2000,slopes,,2.0,0.0022853851318359,,,0.020738000050187062,,0.0,4.239314312157815e-05,,,0.0008807797490381267
60,1e-05,5000,crescents,,1.0,47.62698221206665,,,0.0,,0.0,0.0048909363422525035,,,0.0
61,1e-05,5000,densities,,1.0,47.64562697410584,,,0.0,,0.0,0.01177084109106562,,,0.0
62,1e-05,5000,moons,,1.0,47.64442100524902,,,0.0,,0.0,0.009778105533262799,,,0.0
63,1e-05,5000,slopes,,1.0,47.631546306610105,,,0.0,,0.0,0.009777765031195988,,,0.0
64,0.0001,500,crescents,0.04040177017450328,2.0,0.00135354995727534,1.2585331916809082,1.2371294975280762,0.16501600146293635,0.0010634703220312658,0.0,0.0002836813622407092,0.005057493432369199,0.0061620370495846545,0.007236457618861505
65,0.0001,500,densities,0.1616189509630203,2.0,0.00134882926940912,1.345619297027588,1.2624258041381835,0.11297359913587564,0.003088605305170056,0.0,5.728142192909317e-05,0.01790155729059132,0.02453775775722387,0.015810448091874114
66,0.0001,500,moons,0.11055180281400676,2.0,0.00133585929870602,1.3302040338516234,1.28014235496521,0.07909439951181406,0.004414755173536453,0.0,3.381974057568321e-05,0.009946300528309299,0.01614409964374636,0.01621521241222332
67,0.0001,500,slopes,0.01251407023519272,2.0,0.0013168811798095399,1.1245810508728027,1.1063400506973267,0.20165039598941797,0.0006306550030215664,0.0,1.8283456391957468e-05,0.018239274181104145,0.01339346564690552,0.010066677267330935
68,0.0001,1000,crescents,0.024384763836860602,2.0,0.00147938728332514,1.4229141235351563,0.46417770385742185,0.15690819919109342,0.0012119608467839541,0.0,5.365742413980931e-06,0.008310290758143676,0.002334701453328584,0.006147889082404998
69,0.0001,1000,densities,0.10364635288715358,2.0,0.00153441429138178,1.477280068397522,0.4983343780040741,0.10977060049772258,0.0020706597190430663,0.0,5.724662937288306e-05,0.008711548011575374,0.004922184615415152,0.014870826167989152
70,0.0001,1000,moons,0.0723410382866859,2.0,0.0018431186676025001,1.4675517082214355,0.49951369166374204,0.07523699998855586,0.002376443887816542,0.0,0.00015445564492627844,0.008735824910338075,0.002769063533789858,0.00916807559554202
71,0.0001,1000,slopes,0.00612233458086842,2.0,0.0014759540557861,1.1724630355834962,0.37793131470680236,0.20390559732913965,0.0002819264007596535,0.0,1.4749807354865881e-05,0.00374237080680394,0.001773763964543849,0.00271674493931137
72,0.0001,2000,crescents,,2.0,0.00223374366760248,,,0.14100189805030822,,0.0,1.5166307870420926e-05,,,0.006647671972372903
73,0.0001,2000,densities,1.416509985923767,1.6,2.719612407684326,31.04776446024577,37.252509435017906,0.06486094892024992,0.24558593082923297,0.5477225575051661,3.7209496907097197,9.247180880758558,8.876436333362328,0.05952009764202792
74,0.0001,2000,moons,2.7653557459513345,1.6,2.7224982261657713,107.13949584960938,113.55917612711589,0.03847235068678854,0.13204591061858162,0.5477225575051662,3.7249341006634,8.7872673018171,7.570521916048118,0.03534020430081378
75,0.0001,2000,slopes,,2.0,0.0022847175598144,,,0.19704060256481168,,0.0,3.902512327721618e-05,,,0.005858341120634684
76,0.0001,5000,crescents,,1.0,47.63455228805542,,,0.0,,0.0,0.008316032536187984,,,0.0
77,0.0001,5000,densities,,1.0,47.63172793388367,,,0.0,,0.0,0.007250348669306252,,,0.0
78,0.0001,5000,moons,,1.0,47.63611817359924,,,0.0,,0.0,0.008068894816681224,,,0.0
79,0.0001,5000,slopes,,1.0,47.65818014144897,,,0.0,,0.0,0.010845464334663697,,,0.0
80,0.001,500,crescents,0.04192322790622704,1614.0,0.9866790294647216,1.1162395834922791,1.1158811807632447,0.9699463963508606,0.002110382132655568,1961.6897053305856,1.1748576870512126,0.11572525470347579,0.11554583387527827,0.002808711668377929
81,0.001,500,densities,0.17582323849201198,13158.2,8.336054611206055,1.1507378816604614,1.1461682796478272,0.9170351982116699,0.01309189477332801,12959.48938808933,8.156326691973973,0.11588940464504732,0.11225270706401412,0.03821304118004626
82,0.001,500,moons,0.1399618655443191,48907.0,31.14801926612854,1.1500660181045532,1.1490215063095093,0.7543672084808349,0.022337956206150103,21676.311736547803,13.690049479673462,0.04916170016572439,0.04836890195007653,0.07522274359590932
83,0.001,500,slopes,0.013523714803159202,1584.4,1.0138954162597655,1.1466062784194946,1.145578098297119,0.9305031895637512,0.0012702742426790694,3523.8272942923863,2.252574786824218,0.08228254203505644,0.08211925551659256,0.011492659286136447
84,0.001,1000,crescents,0.036744503676891284,11052.0,8.183066892623902,0.3354853421449661,0.23765619397163387,0.9757263898849488,0.0015785596513752328,5255.826814117832,3.9869608929413145,0.06202112278534107,0.013105848111517538,0.001664357541136921
85,0.001,1000,densities,0.1527288824319839,28960.8,21.46439094543457,0.40675421953201296,0.30595567226409914,0.9871729969978332,0.006567637414149539,5079.522782703115,3.832687008669153,0.06377026205808643,0.014871737061726547,0.006655719968232991
86,0.001,1000,moons,0.149262923002243,61971.4,45.94433388710022,0.4738240480422974,0.42035357356071473,0.9112020015716553,0.022305748032382652,15002.943604506418,11.200171791630043,0.09376628144288471,0.017867396618347308,0.04899472627100806
87,0.001,1000,slopes,0.017839190736412942,14289.8,10.56534218788147,0.3656145870685577,0.2458147197961807,0.9488057971000672,0.00400091150368976,4783.710400933568,3.50693522675684,0.1494798890911232,0.031702324744977764,0.004106860990591148
88,0.001,2000,crescents,0.04108423516154286,12795.8,13.521021842956543,0.3642064094543457,0.2316809356212616,0.9742980480194092,0.0020598560740009144,2750.9908578546747,2.911637885576954,0.07088631329970511,0.04099257253677007,0.0027489456252521843
89,0.001,2000,densities,0.14041232168674464,23242.2,24.556082916259765,0.2536905229091644,0.08975765705108638,0.9969324469566345,0.0018931129488733967,2976.4221306797194,3.1386313757311477,0.05751471578113475,0.010833478310922023,0.0009572364481635133
90,0.001,2000,moons,0.1439149141311645,48562.2,51.371619653701785,0.21461451649665828,0.15046220421791073,0.9510850071907043,0.00289553992942957,1471.0954081907812,1.5762976387950312,0.0031231028549131633,0.006922183391996799,0.003212882892909272
91,0.001,2000,slopes,0.019733537733554803,11082.4,11.727638959884644,0.2568920344114303,0.1187030106782913,0.9487838864326477,0.0008842261462341192,543.8518180534106,0.569434000021622,0.019493682816419722,0.004958710155429731,0.0028311124427730823
92,0.001,5000,crescents,,1.0,47.653861951828006,,,0.0,,0.0,0.004553057892442708,,,0.0
93,0.001,5000,densities,,1.0,47.64718909263611,,,0.0,,0.0,0.01137572672376308,,,0.0
94,0.001,5000,moons,,1.0,47.643702602386476,,,0.0,,0.0,0.012273994501638947,,,0.0
95,0.001,5000,slopes,,1.0,47.64613442420959,,,0.0,,0.0,0.053055843994542176,,,0.0
96,0.01,500,crescents,0.03592956289649006,324.6,0.8357326984405518,0.00035682963207356,1.0623130947351457e-06,1.0,0.0010798678091001757,31.18974190338868,0.05878182409654075,9.254395802484074e-05,1.3771431672072116e-07,0.0
97,0.01,500,densities,0.14059730768203732,410.2,0.552685022354126,0.0002004567999392081,1.793866977095604e-06,1.0,0.003585206048883584,143.9920136674253,0.11752859444912109,7.562984299478002e-05,2.132120224632078e-07,0.0
98,0.01,500,moons,0.140503516793251,827.8,0.8587467670440674,0.0001773208379745,2.7554575353860856e-06,1.0,0.004824212050414657,502.3133484190919,0.29762589638240383,7.795083863962394e-06,2.5658605623383005e-07,0.0
99,0.01,500,slopes,0.02468113712966438,167.0,0.5438892364501953,0.00039587430655953996,6.63846731185913e-07,1.0,0.000739112414960411,37.476659402887016,0.13507421739047665,9.379132136858932e-05,1.1480066628724394e-07,0.0
100,0.01,1000,crescents,0.03533710166811938,353.4,0.9670892238616944,0.00037590835709119997,8.26842151582241e-06,1.0,0.0006378299755796982,44.5061793462436,0.13935186186929707,5.232978348067582e-05,1.4772730627250032e-06,0.0
101,0.01,1000,densities,0.14026322960853574,198.0,0.5025344371795655,0.00015703921671952,1.6926554962992667e-06,1.0,0.0025147009360970063,49.22905646059043,0.07831116446601008,2.7373816886918708e-05,2.6654456763259084e-08,0.0
102,0.01,1000,moons,0.13804743587970728,190.2,0.5382087707519532,0.00017960008699442,1.8861377611756324e-06,1.0,0.002863089293645979,30.01166439902992,0.052183897909027534,5.864809136018182e-06,5.984265046783744e-08,0.0
103,0.01,1000,slopes,0.02434514760971066,169.8,0.48064866065979006,0.0004144001519307,9.86163504421711e-06,1.0,0.0003373918538883114,13.845576911057194,0.05303146818898838,5.836062636960401e-05,2.1647934509993517e-06,0.0
104,0.01,2000,crescents,0.03551872149109836,416.2,2.0747548580169677,0.00038221380673342,2.5431509129703045e-06,1.0,0.0004103840865516976,62.75906309052104,0.31320416533078355,0.00011181065858433949,3.191312897540953e-07,0.0
105,0.01,2000,densities,0.14014632403850552,127.6,0.6683386325836181,0.00014518417883662717,9.09632071852684e-06,1.0,0.0014727707132919736,11.081516141756055,0.05651814152439198,3.143566654747806e-05,1.2034444357156977e-06,0.0
106,0.01,2000,moons,0.13821866214275352,165.2,0.9654107093811035,0.00014416116173375206,1.8416321836411953e-06,1.0,0.002071869916553767,21.393924371185385,0.12918082132783873,5.2592289110423014e-05,4.7783703722183667e-08,0.0
107,0.01,2000,slopes,0.02439208850264544,203.0,1.0423957347869872,0.00045317112235348,2.068793401122093e-06,1.0,0.0009222283284282469,9.082951062292477,0.044534651727485275,0.00012867971015271802,1.7271776309023051e-07,0.0
108,0.01,5000,crescents,,1.0,47.60378384590149,,,0.0,,0.0,0.010264705080748041,,,0.0
109,0.01,5000,densities,,1.0,42.90400223731994,,,0.15974994897842407,,0.0,10.548777868504805,,,0.35721174531787936
110,0.01,5000,moons,,1.0,47.617767333984375,,,0.0,,0.0,0.006786024570370401,,,0.0
111,0.01,5000,slopes,,1.2,47.64775910377502,,,0.0,,0.4472135954999579,0.09556808119493682,,,0.0
112,0.1,500,crescents,0.052040284872055,8.0,0.02774333953857418,1.0030344128608704e-06,2.1220184862613677e-07,1.0,0.0008945396357310005,0.0,0.000190265569919743,1.5027418958247164e-07,1.0392343029275179e-07,0.0
113,0.1,500,densities,0.15162442028522488,7.2,0.0308273315429687,2.872338518500328e-06,1.4497898519039154e-06,1.0,0.003482312168327089,0.44721359549995787,0.009842111966015572,3.9904861608205994e-07,9.576564730037675e-07,0.0
114,0.1,500,moons,0.1528407990932464,11.2,0.04477915763854976,2.6239082217216493e-06,2.607237547636032e-07,1.0,0.004400272808095054,0.44721359549995815,0.009192975350235543,1.1383083691457866e-06,1.1395417707126509e-07,0.0
115,0.1,500,slopes,0.039619690924882836,8.4,0.03047676086425778,2.9412563890218736e-06,2.9886141419410703e-07,1.0,0.0008298052417239771,0.5477225575051662,0.0022203486634495566,1.4379443892234916e-06,1.6681747748330256e-07,0.0
116,0.1,1000,crescents,0.051399501413106875,8.0,0.0373834609985351,1.7304671928286553e-06,1.8922146409749986e-07,1.0,0.0007801927398348124,0.0,0.00814061963731885,1.2393851942976298e-06,4.628227247457283e-08,0.0
117,0.1,1000,densities,0.15143615007400507,7.6,0.028758859634399336,1.577753573656082e-06,9.886454790830612e-07,1.0,0.0023590015711386645,0.5477225575051661,0.0027564713040612123,8.521872250862987e-07,1.5148462060489837e-07,0.0
118,0.1,1000,moons,0.15040302276611323,11.0,0.05220642089843748,3.7882942706346513e-06,3.59630212187767e-07,1.0,0.0027852368503978294,0.0,0.009737557831321351,1.091100246635263e-06,9.298703982263705e-08,0.0
119,0.1,1000,slopes,0.03936084434390062,8.6,0.03222703933715816,2.625701017677784e-06,2.7350615710020066e-07,1.0,0.0004629952509079643,0.5477225575051662,0.002152465280453584,1.6660828547351595e-06,9.586901061907704e-08,0.0
120,0.1,2000,crescents,0.05162747576832768,8.0,0.05545282363891596,2.7713016606867313e-06,1.644832082092762e-07,1.0,0.0003113301919708667,0.0,0.0012779506615538392,2.3363996617447754e-06,1.7557373895905262e-08,0.0
121,0.1,2000,densities,0.15130010247230524,7.6,0.05428824424743648,1.8062186427414416e-06,1.107563730329275e-06,1.0,0.0013305394639205478,0.5477225575051661,0.0030848149859228264,1.0699044546293681e-06,1.6353046042297025e-07,0.0
122,0.1,2000,moons,0.15057614147663112,11.0,0.0795460700988769,3.2322597689926626e-06,3.2017705962061884e-07,1.0,0.002005075096912992,0.0,0.0019123336988484544,6.219078056218555e-07,1.1365198652649881e-07,0.0
123,0.1,2000,slopes,0.03957867994904514,9.0,0.06553797721862789,1.689302735030651e-06,2.3833708837628364e-07,1.0,0.0010328385209543572,0.0,0.0016983977490159332,2.8970697527243936e-07,5.3668624977585674e-08,0.0
124,0.1,5000,crescents,0.051628335565328566,8.0,0.37618141174316405,4.759713192470372e-06,1.3278331607580184e-07,1.0,0.00030942798051751964,0.0,0.0065947896806488856,2.067494953662372e-06,7.961217036097238e-09,0.0
125,0.1,5000,densities,0.15117688849568361,6.2,9.829772758483887,1.845663064159453e-06,9.988798410631716e-07,0.8,0.0003217585218512257,2.949576240750525,21.1722316537883,1.0130010475693518e-06,4.848347372698209e-08,0.4472135954999579
126,0.1,5000,moons,0.15092484354972835,11.0,0.5375693321228028,3.222969826310873e-06,2.8501381166279316e-07,1.0,0.001133183648256824,0.0,0.002208560065722008,4.32695720767343e-07,5.96607707662616e-08,0.0
127,0.1,5000,slopes,0.03931486457586286,9.0,0.44429893493652345,1.7696467693895101e-06,2.1865125745534897e-07,1.0,0.0003210331568845641,0.0,0.0022167114898147535,1.499333387544912e-07,3.011183447652822e-08,0.0


==> csv/js_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.001151836713688645,2.0,0.0011827707290648901,1.3005035102367402,0.9692763239145279,0.002307600009953555,0.001058665077669809,0.0,1.5431895835769893e-05,0.44578261894920895,0.15584835286776988,0.0006608739359737748
1,1e-08,1000,-0.0005698002118151438,2.0,0.0014260411262511752,1.200710791349411,0.8692772999405861,0.00117919999465806,0.0005142565175252566,0.0,7.602239817779842e-06,0.3075337478850087,0.2737017221541093,0.0003332286431381693
2,1e-08,2000,-0.00028823182037737195,2.0,0.0027248501777648497,22.824190306663514,24.13782798051834,0.00055551249824925,0.00022458567925047248,0.0,0.0002745559049764139,38.98975384020804,41.33509843279001,9.71220962058849e-05
3,1e-08,5000,,1.0,47.6163635969162,,,0.0,,0.0,0.01042315740042803,,,0.0
4,1e-07,500,0.00397086247103284,2.0,0.00117826461791988,1.1758018016815186,0.8904203057289124,0.0032945999875664198,0.002156208976992829,0.0,1.0403358568814265e-05,0.32674430620942807,0.25686509389801254,0.0003093688542749651
5,1e-07,1000,0.0018177140125771498,2.0,0.001488244533538775,1.1468439847230911,0.8036439709365368,0.001682249986333715,0.0009157975124255154,0.0,6.185012595722714e-05,0.23247279778693,0.3975857921670348,0.00019923320793293744
6,1e-07,2000,0.0007687700168129581,1.7,2.0339962005615235,10.787568241357803,17.243255679096496,0.000543437499436515,0.0005933450297763767,0.47016234598162726,3.1825960284240855,36.16241326862082,59.723438281625,0.00036747769290420467
7,1e-07,5000,,1.0,47.60920239686966,,,0.0,,0.0,0.004983402346832018,,,0.0
8,1e-06,500,0.2072577208746224,2.0,0.00124204158782955,3.932013976573944,3.181294798851013,0.0047049999935551996,0.19594108118738182,0.0,0.00019349271349580578,2.1585655876571113,2.241371026140946,0.0006778279650585897
9,1e-06,1000,0.11619656155817207,2.0,0.00154109001159664,2.968925392627716,1.8846228770911693,0.002731599984690495,0.09802702045348836,0.0,0.0001734397572031412,1.041496373682713,1.16790283310097,0.0007013145819820735
10,1e-06,2000,0.09018321707844727,1.25,4.082099771499633,2.4636889696121216,1.0813447833061218,0.00044822499912694995,0.01276908486471799,0.44426165831931935,2.601043962416404,0.04816478473280343,0.012709523651659036,0.00043113000800111334
11,1e-06,5000,,1.0,47.633825957775116,,,0.0,,0.0,0.012490282922684582,,,0.0
12,1e-05,500,0.06894278135150667,2.0,0.00117903947830194,1.3422265708446504,1.0260272651910782,0.015343599999323434,0.04873195371149523,0.0,2.0079805709140307e-05,0.11423812483073167,0.07713206298027685,0.006320270245014924
13,1e-05,1000,0.06082721215207124,2.0,0.0016698956489562499,1.6261905252933502,0.5213181659579277,0.01251824994105841,0.05290860199643388,0.0,0.00011025185410494858,0.329693804948095,0.2311581397395605,0.006516844774404835
14,1e-05,2000,,1.25,5.08825991153717,,,0.005184500012546766,,0.44426165831931935,3.012678129172031,,,0.009221957534719162
15,1e-05,5000,,1.0,47.637144124507905,,,0.0,,0.0,0.011947954641057726,,,0.0
16,0.0001,500,0.08127164854668076,2.0,0.001338779926300005,1.2647343933582307,1.221509426832199,0.139683599025011,0.0601214003530921,0.0,0.00013474605476530813,0.0905134055033542,0.0716056696272096,0.04973449476719637
17,0.0001,1000,0.05162362239789212,2.0,0.00158321857452388,1.3850522339344025,0.4599892720580101,0.1364553492516279,0.03959361051733487,0.0,0.0001732966631269694,0.1278651059648246,0.050824704850030135,0.05054418337700055
18,0.0001,2000,,1.8,1.3616572737693786,,,0.11034395005553958,,0.4103913408340617,2.789469712370351,,,0.07179377727946068
19,0.0001,5000,,1.0,47.64014463424682,,,0.0,,0.0,0.013447472633274763,,,0.0
20,0.001,500,0.09280801168642934,16315.9,10.37116208076477,1.140912440419197,1.139162266254425,0.8929629981517792,0.06983332452189095,23104.880876240484,14.687664188360579,0.08830193339633925,0.08699238759474523,0.09309150492502627
21,0.001,1000,0.08914387496188278,29068.5,21.53928347826004,0.3954195491969585,0.3024450398981571,0.9557267963886261,0.06475611886500979,22164.069126926082,16.45640360922225,0.10512634022111492,0.07727787356215045,0.037664514293709914
22,0.001,2000,0.0862862521782517,23920.65,25.294090843200685,0.27235087081789966,0.1476509518921375,0.967774847149849,0.05789458327105854,15486.486300116117,16.38473313855489,0.07133347613084089,0.057935460328214526,0.0202183721633373
23,0.001,5000,,1.0,47.64772201776505,,,0.0,,0.0,0.025900760844878242,,,0.0
24,0.01,500,0.08542788112536068,432.4,0.6977634310722352,0.00028262039413670204,1.568871084600687e-06,1.0,0.056771733573453845,347.6370460544642,0.22298911883544748,0.00011996247056291447,8.34933465932054e-07,0.0
25,0.01,1000,0.08449822869151827,227.85,0.6221202731132507,0.00028173695318396,5.427212454378605e-06,1.0,0.05625247554963717,82.45973499070224,0.2207817254187409,0.00012353532965703035,3.964349839980405e-06,0.0
26,0.01,2000,0.08456894904375072,228.0,1.1877249836921693,0.00028118256741431984,3.8874743040651085e-06,1.0,0.056195851573417964,118.93120523625147,0.5673340569477474,0.00016488368675922135,3.1496928403339037e-06,0.0
27,0.01,5000,,1.05,46.443328130245206,,,0.03993748724460602,,0.22360679774997896,5.274872061576666,,,0.17860587265893968
28,0.1,500,0.09903129879385228,8.7,0.0334566473960876,2.3601343855261804e-06,5.553942173719406e-07,1.0,0.0548341408993124,1.5927467172350909,0.009258132140764165,1.1862761883423686e-06,6.968613872605523e-07,0.0
29,0.1,1000,0.09814987964928146,8.8,0.03764394521713252,2.430554013699293e-06,4.527508281171322e-07,1.0,0.05434510222728849,1.3992479182911464,0.01099135945649235,1.458354836302563e-06,3.37082131359602e-07,0.0
30,0.1,2000,0.0982705999165773,8.9,0.0637062788009643,2.3747707018628716e-06,4.5764027163386344e-07,1.0,0.05422633802097996,1.3726654823065192,0.01057835000568276,1.3902828921102253e-06,4.005291373238191e-07,0.0
31,0.1,5000,0.09547619854933334,8.55,2.796955609321594,2.9549632209206097e-06,3.777769100117056e-07,0.95,0.05435118492617624,2.2354794611117836,10.570206910959874,1.660108598796914e-06,3.364838219597453e-07,0.22360679774997894


==> csv/js_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,-0.0003797525894090333,1.75,11.904160070419312,1.0586154540379842,1.041700839996338,0.00100263751228336,0.0002531557085246221,0.4442616583193193,21.15119146836996,0.027023876150732557,0.04631895273115133,0.0008416553832813221
1,1e-08,densities,-0.0012898300308733601,1.75,11.907827770709991,1.0194096565246582,1.01940967241923,0.000915287499083165,0.0007356278881250463,0.4442616583193193,21.157555871767222,0.010792105121567717,0.010792132107002658,0.000796707421979734
2,1e-08,moons,-0.0011476144543848467,1.75,11.906029689311982,1.0223052024841308,1.022305186589559,0.00070074999239292,0.000656163191767848,0.4442616583193193,21.15428439224654,0.012630822607138027,0.01263085473703655,0.0005959602417345559
3,1e-08,slopes,0.00013737208015902552,1.75,11.903679728507996,30.666875831286113,31.55175977349281,0.00142363749910142,0.0001487629909271791,0.4442616583193193,21.150309065877376,42.43985298695419,45.64726603848997,0.0012893424340548205
4,1e-07,crescents,0.0022761938349243793,1.7,12.24199000597,1.157686974321093,1.347186803817749,0.0013301124941789999,0.002034460465389198,0.4701623459816272,21.00253691483442,0.2076957407767723,0.6383104481444962,0.001241564571030564
5,1e-07,densities,0.0013660166567811866,1.75,11.903325164318085,0.9956053694089254,0.9914413531621297,0.0013126500067300749,0.000643225892923478,0.4442616583193193,21.14927707097018,0.004933480129570502,0.004729337765329953,0.0011230873967105236
6,1e-07,moons,0.0040536310241025,1.7,12.242574918270112,0.9741402396133968,0.9846157857349941,0.00138917498989027,0.0024247927048526713,0.4701623459816272,21.003561675997275,0.021450457910768814,0.019697164702092755,0.0012784422650802237
7,1e-07,slopes,0.0015842283663170093,1.55,13.257975018024444,13.881746324625881,20.706364408135414,0.001488349982537305,0.0006590823031128976,0.5104177855340405,20.522519189797926,40.64401452715852,67.66822777065286,0.0015841303737136
8,1e-06,crescents,0.06252063401043409,1.5,13.096903049945832,2.8522847175598143,1.7398457407951355,0.0018302749667782048,0.01516821872669841,0.512989176042577,20.565267550814323,0.18313954295681387,0.243556617517523,0.0018798315808809603
9,1e-06,densities,0.3238194994628429,1.6,12.422877097129822,5.060525397459666,4.198857853809993,0.0018158749880967302,0.16046956370975757,0.5026246899500346,20.895857421061134,1.9180194149746446,2.1483093880303814,0.0016604777955196014
10,1e-06,moons,0.1895889230072498,1.65,12.591095805168152,3.6807305018107095,2.783265143632889,0.0018207750166765902,0.07382253668815897,0.48936048492959283,20.82923843791807,0.736145040628747,0.989335760409229,0.0017160544902674129
11,1e-06,slopes,0.00437111072242256,1.5,13.607832908630371,1.4455625295639039,0.4459799274802208,0.00241790000582112,0.0015653728102165549,0.512989176042577,20.358720405909864,0.08664138367543309,0.2671310976125269,0.002574592402493538
12,1e-05,crescents,0.03040410354733461,1.5,13.603566372394562,1.4126096487045288,0.7683354705572129,0.00589089994318781,0.008028879704325078,0.512989176042577,20.353014035408638,0.07325550941027398,0.372529368884606,0.006279562006701941
13,1e-05,densities,0.1283364742994308,1.5,13.607546496391297,1.6985092282295227,0.8199797689914703,0.00469394999090579,0.01861056442737078,0.512989176042577,20.361439847521858,0.28297959593160404,0.18339133555485704,0.004994927302190731
14,1e-05,moons,0.09276298359036442,1.5,13.607975602149963,1.6189706563949584,0.8320396572351456,0.005087250005453794,0.01805265386393442,0.512989176042577,20.360650716901223,0.3122961577807332,0.2732322751127619,0.005495330255619241
15,1e-05,slopes,,1.75,11.90916450023651,,,0.017374250013381214,,0.4442616583193193,21.160113253362574,,,0.010451186373396633
16,0.0001,crescents,,1.75,11.909904742240906,,,0.1157315246760845,,0.4442616583193193,21.16145522932572,,,0.06932824151501789
17,0.0001,densities,0.4289120366940132,1.65,12.588555896282196,8.25059924675868,9.273948401212692,0.07190128713846203,0.572490620663946,0.48936048492959283,20.85897042240146,13.533715685939125,16.360429550402614,0.05513472535523631
18,0.0001,moons,0.7085024187198052,1.65,12.590448844432832,25.800558943014877,26.890446816499416,0.04820093754678961,1.1739584330209152,0.48936048492959283,20.86065490314087,46.508931362580576,49.506630723715745,0.037627201310668136
19,0.0001,slopes,,1.75,11.915814423561097,,,0.15064914897084233,,0.4442616583193193,21.171950809610184,,,0.08944145486729042
20,0.001,crescents,0.039917322248220394,6365.7,17.586157429218293,0.6053104450305303,0.5284061034520467,0.7299927085638046,0.0029521769954062795,6440.569745147184,18.532730791905472,0.38256483370999744,0.43501670605684956,0.43242031221478333
21,0.001,densities,0.15632148087024683,16340.55,25.500929391384126,0.603727541367213,0.5139605363210042,0.7252851605415345,0.01712161350332376,13039.40316875617,15.175544344417773,0.41282505398957575,0.4755643637607287,0.431151606407531
22,0.001,moons,0.14437990089257555,39860.4,44.02691885232925,0.6128348608811697,0.5732790946960449,0.6541635543107986,0.01739777306498682,27110.50644734581,11.342110912033723,0.4120921181325937,0.43744592782061453,0.39691483052562715
23,0.001,slopes,0.017032147757708983,6739.4,17.73825274705887,0.5897042999664942,0.5033652762571971,0.7070232182741165,0.0035345298878841896,6811.906444639879,18.324009593523975,0.42033819005159995,0.47545212134945414,0.4189139262854392
24,0.01,crescents,0.035595128685235934,273.8,12.870340156555176,0.0003716505986327267,3.957961841175953e-06,0.75,0.0007505587375021154,169.46373622323108,20.580859740255487,8.322281183129182e-05,3.3171120617227254e-06,0.4442616583193193
25,0.01,densities,0.1403356204430262,184.2,11.156890082359315,0.0001675600651651184,4.1942810639739035e-06,0.789937487244606,0.002477522898889076,167.53337452265254,19.41847454850495,5.230229374485236e-05,3.647194112959172e-06,0.407687733951701
26,0.01,moons,0.1389232049385706,296.05,12.495033395290374,0.00016702736223422402,2.1610758267343044e-06,0.75,0.0034001625635057538,397.71723292864874,20.806083944864824,3.314351223983058e-05,4.583687926119867e-07,0.4442616583193193
27,0.01,slopes,0.024472791080673496,135.25,12.428673183917999,0.0004211485269479067,4.198091725508372e-06,0.75,0.000674725936354218,82.88284375836585,20.863342606014456,9.395813539924207e-05,4.345933854944314e-06,0.4442616583193193
28,0.1,crescents,0.05167389940470453,8.0,0.12419025897979732,2.566129114711657e-06,1.7467245925217866e-07,1.0,0.0006272376813304741,0.0,0.14969350157468891,2.1169160897668975e-06,6.097813700713004e-08,0.0
29,0.1,densities,0.15139531148107424,7.15,2.485911798477173,2.034958206901425e-06,1.1434481405702076e-06,0.95,0.0020905132789927105,1.5312533566021214,10.64401157261789,9.473734407870877e-07,5.029534326685153e-07,0.22360679774997896
30,0.1,moons,0.15118620172142977,11.05,0.17852524518966673,3.2168580219149588e-06,3.0638620955869557e-07,1.0,0.0027971340818868685,0.2236067977499789,0.21318653015961747,9.070768402164822e-07,9.740529956480738e-08,0.0
31,0.1,slopes,0.03946851994842286,8.75,0.1431351780891418,2.2564767277799546e-06,2.573389792814851e-07,1.0,0.0006744196590950285,0.4442616583193195,0.17897909122972117,1.1612017973096332e-06,9.799044987914317e-08,0.0


==> csv/js_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0006699562486270536,1.75,11.90542431473732,8.441801536083222,8.658793868124485,0.0010105781257152163,0.0007706128490635982,0.4357446703305951,20.747802591455397,24.389176071736134,25.924668123545345,0.000937059627719372
1,1e-07,0.002343227961251504,1.675,12.41146627664566,3.6570161316129894,5.097904908160369,0.0013800718683341625,0.00195254700773006,0.4713299255661337,20.526104476491483,18.410616113197555,30.456223077382333,0.0012944091694123046
2,1e-06,0.15522314811294724,1.5625,12.929677215218543,3.360762346874584,2.4009939239106397,0.0019712062443431612,0.1535672885009826,0.4992082338658826,20.272610522758132,1.684135941171166,1.8416602170330065,0.0019704950552343835
3,1e-05,,1.5625,13.182063242793083,,,0.008261587488232153,,0.4992082338658826,20.18109957837512,,,0.008788412610390603
4,0.0001,,1.7,12.251180976629257,,,0.09662072458304463,,0.4611488131266322,20.613772036205635,,,0.07570521054272852
5,0.001,0.08941271294218794,17326.5125,26.213064604997633,0.6028942868113518,0.5297527526815732,0.7041161604225635,0.0633047899086897,20649.079682801297,19.161868544888215,0.3968129951483005,0.4453533342458011,0.4131494552518043
6,0.01,0.08483168628687655,222.325,12.237734204530716,0.00028184663824499395,3.6278526143481334e-06,0.7599843718111515,0.05544462169802259,240.1807744811806,20.044577873287942,0.00013529343349917328,3.322321288942157e-06,0.4274134974025721
7,0.1,0.09776054860293107,8.7375,0.7329406201839447,2.5247276356868164e-06,4.6194262826178646e-07,0.9875,0.05340043572161804,1.6592185899133136,5.320699028744702,1.42399298086578e-06,4.6385941138294085e-07,0.1118033988749895


==> csv/js_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0006699562486270536,1.75,11.90542431473732,8.441801536083222,8.658793868124485,0.0010105781257152163,0.0007706128490635982,0.4357446703305951,20.747802591455397,24.389176071736134,25.924668123545345,0.000937059627719372
1,1e-07,0.002343227961251504,1.675,12.41146627664566,3.6570161316129894,5.097904908160369,0.0013800718683341625,0.00195254700773006,0.4713299255661337,20.526104476491483,18.410616113197555,30.456223077382333,0.0012944091694123046
2,1e-06,0.15522314811294724,1.5625,12.929677215218543,3.360762346874584,2.4009939239106397,0.0019712062443431612,0.1535672885009826,0.4992082338658826,20.272610522758132,1.684135941171166,1.8416602170330065,0.0019704950552343835
3,1e-05,,1.5625,13.182063242793083,,,0.008261587488232153,,0.4992082338658826,20.18109957837512,,,0.008788412610390603
4,0.0001,,1.7,12.251180976629257,,,0.09662072458304463,,0.4611488131266322,20.613772036205635,,,0.07570521054272852
5,0.001,0.08941271294218794,17326.5125,26.213064604997633,0.6028942868113518,0.5297527526815732,0.7041161604225635,0.0633047899086897,20649.079682801297,19.161868544888215,0.3968129951483005,0.4453533342458011,0.4131494552518043
6,0.01,0.08483168628687655,222.325,12.237734204530716,0.00028184663824499395,3.6278526143481334e-06,0.7599843718111515,0.05544462169802259,240.1807744811806,20.044577873287942,0.00013529343349917328,3.322321288942157e-06,0.4274134974025721
7,0.1,0.09776054860293107,8.7375,0.7329406201839447,2.5247276356868164e-06,4.6194262826178646e-07,0.9875,0.05340043572161804,1.6592185899133136,5.320699028744702,1.42399298086578e-06,4.6385941138294085e-07,0.1118033988749895


==> csv/js_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,-0.0007078873342834,2.0,0.0011759757995605,1.079950785636902,1.089856791496277,0.00222720005549486,4.252221185151342e-05,0.0,5.7975437533905014e-06,0.024066207862690474,0.02282273708943073,3.9028184286149525e-05
1,1e-08,1000,crescents,-0.00030281622020988,2.0,0.0014304161071776798,1.0480748414993286,1.0334876298904419,0.0011745999800040802,3.9859214352563395e-05,0.0,1.0766651479555302e-05,0.01080379118708455,0.0034079195111605706,3.65554450101876e-05
2,1e-08,2000,crescents,-0.00012855421373382,2.0,0.0025531291961669402,1.0478207349777222,1.001758098602295,0.0006087500136345,6.719347742802505e-06,0.0,2.0380675029089986e-05,0.03172659396210569,0.04471267996625812,4.599596550342184e-06
3,1e-08,5000,crescents,,1.0,47.61148076057434,,,0.0,,0.0,0.00497323419564633,,,0.0
4,1e-07,500,crescents,0.004606337100267361,2.0,0.00117187499999994,1.0244616508483886,1.1228721141815186,0.00316559998318548,0.0010955173635927304,0.0,4.289547142213812e-06,0.050324256222534475,0.007541003172498846,8.775424475464316e-05
5,1e-07,1000,crescents,0.00174652978312222,2.0,0.00152568817138666,1.0910111904144286,1.0973764896392821,0.00157820000313214,0.00021574101986487744,0.0,2.431425353240104e-05,0.013884754624672655,0.04444101297813668,3.126819563181512e-05
6,1e-07,2000,crescents,2.5594817998353392e-05,1.8,1.3575659275054932,1.4075633585453033,1.9398430585861206,0.00057664999039838,5.5468062107739875e-05,0.4472135954999579,3.027874927656255,0.25110451770492465,1.0519851669954083,0.00032253737602955365
7,1e-07,5000,crescents,,1.0,47.607696533203125,,,0.0,,0.0,0.004165423103352259,,,0.0
8,1e-06,500,crescents,0.07483100071549412,2.0,0.00136828422546382,2.836562252044678,1.912544274330139,0.004558399878442239,0.010983084199881156,0.0,0.0003786669150098047,0.26126993405271387,0.22185648535581684,0.00012950977567913205
9,1e-06,1000,crescents,0.050210267305374076,2.0,0.0014591217041015,2.868007183074951,1.5671472072601318,0.0024143999908118998,0.004263504889508776,0.0,1.7882188143557038e-05,0.0811494867073901,0.09842433413546937,6.677421278221999e-05
10,1e-06,2000,crescents,,1.0,4.762758779525757,,,0.00034829999785867996,,0.0,1.8401978004688144,,,0.00031879584681971204
11,1e-06,5000,crescents,,1.0,47.622026014328,,,0.0,,0.0,0.007943892703950567,,,0.0
12,1e-05,500,crescents,0.037941201776266045,2.0,0.00117444992065424,1.3441153287887573,1.1217036962509155,0.0140135999768972,0.0012737938955515622,0.0,2.7079145173403145e-06,0.01579138213528652,0.005892744013583612,0.0006229389024767155
13,1e-05,1000,crescents,0.02286700531840318,2.0,0.00154628753662106,1.4811039686203002,0.4149672448635101,0.00954999979585404,0.0011829500285005761,0.0,2.4720109339979288e-05,0.009812457954272099,0.006581206326942571,0.0009758983253746044
14,1e-05,2000,crescents,,1.0,6.7845625400543215,,,0.0,,0.0,0.003713719780065381,,,0.0
15,1e-05,5000,crescents,,1.0,47.62698221206665,,,0.0,,0.0,0.0048909363422525035,,,0.0
16,0.0001,500,crescents,0.04040177017450328,2.0,0.00135354995727534,1.2585331916809082,1.2371294975280762,0.16501600146293635,0.0010634703220312658,0.0,0.0002836813622407092,0.005057493432369199,0.0061620370495846545,0.007236457618861505
17,0.0001,1000,crescents,0.024384763836860602,2.0,0.00147938728332514,1.4229141235351563,0.46417770385742185,0.15690819919109342,0.0012119608467839541,0.0,5.365742413980931e-06,0.008310290758143676,0.002334701453328584,0.006147889082404998
18,0.0001,2000,crescents,,2.0,0.00223374366760248,,,0.14100189805030822,,0.0,1.5166307870420926e-05,,,0.006647671972372903
19,0.0001,5000,crescents,,1.0,47.63455228805542,,,0.0,,0.0,0.008316032536187984,,,0.0
20,0.001,500,crescents,0.04192322790622704,1614.0,0.9866790294647216,1.1162395834922791,1.1158811807632447,0.9699463963508606,0.002110382132655568,1961.6897053305856,1.1748576870512126,0.11572525470347579,0.11554583387527827,0.002808711668377929
21,0.001,1000,crescents,0.036744503676891284,11052.0,8.183066892623902,0.3354853421449661,0.23765619397163387,0.9757263898849488,0.0015785596513752328,5255.826814117832,3.9869608929413145,0.06202112278534107,0.013105848111517538,0.001664357541136921
22,0.001,2000,crescents,0.04108423516154286,12795.8,13.521021842956543,0.3642064094543457,0.2316809356212616,0.9742980480194092,0.0020598560740009144,2750.9908578546747,2.911637885576954,0.07088631329970511,0.04099257253677007,0.0027489456252521843
23,0.001,5000,crescents,,1.0,47.653861951828006,,,0.0,,0.0,0.004553057892442708,,,0.0
24,0.01,500,crescents,0.03592956289649006,324.6,0.8357326984405518,0.00035682963207356,1.0623130947351457e-06,1.0,0.0010798678091001757,31.18974190338868,0.05878182409654075,9.254395802484074e-05,1.3771431672072116e-07,0.0
25,0.01,1000,crescents,0.03533710166811938,353.4,0.9670892238616944,0.00037590835709119997,8.26842151582241e-06,1.0,0.0006378299755796982,44.5061793462436,0.13935186186929707,5.232978348067582e-05,1.4772730627250032e-06,0.0
26,0.01,2000,crescents,0.03551872149109836,416.2,2.0747548580169677,0.00038221380673342,2.5431509129703045e-06,1.0,0.0004103840865516976,62.75906309052104,0.31320416533078355,0.00011181065858433949,3.191312897540953e-07,0.0
27,0.01,5000,crescents,,1.0,47.60378384590149,,,0.0,,0.0,0.010264705080748041,,,0.0
28,0.1,500,crescents,0.052040284872055,8.0,0.02774333953857418,1.0030344128608704e-06,2.1220184862613677e-07,1.0,0.0008945396357310005,0.0,0.000190265569919743,1.5027418958247164e-07,1.0392343029275179e-07,0.0
29,0.1,1000,crescents,0.051399501413106875,8.0,0.0373834609985351,1.7304671928286553e-06,1.8922146409749986e-07,1.0,0.0007801927398348124,0.0,0.00814061963731885,1.2393851942976298e-06,4.628227247457283e-08,0.0
30,0.1,2000,crescents,0.05162747576832768,8.0,0.05545282363891596,2.7713016606867313e-06,1.644832082092762e-07,1.0,0.0003113301919708667,0.0,0.0012779506615538392,2.3363996617447754e-06,1.7557373895905262e-08,0.0
31,0.1,5000,crescents,0.051628335565328566,8.0,0.37618141174316405,4.759713192470372e-06,1.3278331607580184e-07,1.0,0.00030942798051751964,0.0,0.0065947896806488856,2.067494953662372e-06,7.961217036097238e-09,0.0


==> csv/js_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.0007078873342834,2.0,0.0011759757995605,1.079950785636902,1.089856791496277,0.00222720005549486,4.252221185151342e-05,0.0,5.7975437533905014e-06,0.024066207862690474,0.02282273708943073,3.9028184286149525e-05
1,1e-08,1000,-0.00030281622020988,2.0,0.0014304161071776798,1.0480748414993286,1.0334876298904419,0.0011745999800040802,3.9859214352563395e-05,0.0,1.0766651479555302e-05,0.01080379118708455,0.0034079195111605706,3.65554450101876e-05
2,1e-08,2000,-0.00012855421373382,2.0,0.0025531291961669402,1.0478207349777222,1.001758098602295,0.0006087500136345,6.719347742802505e-06,0.0,2.0380675029089986e-05,0.03172659396210569,0.04471267996625812,4.599596550342184e-06
3,1e-08,5000,,1.0,47.61148076057434,,,0.0,,0.0,0.00497323419564633,,,0.0
4,1e-07,500,0.004606337100267361,2.0,0.00117187499999994,1.0244616508483886,1.1228721141815186,0.00316559998318548,0.0010955173635927304,0.0,4.289547142213812e-06,0.050324256222534475,0.007541003172498846,8.775424475464316e-05
5,1e-07,1000,0.00174652978312222,2.0,0.00152568817138666,1.0910111904144286,1.0973764896392821,0.00157820000313214,0.00021574101986487744,0.0,2.431425353240104e-05,0.013884754624672655,0.04444101297813668,3.126819563181512e-05
6,1e-07,2000,2.5594817998353392e-05,1.8,1.3575659275054932,1.4075633585453033,1.9398430585861206,0.00057664999039838,5.5468062107739875e-05,0.4472135954999579,3.027874927656255,0.25110451770492465,1.0519851669954083,0.00032253737602955365
7,1e-07,5000,,1.0,47.607696533203125,,,0.0,,0.0,0.004165423103352259,,,0.0
8,1e-06,500,0.07483100071549412,2.0,0.00136828422546382,2.836562252044678,1.912544274330139,0.004558399878442239,0.010983084199881156,0.0,0.0003786669150098047,0.26126993405271387,0.22185648535581684,0.00012950977567913205
9,1e-06,1000,0.050210267305374076,2.0,0.0014591217041015,2.868007183074951,1.5671472072601318,0.0024143999908118998,0.004263504889508776,0.0,1.7882188143557038e-05,0.0811494867073901,0.09842433413546937,6.677421278221999e-05
10,1e-06,2000,,1.0,4.762758779525757,,,0.00034829999785867996,,0.0,1.8401978004688144,,,0.00031879584681971204
11,1e-06,5000,,1.0,47.622026014328,,,0.0,,0.0,0.007943892703950567,,,0.0
12,1e-05,500,0.037941201776266045,2.0,0.00117444992065424,1.3441153287887573,1.1217036962509155,0.0140135999768972,0.0012737938955515622,0.0,2.7079145173403145e-06,0.01579138213528652,0.005892744013583612,0.0006229389024767155
13,1e-05,1000,0.02286700531840318,2.0,0.00154628753662106,1.4811039686203002,0.4149672448635101,0.00954999979585404,0.0011829500285005761,0.0,2.4720109339979288e-05,0.009812457954272099,0.006581206326942571,0.0009758983253746044
14,1e-05,2000,,1.0,6.7845625400543215,,,0.0,,0.0,0.003713719780065381,,,0.0
15,1e-05,5000,,1.0,47.62698221206665,,,0.0,,0.0,0.0048909363422525035,,,0.0
16,0.0001,500,0.04040177017450328,2.0,0.00135354995727534,1.2585331916809082,1.2371294975280762,0.16501600146293635,0.0010634703220312658,0.0,0.0002836813622407092,0.005057493432369199,0.0061620370495846545,0.007236457618861505
17,0.0001,1000,0.024384763836860602,2.0,0.00147938728332514,1.4229141235351563,0.46417770385742185,0.15690819919109342,0.0012119608467839541,0.0,5.365742413980931e-06,0.008310290758143676,0.002334701453328584,0.006147889082404998
18,0.0001,2000,,2.0,0.00223374366760248,,,0.14100189805030822,,0.0,1.5166307870420926e-05,,,0.006647671972372903
19,0.0001,5000,,1.0,47.63455228805542,,,0.0,,0.0,0.008316032536187984,,,0.0
20,0.001,500,0.04192322790622704,1614.0,0.9866790294647216,1.1162395834922791,1.1158811807632447,0.9699463963508606,0.002110382132655568,1961.6897053305856,1.1748576870512126,0.11572525470347579,0.11554583387527827,0.002808711668377929
21,0.001,1000,0.036744503676891284,11052.0,8.183066892623902,0.3354853421449661,0.23765619397163387,0.9757263898849488,0.0015785596513752328,5255.826814117832,3.9869608929413145,0.06202112278534107,0.013105848111517538,0.001664357541136921
22,0.001,2000,0.04108423516154286,12795.8,13.521021842956543,0.3642064094543457,0.2316809356212616,0.9742980480194092,0.0020598560740009144,2750.9908578546747,2.911637885576954,0.07088631329970511,0.04099257253677007,0.0027489456252521843
23,0.001,5000,,1.0,47.653861951828006,,,0.0,,0.0,0.004553057892442708,,,0.0
24,0.01,500,0.03592956289649006,324.6,0.8357326984405518,0.00035682963207356,1.0623130947351457e-06,1.0,0.0010798678091001757,31.18974190338868,0.05878182409654075,9.254395802484074e-05,1.3771431672072116e-07,0.0
25,0.01,1000,0.03533710166811938,353.4,0.9670892238616944,0.00037590835709119997,8.26842151582241e-06,1.0,0.0006378299755796982,44.5061793462436,0.13935186186929707,5.232978348067582e-05,1.4772730627250032e-06,0.0
26,0.01,2000,0.03551872149109836,416.2,2.0747548580169677,0.00038221380673342,2.5431509129703045e-06,1.0,0.0004103840865516976,62.75906309052104,0.31320416533078355,0.00011181065858433949,3.191312897540953e-07,0.0
27,0.01,5000,,1.0,47.60378384590149,,,0.0,,0.0,0.010264705080748041,,,0.0
28,0.1,500,0.052040284872055,8.0,0.02774333953857418,1.0030344128608704e-06,2.1220184862613677e-07,1.0,0.0008945396357310005,0.0,0.000190265569919743,1.5027418958247164e-07,1.0392343029275179e-07,0.0
29,0.1,1000,0.051399501413106875,8.0,0.0373834609985351,1.7304671928286553e-06,1.8922146409749986e-07,1.0,0.0007801927398348124,0.0,0.00814061963731885,1.2393851942976298e-06,4.628227247457283e-08,0.0
30,0.1,2000,0.05162747576832768,8.0,0.05545282363891596,2.7713016606867313e-06,1.644832082092762e-07,1.0,0.0003113301919708667,0.0,0.0012779506615538392,2.3363996617447754e-06,1.7557373895905262e-08,0.0
31,0.1,5000,0.051628335565328566,8.0,0.37618141174316405,4.759713192470372e-06,1.3278331607580184e-07,1.0,0.00030942798051751964,0.0,0.0065947896806488856,2.067494953662372e-06,7.961217036097238e-09,0.0


==> csv/js_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,-0.0003797525894090333,1.75,11.904160070419312,1.0586154540379842,1.041700839996338,0.00100263751228336,0.0002531557085246221,0.4442616583193193,21.15119146836996,0.027023876150732557,0.04631895273115133,0.0008416553832813221
1,1e-07,crescents,0.0022761938349243793,1.7,12.24199000597,1.157686974321093,1.347186803817749,0.0013301124941789999,0.002034460465389198,0.4701623459816272,21.00253691483442,0.2076957407767723,0.6383104481444962,0.001241564571030564
2,1e-06,crescents,0.06252063401043409,1.5,13.096903049945832,2.8522847175598143,1.7398457407951355,0.0018302749667782048,0.01516821872669841,0.512989176042577,20.565267550814323,0.18313954295681387,0.243556617517523,0.0018798315808809603
3,1e-05,crescents,0.03040410354733461,1.5,13.603566372394562,1.4126096487045288,0.7683354705572129,0.00589089994318781,0.008028879704325078,0.512989176042577,20.353014035408638,0.07325550941027398,0.372529368884606,0.006279562006701941
4,0.0001,crescents,,1.75,11.909904742240906,,,0.1157315246760845,,0.4442616583193193,21.16145522932572,,,0.06932824151501789
5,0.001,crescents,0.039917322248220394,6365.7,17.586157429218293,0.6053104450305303,0.5284061034520467,0.7299927085638046,0.0029521769954062795,6440.569745147184,18.532730791905472,0.38256483370999744,0.43501670605684956,0.43242031221478333
6,0.01,crescents,0.035595128685235934,273.8,12.870340156555176,0.0003716505986327267,3.957961841175953e-06,0.75,0.0007505587375021154,169.46373622323108,20.580859740255487,8.322281183129182e-05,3.3171120617227254e-06,0.4442616583193193
7,0.1,crescents,0.05167389940470453,8.0,0.12419025897979732,2.566129114711657e-06,1.7467245925217866e-07,1.0,0.0006272376813304741,0.0,0.14969350157468891,2.1169160897668975e-06,6.097813700713004e-08,0.0


==> csv/js_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0003797525894090333,1.75,11.904160070419312,1.0586154540379842,1.041700839996338,0.00100263751228336,0.0002531557085246221,0.4442616583193193,21.15119146836996,0.027023876150732557,0.04631895273115133,0.0008416553832813221
1,1e-07,0.0022761938349243793,1.7,12.24199000597,1.157686974321093,1.347186803817749,0.0013301124941789999,0.002034460465389198,0.4701623459816272,21.00253691483442,0.2076957407767723,0.6383104481444962,0.001241564571030564
2,1e-06,0.06252063401043409,1.5,13.096903049945832,2.8522847175598143,1.7398457407951355,0.0018302749667782048,0.01516821872669841,0.512989176042577,20.565267550814323,0.18313954295681387,0.243556617517523,0.0018798315808809603
3,1e-05,0.03040410354733461,1.5,13.603566372394562,1.4126096487045288,0.7683354705572129,0.00589089994318781,0.008028879704325078,0.512989176042577,20.353014035408638,0.07325550941027398,0.372529368884606,0.006279562006701941
4,0.0001,,1.75,11.909904742240906,,,0.1157315246760845,,0.4442616583193193,21.16145522932572,,,0.06932824151501789
5,0.001,0.039917322248220394,6365.7,17.586157429218293,0.6053104450305303,0.5284061034520467,0.7299927085638046,0.0029521769954062795,6440.569745147184,18.532730791905472,0.38256483370999744,0.43501670605684956,0.43242031221478333
6,0.01,0.035595128685235934,273.8,12.870340156555176,0.0003716505986327267,3.957961841175953e-06,0.75,0.0007505587375021154,169.46373622323108,20.580859740255487,8.322281183129182e-05,3.3171120617227254e-06,0.4442616583193193
7,0.1,0.05167389940470453,8.0,0.12419025897979732,2.566129114711657e-06,1.7467245925217866e-07,1.0,0.0006272376813304741,0.0,0.14969350157468891,2.1169160897668975e-06,6.097813700713004e-08,0.0


==> csv/js_lowtol.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15251775085926056,11,0.05018496513366699,2.8784852474927902e-06,1.050066202878952e-07,1.0
0.1,500,moons,1,0.14874796569347382,11,0.051690101623535156,2.159038558602333e-06,1.050066202878952e-07,1.0
0.1,500,moons,2,0.15916773676872253,11,0.05084061622619629,1.2102536857128143e-06,1.0314397513866425e-07,1.0
0.1,500,moons,3,0.15494605898857117,11,0.04792070388793945,9.32253897190094e-07,1.0151416063308716e-07,1.0
0.1,500,moons,4,0.14882424473762512,11,0.044951438903808594,4.008878022432327e-06,1.0663643479347229e-07,1.0
0.1,500,densities,0,0.14732606709003448,8,0.03224945068359375,3.802124410867691e-07,9.42964106798172e-08,1.0
0.1,500,densities,1,0.15200203657150269,7,0.028371572494506836,2.2239983081817627e-06,9.546056389808655e-08,1.0
0.1,500,densities,2,0.153307244181633,7,0.03181934356689453,1.9238796085119247e-06,1.0174699127674103e-07,1.0
0.1,500,densities,3,0.1562468409538269,7,0.03410983085632324,2.0458828657865524e-06,9.452924132347107e-08,1.0
0.1,500,densities,4,0.1492389738559723,7,0.045082807540893555,3.191176801919937e-06,9.569339454174042e-08,1.0
0.1,500,slopes,0,0.03959629312157631,9,0.06279683113098145,2.2456515580415726e-06,9.872019290924072e-08,1.0
0.1,500,slopes,1,0.03916686773300171,8,0.048777103424072266,3.719935193657875e-06,9.266659617424011e-08,1.0
0.1,500,slopes,2,0.03940209001302719,9,0.04013943672180176,1.6835983842611313e-06,9.569339454174042e-08,1.0
0.1,500,slopes,3,0.03890340402722359,8,0.0343780517578125,2.100132405757904e-06,9.476207196712494e-08,1.0
0.1,500,slopes,4,0.04102976247668266,8,0.03165626525878906,5.144858732819557e-06,9.755603969097137e-08,1.0
0.1,500,crescents,0,0.05246151611208916,8,0.03149557113647461,1.2202654033899307e-06,9.499490261077881e-08,1.0
0.1,500,crescents,1,0.05157047137618065,8,0.032419681549072266,1.1515803635120392e-06,9.452924132347107e-08,1.0
0.1,500,crescents,2,0.053239550441503525,8,0.03134870529174805,8.826609700918198e-07,9.383074939250946e-08,1.0
0.1,500,crescents,3,0.050872333347797394,8,0.03025507926940918,1.0489020496606827e-06,1.0011717677116394e-07,1.0
0.1,500,crescents,4,0.052057527005672455,8,0.0305635929107666,8.710194379091263e-07,9.546056389808655e-08,1.0
0.1,1000,moons,0,0.1550453156232834,11,0.0485835075378418,1.2184027582406998e-06,1.0384246706962585e-07,1.0
0.1,1000,moons,1,0.1505555659532547,11,0.05170178413391113,3.066263161599636e-06,1.0954681783914566e-07,1.0
0.1,1000,moons,2,0.14891043305397034,11,0.04790830612182617,2.125045284628868e-06,1.026783138513565e-07,1.0
0.1,1000,moons,3,0.14969401061534882,11,0.055925846099853516,1.9454164430499077e-06,1.0756775736808777e-07,1.0
0.1,1000,moons,4,0.14780960977077484,11,0.07285881042480469,3.6443816497921944e-06,1.0640360414981842e-07,1.0
0.1,1000,densities,0,0.1488717645406723,8,0.04721546173095703,4.2817555367946625e-07,9.825453162193298e-08,1.0
0.1,1000,densities,1,0.1494070142507553,8,0.03391623497009277,5.385372787714005e-07,9.639188647270203e-08,1.0
0.1,1000,densities,2,0.15240269899368286,8,0.03502964973449707,5.62635250389576e-07,9.441282600164413e-08,1.0
0.1,1000,densities,3,0.1546734869480133,7,0.03063201904296875,2.2043241187930107e-06,9.580980986356735e-08,1.0
0.1,1000,densities,4,0.1518251895904541,7,0.033907175064086914,1.9085127860307693e-06,9.639188647270203e-08,1.0
0.1,1000,slopes,0,0.039641477167606354,9,0.0373232364654541,1.3386597856879234e-06,9.73232090473175e-08,1.0
0.1,1000,slopes,1,0.03954290971159935,8,0.03298807144165039,4.537287168204784e-06,9.522773325443268e-08,1.0
0.1,1000,slopes,2,0.03978598117828369,8,0.03252601623535156,4.412839189171791e-06,9.42964106798172e-08,1.0
0.1,1000,slopes,3,0.039209041744470596,9,0.03671908378601074,1.619919203221798e-06,9.918585419654846e-08,1.0
0.1,1000,slopes,4,0.038624782115221024,9,0.038064002990722656,1.402106136083603e-06,9.4645656645298e-08,1.0
0.1,1000,crescents,0,0.05202902480959892,8,0.03236532211303711,1.4546094462275505e-06,9.685754776000977e-08,1.0
0.1,1000,crescents,1,0.051216691732406616,8,0.03245711326599121,1.514330506324768e-06,9.767245501279831e-08,1.0
0.1,1000,crescents,2,0.05231770500540733,8,0.034861087799072266,1.1873198673129082e-06,9.348150342702866e-08,1.0
0.1,1000,crescents,3,0.05105659365653992,8,0.0322270393371582,9.833602234721184e-07,9.534414857625961e-08,1.0
0.1,1000,crescents,4,0.050377510488033295,8,0.03215646743774414,1.155305653810501e-06,9.266659617424011e-08,1.0
0.1,2000,moons,0,0.1496739685535431,11,0.09264039993286133,2.1267333067953587e-06,1.0023359209299088e-07,1.0
0.1,2000,moons,1,0.15135501325130463,11,0.09147000312805176,2.0141014829277992e-06,9.970972314476967e-08,1.0
0.1,2000,moons,2,0.15372319519519806,11,0.09147119522094727,1.4883116818964481e-06,1.018051989376545e-07,1.0
0.1,2000,moons,3,0.14876019954681396,11,0.09345746040344238,2.1419255062937737e-06,9.650830179452896e-08,1.0
0.1,2000,moons,4,0.14936815202236176,11,0.09118509292602539,2.442335244268179e-06,1.0186340659856796e-07,1.0
0.1,2000,densities,0,0.1513914167881012,8,0.0660097599029541,3.998284228146076e-07,9.150244295597076e-08,1.0
0.1,2000,densities,1,0.1492716521024704,8,0.06393265724182129,5.848705768585205e-07,8.963979780673981e-08,1.0
0.1,2000,densities,2,0.15275293588638306,8,0.06374001502990723,4.441244527697563e-07,8.981442078948021e-08,1.0
0.1,2000,densities,3,0.15093745291233063,7,0.057477474212646484,2.7632340788841248e-06,8.800998330116272e-08,1.0
0.1,2000,densities,4,0.15214630961418152,7,0.06307554244995117,2.3965840227901936e-06,8.719507604837418e-08,1.0
0.1,2000,slopes,0,0.04044760763645172,9,0.0715792179107666,1.7766724340617657e-06,8.556526154279709e-08,1.0
0.1,2000,slopes,1,0.040887653827667236,9,0.07058024406433105,2.204615157097578e-06,8.841743692755699e-08,1.0
0.1,2000,slopes,2,0.03906987980008125,9,0.06995534896850586,1.6632257029414177e-06,8.416827768087387e-08,1.0
0.1,2000,slopes,3,0.03901492804288864,9,0.0699927806854248,1.4355173334479332e-06,8.35862010717392e-08,1.0
0.1,2000,slopes,4,0.03847329318523407,9,0.06996870040893555,1.5289406292140484e-06,8.486676961183548e-08,1.0
0.1,2000,crescents,0,0.05217023566365242,8,0.06228923797607422,1.3330718502402306e-06,8.498318493366241e-08,1.0
0.1,2000,crescents,1,0.05151105299592018,8,0.06136631965637207,1.2078671716153622e-06,8.42846930027008e-08,1.0
0.1,2000,crescents,2,0.05159487575292587,8,0.06180596351623535,8.025672286748886e-07,8.451752364635468e-08,1.0
0.1,2000,crescents,3,0.05140724778175354,8,0.061397552490234375,1.080334186553955e-06,8.60891304910183e-08,1.0
0.1,2000,crescents,4,0.05145406723022461,8,0.06296515464782715,1.5795230865478516e-06,8.719507604837418e-08,1.0
0.1,5000,moons,0,0.1514873504638672,11,0.6439621448516846,2.0132865756750107e-06,9.856012184172869e-08,1.0
0.1,5000,moons,1,0.1494428664445877,11,0.6421182155609131,2.452885382808745e-06,9.823997970670462e-08,1.0
0.1,5000,moons,2,0.1513904631137848,11,0.6385300159454346,1.7687852960079908e-06,9.615905582904816e-08,1.0
0.1,5000,moons,3,0.15222500264644623,11,0.6391236782073975,1.642329152673483e-06,9.607174433767796e-08,1.0
0.1,5000,moons,4,0.15007832646369934,11,0.6394960880279541,1.813896233215928e-06,9.803625289350748e-08,1.0
0.1,5000,densities,0,0.1515457034111023,8,0.4563252925872803,3.919849405065179e-07,8.298957254737616e-08,1.0
0.1,5000,densities,1,0.1511297971010208,8,0.44624781608581543,4.499597707763314e-07,8.467759471386671e-08,1.0
0.1,5000,densities,2,nan,1,47.70690417289734,nan,nan,0.0
0.1,5000,densities,3,0.1512611210346222,7,0.38660669326782227,2.5305052986368537e-06,8.368806447833776e-08,1.0
0.1,5000,densities,4,0.1507704108953476,7,0.3850705623626709,2.4004257284104824e-06,8.38917912915349e-08,1.0
0.1,5000,slopes,0,0.039686888456344604,9,0.4855842590332031,1.899927156046033e-06,6.85249688103795e-08,1.0
0.1,5000,slopes,1,0.03930395096540451,9,0.48598718643188477,1.545107807032764e-06,7.016933523118496e-08,1.0
0.1,5000,slopes,2,0.038938336074352264,9,0.4851686954498291,1.7489510355517268e-06,6.881600711494684e-08,1.0
0.1,5000,slopes,3,0.03906581550836563,9,0.4857633113861084,1.8919381545856595e-06,6.982008926570415e-08,1.0
0.1,5000,slopes,4,0.039579302072525024,9,0.4871547222137451,1.8861319404095411e-06,7.057678885757923e-08,1.0
0.1,5000,crescents,0,0.051500238478183746,8,0.42980432510375977,1.224878360517323e-06,6.992195267230272e-08,1.0
0.1,5000,crescents,1,0.05120469629764557,8,0.4296090602874756,1.2345262803137302e-06,6.872869562357664e-08,1.0
0.1,5000,crescents,2,0.0518716536462307,8,0.43177103996276855,1.0186195140704513e-06,7.06786522641778e-08,1.0
0.1,5000,crescents,3,0.05198299512267113,8,0.4298534393310547,1.3526005204766989e-06,7.006747182458639e-08,1.0
0.1,5000,crescents,4,0.05158235877752304,8,0.42961883544921875,1.1035299394279718e-06,6.952905096113682e-08,1.0
0.01,500,moons,0,0.1398644745349884,148,0.5211255550384521,0.0001902477815747261,1.7380807548761368e-06,1.0
0.01,500,moons,1,0.13624167442321777,149,0.56014084815979,0.00017914315685629845,1.7045531421899796e-06,1.0
0.01,500,moons,2,0.1473073959350586,140,0.5806701183319092,0.00017568515613675117,1.9385479390621185e-06,1.0
0.01,500,moons,3,0.14318549633026123,134,0.5453896522521973,0.00016659381799399853,1.9567087292671204e-06,1.0
0.01,500,moons,4,0.13591736555099487,155,0.5410537719726562,0.00018620630726218224,1.6165431588888168e-06,1.0
0.01,500,densities,0,0.13640935719013214,120,0.4782688617706299,9.655416943132877e-05,1.6200356185436249e-06,1.0
0.01,500,densities,1,0.14090895652770996,118,0.3743717670440674,0.00023000710643827915,1.650303602218628e-06,1.0
0.01,500,densities,2,0.1424022614955902,126,0.5508663654327393,0.00014323042705655098,1.7262063920497894e-06,1.0
0.01,500,densities,3,0.14539936184883118,103,0.34166646003723145,0.0002697708550840616,1.6761478036642075e-06,1.0
0.01,500,densities,4,0.13786591589450836,105,0.33512067794799805,0.0002753303851932287,1.4312099665403366e-06,1.0
0.01,500,slopes,0,0.024703186005353928,185,0.5747087001800537,0.00031687808223068714,6.1793252825737e-07,1.0
0.01,500,slopes,1,0.024409011006355286,168,0.524254560470581,0.00042587495408952236,5.997717380523682e-07,1.0
0.01,500,slopes,2,0.025181202217936516,218,0.7755396366119385,0.0002978753764182329,8.007045835256577e-07,1.0
0.01,500,slopes,3,0.023599762469530106,121,0.38610291481018066,0.0004072990268468857,5.583278834819794e-07,1.0
0.01,500,slopes,4,0.025512509047985077,143,0.5277435779571533,0.0005311819259077311,5.909241735935211e-07,1.0
0.01,500,crescents,0,0.036487825214862823,268,0.9375455379486084,0.0002994481474161148,9.89530235528946e-07,1.0
0.01,500,crescents,1,0.03583391755819321,278,1.0159168243408203,0.00049954978749156,1.0819640010595322e-06,1.0
0.01,500,crescents,2,0.03725876659154892,273,0.9101436138153076,0.00025787833146750927,8.738134056329727e-07,1.0
0.01,500,crescents,3,0.034336790442466736,227,0.7671942710876465,0.0003402691800147295,9.243376553058624e-07,1.0
0.01,500,crescents,4,0.03573044016957283,280,0.9506838321685791,0.0003919019363820553,9.883660823106766e-07,1.0
0.01,1000,moons,0,0.14283540844917297,139,0.5369367599487305,0.00018862681463360786,1.8015271052718163e-06,1.0
0.01,1000,moons,1,0.13802668452262878,158,0.6148641109466553,0.00018586404621601105,1.8720747902989388e-06,1.0
0.01,1000,moons,2,0.13653889298439026,146,0.5371413230895996,0.00017778738401830196,1.8228311091661453e-06,1.0
0.01,1000,moons,3,0.13748407363891602,153,0.5294337272644043,0.0001772186951711774,1.8298160284757614e-06,1.0
0.01,1000,moons,4,0.1353519856929779,158,0.5411407947540283,0.00016981852240860462,1.9039725884795189e-06,1.0
0.01,1000,densities,0,0.13752853870391846,114,0.3876211643218994,0.0001743868924677372,1.498381607234478e-06,1.0
0.01,1000,densities,1,0.1380423605442047,116,0.4459648132324219,0.00017058197408914566,1.7296988517045975e-06,1.0
0.01,1000,densities,2,0.141157329082489,126,0.46033787727355957,0.00017193076200783253,1.5996629372239113e-06,1.0
0.01,1000,densities,3,0.14367921650409698,117,0.43461084365844727,0.00015336833894252777,1.700245775282383e-06,1.0
0.01,1000,densities,4,0.14090874791145325,131,0.4767599105834961,0.00011023262050002813,1.6880221664905548e-06,1.0
0.01,1000,slopes,0,0.02447071485221386,152,0.5938985347747803,0.0003268399741500616,6.924383342266083e-07,1.0
0.01,1000,slopes,1,0.02464890480041504,159,0.5710451602935791,0.00047459243796765804,7.615890353918076e-07,1.0
0.01,1000,slopes,2,0.024580514058470726,174,0.6673810482025146,0.00040287943556904793,6.252666935324669e-07,1.0
0.01,1000,slopes,3,0.024199701845645905,179,0.7444164752960205,0.0004147313302382827,6.563495844602585e-07,1.0
0.01,1000,slopes,4,0.023824959993362427,185,0.7013139724731445,0.00047053699381649494,7.784692570567131e-07,1.0
0.01,1000,crescents,0,0.03566945344209671,346,1.2530543804168701,0.0003373599611222744,1.098262146115303e-06,1.0
0.01,1000,crescents,1,0.035156045109033585,283,1.0383529663085938,0.00046491052489727736,1.2047821655869484e-06,1.0
0.01,1000,crescents,2,0.036274105310440063,304,1.0683724880218506,0.00035477010533213615,1.3746321201324463e-06,1.0
0.01,1000,crescents,3,0.03487386927008629,259,0.8739917278289795,0.00034281203988939524,9.562354534864426e-07,1.0
0.01,1000,crescents,4,0.03471106290817261,379,1.425029993057251,0.00039660779293626547,1.1771917343139648e-06,1.0
0.01,2000,moons,0,0.13716691732406616,200,1.320803165435791,6.004955503158271e-05,1.8504215404391289e-06,1.0
0.01,2000,moons,1,0.1388847380876541,152,1.015261173248291,0.00017919414676725864,1.8411665223538876e-06,1.0
0.01,2000,moons,2,0.14155250787734985,156,1.0398995876312256,0.00013572059106081724,1.9136350601911545e-06,1.0
0.01,2000,moons,3,0.1364629566669464,151,1.0058119297027588,0.0001770890667103231,1.903623342514038e-06,1.0
0.01,2000,moons,4,0.1370258629322052,156,1.0381290912628174,0.0001813234994187951,1.8971040844917297e-06,1.0
0.01,2000,densities,0,0.14022651314735413,117,0.7711095809936523,0.00018085649935528636,1.6845297068357468e-06,1.0
0.01,2000,densities,1,0.13785335421562195,143,0.9378325939178467,9.5259805675596e-05,1.7525744624435902e-06,1.0
0.01,2000,densities,2,0.1416613906621933,136,0.889009952545166,0.00012642110232263803,1.7263228073716164e-06,1.0
0.01,2000,densities,3,0.13983063399791718,119,0.7862684726715088,0.00016414513811469078,1.6623525880277157e-06,1.0
0.01,2000,densities,4,0.14115412533283234,124,0.816387414932251,0.00013317266711965203,1.653563231229782e-06,1.0
0.01,2000,slopes,0,0.025056201964616776,212,1.3116295337677002,0.00030557485297322273,7.906346581876278e-07,1.0
0.01,2000,slopes,1,0.02563958801329136,195,1.2693188190460205,0.0005530389025807381,8.459901437163353e-07,1.0
0.01,2000,slopes,2,0.0240182988345623,210,1.3572328090667725,0.00039765972178429365,7.131602615118027e-07,1.0
0.01,2000,slopes,3,0.023825712502002716,205,1.2612812519073486,0.00039596238639205694,7.717753760516644e-07,1.0
0.01,2000,slopes,4,0.023420438170433044,193,1.2551298141479492,0.0006086287321522832,8.699134923517704e-07,1.0
0.01,2000,crescents,0,0.03601083904504776,381,2.3455307483673096,0.000376881449483335,1.3785320334136486e-06,1.0
0.01,2000,crescents,1,0.035198599100112915,333,2.03474760055542,0.0005116310203447938,1.308973878622055e-06,1.0
0.01,2000,crescents,2,0.03592148795723915,378,2.4414119720458984,0.00041632080683484674,1.5481491573154926e-06,1.0
0.01,2000,crescents,3,0.03525768965482712,496,2.901520252227783,0.00020430784206837416,1.3752724044024944e-06,1.0
0.01,2000,crescents,4,0.03520471975207329,422,2.5968894958496094,0.0004108349676243961,1.5844707377254963e-06,1.0
0.01,5000,moons,0,nan,1,47.590455770492554,nan,nan,0.0
0.01,5000,moons,1,nan,1,47.59330439567566,nan,nan,0.0
0.01,5000,moons,2,nan,1,47.59677171707153,nan,nan,0.0
0.01,5000,moons,3,nan,1,47.59271812438965,nan,nan,0.0
0.01,5000,moons,4,nan,1,47.59974455833435,nan,nan,0.0
0.01,5000,densities,0,nan,1,47.602282762527466,nan,nan,0.0
0.01,5000,densities,1,nan,1,47.606223821640015,nan,nan,0.0
0.01,5000,densities,2,nan,1,24.112693071365356,nan,nan,0.7219552993774414
0.01,5000,densities,3,nan,1,47.615960359573364,nan,nan,0.0
0.01,5000,densities,4,nan,1,47.625059366226196,nan,nan,0.0
0.01,5000,slopes,0,nan,2,48.02460980415344,nan,nan,0.0
0.01,5000,slopes,1,nan,1,47.616925954818726,nan,nan,0.0
0.01,5000,slopes,2,nan,1,47.62140154838562,nan,nan,0.0
0.01,5000,slopes,3,nan,1,47.616432428359985,nan,nan,0.0
0.01,5000,slopes,4,nan,1,47.61492156982422,nan,nan,0.0
0.01,5000,crescents,0,nan,1,47.631491899490356,nan,nan,0.0
0.01,5000,crescents,1,nan,1,47.634342193603516,nan,nan,0.0
0.01,5000,crescents,2,nan,1,47.62726044654846,nan,nan,0.0
0.01,5000,crescents,3,nan,1,47.631051540374756,nan,nan,0.0
0.01,5000,crescents,4,nan,1,47.63102984428406,nan,nan,0.0
0.001,500,moons,0,0.13579854369163513,9462,27.668789386749268,0.037812598049640656,0.000611474271863699,0.9544360041618347
0.001,500,moons,1,0.1321781873703003,9197,27.39361333847046,0.04181871935725212,0.0007032614666968584,0.9551720023155212
0.001,500,moons,2,0.14330428838729858,9106,26.76676869392395,0.03699377179145813,0.0007054139859974384,0.9633880257606506
0.001,500,moons,3,0.1390271782875061,8313,24.019834995269775,0.04126836359500885,0.0007063304074108601,0.9642679691314697
0.001,500,moons,4,0.13190501928329468,9578,28.017242670059204,0.04514464735984802,0.0006324080750346184,0.9538400173187256
0.001,500,densities,0,0.13196423649787903,7320,21.047650575637817,0.04719740152359009,0.0007158061489462852,0.9974279999732971
0.001,500,densities,1,0.13582542538642883,6650,18.888445615768433,0.06517619639635086,0.0007897249888628721,0.9979599714279175
0.001,500,densities,2,0.13792075216770172,7242,20.36653447151184,0.051552075892686844,0.0007427975069731474,0.9977880120277405
0.001,500,densities,3,0.14001542329788208,5774,16.585501432418823,0.08248903602361679,0.0007215153891593218,0.9975280165672302
0.001,500,densities,4,0.13226500153541565,5682,16.21756076812744,0.09519731998443604,0.0007240572012960911,0.9979320168495178
0.001,500,slopes,0,0.02095356211066246,4244,12.098037958145142,0.07924793660640717,0.00016057491302490234,0.9505999684333801
0.001,500,slopes,1,0.020803144201636314,4469,12.396002292633057,0.0558377243578434,0.00015378929674625397,0.9562839865684509
0.001,500,slopes,2,0.02135193534195423,4547,12.983007192611694,0.09932231903076172,0.00014852918684482574,0.9574639797210693
0.001,500,slopes,3,0.019430138170719147,3656,10.198591232299805,0.05933516472578049,0.00013329996727406979,0.9453240036964417
0.001,500,slopes,4,0.02176087722182274,4145,11.894480466842651,0.06624779105186462,0.0001597544178366661,0.9456040263175964
0.001,500,crescents,0,0.033186234533786774,7228,20.1999089717865,0.05707475543022156,0.0002541618887335062,0.9677119851112366
0.001,500,crescents,1,0.03234945237636566,6862,18.910492420196533,0.07476282119750977,0.00020911660976707935,0.9735999703407288
0.001,500,crescents,2,0.03370071202516556,7122,19.81405806541443,0.07113619148731232,0.0002364516258239746,0.9699680209159851
0.001,500,crescents,3,0.031358759850263596,5833,15.95476484298706,0.06937097758054733,0.0002050159964710474,0.9717919826507568
0.001,500,crescents,4,0.03241822123527527,6875,19.004226684570312,0.06284510344266891,0.00022439728491008282,0.9693319797515869
0.001,1000,moons,0,0.13795191049575806,11608,34.88515257835388,0.06496430188417435,0.0009790417971089482,0.961342990398407
0.001,1000,moons,1,0.1333460509777069,12718,37.828309774398804,0.06273283064365387,0.0010839421302080154,0.953253984451294
0.001,1000,moons,2,0.13181927800178528,12274,36.90165638923645,0.060424692928791046,0.0011161918519064784,0.9569420218467712
0.001,1000,moons,3,0.13260051608085632,12149,35.92725658416748,0.063954196870327,0.0010638665407896042,0.9591019749641418
0.001,1000,moons,4,0.13032430410385132,12117,36.38566613197327,0.06766866892576218,0.0011027659056708217,0.9504169821739197
0.001,1000,densities,0,0.13199707865715027,10362,27.983747959136963,0.07903745770454407,0.0013400157913565636,0.9975829720497131
0.001,1000,densities,1,0.13221971690654755,9425,25.397226810455322,0.09766112267971039,0.001240195706486702,0.9980970025062561
0.001,1000,densities,2,0.13521340489387512,9752,26.6333749294281,0.09872965514659882,0.0014544450677931309,0.9974520206451416
0.001,1000,densities,3,0.13652025163173676,7872,21.561251878738403,0.13004615902900696,0.0014134010998532176,0.9980739951133728
0.001,1000,densities,4,0.13359883427619934,7325,20.01126766204834,0.14190798997879028,0.0013601378304883838,0.9985939860343933
0.001,1000,slopes,0,0.019053786993026733,5003,13.437912464141846,0.11804138123989105,0.0002584421308711171,0.9474669694900513
0.001,1000,slopes,1,0.019461173564195633,5317,14.100307941436768,0.10198045521974564,0.0002516616368666291,0.9506809711456299
0.001,1000,slopes,2,0.019883690401911736,5558,15.06618046760559,0.10171375423669815,0.00025724119041115046,0.9472939968109131
0.001,1000,slopes,3,0.019024686887860298,5067,13.533000946044922,0.11369239538908005,0.0002581567969173193,0.9498459696769714
0.001,1000,slopes,4,0.019228633493185043,6289,16.823785066604614,0.09575027227401733,0.00026924244593828917,0.9530090093612671
0.001,1000,crescents,0,0.032354794442653656,9509,25.06898856163025,0.09263885766267776,0.0004011397249996662,0.9709870219230652
0.001,1000,crescents,1,0.03185451775789261,5431,14.201645612716675,0.16554026305675507,0.00042015116196125746,0.973812997341156
0.001,1000,crescents,2,0.03228815644979477,6864,18.163879871368408,0.17466598749160767,0.00043117778841406107,0.9737569689750671
0.001,1000,crescents,3,0.0314423143863678,8658,22.81878662109375,0.11124636977910995,0.0004167818697169423,0.9733920097351074
0.001,1000,crescents,4,0.031159330159425735,8837,23.246538639068604,0.10442391782999039,0.0004010094562545419,0.9738029837608337
0.001,2000,moons,0,nan,1,6.8185343742370605,nan,nan,0.0
0.001,2000,moons,1,nan,1,3.4251511096954346,nan,nan,0.38740700483322144
0.001,2000,moons,2,nan,1,6.822885274887085,nan,nan,0.0
0.001,2000,moons,3,nan,1,6.826833248138428,nan,nan,0.0
0.001,2000,moons,4,nan,1,6.806787490844727,nan,nan,0.0
0.001,2000,densities,0,nan,1,6.835174560546875,nan,nan,0.0
0.001,2000,densities,1,nan,1,6.8274757862091064,nan,nan,0.0
0.001,2000,densities,2,nan,1,3.468345880508423,nan,nan,0.7225757241249084
0.001,2000,densities,3,0.12956172227859497,9085,44.20340895652771,0.2348591387271881,0.002445296384394169,0.9973555207252502
0.001,2000,densities,4,0.13027451932430267,8332,41.79785132408142,0.2572873830795288,0.002536688232794404,0.9973787665367126
0.001,2000,slopes,0,nan,1,6.799919128417969,nan,nan,0.0
0.001,2000,slopes,1,0.018471695482730865,6832,39.17947602272034,0.19216376543045044,0.0004444196238182485,0.946257472038269
0.001,2000,slopes,2,0.017795637249946594,7644,43.012017011642456,0.1606173813343048,0.00042789720464497805,0.951390266418457
0.001,2000,slopes,3,0.016866441816091537,6734,38.0960373878479,0.1865062415599823,0.00041851040441542864,0.9498242735862732
0.001,2000,slopes,4,0.016967877745628357,7737,44.008676052093506,0.1642633080482483,0.0004201431875117123,0.951256513595581
0.001,2000,crescents,0,nan,1,3.440951108932495,nan,nan,0.9528667330741882
0.001,2000,crescents,1,nan,1,6.778303861618042,nan,nan,0.0
0.001,2000,crescents,2,nan,1,3.4492058753967285,nan,nan,0.9180430173873901
0.001,2000,crescents,3,0.031308796256780624,8840,55.18332815170288,0.21855349838733673,0.0007716920808888972,0.9763312339782715
0.001,2000,crescents,4,nan,1,3.4407641887664795,nan,nan,0.9593595266342163
0.001,5000,moons,0,nan,1,47.67082333564758,nan,nan,0.0
0.001,5000,moons,1,nan,1,47.64919376373291,nan,nan,0.0
0.001,5000,moons,2,nan,1,47.66020846366882,nan,nan,0.0
0.001,5000,moons,3,nan,1,47.66533136367798,nan,nan,0.0
0.001,5000,moons,4,nan,1,47.66575026512146,nan,nan,0.0
0.001,5000,densities,0,nan,1,47.66613459587097,nan,nan,0.0
0.001,5000,densities,1,nan,1,47.658881187438965,nan,nan,0.0
0.001,5000,densities,2,nan,1,47.653929471969604,nan,nan,0.0
0.001,5000,densities,3,nan,1,47.643484592437744,nan,nan,0.0
0.001,5000,densities,4,nan,1,47.64750361442566,nan,nan,0.0
0.001,5000,slopes,0,nan,1,47.635687589645386,nan,nan,0.0
0.001,5000,slopes,1,nan,1,47.648515939712524,nan,nan,0.0
0.001,5000,slopes,2,nan,1,47.6513295173645,nan,nan,0.0
0.001,5000,slopes,3,nan,1,47.64244723320007,nan,nan,0.0
0.001,5000,slopes,4,nan,1,47.635401487350464,nan,nan,0.0
0.001,5000,crescents,0,nan,1,47.64562726020813,nan,nan,0.0
0.001,5000,crescents,1,nan,1,47.62913775444031,nan,nan,0.0
0.001,5000,crescents,2,nan,1,47.64449405670166,nan,nan,0.0
0.001,5000,crescents,3,nan,1,47.641499757766724,nan,nan,0.0
0.001,5000,crescents,4,nan,1,47.630194425582886,nan,nan,0.0
0.0001,500,moons,0,0.10546693950891495,31942,97.5818555355072,0.7439585328102112,0.014531368389725685,0.34073999524116516
0.0001,500,moons,1,0.0977090373635292,17624,57.832008838653564,0.934421181678772,0.013869503512978554,0.3271600008010864
0.0001,500,moons,2,0.11510232836008072,35969,111.49384093284607,0.6794025897979736,0.013954421505331993,0.36359599232673645
0.0001,500,moons,3,0.09549637138843536,16881,56.14010787010193,1.0477590560913086,0.015643484890460968,0.28792399168014526
0.0001,500,moons,4,0.09057006984949112,15804,52.93698453903198,1.0550909042358398,0.013402372598648071,0.29482001066207886
0.0001,500,densities,0,0.11160564422607422,15789,48.40068244934082,0.6525940895080566,0.01150820218026638,0.367684006690979
0.0001,500,densities,1,0.10812634229660034,12846,40.7474045753479,0.8029263019561768,0.011697748675942421,0.3331280052661896
0.0001,500,densities,2,0.11043018102645874,12535,40.85347080230713,0.830647885799408,0.012876393273472786,0.33478400111198425
0.0001,500,densities,3,0.1057174801826477,7315,24.555318593978882,1.031073808670044,0.013728560879826546,0.30588001012802124
0.0001,500,densities,4,0.10242301225662231,8013,26.627328872680664,0.9508169293403625,0.011564187705516815,0.31689199805259705
0.0001,500,slopes,0,0.004845107905566692,3923,12.463796615600586,0.9968175888061523,0.0006622858345508575,0.2504040002822876
0.0001,500,slopes,1,0.00601554848253727,5366,16.950719833374023,0.8627761602401733,0.0007848958484828472,0.26945599913597107
0.0001,500,slopes,2,0.008414055220782757,9016,27.117024660110474,0.7368651628494263,0.001109486911445856,0.28582000732421875
0.0001,500,slopes,3,0.006683052983134985,6940,20.991036891937256,0.7690494060516357,0.000734399538487196,0.28016000986099243
0.0001,500,slopes,4,0.008815193548798561,8471,26.246389627456665,0.7232123613357544,0.001112466910853982,0.2693080008029938
0.0001,500,crescents,0,0.030334603041410446,6645,20.60645890235901,0.5518913269042969,0.0033098384737968445,0.2561880052089691
0.0001,500,crescents,1,0.027187108993530273,2829,9.260983943939209,0.7469833493232727,0.0030216998420655727,0.25435200333595276
0.0001,500,crescents,2,0.028044044971466064,2872,9.06139349937439,0.7637998461723328,0.003528125584125519,0.23904800415039062
0.0001,500,crescents,3,0.025573141872882843,2439,7.750056743621826,0.748577356338501,0.002907893853262067,0.25184398889541626
0.0001,500,crescents,4,0.02777251973748207,2992,9.691685676574707,0.778490424156189,0.0030460304114967585,0.2382279932498932
0.0001,1000,moons,0,0.09480331838130951,27847,89.92900371551514,1.0739240646362305,0.030774492770433426,0.285988986492157
0.0001,1000,moons,1,0.08410675823688507,17268,58.77255725860596,1.2504136562347412,0.030906107276678085,0.25248900055885315
0.0001,1000,moons,2,0.08956138789653778,27261,87.67309021949768,1.0844411849975586,0.030050313100218773,0.28680598735809326
0.0001,1000,moons,3,0.08430702984333038,17979,60.824920892715454,1.233015537261963,0.02896113693714142,0.25603100657463074
0.0001,1000,moons,4,0.08039429038763046,17631,59.09358763694763,1.242518663406372,0.028407815843820572,0.2569589912891388
0.0001,1000,densities,0,0.09693365544080734,12806,40.79348301887512,1.044548511505127,0.026836667209863663,0.29443299770355225
0.0001,1000,densities,1,0.09641885757446289,9415,30.401042938232422,1.1045159101486206,0.026914803311228752,0.29731500148773193
0.0001,1000,densities,2,0.09792187809944153,11698,38.00336289405823,1.1002917289733887,0.027324210852384567,0.2910589873790741
0.0001,1000,densities,3,0.0947071760892868,6643,23.042968034744263,1.3024687767028809,0.02740277349948883,0.2560040056705475
0.0001,1000,densities,4,0.09359860420227051,7626,26.19030213356018,1.2616100311279297,0.028189197182655334,0.2609289884567261
0.0001,1000,slopes,0,0.0023762420751154423,1738,6.00362491607666,1.22292959690094,0.00045428029261529446,0.22909000515937805
0.0001,1000,slopes,1,0.0025307394098490477,2475,7.994487285614014,1.1962379217147827,0.0005151501391083002,0.23666000366210938
0.0001,1000,slopes,2,0.003806603606790304,4327,13.86073350906372,1.0719778537750244,0.0008095952216535807,0.25273600220680237
0.0001,1000,slopes,3,0.004127043299376965,5523,17.45524501800537,1.033613920211792,0.0010479700285941362,0.2545590102672577
0.0001,1000,slopes,4,0.0033908579498529434,4474,14.188262939453125,1.0708552598953247,0.0007760175503790379,0.24935699999332428
0.0001,1000,crescents,0,0.027095668017864227,4603,14.640558004379272,0.793974757194519,0.0064628878608345985,0.24325600266456604
0.0001,1000,crescents,1,0.022635605186223984,1968,6.8688695430755615,1.1021397113800049,0.006553194485604763,0.22827599942684174
0.0001,1000,crescents,2,0.02387668937444687,1837,6.477324724197388,1.1147676706314087,0.006419723853468895,0.2229280024766922
0.0001,1000,crescents,3,0.02389005571603775,2957,9.722237825393677,0.9534456133842468,0.006271045189350843,0.2355470061302185
0.0001,1000,crescents,4,0.02380301058292389,2440,8.341088771820068,1.0086150169372559,0.0064264810644090176,0.23382699489593506
0.0001,2000,moons,0,nan,1,6.76731014251709,nan,nan,0.0
0.0001,2000,moons,1,nan,1,6.7569260597229,nan,nan,0.0
0.0001,2000,moons,2,nan,1,6.772866725921631,nan,nan,0.0
0.0001,2000,moons,3,nan,1,6.776830673217773,nan,nan,0.0
0.0001,2000,moons,4,nan,1,6.754588603973389,nan,nan,0.0
0.0001,2000,densities,0,nan,1,6.775740623474121,nan,nan,0.0
0.0001,2000,densities,1,nan,1,6.782442569732666,nan,nan,0.0
0.0001,2000,densities,2,nan,1,6.771803379058838,nan,nan,0.0
0.0001,2000,densities,3,nan,1,6.768831729888916,nan,nan,0.0
0.0001,2000,densities,4,nan,1,6.779300928115845,nan,nan,0.0
0.0001,2000,slopes,0,nan,1,6.792577028274536,nan,nan,0.0
0.0001,2000,slopes,1,nan,1,6.789985418319702,nan,nan,0.0
0.0001,2000,slopes,2,nan,1,6.794328927993774,nan,nan,0.0
0.0001,2000,slopes,3,nan,1,6.7971107959747314,nan,nan,0.0
0.0001,2000,slopes,4,nan,1,6.791861295700073,nan,nan,0.0
0.0001,2000,crescents,0,nan,1,6.780651092529297,nan,nan,0.0
0.0001,2000,crescents,1,nan,1,6.775074481964111,nan,nan,0.0
0.0001,2000,crescents,2,nan,1,6.7810938358306885,nan,nan,0.0
0.0001,2000,crescents,3,nan,1,6.784429311752319,nan,nan,0.0
0.0001,2000,crescents,4,nan,1,6.786435604095459,nan,nan,0.0
0.0001,5000,moons,0,nan,1,47.62651038169861,nan,nan,0.0
0.0001,5000,moons,1,nan,1,47.63781142234802,nan,nan,0.0
0.0001,5000,moons,2,nan,1,47.63988399505615,nan,nan,0.0
0.0001,5000,moons,3,nan,1,47.63643980026245,nan,nan,0.0
0.0001,5000,moons,4,nan,1,47.628785610198975,nan,nan,0.0
0.0001,5000,densities,0,nan,1,47.63573431968689,nan,nan,0.0
0.0001,5000,densities,1,nan,1,47.617851972579956,nan,nan,0.0
0.0001,5000,densities,2,nan,1,47.62847924232483,nan,nan,0.0
0.0001,5000,densities,3,nan,1,47.63011884689331,nan,nan,0.0
0.0001,5000,densities,4,nan,1,47.62228584289551,nan,nan,0.0
0.0001,5000,slopes,0,nan,1,47.658833742141724,nan,nan,0.0
0.0001,5000,slopes,1,nan,1,47.64060926437378,nan,nan,0.0
0.0001,5000,slopes,2,nan,1,47.640520334243774,nan,nan,0.0
0.0001,5000,slopes,3,nan,1,47.64500141143799,nan,nan,0.0
0.0001,5000,slopes,4,nan,1,47.65312099456787,nan,nan,0.0
0.0001,5000,crescents,0,nan,1,47.62511229515076,nan,nan,0.0
0.0001,5000,crescents,1,nan,1,47.63707613945007,nan,nan,0.0
0.0001,5000,crescents,2,nan,1,47.656198501586914,nan,nan,0.0
0.0001,5000,crescents,3,nan,1,47.65099024772644,nan,nan,0.0
0.0001,5000,crescents,4,nan,1,47.64416837692261,nan,nan,0.0
1e-05,500,moons,0,0.06885626912117004,11556,47.57044243812561,1.638010025024414,0.12546920776367188,0.033927999436855316
1e-05,500,moons,1,0.06488335877656937,8686,36.37224197387695,1.6913961172103882,0.1264474242925644,0.025475999340415
1e-05,500,moons,2,0.06621427834033966,10650,44.66623830795288,1.670182228088379,0.14041930437088013,0.026899999007582664
1e-05,500,moons,3,0.0579257495701313,5373,23.470635890960693,1.6821510791778564,0.13012468814849854,0.026319999247789383
1e-05,500,moons,4,0.055899906903505325,4149,17.8262460231781,1.6530548334121704,0.12378957867622375,0.032944001257419586
1e-05,500,densities,0,0.07606743276119232,4973,21.159926652908325,1.6026207208633423,0.14355282485485077,0.028327999636530876
1e-05,500,densities,1,0.07186094671487808,2856,12.18425178527832,1.644416332244873,0.13727572560310364,0.027103999629616737
1e-05,500,densities,2,0.07629427313804626,5876,24.27723455429077,1.6253104209899902,0.14487886428833008,0.026847999542951584
1e-05,500,densities,3,0.07812678813934326,2971,12.953293800354004,1.6842197179794312,0.14496254920959473,0.023439999669790268
1e-05,500,densities,4,0.07388992607593536,2582,11.154789209365845,1.6631546020507812,0.13712000846862793,0.024827999994158745
1e-05,500,slopes,0,0.001007170882076025,555,2.257005453109741,1.4361311197280884,0.0007464191876351833,0.02916800044476986
1e-05,500,slopes,1,0.0009573707357048988,843,3.2560782432556152,1.4291069507598877,0.0008141722064465284,0.027163999155163765
1e-05,500,slopes,2,0.0014096556697040796,1919,7.604675054550171,1.4034414291381836,0.001326009281910956,0.03001200035214424
1e-05,500,slopes,3,0.0007996907224878669,621,2.429727792739868,1.4091380834579468,0.0005109095945954323,0.028812000527977943
1e-05,500,slopes,4,0.0011948086321353912,904,3.82670521736145,1.4642140865325928,0.0013076916802674532,0.026839999482035637
1e-05,500,crescents,0,0.019238902255892754,958,4.0017478466033936,1.5355212688446045,0.02830921672284603,0.021903999149799347
1e-05,500,crescents,1,0.018997522071003914,1362,5.623762845993042,1.537926435470581,0.028118740767240524,0.02120799943804741
1e-05,500,crescents,2,0.01898517645895481,1639,6.770131349563599,1.483938217163086,0.028091944754123688,0.02064399980008602
1e-05,500,crescents,3,0.016005486249923706,410,1.8818409442901611,1.6590263843536377,0.02553449384868145,0.016944000497460365
1e-05,500,crescents,4,0.018444331362843513,992,4.201325178146362,1.5503575801849365,0.025394782423973083,0.01985199935734272
1e-05,1000,moons,0,0.07686331868171692,10979,45.94620728492737,1.8981608152389526,0.17332613468170166,0.02396400086581707
1e-05,1000,moons,1,0.06681696325540543,4132,18.167230129241943,1.912522554397583,0.10390349477529526,0.019114000722765923
1e-05,1000,moons,2,0.08848355710506439,6152,26.102980613708496,2.0645592212677,0.3328741192817688,0.02436699904501438
1e-05,1000,moons,3,0.08907915651798248,3561,15.872366428375244,2.159228801727295,0.4131448268890381,0.01915699988603592
1e-05,1000,moons,4,0.06520919501781464,4670,20.094703912734985,1.8544023036956787,0.10119244456291199,0.0243500005453825
1e-05,1000,densities,0,0.08897779881954193,1885,8.230958461761475,1.9652355909347534,0.26826542615890503,0.01913299970328808
1e-05,1000,densities,1,0.09725205600261688,1672,7.220252513885498,2.005899429321289,0.294903039932251,0.019534999504685402
1e-05,1000,densities,2,0.11545710265636444,3098,13.089898109436035,2.150374412536621,0.4190633296966553,0.019481999799609184
1e-05,1000,densities,3,0.10337965935468674,2002,8.905450105667114,2.1142959594726562,0.3670581579208374,0.01613999903202057
1e-05,1000,densities,4,0.09334734082221985,1999,8.817582607269287,2.0073440074920654,0.2661302089691162,0.01713700033724308
1e-05,1000,slopes,0,0.0005886057624593377,356,1.6071720123291016,1.4842581748962402,0.0006946954526938498,0.024741999804973602
1e-05,1000,slopes,1,0.0005562588339671493,274,1.1191461086273193,1.498488187789917,0.0006690530572086573,0.02474999986588955
1e-05,1000,slopes,2,0.000697291106916964,1199,5.107419729232788,1.453732967376709,0.0010095962788909674,0.026179000735282898
1e-05,1000,slopes,3,0.0006426318432204425,755,3.288961172103882,1.4855660200119019,0.0008144560270011425,0.0251460000872612
1e-05,1000,slopes,4,0.0005058597307652235,631,2.5461158752441406,1.4722994565963745,0.0008988381596282125,0.024869000539183617
1e-05,1000,crescents,0,0.01702813431620598,538,2.497421979904175,1.7132515907287598,0.02480820193886757,0.014413000084459782
1e-05,1000,crescents,1,0.015702979639172554,612,2.7514004707336426,1.7558046579360962,0.029892193153500557,0.012067999690771103
1e-05,1000,crescents,2,0.01853293925523758,1374,5.877660512924194,1.6401820182800293,0.027406595647335052,0.017511000856757164
1e-05,1000,crescents,3,0.01642591692507267,1663,7.201348066329956,1.6368250846862793,0.026780521497130394,0.0157880000770092
1e-05,1000,crescents,4,0.01613013818860054,776,3.406587600708008,1.7410531044006348,0.025099316611886024,0.013321000151336193
1e-05,2000,moons,0,nan,1,6.770427465438843,nan,nan,0.0
1e-05,2000,moons,1,nan,1,6.76453423500061,nan,nan,0.0
1e-05,2000,moons,2,nan,1,6.7529168128967285,nan,nan,0.0
1e-05,2000,moons,3,nan,1,6.75472617149353,nan,nan,0.0
1e-05,2000,moons,4,nan,1,6.765519142150879,nan,nan,0.0
1e-05,2000,densities,0,nan,1,6.753743410110474,nan,nan,0.0
1e-05,2000,densities,1,nan,1,6.758869409561157,nan,nan,0.0
1e-05,2000,densities,2,nan,1,6.7621588706970215,nan,nan,0.0
1e-05,2000,densities,3,nan,1,6.751387596130371,nan,nan,0.0
1e-05,2000,densities,4,nan,1,6.763944625854492,nan,nan,0.0
1e-05,2000,slopes,0,nan,1,6.783145904541016,nan,nan,0.0
1e-05,2000,slopes,1,nan,1,6.767644166946411,nan,nan,0.0
1e-05,2000,slopes,2,nan,1,6.778509140014648,nan,nan,0.0
1e-05,2000,slopes,3,nan,1,6.7849280834198,nan,nan,0.0
1e-05,2000,slopes,4,nan,1,6.778400182723999,nan,nan,0.0
1e-05,2000,crescents,0,nan,1,6.7652366161346436,nan,nan,0.0
1e-05,2000,crescents,1,nan,1,6.762126207351685,nan,nan,0.0
1e-05,2000,crescents,2,nan,1,6.7657575607299805,nan,nan,0.0
1e-05,2000,crescents,3,nan,1,6.759842395782471,nan,nan,0.0
1e-05,2000,crescents,4,nan,1,6.7561163902282715,nan,nan,0.0
1e-05,5000,moons,0,nan,1,47.62517952919006,nan,nan,0.0
1e-05,5000,moons,1,nan,1,47.627158641815186,nan,nan,0.0
1e-05,5000,moons,2,nan,1,47.62862467765808,nan,nan,0.0
1e-05,5000,moons,3,nan,1,47.633113622665405,nan,nan,0.0
1e-05,5000,moons,4,nan,1,47.62876224517822,nan,nan,0.0
1e-05,5000,densities,0,nan,1,47.62873697280884,nan,nan,0.0
1e-05,5000,densities,1,nan,1,47.62878894805908,nan,nan,0.0
1e-05,5000,densities,2,nan,1,47.611090660095215,nan,nan,0.0
1e-05,5000,densities,3,nan,1,47.619380712509155,nan,nan,0.0
1e-05,5000,densities,4,nan,1,47.62370181083679,nan,nan,0.0
1e-05,5000,slopes,0,nan,1,47.620322942733765,nan,nan,0.0
1e-05,5000,slopes,1,nan,1,47.62268948554993,nan,nan,0.0
1e-05,5000,slopes,2,nan,1,47.62207889556885,nan,nan,0.0
1e-05,5000,slopes,3,nan,1,47.616583824157715,nan,nan,0.0
1e-05,5000,slopes,4,nan,1,47.63152527809143,nan,nan,0.0
1e-05,5000,crescents,0,nan,1,47.6442129611969,nan,nan,0.0
1e-05,5000,crescents,1,nan,1,47.65999937057495,nan,nan,0.0
1e-05,5000,crescents,2,nan,1,47.654083490371704,nan,nan,0.0
1e-05,5000,crescents,3,nan,1,47.64262795448303,nan,nan,0.0
1e-05,5000,crescents,4,nan,1,47.63345909118652,nan,nan,0.0
1e-06,500,moons,0,0.21913206577301025,2,0.007802724838256836,4.2163825035095215,2.8939931392669678,0.004575999919325113
1e-06,500,moons,1,0.17647308111190796,2,0.007550954818725586,4.036290645599365,2.799738883972168,0.004155999980866909
1e-06,500,moons,2,0.2951103746891022,2,0.007568836212158203,5.453397274017334,3.8886778354644775,0.0041519999504089355
1e-06,500,moons,3,0.23539558053016663,2,0.007615327835083008,4.630631446838379,3.208737850189209,0.004548000171780586
1e-06,500,moons,4,0.19648191332817078,2,0.007287740707397461,4.28190279006958,2.9543559551239014,0.004699999932199717
1e-06,500,densities,0,0.2991711497306824,2,0.007386922836303711,5.599902153015137,4.229969024658203,0.004472000058740377
1e-06,500,densities,1,0.2631388306617737,2,0.0073664188385009766,5.034245014190674,3.7729759216308594,0.004592000041157007
1e-06,500,densities,2,0.27805522084236145,2,0.007379055023193359,5.187769889831543,3.8511650562286377,0.004311999771744013
1e-06,500,densities,3,0.3309144675731659,2,0.007550716400146484,5.765571594238281,4.377549648284912,0.004360000137239695
1e-06,500,densities,4,0.3218187391757965,2,0.01136636734008789,5.784587860107422,4.36261510848999,0.0042119999416172504
1e-06,500,slopes,0,0.000762515643145889,2,0.010617494583129883,1.5105373859405518,0.003925102297216654,0.005764000117778778
1e-06,500,slopes,1,0.0007070269202813506,2,0.010480642318725586,1.5070337057113647,0.003361627459526062,0.005787999834865332
1e-06,500,slopes,2,0.0012286328710615635,2,0.010491132736206055,1.5408916473388672,0.01735110953450203,0.005880000069737434
1e-06,500,slopes,3,0.0005905168363824487,2,0.006969451904296875,1.4836769104003906,0.0025259009562432766,0.005884000100195408
1e-06,500,slopes,4,0.0009122202172875404,2,0.006766796112060547,1.5352882146835327,0.004123234655708075,0.005584000144153833
1e-06,500,crescents,0,0.062306322157382965,2,0.00691986083984375,2.9832122325897217,1.3803430795669556,0.004695999901741743
1e-06,500,crescents,1,0.05732409656047821,2,0.006758689880371094,2.8846042156219482,1.219782829284668,0.004555999767035246
1e-06,500,crescents,2,0.04612383991479874,2,0.006987571716308594,2.5895156860351562,0.9507782459259033,0.004416000097990036
1e-06,500,crescents,3,0.045611876994371414,2,0.006464719772338867,2.5491347312927246,0.8988274931907654,0.004679999779909849
1e-06,500,crescents,4,0.05574435368180275,2,0.006812572479248047,2.83781099319458,1.229231834411621,0.004443999845534563
1e-06,1000,moons,0,0.17908719182014465,2,0.007509469985961914,3.9517300128936768,2.487877130508423,0.002578000072389841
1e-06,1000,moons,1,0.13008788228034973,2,0.007355690002441406,3.5832459926605225,2.2569022178649902,0.002199999988079071
1e-06,1000,moons,2,0.16604624688625336,2,0.007524251937866211,3.8530938625335693,2.4405112266540527,0.0021520000882446766
1e-06,1000,moons,3,0.1638651341199875,2,0.007725238800048828,3.7726032733917236,2.38004732131958,0.002345999935641885
1e-06,1000,moons,4,0.12506011128425598,2,0.007543087005615234,3.4636800289154053,2.2406716346740723,0.0023380001075565815
1e-06,1000,densities,0,0.17660784721374512,2,0.006489992141723633,3.7699854373931885,2.397446632385254,0.0023990001063793898
1e-06,1000,densities,1,0.19611099362373352,2,0.007028341293334961,3.8814620971679688,2.4600987434387207,0.002239000052213669
1e-06,1000,densities,2,0.20610395073890686,2,0.0066967010498046875,4.0285820960998535,2.5471723079681396,0.0024170000106096268
1e-06,1000,densities,3,0.20382460951805115,2,0.006707429885864258,3.994575262069702,2.5164618492126465,0.0020840000361204147
1e-06,1000,densities,4,0.17114020884037018,2,0.007050991058349609,3.726767063140869,2.3997128009796143,0.0022499999031424522
1e-06,1000,slopes,0,0.0007573171169497073,2,0.006659269332885742,1.5467019081115723,0.016774971038103104,0.0038429999258369207
1e-06,1000,slopes,1,0.0005342258955352008,2,0.00616145133972168,1.5321886539459229,0.006589784286916256,0.004093999974429607
1e-06,1000,slopes,2,0.000707155151758343,2,0.006819963455200195,1.5421063899993896,0.012564793229103088,0.0038040000945329666
1e-06,1000,slopes,3,0.000784230069257319,2,0.0067331790924072266,1.5461642742156982,0.01633138209581375,0.003990999888628721
1e-06,1000,slopes,4,0.00037397450068965554,2,0.006338596343994141,1.5284351110458374,0.0036667855456471443,0.0037380000576376915
1e-06,1000,crescents,0,0.04984087869524956,2,0.00668025016784668,3.0685179233551025,1.3797444105148315,0.002435999922454357
1e-06,1000,crescents,1,0.04337958246469498,2,0.006669521331787109,2.9635109901428223,1.2843334674835205,0.002437999937683344
1e-06,1000,crescents,2,0.050994329154491425,2,0.006497859954833984,3.1761181354522705,1.5144455432891846,0.0024309998843818903
1e-06,1000,crescents,3,0.04164277762174606,2,0.006722211837768555,2.9454760551452637,1.2656207084655762,0.002472999971359968
1e-06,1000,crescents,4,0.04441311955451965,2,0.006633281707763672,3.116737127304077,1.409031867980957,0.0022990000434219837
1e-06,2000,moons,0,nan,1,3.4305953979492188,nan,nan,0.0006202500080689788
1e-06,2000,moons,1,nan,1,6.76587986946106,nan,nan,0.0
1e-06,2000,moons,2,nan,1,3.424431324005127,nan,nan,0.0005637499853037298
1e-06,2000,moons,3,nan,1,3.4029934406280518,nan,nan,0.0005537500255741179
1e-06,2000,moons,4,nan,1,3.418914318084717,nan,nan,0.000532749982085079
1e-06,2000,densities,0,nan,1,3.413451910018921,nan,nan,0.0005402499809861183
1e-06,2000,densities,1,nan,1,3.413320541381836,nan,nan,0.000521250010933727
1e-06,2000,densities,2,nan,1,3.4151418209075928,nan,nan,0.0005484999855980277
1e-06,2000,densities,3,nan,1,3.4107205867767334,nan,nan,0.0005499999970197678
1e-06,2000,densities,4,nan,1,3.4118492603302,nan,nan,0.0005799999926239252
1e-06,2000,slopes,0,nan,1,6.77190899848938,nan,nan,0.0
1e-06,2000,slopes,1,nan,1,6.781532526016235,nan,nan,0.0
1e-06,2000,slopes,2,nan,1,6.774616241455078,nan,nan,0.0
1e-06,2000,slopes,3,nan,1,6.772892236709595,nan,nan,0.0
1e-06,2000,slopes,4,nan,1,6.782119035720825,nan,nan,0.0
1e-06,2000,crescents,0,nan,1,6.763975620269775,nan,nan,0.0
1e-06,2000,crescents,1,nan,1,3.421579599380493,nan,nan,0.0005717499880120158
1e-06,2000,crescents,2,nan,1,3.4028491973876953,nan,nan,0.0005530000198632479
1e-06,2000,crescents,3,nan,1,6.778783798217773,nan,nan,0.0
1e-06,2000,crescents,4,nan,1,6.770208358764648,nan,nan,0.0
1e-06,5000,moons,0,nan,1,47.64047813415527,nan,nan,0.0
1e-06,5000,moons,1,nan,1,47.63876223564148,nan,nan,0.0
1e-06,5000,moons,2,nan,1,47.643861293792725,nan,nan,0.0
1e-06,5000,moons,3,nan,1,47.64396834373474,nan,nan,0.0
1e-06,5000,moons,4,nan,1,47.64177227020264,nan,nan,0.0
1e-06,5000,densities,0,nan,1,47.64294457435608,nan,nan,0.0
1e-06,5000,densities,1,nan,1,47.63562870025635,nan,nan,0.0
1e-06,5000,densities,2,nan,1,47.634438037872314,nan,nan,0.0
1e-06,5000,densities,3,nan,1,47.63218808174133,nan,nan,0.0
1e-06,5000,densities,4,nan,1,47.6413254737854,nan,nan,0.0
1e-06,5000,slopes,0,nan,1,47.64105033874512,nan,nan,0.0
1e-06,5000,slopes,1,nan,1,47.63948702812195,nan,nan,0.0
1e-06,5000,slopes,2,nan,1,47.624483823776245,nan,nan,0.0
1e-06,5000,slopes,3,nan,1,47.62707257270813,nan,nan,0.0
1e-06,5000,slopes,4,nan,1,47.63736391067505,nan,nan,0.0
1e-06,5000,crescents,0,nan,1,47.63603711128235,nan,nan,0.0
1e-06,5000,crescents,1,nan,1,47.62364459037781,nan,nan,0.0
1e-06,5000,crescents,2,nan,1,47.64677309989929,nan,nan,0.0
1e-06,5000,crescents,3,nan,1,47.63526105880737,nan,nan,0.0
1e-06,5000,crescents,4,nan,1,47.6315279006958,nan,nan,0.0
1e-07,500,moons,0,0.005547697190195322,2,0.00744938850402832,1.096686601638794,0.8515984416007996,0.0035200000274926424
1e-07,500,moons,1,0.004469496663659811,2,0.007383584976196289,1.0828717947006226,0.8485321402549744,0.0034719998948276043
1e-07,500,moons,2,0.0033431260380893946,2,0.0072782039642333984,1.0684447288513184,0.8845482468605042,0.0031880000606179237
1e-07,500,moons,3,0.005770614370703697,2,0.007622480392456055,1.0858935117721558,0.8396232724189758,0.0036359999794512987
1e-07,500,moons,4,0.005944583099335432,2,0.007354736328125,1.1026256084442139,0.8296847343444824,0.003616000059992075
1e-07,500,densities,0,0.0021887687034904957,2,0.006371498107910156,1.0103271007537842,0.9633297920227051,0.003244000021368265
1e-07,500,densities,1,0.0026256409473717213,2,0.006618499755859375,1.006065845489502,0.9603829383850098,0.0031560000497847795
1e-07,500,densities,2,0.002883383072912693,2,0.006458282470703125,1.0231372117996216,0.9449414014816284,0.003244000021368265
1e-07,500,densities,3,0.0025346330367028713,2,0.006341457366943359,1.0142347812652588,0.9607887268066406,0.003160000080242753
1e-07,500,densities,4,0.0028627170249819756,2,0.00585627555847168,1.0320284366607666,0.9526505470275879,0.003263999940827489
1e-07,500,slopes,0,0.0007099549984559417,2,0.006359577178955078,1.526564359664917,0.04771055653691292,0.0038479999639093876
1e-07,500,slopes,1,0.0005948562175035477,2,0.006664276123046875,1.5144145488739014,0.036500945687294006,0.003751999931409955
1e-07,500,slopes,2,0.0006839928100816905,2,0.006482362747192383,1.5445338487625122,0.04672161489725113,0.0038079998921602964
1e-07,500,slopes,3,0.0006625318201258779,2,0.00707554817199707,1.5001451969146729,0.03810690715909004,0.003719999920576811
1e-07,500,slopes,4,0.0008203820907510817,2,0.006273508071899414,1.5572447776794434,0.05419815704226494,0.00381199992261827
1e-07,500,crescents,0,0.0033798697404563427,2,0.00643157958984375,1.1672030687332153,0.7807992696762085,0.0035359999164938927
1e-07,500,crescents,1,0.004273123573511839,2,0.0065631866455078125,1.1553152799606323,0.8239766955375671,0.0036639999598264694
1e-07,500,crescents,2,0.004134883172810078,2,0.006166934967041016,1.1750940084457397,0.8297020792961121,0.003515999997034669
1e-07,500,crescents,3,0.004294635262340307,2,0.006733894348144531,1.1374762058258057,0.7719002962112427,0.003683999879285693
1e-07,500,crescents,4,0.0029385024681687355,2,0.006431102752685547,1.2899924516677856,0.8253748416900635,0.0034600000362843275
1e-07,1000,moons,0,0.0023478360380977392,2,0.007046937942504883,1.0212311744689941,0.9395768642425537,0.001765000051818788
1e-07,1000,moons,1,0.0021107750944793224,2,0.008298873901367188,1.0350217819213867,0.9297504425048828,0.0016710000345483422
1e-07,1000,moons,2,0.001617846661247313,2,0.010321378707885742,1.0172373056411743,0.9520630836486816,0.0015650000423192978
1e-07,1000,moons,3,0.0026376741006970406,2,0.010289430618286133,1.0276226997375488,0.9241970777511597,0.0017760000191628933
1e-07,1000,moons,4,0.0016863520722836256,2,0.010451555252075195,1.0198588371276855,0.9378310441970825,0.001614999957382679
1e-07,1000,densities,0,0.0008898322121240199,2,0.006639957427978516,0.9972712993621826,0.9851901531219482,0.0015930000226944685
1e-07,1000,densities,1,0.0008455115603283048,2,0.0067424774169921875,0.9980810880661011,0.9881002306938171,0.0015290000010281801
1e-07,1000,densities,2,0.0011923478450626135,2,0.0065157413482666016,0.9986135959625244,0.9807424545288086,0.0015699999639764428
1e-07,1000,densities,3,0.0012047227937728167,2,0.00675201416015625,1.0033128261566162,0.9825102686882019,0.0015999999595806003
1e-07,1000,densities,4,0.0009282923419959843,2,0.006583452224731445,1.00516939163208,0.9830310344696045,0.001547000021673739
1e-07,1000,slopes,0,0.00042659579776227474,2,0.0058748722076416016,1.6003769636154175,0.08951102197170258,0.002005999907851219
1e-07,1000,slopes,1,0.00035926030250266194,2,0.006056070327758789,1.5637001991271973,0.060880254954099655,0.0020409999415278435
1e-07,1000,slopes,2,0.0003745603025890887,2,0.00605320930480957,1.5740866661071777,0.06878308951854706,0.002007999923080206
1e-07,1000,slopes,3,0.00044132606126368046,2,0.006257772445678711,1.5895359516143799,0.08951456844806671,0.002015999983996153
1e-07,1000,slopes,4,0.0003369907499291003,2,0.006381511688232422,1.5793774127960205,0.0820707306265831,0.0019680000841617584
1e-07,1000,crescents,0,0.00032687836210243404,2,0.006410837173461914,1.117687463760376,1.0777745246887207,0.0015689999563619494
1e-07,1000,crescents,1,0.0006271658930927515,2,0.006407260894775391,1.1582069396972656,1.0379068851470947,0.0016159999649971724
1e-07,1000,crescents,2,0.0009080332238227129,2,0.006228446960449219,1.1168155670166016,0.9923962354660034,0.0016060000052675605
1e-07,1000,crescents,3,0.0010530820582062006,2,0.0060918331146240234,1.1581809520721436,1.026909589767456,0.0016449999529868364
1e-07,1000,crescents,4,0.001273042755201459,2,0.006110668182373047,1.1771299839019775,0.9862498044967651,0.0016420000465586782
1e-07,2000,moons,0,nan,1,3.413767099380493,nan,nan,0.0005065000150352716
1e-07,2000,moons,1,nan,1,3.411137819290161,nan,nan,0.0005027499864809215
1e-07,2000,moons,2,nan,1,3.4134647846221924,nan,nan,0.0005050000036135316
1e-07,2000,moons,3,nan,1,6.7706458568573,nan,nan,0.0
1e-07,2000,moons,4,nan,1,3.4167139530181885,nan,nan,0.0005009999731555581
1e-07,2000,densities,0,nan,1,3.4133763313293457,nan,nan,0.0005017499788664281
1e-07,2000,densities,1,nan,1,3.416275978088379,nan,nan,0.0005017499788664281
1e-07,2000,densities,2,nan,1,3.4114949703216553,nan,nan,0.0005009999731555581
1e-07,2000,densities,3,nan,1,3.414219379425049,nan,nan,0.0005042499979026616
1e-07,2000,densities,4,nan,1,3.4110586643218994,nan,nan,0.0005044999998062849
1e-07,2000,slopes,0,nan,1,6.763747215270996,nan,nan,0.0
1e-07,2000,slopes,1,nan,1,6.766934156417847,nan,nan,0.0
1e-07,2000,slopes,2,nan,1,6.779795169830322,nan,nan,0.0
1e-07,2000,slopes,3,nan,1,6.760442495346069,nan,nan,0.0
1e-07,2000,slopes,4,nan,1,3.414527654647827,nan,nan,0.00044999999227002263
1e-07,2000,crescents,0,nan,1,3.397317409515381,nan,nan,0.0005017499788664281
1e-07,2000,crescents,1,nan,1,3.4256479740142822,nan,nan,0.0005029999883845448
1e-07,2000,crescents,2,nan,1,3.401545763015747,nan,nan,0.0005009999731555581
1e-07,2000,crescents,3,nan,1,3.4097070693969727,nan,nan,0.0005080000264570117
1e-07,2000,crescents,4,nan,1,6.754574775695801,nan,nan,0.0
1e-07,5000,moons,0,nan,1,47.6259081363678,nan,nan,0.0
1e-07,5000,moons,1,nan,1,47.61954855918884,nan,nan,0.0
1e-07,5000,moons,2,nan,1,47.62628746032715,nan,nan,0.0
1e-07,5000,moons,3,nan,1,47.63469672203064,nan,nan,0.0
1e-07,5000,moons,4,nan,1,47.65371918678284,nan,nan,0.0
1e-07,5000,densities,0,nan,1,47.65041136741638,nan,nan,0.0
1e-07,5000,densities,1,nan,1,47.642423152923584,nan,nan,0.0
1e-07,5000,densities,2,nan,1,47.64098310470581,nan,nan,0.0
1e-07,5000,densities,3,nan,1,47.63115096092224,nan,nan,0.0
1e-07,5000,densities,4,nan,1,47.639713287353516,nan,nan,0.0
1e-07,5000,slopes,0,nan,1,47.62998366355896,nan,nan,0.0
1e-07,5000,slopes,1,nan,1,47.64825248718262,nan,nan,0.0
1e-07,5000,slopes,2,nan,1,47.642411947250366,nan,nan,0.0
1e-07,5000,slopes,3,nan,1,47.639750957489014,nan,nan,0.0
1e-07,5000,slopes,4,nan,1,47.62167811393738,nan,nan,0.0
1e-07,5000,crescents,0,nan,1,47.63008666038513,nan,nan,0.0
1e-07,5000,crescents,1,nan,1,47.645156383514404,nan,nan,0.0
1e-07,5000,crescents,2,nan,1,47.6265184879303,nan,nan,0.0
1e-07,5000,crescents,3,nan,1,47.61643576622009,nan,nan,0.0
1e-07,5000,crescents,4,nan,1,47.63038086891174,nan,nan,0.0
1e-08,500,moons,0,-0.0015392666682600975,2,0.006618976593017578,1.0232672691345215,1.0239185094833374,0.0023560000117868185
1e-08,500,moons,1,-0.0013902750797569752,2,0.006440162658691406,1.0230767726898193,1.0235161781311035,0.002360000042244792
1e-08,500,moons,2,-0.001548974891193211,2,0.0064427852630615234,1.025586724281311,1.0267620086669922,0.0023799999617040157
1e-08,500,moons,3,-0.0019060677150264382,2,0.006281137466430664,1.033242106437683,1.033242106437683,0.0020280000753700733
1e-08,500,moons,4,-0.0016676397062838078,2,0.006429195404052734,1.0294389724731445,1.0301684141159058,0.0021200000774115324
1e-08,500,densities,0,-0.002305789152160287,2,0.0062732696533203125,1.0358500480651855,1.035849928855896,0.0019680000841617584
1e-08,500,densities,1,-0.0022428701631724834,2,0.005954265594482422,1.0340732336044312,1.0340732336044312,0.002056000055745244
1e-08,500,densities,2,-0.0022452399134635925,2,0.006273746490478516,1.0333141088485718,1.0333142280578613,0.0020719999447464943
1e-08,500,densities,3,-0.002225904492661357,2,0.006134986877441406,1.0311609506607056,1.0311610698699951,0.002208000048995018
1e-08,500,densities,4,-0.002159740775823593,2,0.005928993225097656,1.0314695835113525,1.0314695835113525,0.0022040000185370445
1e-08,500,slopes,0,0.00021899217972531915,2,0.005965471267700195,1.8605220317840576,0.5320634245872498,0.0033279999624937773
1e-08,500,slopes,1,0.00021586149523500353,2,0.005975484848022461,1.8106718063354492,0.4719792604446411,0.0033760000951588154
1e-08,500,slopes,2,0.0003200495848432183,2,0.005814552307128906,1.901259183883667,0.5867368578910828,0.0034719998948276043
1e-08,500,slopes,3,0.00026141750277020037,2,0.005965471267700195,1.7509925365447998,0.3995952606201172,0.00342399999499321
1e-08,500,slopes,4,0.0003079800517298281,2,0.005970954895019531,1.8118244409561157,0.5202142000198364,0.0034680000972002745
1e-08,500,crescents,0,-0.000630056718364358,2,0.006273746490478516,1.0793206691741943,1.0459129810333252,0.0023759999312460423
1e-08,500,crescents,1,-0.000772325205616653,2,0.006108999252319336,1.0693215131759644,1.079448938369751,0.002199999988079071
1e-08,500,crescents,2,-0.0007387271616607904,2,0.006097078323364258,1.0560961961746216,1.0659505128860474,0.002191999927163124
1e-08,500,crescents,3,-0.0006459261639975011,2,0.0060825347900390625,1.0820122957229614,1.0843398571014404,0.002300000051036477
1e-08,500,crescents,4,-0.0005583707243204117,2,0.006248950958251953,1.1213409900665283,1.0782420635223389,0.0024079999420791864
1e-08,1000,moons,0,-0.0008011017926037312,2,0.00628209114074707,1.0136548280715942,1.013811469078064,0.0011129999766126275
1e-08,1000,moons,1,-0.0007348161889240146,2,0.005880117416381836,1.0133490562438965,1.0133490562438965,0.001145999995060265
1e-08,1000,moons,2,-0.0006594471051357687,2,0.006074190139770508,1.0100507736206055,1.0102882385253906,0.0012540000025182962
1e-08,1000,moons,3,-0.0007578721852041781,2,0.006268501281738281,1.0131831169128418,1.0136187076568604,0.0011119999689981341
1e-08,1000,moons,4,-0.0008621753077022731,2,0.006422758102416992,1.0161813497543335,1.0162713527679443,0.0010319999419152737
1e-08,1000,densities,0,-0.0011123546864837408,2,0.0062046051025390625,1.0175814628601074,1.017581582069397,0.0010029999539256096
1e-08,1000,densities,1,-0.0010999293299391866,2,0.00916600227355957,1.016453504562378,1.016453504562378,0.0010469999397173524
1e-08,1000,densities,2,-0.0010452429996803403,2,0.008983135223388672,1.0157039165496826,1.015703797340393,0.0010760000441223383
1e-08,1000,densities,3,-0.0010497203329578042,2,0.008735179901123047,1.0155287981033325,1.015528678894043,0.0010819999733939767
1e-08,1000,densities,4,-0.0011070753680542111,2,0.008785247802734375,1.0165797472000122,1.0165798664093018,0.0010469999397173524
1e-08,1000,slopes,0,0.00011097051901742816,2,0.007368564605712891,1.7041319608688354,0.38164788484573364,0.0016919999616220593
1e-08,1000,slopes,1,0.0001488543493906036,2,0.006453514099121094,1.7341233491897583,0.37714076042175293,0.0017559999832883477
1e-08,1000,slopes,2,0.00011194495891686529,2,0.006348848342895508,1.739754557609558,0.4138876497745514,0.0017030000453814864
1e-08,1000,slopes,3,0.00013341249723453075,2,0.005960702896118164,1.739121675491333,0.42194032669067383,0.0017190000507980585
1e-08,1000,slopes,4,0.0001064870593836531,2,0.005719900131225586,1.7105677127838135,0.3789721727371216,0.001680999994277954
1e-08,1000,crescents,0,-0.0003465338668320328,2,0.005876779556274414,1.0428112745285034,1.0362129211425781,0.0011549999471753836
1e-08,1000,crescents,1,-0.00032240961445495486,2,0.00652623176574707,1.0546849966049194,1.0362643003463745,0.0011419999646022916
1e-08,1000,crescents,2,-0.00032397685572504997,2,0.0058803558349609375,1.0306549072265625,1.0338752269744873,0.001155999954789877
1e-08,1000,crescents,3,-0.00031764156301505864,2,0.0059621334075927734,1.0425357818603516,1.0373053550720215,0.001158999977633357
1e-08,1000,crescents,4,-0.0002476750814821571,2,0.005488157272338867,1.0620219707489014,1.030810832977295,0.0012080000014975667
1e-08,2000,moons,0,nan,1,3.4132423400878906,nan,nan,0.0004877499886788428
1e-08,2000,moons,1,nan,1,3.4001810550689697,nan,nan,0.0004817500011995435
1e-08,2000,moons,2,nan,1,3.40498685836792,nan,nan,0.00048275000881403685
1e-08,2000,moons,3,nan,1,3.404660940170288,nan,nan,0.0004879999905824661
1e-08,2000,moons,4,nan,1,3.398322343826294,nan,nan,0.0004839999892283231
1e-08,2000,densities,0,nan,1,3.400561809539795,nan,nan,0.0004309999931138009
1e-08,2000,densities,1,nan,1,3.4109630584716797,nan,nan,0.000446999998530373
1e-08,2000,densities,2,nan,1,3.393552541732788,nan,nan,0.0004527500132098794
1e-08,2000,densities,3,nan,1,3.408120632171631,nan,nan,0.0004337499849498272
1e-08,2000,densities,4,nan,1,3.411356210708618,nan,nan,0.00043650000588968396
1e-08,2000,slopes,0,nan,1,3.4041330814361572,nan,nan,0.00041825001244433224
1e-08,2000,slopes,1,nan,1,3.409806489944458,nan,nan,0.0003962499904446304
1e-08,2000,slopes,2,nan,1,3.428896903991699,nan,nan,0.0004117499920539558
1e-08,2000,slopes,3,nan,1,3.4022011756896973,nan,nan,0.00040824999450705945
1e-08,2000,slopes,4,nan,1,3.419987201690674,nan,nan,0.00041974999476224184
1e-08,2000,crescents,0,nan,1,3.4090445041656494,nan,nan,0.00047125000855885446
1e-08,2000,crescents,1,nan,1,3.3991875648498535,nan,nan,0.0004820000031031668
1e-08,2000,crescents,2,nan,1,3.4605419635772705,nan,nan,0.00046949999523349106
1e-08,2000,crescents,3,nan,1,3.415825128555298,nan,nan,0.00046800001291558146
1e-08,2000,crescents,4,nan,1,3.3920345306396484,nan,nan,0.0004702500009443611
1e-08,5000,moons,0,nan,1,47.62446737289429,nan,nan,0.0
1e-08,5000,moons,1,nan,1,47.62518382072449,nan,nan,0.0
1e-08,5000,moons,2,nan,1,47.63068699836731,nan,nan,0.0
1e-08,5000,moons,3,nan,1,47.61722421646118,nan,nan,0.0
1e-08,5000,moons,4,nan,1,47.62118983268738,nan,nan,0.0
1e-08,5000,densities,0,nan,1,47.61697602272034,nan,nan,0.0
1e-08,5000,densities,1,nan,1,47.631956577301025,nan,nan,0.0
1e-08,5000,densities,2,nan,1,47.63268446922302,nan,nan,0.0
1e-08,5000,densities,3,nan,1,47.640591621398926,nan,nan,0.0
1e-08,5000,densities,4,nan,1,47.625402212142944,nan,nan,0.0
1e-08,5000,slopes,0,nan,1,47.62827014923096,nan,nan,0.0
1e-08,5000,slopes,1,nan,1,47.6366868019104,nan,nan,0.0
1e-08,5000,slopes,2,nan,1,47.63078212738037,nan,nan,0.0
1e-08,5000,slopes,3,nan,1,47.63433623313904,nan,nan,0.0
1e-08,5000,slopes,4,nan,1,47.61319851875305,nan,nan,0.0
1e-08,5000,crescents,0,nan,1,47.605287075042725,nan,nan,0.0
1e-08,5000,crescents,1,nan,1,47.61376142501831,nan,nan,0.0
1e-08,5000,crescents,2,nan,1,47.6192307472229,nan,nan,0.0
1e-08,5000,crescents,3,nan,1,47.64790606498718,nan,nan,0.0
1e-08,5000,crescents,4,nan,1,47.65177583694458,nan,nan,0.0


==> csv/js_lowtol_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,-0.0006690811947919,2.0,0.00616226196289058,1.081618332862854,1.0707788705825805,0.0022951999679207196,8.635068030394947e-05,0.0,9.13592183340949e-05,0.02442291544854263,0.015462819768531267,9.872790083817957e-05
1,1e-08,500,densities,-0.00223590889945618,2.0,0.00611305236816404,1.0331735849380492,1.0331736087799073,0.00210160003043706,5.225047355275825e-05,0.0,0.00016663156194811368,0.0019330602137410905,0.0019329900889009312,0.00010321239014959582
2,1e-08,500,moons,-0.0016104448121040602,2.0,0.006442451477050739,1.0269223690032958,1.0275214433670044,0.0022488000337034,0.0001923432784321798,0.0,0.00011975433203369464,0.004364764803066528,0.004163305878666053,0.00016310483488300972
3,1e-08,500,slopes,0.00026486016286070003,2.0,0.0059383869171142,1.827053999900818,0.5021178007125855,0.0034136000089347003,4.85329535711249e-05,0.0,6.93524772197088e-05,0.05681588780347508,0.07036300116432356,6.16830557209013e-05
4,1e-08,1000,crescents,-0.0003116473963018,2.0,0.00594673156738276,1.0465417861938477,1.0348937273025514,0.00116399996913962,3.746095912171167e-05,0.0,0.00037270870072140557,0.01212750696746795,0.0026049021259913533,2.5446038921410775e-05
5,1e-08,1000,densities,-0.00108286454342302,2.0,0.00837483406066888,1.0163694858551025,1.0163694858551025,0.00105099997017528,3.2638009846070155e-05,0.0,0.0012251693495971211,0.0008169907639150174,0.0008170975917610229,3.131296035274365e-05
6,1e-08,1000,moons,-0.00076308251591394,2.0,0.00618553161621088,1.0132838249206544,1.0134677648544312,0.00113139997702086,7.555011240757128e-05,0.0,0.00021104435005892273,0.0021794673338289884,0.002128643988729814,8.037290290267462e-05
7,1e-08,1000,slopes,0.00012233387678858002,2.0,0.006370306015014581,1.7255398511886597,0.39471775889396665,0.0017102000070735202,1.8126282259942702e-05,0.0,0.0006314084968412695,0.01690164906388849,0.021425737327868993,2.9201029266521356e-05
8,1e-08,2000,crescents,,1.0,3.415326738357544,,,0.00047220000415102,,0.0,0.026866016232345292,,,5.6052421474432555e-06
9,1e-08,2000,densities,,1.0,3.404910850524902,,,0.00044019999913866,,0.0,0.007687651189663084,,,9.26924469481146e-06
10,1e-08,2000,moons,,1.0,3.4042787075042726,,,0.00048484999570059997,,0.0,0.005771986492873097,,,2.8755368569481713e-06
11,1e-08,2000,slopes,,1.0,3.413004970550537,,,0.0004108499968424,,0.0,0.011257972488785956,,,9.416745512933534e-06
12,1e-08,5000,crescents,,1.0,47.62759222984314,,,0.0,,0.0,0.02095366456659718,,,0.0
13,1e-08,5000,densities,,1.0,47.62952218055725,,,0.0,,0.0,0.008843628976032305,,,0.0
14,1e-08,5000,moons,,1.0,47.62375044822693,,,0.0,,0.0,0.004995816213269865,,,0.0
15,1e-08,5000,slopes,,1.0,47.62865476608276,,,0.0,,0.0,0.009224449105209406,,,0.0
16,1e-07,500,crescents,0.0038042028434574202,2.0,0.0064653396606445005,1.1850162029266358,0.8063506364822388,0.00357199995778494,0.000612220509878664,0.0,0.00020799815025423213,0.06036962531408633,0.027647723746922922,9.744737526600645e-05
17,1e-07,500,densities,0.00261902855709188,2.0,0.006329202651977481,1.0171586751937867,0.9564186811447144,0.00321360002271824,0.00028353009038086066,0.0,0.00028546170203724733,0.010429802753588227,0.007558155716042346,5.142757600881773e-05
18,1e-07,500,moons,0.00501510347239668,2.0,0.00741767883300776,1.087304449081421,0.8507973670959472,0.0034864000044762603,0.001096765755889374,0.0,0.00012992937601012146,0.013229615706228508,0.02070928844403587,0.00017996887098985342
19,1e-07,500,slopes,0.00069434358738356,2.0,0.0065710544586181,1.5285805463790894,0.04464763626456258,0.00378799992613488,8.238064757460075e-05,0.0,0.00031793352186282016,0.0228552816998829,0.007315138749228883,5.1225002150421366e-05
20,1e-07,1000,crescents,0.00083764045848508,2.0,0.00624980926513668,1.145604181289673,1.024247407913208,0.00161559998523438,0.0003695006245145129,0.0,0.0001545105627784618,0.027013923921374278,0.03713871232448143,3.0924115314172555e-05
21,1e-07,1000,densities,0.00101214135065672,2.0,0.00664672851562496,1.000489640235901,0.983914828300476,0.00156779999379064,0.0001727119433519582,0.0,0.00010180900462029659,0.0035195466868166323,0.0028267419930695205,3.006159260951507e-05
22,1e-07,1000,moons,0.0020800967933609802,2.0,0.00928163528442376,1.024194359779358,0.9366837024688721,0.0016784000210463199,0.00043365539458284163,0.0,0.001535018134933874,0.007158289097943767,0.010608935315726924,9.214012156785987e-05
23,1e-07,1000,slopes,0.0003877466428093,2.0,0.0061246871948241795,1.5814154386520385,0.07815193310379978,0.0020077999681234,4.455761084538863e-05,0.0,0.00019741795475416147,0.01411715558757331,0.012841158944309029,2.6252568715739482e-05
24,1e-07,2000,crescents,,1.0,4.0777585983276365,,,0.00040274999337267995,,0.0,1.4964249036571835,,,0.00022516063364901037
25,1e-07,2000,densities,,1.0,3.4132850646972654,,,0.0005026499857194199,,0.0,0.002120620960169752,,,1.6066391349388887e-06
26,1e-07,2000,moons,,1.0,4.085145902633667,,,0.00040304999565702,,0.0,1.5012414190899708,,,0.00022532160121314958
27,1e-07,2000,slopes,,1.0,6.097089338302612,,,8.999999845400001e-05,,0.0,1.4996155053257887,,,0.00020124611451802
28,1e-07,5000,crescents,,1.0,47.62971563339234,,,0.0,,0.0,0.010314717335869717,,,0.0
29,1e-07,5000,densities,,1.0,47.64093637466431,,,0.0,,0.0,0.006878198267244803,,,0.0
30,1e-07,5000,moons,,1.0,47.632032012939455,,,0.0,,0.0,0.013264355905751663,,,0.0
31,1e-07,5000,slopes,,1.0,47.63641543388367,,,0.0,,0.0,0.010556467091197598,,,0.0
32,1e-06,500,crescents,0.053422097861766785,2.0,0.006788682937622,2.768855571746826,1.1357926964759826,0.004558399878442239,0.007311156309559262,0.0,0.00020198193883449406,0.1900930161069937,0.203698894975936,0.00012950977567913205
33,1e-06,500,densities,0.298619681596756,2.0,0.008209896087646421,5.474415302276611,4.118854951858521,0.00438959999009962,0.028562394070306692,0.0,0.0017661302574084655,0.34374460965879533,0.287218767174013,0.00014679515862176087
34,1e-06,500,moons,0.2245186030864715,2.0,0.00756511688232418,4.523720932006836,3.149100732803345,0.00442639999091622,0.04534575447312962,0.0,0.00018447941645087764,0.5626386865884759,0.44033793576150304,0.00025516426968797106
35,1e-06,500,slopes,0.0008401824976317,2.0,0.00906510353088372,1.5154855728149415,0.00625739498063916,0.0057800000533461205,0.00024605823301774584,0.0,0.0020075607129576814,0.02315881507749379,0.006232460373854806,0.00012201636352229792
36,1e-06,1000,crescents,0.04605413749814028,2.0,0.00664062499999994,3.054072046279907,1.370635199546814,0.00241539995186024,0.004124657045520263,0.0,8.587395716518561e-05,0.09877403227276595,0.10088945575824068,6.716616888949932e-05
37,1e-06,1000,densities,0.19075752198696133,2.0,0.006794691085815379,3.8802743911743165,2.464178466796875,0.0022778000216930596,0.015968512625074364,0.0,0.00023996880323279328,0.13303141373314362,0.0675409758684992,0.00013592536193929894
38,1e-06,1000,moons,0.1528293132781982,2.0,0.007531547546386699,3.7248706340789797,2.3612019062042235,0.0023228000383823397,0.023844570264452702,0.0,0.00013144959224447108,0.19903696277946054,0.1096559412166028,0.00016594337137613744
39,1e-06,1000,slopes,0.0006313805468380199,2.0,0.00654249191284174,1.539119267463684,0.01118554323911662,0.0038939999882131398,0.00017368195488424786,0.0,0.0002800688953011866,0.008340204770685204,0.005858250779752673,0.00014529791871498103
40,1e-06,2000,crescents,,1.0,5.427479314804077,,,0.00022495000157503998,,0.0,1.8396961873906363,,,0.0003080968008262051
41,1e-06,2000,densities,,1.0,3.412896823883057,,,0.00054799999343228,,0.0,0.0016853090308151348,,,2.123602017427838e-05
42,1e-06,2000,moons,,1.0,4.088562870025635,,,0.00045410000020633997,,0.0,1.4967007755257247,,,0.0002559060871380782
43,1e-06,2000,slopes,,1.0,6.776613807678222,,,0.0,,0.0,0.004859961848707381,,,0.0
44,1e-06,5000,crescents,,1.0,47.63464875221253,,,0.0,,0.0,0.00836859544631848,,,0.0
45,1e-06,5000,densities,,1.0,47.6373049736023,,,0.0,,0.0,0.004614686162442553,,,0.0
46,1e-06,5000,moons,,1.0,47.64176845550537,,,0.0,,0.0,0.0022316911707953393,,,0.0
47,1e-06,5000,slopes,,1.0,47.6338915348053,,,0.0,,0.0,0.007576587034658002,,,0.0
48,1e-05,500,crescents,0.01833428367972372,1072.2,4.4957616329193115,1.553353977203369,0.0270898357033729,0.02011039964854714,0.001333912413136287,464.5505354641194,1.8444828650666132,0.06432378701017233,0.0014867794183788382,0.0019234934289609176
49,1e-05,500,densities,0.07524787336587899,3851.6,16.345899200439455,1.6439443588256837,0.1415579944849014,0.026109599694609582,0.0024171301857799582,1477.6918826331828,5.955200339967714,0.03180498173378788,0.004019703471223975,0.0019509373358594225
50,1e-05,500,moons,0.0627559125423431,8082.8,33.981160926818845,1.6669588565826416,0.1292500406503677,0.02911359965801234,0.0055685716193430955,3234.0100030766757,13.000087800484671,0.02162018829211831,0.0066611459419825365,0.00399333159171104
51,1e-05,500,slopes,0.00107373932842158,968.4,3.874838352203369,1.42840633392334,0.0009410403901710599,0.028399199992418238,0.00023482611145073324,551.1576906838912,2.1795980429732116,0.02417059304989946,0.00036111620912019905,0.0013527204772197296
52,1e-05,1000,crescents,0.016764021664857798,992.6,4.346883726119995,1.6974232912063598,0.02679736576974386,0.014620200172066642,0.0011000861546902215,498.33101448735863,2.082154930171358,0.05592670562005035,0.002048752364067464,0.0021192607840640116
53,1e-05,1000,densities,0.09968279153108592,2131.2,9.252828359603882,2.048629879951477,0.32308403253555296,0.0182853996753692,0.01028517140146804,556.8551876385816,2.2477098032233114,0.0792921907047753,0.06743280943828815,0.0015518813065418112
54,1e-05,1000,moons,0.07729043811559672,5898.8,25.236697673797607,1.977774739265442,0.2248882040381431,0.02219040021300312,0.01140276650344876,2998.7240119757603,12.183415011212814,0.12871878795231348,0.14115426111360949,0.002793423827221894
55,1e-05,1000,slopes,0.0005981294554657801,643.0,2.7337629795074463,1.4788689613342285,0.0008173277950845201,0.02513720020651814,7.44497270039726e-05,367.54387493195964,1.5695459280772894,0.016835860901672883,0.00014198894828258671,0.0006048686432519217
56,1e-05,2000,crescents,,1.0,6.76181583404541,,,0.0,,0.0,0.003991033993511714,,,0.0
57,1e-05,2000,densities,,1.0,6.7580207824707035,,,0.0,,0.0,0.005367283714243381,,,0.0
58,1e-05,2000,moons,,1.0,6.761624765396118,,,0.0,,0.0,0.007492291810489581,,,0.0
59,1e-05,2000,slopes,,1.0,6.778525495529175,,,0.0,,0.0,0.006722361818251579,,,0.0
60,1e-05,5000,crescents,,1.0,47.64687657356262,,,0.0,,0.0,0.010360041982914478,,,0.0
61,1e-05,5000,densities,,1.0,47.62233982086182,,,0.0,,0.0,0.007410630059707557,,,0.0
62,1e-05,5000,moons,,1.0,47.62856774330139,,,0.0,,0.0,0.0029228262673266017,,,0.0
63,1e-05,5000,slopes,,1.0,47.62264008522034,,,0.0,,0.0,0.005507074403338969,,,0.0
64,0.0001,500,crescents,0.027782283723354277,3555.4,11.274115753173827,0.7179484605789185,0.0031627176329493004,0.2479319989681244,0.001718828733635299,1739.5465788532367,5.266985498320772,0.09370672945246121,0.00025179584800223584,0.008628077005104042
65,0.0001,500,densities,0.10766053199768064,11299.6,36.23684105873108,0.8536118030548095,0.01227501854300494,0.3316736042499542,0.003696583181320617,3561.988742261828,10.227636363683674,0.14529804084197817,0.0009875430629197979,0.023411238297133503
66,0.0001,500,moons,0.10086894929409025,23644.0,75.19695954322815,0.892126452922821,0.01428023017942898,0.3228479981422424,0.009600093075426657,9542.098799530426,27.28900311044918,0.17304113538010857,0.0008612513318722307,0.03164004688180038
67,0.0001,500,slopes,0.0069545916281639805,6743.2,20.7537935256958,0.8177441358566284,0.0008807070087640801,0.2710296034812927,0.0016581111487355554,2123.667276199358,6.202882900323582,0.11395616059574389,0.0002146778748065009,0.013536764940668529
68,0.0001,1000,crescents,0.02426020577549928,2761.0,9.210015773773193,0.9945885539054871,0.00642666649073356,0.2327668011188507,0.001671249273975968,1119.9381679360695,3.2960870941628286,0.13052360918799014,0.00010196512293092665,0.007678641780528802
69,0.0001,1000,densities,0.09591603428125378,9637.6,31.686231803894042,1.1626869916915894,0.027333530411124178,0.27994799613952637,0.0017423844158787588,2614.7524357001757,7.5731620187321225,0.11242604145680153,0.000538342945601976,0.01981110549803254
70,0.0001,1000,moons,0.08663455694913857,21597.2,71.25863194465637,1.176862621307373,0.029819973185658398,0.2676547944545745,0.005613445426985924,5447.538820421568,16.052802815303984,0.08945905336004684,0.0011040425079573595,0.017193201722031835
71,0.0001,1000,slopes,0.0032462972681969,3707.4,11.900470733642578,1.1191229104995728,0.00072060264647002,0.24448040425777431,0.000771293336357775,1554.4556281862792,4.742405454205314,0.08453810233380595,0.00024046736880281274,0.01108532174141744
72,0.0001,2000,crescents,,1.0,6.781536865234375,,,0.0,,0.0,0.004333219217788376,,,0.0
73,0.0001,2000,densities,,1.0,6.775623846054077,,,0.0,,0.0,0.005494505713039757,,,0.0
74,0.0001,2000,moons,,1.0,6.7657044410705565,,,0.0,,0.0,0.009724858053883527,,,0.0
75,0.0001,2000,slopes,,1.0,6.793172693252563,,,0.0,,0.0,0.002696239679233895,,,0.0
76,0.0001,5000,crescents,,1.0,47.64270911216736,,,0.0,,0.0,0.012186556501280211,,,0.0
77,0.0001,5000,densities,,1.0,47.626894044876096,,,0.0,,0.0,0.006965221723577006,,,0.0
78,0.0001,5000,moons,,1.0,47.63388624191284,,,0.0,,0.0,0.005880486847236959,,,0.0
79,0.0001,5000,slopes,,1.0,47.647617149353025,,,0.0,,0.0,0.008099715849243802,,,0.0
80,0.001,500,crescents,0.0326026760041713,6784.0,18.776690196990966,0.06703796982765195,0.00022582868114108,0.9704807877540589,0.0008932660334816335,554.5597352855688,1.668429079033081,0.007049068099484111,2.0187419808932363e-05,0.002274724697506437
81,0.001,500,densities,0.1355981677770614,6533.6,18.62113857269287,0.06832240596413605,0.00073878024704748,0.9977272033691407,0.0035097594057552158,780.3875960059848,2.1752485621642434,0.02037377498650878,3.0224814613186934e-05,0.00023928292773995848
82,0.001,500,moons,0.1364426434040069,9131.2,26.77324981689453,0.04060762003064152,0.00067177764140064,0.9582208037376404,0.004820593189756817,495.8514898636485,1.6059028164634017,0.0032924158149018517,4.610582312852363e-05,0.005149747089034821
83,0.001,500,slopes,0.02085993140935894,4212.2,11.914023828506469,0.07199818715453143,0.0001511895563453,0.9510551929473877,0.0008817697300220867,351.0423051428417,1.043070084849969,0.01770414358332782,1.112784104779208e-05,0.00572673135078484
84,0.001,1000,crescents,0.03181982263922688,7859.8,20.699967861175537,0.1297030791640281,0.00041405200026924,0.9731503963470459,0.000520936161322211,1673.5135792696753,4.436290451550186,0.037614523488967155,1.298825803505349e-05,0.001221823093855959
85,0.001,1000,densities,0.13390985727310176,8947.2,24.317373847961427,0.10947647690773003,0.00136163909919556,0.9979599952697754,0.001944571090505362,1290.8565760765216,3.3952540901474744,0.025770843632872013,8.141033626278927e-05,0.0004565895214924441
86,0.001,1000,moons,0.13320841193199154,12173.2,36.38560829162598,0.06394893825054164,0.00106916164513674,0.9562115907669068,0.0028782386774543925,396.91397052761954,1.0964883544763218,0.002681725659774576,5.410446966838258e-05,0.004402954587895868
87,0.001,1000,slopes,0.01933039426803584,5446.8,14.592237377166748,0.1062356516718864,0.00025894884020086,0.9496593832969665,0.0003548111040561216,519.5480728479318,1.405424271776451,0.009266548870462724,6.380866050604226e-06,0.0023822354265237884
88,0.001,2000,crescents,0.0313087962567806,1768.8,14.458510637283325,0.2185534983873367,0.0007716920808888,0.7613201022148133,,3952.920970624128,22.811611537791492,,,0.4261190802981937
89,0.001,2000,densities,0.12991812080144874,3484.0,20.626451301574708,0.24607326090335846,0.00249099230859425,0.5434620022773743,0.000504023624629654,4776.718852936606,20.488489037982664,0.015859163671648996,6.462379574902522e-05,0.5086362590686495
90,0.001,2000,moons,,1.0,6.140038299560547,,,0.07748140096664427,,0.0,1.517686656908132,,,0.1732536795533345
91,0.001,2000,slopes,0.017525413073599276,5789.6,34.219225120544436,0.17588767409324646,0.00042774260509755,0.7597457051277161,0.0007557689822230471,3267.93303174958,15.528994190221079,0.015768881287253903,1.1848087489950518e-05,0.42471580659180125
92,0.001,5000,crescents,,1.0,47.63819065093994,,,0.0,,0.0,0.007935376874942966,,,0.0
93,0.001,5000,densities,,1.0,47.65398669242859,,,0.0,,0.0,0.008997990306769217,,,0.0
94,0.001,5000,moons,,1.0,47.662261438369754,,,0.0,,0.0,0.008214031653741261,,,0.0
95,0.001,5000,slopes,,1.0,47.64267635345459,,,0.0,,0.0,0.007259425008577044,,,0.0
96,0.01,500,crescents,0.03592954799532888,265.2,0.9162968158721924,0.00035780947655436005,9.71602275967598e-07,1.0,0.0010798334662543152,21.85634919193963,0.0919613395994733,9.347800819111276e-05,7.838806482818214e-08,0.0
97,0.01,500,densities,0.14059717059135432,114.4,0.4160588264465332,0.00020297858864064576,1.6207806766033172e-06,1.0,0.003585182625004987,9.96493853468249,0.09469184237107531,7.956527180887487e-05,1.1290406613421795e-07,0.0
98,0.01,500,moons,0.14050328135490414,145.2,0.549675989151001,0.00017957524396472,1.7908867448568345e-06,1.0,0.004824164278603463,8.228000972289685,0.022237310532370148,9.242712836408416e-06,1.499486647851217e-07,0.0
99,0.01,500,slopes,0.024681134149432137,167.0,0.5576698780059814,0.00039582187309855995,6.335321813821793e-07,1.0,0.0007391133699445722,37.476659402887016,0.1407168636988217,9.378551988481736e-05,9.591774796699642e-08,0.0
100,0.01,1000,crescents,0.0353369072079658,314.2,1.131760311126709,0.0003792920848354,1.162220723927021e-06,1.0,0.0006379113573698012,48.30838436544944,0.21207719603004782,5.3199565747233786e-05,1.5303172875280753e-07,0.0
101,0.01,1000,densities,0.14026323854923245,120.8,0.44105892181396483,0.00015610011760142,1.643202267587185e-06,1.0,0.0025147498863540146,7.328028384224504,0.03379156008171783,2.6953800797156252e-05,9.435722167028008e-08,0.0
102,0.01,1000,moons,0.13804740905761714,150.8,0.5519033432006836,0.00017986309248952,1.846044324338436e-06,1.0,0.0028628500804128323,8.228000972289683,0.03544957762988996,7.5001510383402805e-06,4.1283358279053993e-08,0.0
103,0.01,1000,slopes,0.02434495911002156,169.8,0.6556110382080078,0.00041791603434824,7.028225809335708e-07,1.0,0.00033733602584150145,13.845576911057194,0.0725836031406911,6.0233442718568156e-05,6.606512587879456e-08,0.0
104,0.01,2000,crescents,0.03551866710186,402.0,2.464020013809204,0.00038399521727108,1.4390796422958374e-06,1.0,0.0004103698195621408,61.26581428496646,0.3193299203927099,0.00011224345489305407,1.2010372186877194e-07,0.0
105,0.01,2000,densities,0.14014520347118373,127.8,0.8401216030120849,0.0001399710425175192,1.6958685591816902e-06,1.0,0.0014726578988569837,11.256109452204168,0.07099936439542123,3.348477626487197e-05,4.2381161397480695e-08,0.0
106,0.01,2000,moons,0.13821859657764432,163.0,1.0839809894561767,0.00014667537179771656,1.8811901099979877e-06,1.0,0.0020718122117524707,20.808652046684813,0.13319452375462498,5.1978350451859457e-05,3.300671045010003e-08,0.0
107,0.01,2000,slopes,0.0243920478969812,203.0,1.2909184455871583,0.00045217291917646,7.982947863638401e-07,1.0,0.0009222129051020876,8.631338250816036,0.04316328658000712,0.00012477447026773938,6.207642501210008e-08,0.0
108,0.01,5000,crescents,,1.0,47.63103518486024,,,0.0,,0.0,0.002519615071223441,,,0.0
109,0.01,5000,densities,,1.0,42.91244387626648,,,0.14439105987548828,,0.0,10.50938391802779,,,0.3228682252248341
110,0.01,5000,moons,,1.0,47.59459891319275,,,0.0,,0.0,0.003659833130658044,,,0.0
111,0.01,5000,slopes,,1.2,47.6988582611084,,,0.0,,0.4472135954999579,0.18211665149293288,,,0.0
112,0.1,500,crescents,0.05204027965664858,8.0,0.0312165260314941,1.0348856449127198e-06,9.578652679920199e-08,1.0,0.0008945398871211085,0.0,0.0008505325189844547,1.5668779246177364e-07,2.4946583874484326e-09,0.0
113,0.1,500,densities,0.15162423253059382,7.2,0.03432660102844234,1.9530300050973894e-06,9.634532034397127e-08,1.0,0.003482364780026734,0.44721359549995787,0.006360153815349043,1.0111451182666503e-06,3.0774187197488953e-09,0.0
114,0.1,500,moons,0.1528407514095306,11.0,0.04911756515502922,2.237781882286072e-06,1.0426156222820282e-07,1.0,0.004400301519677067,0.0,0.0027163981861929054,1.2563538877914528e-06,1.9715133244187093e-09,0.0
115,0.1,500,slopes,0.03961968347430224,8.4,0.043549537658691365,2.978835254907608e-06,9.587965905666352e-08,1.0,0.0008298064771109767,0.5477225575051662,0.012599410901386571,1.4342421698947374e-06,2.370988878999078e-09,0.0
116,0.1,1000,crescents,0.05139950513839718,8.0,0.032813405990600564,1.2589851394295693e-06,9.52044501900673e-08,1.0,0.000780203195228553,0.0,0.0011506648697802836,2.209776951794999e-07,2.136149782540622e-09,0.0
117,0.1,1000,densities,0.15143603086471558,7.6,0.03614010810852046,1.1284369975328446e-06,9.625218808650973e-08,1.0,0.002358992575073639,0.5477225575051661,0.006406387877213877,8.55062968223243e-07,1.3808839816794463e-09,0.0
118,0.1,1000,moons,0.15040298700332638,11.0,0.055395650863647415,2.399901859462261e-06,1.0600779205560684e-07,1.0,0.0027852497927653755,0.0,0.01026344640262448,9.579679783497283e-07,2.778890061432448e-09,0.0
119,0.1,1000,slopes,0.03936083838343614,8.6,0.03552408218383784,2.66216229647398e-06,9.613577276468276e-08,1.0,0.00046299987616368925,0.5477225575051662,0.0025756519844237443,1.6588123730576148e-06,2.070098810866028e-09,0.0
120,0.1,2000,crescents,0.05162749588489528,8.0,0.06196484565734859,1.2006727047264577e-06,8.541392162442208e-08,1.0,0.00031135839961624073,0.0,0.0006728942894215739,2.8899750643864074e-07,1.2137379049303382e-09,0.0
121,0.1,2000,densities,0.15129995346069333,7.6,0.062847089767456,1.3177283108234406e-06,8.923234418034555e-08,1.0,0.0013305314028145968,0.5477225575051661,0.003196217158074805,1.1614883701726316e-06,1.6809824246672857e-09,0.0
122,0.1,2000,moons,0.15057610571384425,11.0,0.09204483032226556,2.0426814444363117e-06,1.000240445137024e-07,1.0,0.0020050802938898333,0.0,0.0009680985009900671,3.481306891522116e-07,2.182826089017371e-09,0.0
123,0.1,2000,slopes,0.03957867249846454,9.0,0.07041525840759275,1.7217942513525486e-06,8.532078936696052e-08,1.0,0.0010328385209543592,0.0,0.000702039912685225,2.994598930248461e-07,1.8836272480134703e-09,0.0
124,0.1,5000,crescents,0.0516283884644508,8.0,0.4301313400268555,1.186830922961235e-06,6.978516466915608e-08,1.0,0.0003094269033195364,0.0,0.0009230683215169452,1.2887605093328718e-07,7.20841426038452e-10,0.0
125,0.1,5000,densities,0.15117675811052322,6.2,9.876230907440185,1.4432189345825464e-06,8.381175575777888e-08,0.8,0.0003217458279845485,2.949576240750525,21.14801488932188,1.1818196648099988e-06,6.945904185491319e-10,0.4472135954999579
126,0.1,5000,moons,0.15092480182647705,11.0,0.6406460285186768,1.9382365280762316e-06,9.741343092173338e-08,1.0,0.0011331898111150945,0.0,0.002306587578759188,3.1710856071509717e-07,1.1999552003559352e-09,0.0
127,0.1,5000,slopes,0.03931485861539838,9.0,0.4859316349029541,1.7944112187251449e-06,6.958143785595894e-08,1.0,0.00032103240275568016,0.0,0.0007466772985245564,1.5270611183657188e-07,8.79675010892003e-10,0.0


==> csv/js_lowtol_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.00106264368587286,2.0,0.00616403818130489,1.2421920716762542,0.9083979308605195,0.0025148000102489703,0.000977836708349745,0.0,0.00021474950196118822,0.34828717083898236,0.24352639055401945,0.0005472905061815444
1,1e-08,1000,-0.000508815144712545,2.0,0.006719350814819275,1.2004337370395661,0.864862184226513,0.00126414998085232,0.00046966190873509473,0.0,0.0011932810784776276,0.3114796730702248,0.27879506931365106,0.0002710595905147629
2,1e-08,2000,,1.0,3.409380316734314,,,0.00045202499895817,,0.0,0.014931889714158314,,,3.0310445575086054e-05
3,1e-08,5000,,1.0,47.627379906177524,,,0.0,,0.0,0.011712389214028151,,,0.0
4,1e-07,500,0.0030331696150823853,2.0,0.00669581890106196,1.2045149683952332,0.6645535802468657,0.0035149999777785803,0.001739334569158502,0.0,0.0004915999835484111,0.20378001192739814,0.37180388732247704,0.00023348657485319777
5,1e-07,1000,0.00107940631132802,2.0,0.007075715065002396,1.1879259049892426,0.755749467946589,0.0017173999920486848,0.0006935552661703981,0.0,0.0015026539997092135,0.2402628238671428,0.4030665242582278,0.0001831218636580709
6,1e-07,2000,,1.0,4.418319725990296,,,0.00034961249330078,,0.0,1.5768756852085495,,,0.00023512261862104837
7,1e-07,5000,,1.0,47.63477486371994,,,0.0,,0.0,0.010595963005127546,,,0.0
8,1e-06,500,0.14435014126065648,2.0,0.00790719985961908,3.5706193447113037,2.1025014440296217,0.004788599978201051,0.12714428166824096,0.0,0.0015026242969325956,1.6039718069790334,1.68149023946469,0.0006114931541312726
9,1e-06,1000,0.09756808832753446,2.0,0.006877338886260941,3.0495840847492217,1.5518002789467573,0.002727500000037195,0.08023151678342218,0.0,0.00043875336106894835,0.95714674195289,1.015060131735245,0.0007036463938377412
10,1e-06,2000,,1.0,4.926388204097748,,,0.000306762498803415,,0.0,1.714238508251479,,,0.0002853393223046866
11,1e-06,5000,,1.0,47.63690342903137,,,0.0,,0.0,0.006508210659978064,,,0.0
12,1e-05,500,0.039352952229091846,3493.75,14.674415028095245,1.5731658816337586,0.07470972780720327,0.025933199748396824,0.03151513947712256,3401.172953633248,14.196698140173735,0.1027454166383608,0.06325201409197022,0.004302944078213131
13,1e-05,1000,0.04858384519175155,2416.4,10.392543184757233,1.8006742179393769,0.14389673253463112,0.020058300066739275,0.04273516896289497,2571.5696292137877,10.822541051874504,0.24499172833606198,0.15596256813768636,0.004445936394688487
14,1e-05,2000,,1.0,6.764996719360352,,,0.0,,0.0,0.009867918813197464,,,0.0
15,1e-05,5000,,1.0,47.63010605573654,,,0.0,,0.0,0.012145680896766086,,,0.0
16,0.0001,500,0.06081658916082229,11310.55,35.865427470207216,0.8203577131032944,0.007649668341036825,0.2933708012104034,0.04553815872993419,9207.22635230782,28.620062703568923,0.14049577874652847,0.005910983649453826,0.04086343370993354
17,0.0001,1000,0.05251427356852213,9425.8,31.013837563991547,1.1133152693510056,0.01607519318349654,0.25621249899268145,0.04072979033559454,8231.103677355086,26.850183345731136,0.12189955617729287,0.013036267304413792,0.02338233888888317
18,0.0001,2000,,1.0,6.779009461402893,,,0.0,,0.0,0.011654206688052194,,,0.0
19,0.0001,5000,,1.0,47.63777663707733,,,0.0,,0.0,0.011384437395077383,,,0.0
20,0.001,500,0.08137585464864965,6665.25,19.02127560377121,0.06199154574424024,0.00044689403148362504,0.9693709969520569,0.05629601267289395,1860.8366504004816,5.614171177246553,0.018167327197789407,0.00026898334142908497,0.01861478715896796
21,0.001,1000,0.07956712152808901,8606.75,23.99879684448242,0.10234103649854656,0.0007759503962006,0.9692453414201736,0.055603765327453064,2680.0546709859627,8.590217274523559,0.03255099883406235,0.00046878247357886704,0.019294661899462124
22,0.001,2000,0.05160667002201074,2760.85,18.861056339740752,0.20203581665243422,0.0010663781597810714,0.535502302646637,0.0537361861730717,3893.1389888934227,18.967266444276195,0.036248710696389255,0.0009816575849400963,0.46782706547821695
23,0.001,5000,,1.0,47.649278783798216,,,0.0,,0.0,0.012231703658274052,,,0.0
24,0.01,500,0.08542778352275487,172.95,0.609925377368927,0.00028404629556457145,1.2542004697024822e-06,1.0,0.056771641365956166,61.522332273907296,0.2102527659575328,0.00011984737872361607,4.941674380371668e-07,0.0
25,0.01,1000,0.08449812848120923,188.9,0.6950834035873413,0.000283292832318645,1.3385724741965532e-06,1.0,0.056252566951673695,79.92028923608163,0.28991318261522697,0.0001256643164347858,4.634872353225381e-07,0.0
26,0.01,2000,0.08456862876191731,223.95,1.419760262966156,0.00028070363769069396,1.4536082744598388e-06,1.0,0.056195566251912396,113.10287585342729,0.6603628237933995,0.00016498189447012424,4.255319625353493e-07,0.0
27,0.01,5000,,1.05,46.459234058856964,,,0.03609776496887207,,0.22360679774997896,5.260649080343298,,,0.16143411261241705
28,0.1,500,0.09903123676776882,8.65,0.039552557468414254,2.051133196800947e-06,9.806826710700989e-08,1.0,0.05483408568944846,1.496487114615601,0.009868936013509366,1.2230037579631086e-06,4.337220114929129e-09,0.0
29,0.1,1000,0.09814984034746882,8.8,0.03996831178665157,1.8623715732246637e-06,9.840005077421665e-08,1.0,0.05434506336946225,1.3992479182911464,0.010846686475540598,1.1910631170976162e-06,4.936754525931345e-09,0.0
30,0.1,2000,0.09827055688947436,8.9,0.07181800603866573,1.5707191778346896e-06,8.999777492135764e-08,1.0,0.05422628819653626,1.3726654823065192,0.012548151071975572,6.808020864764033e-07,6.367830032943475e-09,0.0
31,0.1,5000,0.09547617247230127,8.55,2.858234977722168,1.5984352151128023e-06,7.995511527712408e-08,0.95,0.054351133278425286,2.2354794611117836,10.556668015425322,5.992983750866923e-07,1.2135907971758481e-08,0.22360679774997894


==> csv/js_lowtol_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,-0.00049036429554685,1.5,12.76375699043274,1.0640800595283508,1.052836298942566,0.00098284998530284,0.00019856047344903583,0.512989176042577,20.70087101157999,0.02592752979742668,0.021609915449705783,0.0008870673422507315
1,1e-08,densities,-0.0016593867214396,1.5,12.762230229377746,1.0247715353965758,1.024771547317505,0.00089819999993775,0.0006090940106368009,0.512989176042577,20.70257381605986,0.008966363983533197,0.008966374002738583,0.0008106888038188325
2,1e-08,moons,-0.0011867636640089999,1.5,12.760164284706116,1.020103096961975,1.0204946041107177,0.000966262501606215,0.0004673652125934663,0.512989176042577,20.700392040623267,0.007889724050354291,0.00803617974203931,0.0008681576283919069
3,1e-08,slopes,0.00019359701982464,1.5,12.763492107391357,1.7762969255447387,0.4484177798032761,0.001383662503212655,8.267768361897625e-05,0.512989176042577,20.70158066865965,0.06651453422104991,0.07489027460089448,0.0013661274554824566
4,1e-07,crescents,0.00232092165097125,1.5,12.930047345161437,1.1653101921081543,0.9152990221977234,0.001397587484098,0.001634578084085811,0.512989176042577,20.6363566828226,0.04873994894511638,0.11891744560647813,0.0014297102344693806
5,1e-07,densities,0.0018155849538743,1.5,12.766799342632293,1.0088241577148438,0.9701667547225952,0.001321012500557075,0.0008753469880645833,0.512989176042577,20.706881627055377,0.0114470461668104,0.015458043657740684,0.0012628730495379274
6,1e-07,moons,0.00354760013287883,1.5,12.933469307422637,1.0557494044303894,0.8937405347824097,0.0013919625052949,0.0017352383445999565,0.512989176042577,20.63596529494451,0.034740728207462365,0.047850290902450826,0.0014008964416319652
7,1e-07,slopes,0.00054104511509643,1.5,13.436550128459931,1.554997992515564,0.06139978468418118,0.00147144997317807,0.00017323459468847387,0.512989176042577,20.429843390537453,0.03310831808472567,0.020220922164220598,0.0016028506361863543
8,1e-06,crescents,0.04973811767995353,1.5,13.268889343738556,2.911463809013367,1.2532139480113984,0.00179968745796938,0.006811593948749771,0.512989176042577,20.500136891023427,0.2073477353676938,0.19566558532122533,0.0019057554979921244
9,1e-06,densities,0.24468860179185864,1.5,12.766301596164704,4.677344846725464,3.2915167093276976,0.0018038500013062401,0.06089045600380397,0.512989176042577,20.704989225341016,0.8753820731519596,0.8939992101719618,0.0017602441583628432
10,1e-06,moons,0.18867395818233484,1.5,12.936356997489929,4.124295783042908,2.755151319503784,0.0018008250073762249,0.05093306021127863,0.512989176042577,20.640081898768354,0.579282747411973,0.5137713601777311,0.0018027207526172258
11,1e-06,slopes,0.00073578152223486,1.5,13.60652823448181,1.5273024201393128,0.00872146910987789,0.002418500010389815,0.00022896771693626082,0.512989176042577,20.354489147627863,0.020601881609096574,0.006266021874491101,0.0025753827976266607
12,1e-05,crescents,0.01754915267229076,516.7,15.812834441661835,1.6253886342048645,0.026943600736558382,0.008682649955153445,0.0014190119599749565,615.2164445820761,18.925487038312934,0.09483980762937871,0.001694613814017819,0.00922207963637127
13,1e-05,densities,0.08746533244848245,1496.2,19.994772040843962,1.8462871193885804,0.23232101351022716,0.011098749842494694,0.014678677433312868,1807.6816382491572,17.010918070702388,0.22076160118038168,0.10574215150537165,0.011791049670898687
14,1e-05,moons,0.07002317532896991,3495.9,28.40201277732849,1.8223667979240417,0.1770691223442554,0.012825999967753864,0.01141275786782598,4192.824859836522,17.26773140565381,0.18549037650224984,0.10684476325940506,0.013582015751031866
15,1e-05,slopes,0.00083593439194368,403.35,15.252441728115082,1.4536376476287842,0.0008791840926277901,0.013384100049734093,0.00029967688822254567,526.051655958654,19.27348555207834,0.03306029346472344,0.0002667760457247008,0.013799441568400303
16,0.0001,crescents,0.02602124474942678,1579.6,18.727094376087187,0.8562685072422027,0.004794692061841429,0.12017470002174377,0.0024495434513906724,1899.2848072228055,17.440237732380133,0.180921655202182,0.0017297590553805745,0.12353302340934884
17,0.0001,densities,0.10178828313946722,5234.8,30.581397688388826,1.0081493973731994,0.019804274477064558,0.15290540009737014,0.006762934842904681,5771.334038978656,16.383837014539964,0.20380361529281812,0.007971875332961512,0.15862108737381175
18,0.0001,moons,0.0937517531216144,11310.8,50.21379554271698,1.034494537115097,0.02205010168254369,0.14762569814920423,0.010547432757940376,12673.250551332208,31.46987704871152,0.1984583194450666,0.008243190365475779,0.15366906589068846
19,0.0001,slopes,0.00510044444818044,2613.15,21.773763525485993,0.9684335231781006,0.00080065482761705,0.12887750193476674,0.0023035123331192724,3138.990254591602,16.55270405084031,0.18487344128977135,0.00023087468910536817,0.1328186086954527
20,0.001,crescents,0.03212920813397923,4103.4,25.39333983659744,0.109296249395067,0.00036100868072185455,0.6762378215789795,0.0008093038028803501,3925.732079229903,17.125534031706913,0.05367151747150211,0.00016625338866029576,0.4543763499989009
21,0.001,densities,0.13394803057114277,4741.45,27.8047376036644,0.11509507801383728,0.001290340112366975,0.6347873002290726,0.003173118720559314,4136.712023550766,15.31125194512199,0.06740329629027557,0.0006370372837264471,0.48174132994363034
22,0.001,moons,0.1348255276679992,5326.6,29.2402894616127,0.05227827914059158,0.00087046964326869,0.49797844886779785,0.0041128543667457145,5581.870818245344,15.68606691264666,0.012623476622092487,0.000214734274633442,0.4786634723476326
23,0.001,slopes,0.01936094862009793,3862.4,27.09204066991806,0.11390856360750536,0.0002686901716515,0.6651150703430175,0.00152020679750497,2815.1484470534356,16.66317246806774,0.045391969867205804,0.00011495030891066536,0.44674195515385023
24,0.01,crescents,0.0355950407683849,245.6,13.035778081417083,0.00037369892622028,1.1909675473968189e-06,0.75,0.0007505856379331335,157.80747764285445,20.502282781577406,8.39287785338245e-05,2.2811162366219507e-07,0.4442616583193193
25,0.01,densities,0.1403352042039235,91.0,11.152420806884766,0.00016634991625319497,1.6532838344573975e-06,0.7860977649688721,0.0024775336171956775,54.07986297086345,19.422011129361984,5.569450816214484e-05,8.809283467454015e-08,0.40796191337440796
26,0.01,moons,0.13892309566338853,115.0,12.445039808750153,0.00016870456941731884,1.8393737263977528e-06,0.75,0.0034000438411839707,68.72600059580607,20.822098220765792,3.274748020583465e-05,9.328677508157504e-08,0.4442616583193193
27,0.01,slopes,0.024472713718811635,135.25,12.550764405727387,0.00042197027554108667,7.115498495598634e-07,0.75,0.000674726383437145,82.87268294768407,20.822240779031233,9.25942441485289e-05,9.932314513471367e-08,0.4442616583193193
28,0.1,crescents,0.05167391728609796,8.0,0.13903152942657465,1.1703436030074953e-06,8.654751582071186e-08,1.0,0.0006272406973267944,0.0,0.17289137143524982,2.091376451583523e-07,1.0915786144838362e-08,0.0
29,0.1,densities,0.1513951640380056,7.15,2.502386176586151,1.461518542399924e-06,9.1810330846592e-08,0.95,0.002090527582753806,1.5312533566021214,10.641150575702754,1.0129125891705733e-06,5.5220747854752e-09,0.22360679774997896
30,0.1,moons,0.15118616148829458,11.0,0.20930101871490475,2.1546504285652192e-06,1.0192670742981136e-07,1.0,0.0027971459046975773,0.0,0.2561086899286539,7.781110015224375e-07,3.985089421399684e-09,0.0
31,0.1,slopes,0.03946851324290033,8.75,0.158855128288269,2.28930075536482e-06,8.672941476106644e-08,1.0,0.0006744204200600945,0.4442616583193195,0.19428663140861951,1.1606289606681917e-06,1.1234660895599069e-08,0.0


==> csv/js_lowtol_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0007857294152927026,1.5,12.76241090297699,1.22131290435791,0.8866300575435162,0.001057743747514865,0.0008074247178940283,0.5031546054266277,20.30448656114754,0.32681779002312866,0.2593165420464093,0.0010071336065159595
1,1e-07,0.0020562879632052026,1.5,13.016716530919075,1.1962204366922378,0.7101515240967273,0.0013955031157820113,0.0016391968001426551,0.5031546054266277,20.209135060306338,0.22005534317460418,0.3855226628026028,0.0014028331476450104
2,1e-06,0.12095911479409546,1.5,13.14451904296875,3.310101714730263,1.8271508614881895,0.001955715619260415,0.1075768220492118,0.5031546054266277,20.159002015488827,1.3301535562243514,1.398993146780842,0.0020168714034736065
3,1e-05,0.0439683987104217,1478.0375,19.865515246987343,1.6869200497865677,0.10930323017091718,0.011497874953784026,0.03735572891131293,2593.9950637927227,18.56852511508474,0.2183019677112677,0.12258394039006058,0.012142918248752368
4,0.0001,0.05666543136467221,5184.5875,30.324012783169746,0.96683649122715,0.011862430762266682,0.13739582505077122,0.04285019796098568,8021.369234570249,24.382787586558194,0.19713421464867095,0.010863595469529379,0.14079929783029116
5,0.001,0.07617247263167762,4508.4625,27.382601892948152,0.10001919917920798,0.0006791816100457873,0.6185296602547169,0.0554195791822898,4189.525842310329,15.96302322740389,0.054407516201374385,0.0005446950496736748,0.4622908079422596
6,0.01,0.08483151358862713,146.7125,12.296000775694846,0.0002826809218579701,1.348793739452958e-06,0.759024441242218,0.05544452839194749,114.1481597460849,20.021454212164333,0.00013593541766888134,4.6143945989731206e-07,0.42741156849898543
7,0.1,0.09776050578567043,8.725,0.7523934632539749,1.772844911953788e-06,9.17527727381904e-08,0.9875,0.05340038753824894,1.637959520990999,5.319771449273713,9.72364639461489e-07,1.0518301291938488e-08,0.1118033988749895


==> csv/js_lowtol_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.084831513588627,146.7125,12.2960007756948,0.000282680921858,1.34879373945296E-06,0.759024441242218,0.055444528391948,114.148159746085,20.0214542121643,0.000135935417669,4.61439459897312E-07,0.427411568498985
7,0.1,0.097760505785671,8.725,0.752393463253975,1.77284491195379E-06,9.17527727381904E-08,0.9875,0.053400387538249,1.637959520991,5.31977144927371,9.72364639461489E-07,1.05183012919385E-08,0.11180339887499


==> csv/js_lowtol_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,-0.0006690811947919,2.0,0.00616226196289058,1.081618332862854,1.0707788705825805,0.0022951999679207196,8.635068030394947e-05,0.0,9.13592183340949e-05,0.02442291544854263,0.015462819768531267,9.872790083817957e-05
1,1e-08,1000,crescents,-0.0003116473963018,2.0,0.00594673156738276,1.0465417861938477,1.0348937273025514,0.00116399996913962,3.746095912171167e-05,0.0,0.00037270870072140557,0.01212750696746795,0.0026049021259913533,2.5446038921410775e-05
2,1e-08,2000,crescents,,1.0,3.415326738357544,,,0.00047220000415102,,0.0,0.026866016232345292,,,5.6052421474432555e-06
3,1e-08,5000,crescents,,1.0,47.62759222984314,,,0.0,,0.0,0.02095366456659718,,,0.0
4,1e-07,500,crescents,0.0038042028434574202,2.0,0.0064653396606445005,1.1850162029266358,0.8063506364822388,0.00357199995778494,0.000612220509878664,0.0,0.00020799815025423213,0.06036962531408633,0.027647723746922922,9.744737526600645e-05
5,1e-07,1000,crescents,0.00083764045848508,2.0,0.00624980926513668,1.145604181289673,1.024247407913208,0.00161559998523438,0.0003695006245145129,0.0,0.0001545105627784618,0.027013923921374278,0.03713871232448143,3.0924115314172555e-05
6,1e-07,2000,crescents,,1.0,4.0777585983276365,,,0.00040274999337267995,,0.0,1.4964249036571835,,,0.00022516063364901037
7,1e-07,5000,crescents,,1.0,47.62971563339234,,,0.0,,0.0,0.010314717335869717,,,0.0
8,1e-06,500,crescents,0.053422097861766785,2.0,0.006788682937622,2.768855571746826,1.1357926964759826,0.004558399878442239,0.007311156309559262,0.0,0.00020198193883449406,0.1900930161069937,0.203698894975936,0.00012950977567913205
9,1e-06,1000,crescents,0.04605413749814028,2.0,0.00664062499999994,3.054072046279907,1.370635199546814,0.00241539995186024,0.004124657045520263,0.0,8.587395716518561e-05,0.09877403227276595,0.10088945575824068,6.716616888949932e-05
10,1e-06,2000,crescents,,1.0,5.427479314804077,,,0.00022495000157503998,,0.0,1.8396961873906363,,,0.0003080968008262051
11,1e-06,5000,crescents,,1.0,47.63464875221253,,,0.0,,0.0,0.00836859544631848,,,0.0
12,1e-05,500,crescents,0.01833428367972372,1072.2,4.4957616329193115,1.553353977203369,0.0270898357033729,0.02011039964854714,0.001333912413136287,464.5505354641194,1.8444828650666132,0.06432378701017233,0.0014867794183788382,0.0019234934289609176
13,1e-05,1000,crescents,0.016764021664857798,992.6,4.346883726119995,1.6974232912063598,0.02679736576974386,0.014620200172066642,0.0011000861546902215,498.33101448735863,2.082154930171358,0.05592670562005035,0.002048752364067464,0.0021192607840640116
14,1e-05,2000,crescents,,1.0,6.76181583404541,,,0.0,,0.0,0.003991033993511714,,,0.0
15,1e-05,5000,crescents,,1.0,47.64687657356262,,,0.0,,0.0,0.010360041982914478,,,0.0
16,0.0001,500,crescents,0.027782283723354277,3555.4,11.274115753173827,0.7179484605789185,0.0031627176329493004,0.2479319989681244,0.001718828733635299,1739.5465788532367,5.266985498320772,0.09370672945246121,0.00025179584800223584,0.008628077005104042
17,0.0001,1000,crescents,0.02426020577549928,2761.0,9.210015773773193,0.9945885539054871,0.00642666649073356,0.2327668011188507,0.001671249273975968,1119.9381679360695,3.2960870941628286,0.13052360918799014,0.00010196512293092665,0.007678641780528802
18,0.0001,2000,crescents,,1.0,6.781536865234375,,,0.0,,0.0,0.004333219217788376,,,0.0
19,0.0001,5000,crescents,,1.0,47.64270911216736,,,0.0,,0.0,0.012186556501280211,,,0.0
20,0.001,500,crescents,0.0326026760041713,6784.0,18.776690196990966,0.06703796982765195,0.00022582868114108,0.9704807877540589,0.0008932660334816335,554.5597352855688,1.668429079033081,0.007049068099484111,2.0187419808932363e-05,0.002274724697506437
21,0.001,1000,crescents,0.03181982263922688,7859.8,20.699967861175537,0.1297030791640281,0.00041405200026924,0.9731503963470459,0.000520936161322211,1673.5135792696753,4.436290451550186,0.037614523488967155,1.298825803505349e-05,0.001221823093855959
22,0.001,2000,crescents,0.0313087962567806,1768.8,14.458510637283325,0.2185534983873367,0.0007716920808888,0.7613201022148133,,3952.920970624128,22.811611537791492,,,0.4261190802981937
23,0.001,5000,crescents,,1.0,47.63819065093994,,,0.0,,0.0,0.007935376874942966,,,0.0
24,0.01,500,crescents,0.03592954799532888,265.2,0.9162968158721924,0.00035780947655436005,9.71602275967598e-07,1.0,0.0010798334662543152,21.85634919193963,0.0919613395994733,9.347800819111276e-05,7.838806482818214e-08,0.0
25,0.01,1000,crescents,0.0353369072079658,314.2,1.131760311126709,0.0003792920848354,1.162220723927021e-06,1.0,0.0006379113573698012,48.30838436544944,0.21207719603004782,5.3199565747233786e-05,1.5303172875280753e-07,0.0
26,0.01,2000,crescents,0.03551866710186,402.0,2.464020013809204,0.00038399521727108,1.4390796422958374e-06,1.0,0.0004103698195621408,61.26581428496646,0.3193299203927099,0.00011224345489305407,1.2010372186877194e-07,0.0
27,0.01,5000,crescents,,1.0,47.63103518486024,,,0.0,,0.0,0.002519615071223441,,,0.0
28,0.1,500,crescents,0.05204027965664858,8.0,0.0312165260314941,1.0348856449127198e-06,9.578652679920199e-08,1.0,0.0008945398871211085,0.0,0.0008505325189844547,1.5668779246177364e-07,2.4946583874484326e-09,0.0
29,0.1,1000,crescents,0.05139950513839718,8.0,0.032813405990600564,1.2589851394295693e-06,9.52044501900673e-08,1.0,0.000780203195228553,0.0,0.0011506648697802836,2.209776951794999e-07,2.136149782540622e-09,0.0
30,0.1,2000,crescents,0.05162749588489528,8.0,0.06196484565734859,1.2006727047264577e-06,8.541392162442208e-08,1.0,0.00031135839961624073,0.0,0.0006728942894215739,2.8899750643864074e-07,1.2137379049303382e-09,0.0
31,0.1,5000,crescents,0.0516283884644508,8.0,0.4301313400268555,1.186830922961235e-06,6.978516466915608e-08,1.0,0.0003094269033195364,0.0,0.0009230683215169452,1.2887605093328718e-07,7.20841426038452e-10,0.0


==> csv/js_lowtol_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.0006690811947919,2.0,0.00616226196289058,1.081618332862854,1.0707788705825805,0.0022951999679207196,8.635068030394947e-05,0.0,9.13592183340949e-05,0.02442291544854263,0.015462819768531267,9.872790083817957e-05
1,1e-08,1000,-0.0003116473963018,2.0,0.00594673156738276,1.0465417861938477,1.0348937273025514,0.00116399996913962,3.746095912171167e-05,0.0,0.00037270870072140557,0.01212750696746795,0.0026049021259913533,2.5446038921410775e-05
2,1e-08,2000,,1.0,3.415326738357544,,,0.00047220000415102,,0.0,0.026866016232345292,,,5.6052421474432555e-06
3,1e-08,5000,,1.0,47.62759222984314,,,0.0,,0.0,0.02095366456659718,,,0.0
4,1e-07,500,0.0038042028434574202,2.0,0.0064653396606445005,1.1850162029266358,0.8063506364822388,0.00357199995778494,0.000612220509878664,0.0,0.00020799815025423213,0.06036962531408633,0.027647723746922922,9.744737526600645e-05
5,1e-07,1000,0.00083764045848508,2.0,0.00624980926513668,1.145604181289673,1.024247407913208,0.00161559998523438,0.0003695006245145129,0.0,0.0001545105627784618,0.027013923921374278,0.03713871232448143,3.0924115314172555e-05
6,1e-07,2000,,1.0,4.0777585983276365,,,0.00040274999337267995,,0.0,1.4964249036571835,,,0.00022516063364901037
7,1e-07,5000,,1.0,47.62971563339234,,,0.0,,0.0,0.010314717335869717,,,0.0
8,1e-06,500,0.053422097861766785,2.0,0.006788682937622,2.768855571746826,1.1357926964759826,0.004558399878442239,0.007311156309559262,0.0,0.00020198193883449406,0.1900930161069937,0.203698894975936,0.00012950977567913205
9,1e-06,1000,0.04605413749814028,2.0,0.00664062499999994,3.054072046279907,1.370635199546814,0.00241539995186024,0.004124657045520263,0.0,8.587395716518561e-05,0.09877403227276595,0.10088945575824068,6.716616888949932e-05
10,1e-06,2000,,1.0,5.427479314804077,,,0.00022495000157503998,,0.0,1.8396961873906363,,,0.0003080968008262051
11,1e-06,5000,,1.0,47.63464875221253,,,0.0,,0.0,0.00836859544631848,,,0.0
12,1e-05,500,0.01833428367972372,1072.2,4.4957616329193115,1.553353977203369,0.0270898357033729,0.02011039964854714,0.001333912413136287,464.5505354641194,1.8444828650666132,0.06432378701017233,0.0014867794183788382,0.0019234934289609176
13,1e-05,1000,0.016764021664857798,992.6,4.346883726119995,1.6974232912063598,0.02679736576974386,0.014620200172066642,0.0011000861546902215,498.33101448735863,2.082154930171358,0.05592670562005035,0.002048752364067464,0.0021192607840640116
14,1e-05,2000,,1.0,6.76181583404541,,,0.0,,0.0,0.003991033993511714,,,0.0
15,1e-05,5000,,1.0,47.64687657356262,,,0.0,,0.0,0.010360041982914478,,,0.0
16,0.0001,500,0.027782283723354277,3555.4,11.274115753173827,0.7179484605789185,0.0031627176329493004,0.2479319989681244,0.001718828733635299,1739.5465788532367,5.266985498320772,0.09370672945246121,0.00025179584800223584,0.008628077005104042
17,0.0001,1000,0.02426020577549928,2761.0,9.210015773773193,0.9945885539054871,0.00642666649073356,0.2327668011188507,0.001671249273975968,1119.9381679360695,3.2960870941628286,0.13052360918799014,0.00010196512293092665,0.007678641780528802
18,0.0001,2000,,1.0,6.781536865234375,,,0.0,,0.0,0.004333219217788376,,,0.0
19,0.0001,5000,,1.0,47.64270911216736,,,0.0,,0.0,0.012186556501280211,,,0.0
20,0.001,500,0.0326026760041713,6784.0,18.776690196990966,0.06703796982765195,0.00022582868114108,0.9704807877540589,0.0008932660334816335,554.5597352855688,1.668429079033081,0.007049068099484111,2.0187419808932363e-05,0.002274724697506437
21,0.001,1000,0.03181982263922688,7859.8,20.699967861175537,0.1297030791640281,0.00041405200026924,0.9731503963470459,0.000520936161322211,1673.5135792696753,4.436290451550186,0.037614523488967155,1.298825803505349e-05,0.001221823093855959
22,0.001,2000,0.0313087962567806,1768.8,14.458510637283325,0.2185534983873367,0.0007716920808888,0.7613201022148133,,3952.920970624128,22.811611537791492,,,0.4261190802981937
23,0.001,5000,,1.0,47.63819065093994,,,0.0,,0.0,0.007935376874942966,,,0.0
24,0.01,500,0.03592954799532888,265.2,0.9162968158721924,0.00035780947655436005,9.71602275967598e-07,1.0,0.0010798334662543152,21.85634919193963,0.0919613395994733,9.347800819111276e-05,7.838806482818214e-08,0.0
25,0.01,1000,0.0353369072079658,314.2,1.131760311126709,0.0003792920848354,1.162220723927021e-06,1.0,0.0006379113573698012,48.30838436544944,0.21207719603004782,5.3199565747233786e-05,1.5303172875280753e-07,0.0
26,0.01,2000,0.03551866710186,402.0,2.464020013809204,0.00038399521727108,1.4390796422958374e-06,1.0,0.0004103698195621408,61.26581428496646,0.3193299203927099,0.00011224345489305407,1.2010372186877194e-07,0.0
27,0.01,5000,,1.0,47.63103518486024,,,0.0,,0.0,0.002519615071223441,,,0.0
28,0.1,500,0.05204027965664858,8.0,0.0312165260314941,1.0348856449127198e-06,9.578652679920199e-08,1.0,0.0008945398871211085,0.0,0.0008505325189844547,1.5668779246177364e-07,2.4946583874484326e-09,0.0
29,0.1,1000,0.05139950513839718,8.0,0.032813405990600564,1.2589851394295693e-06,9.52044501900673e-08,1.0,0.000780203195228553,0.0,0.0011506648697802836,2.209776951794999e-07,2.136149782540622e-09,0.0
30,0.1,2000,0.05162749588489528,8.0,0.06196484565734859,1.2006727047264577e-06,8.541392162442208e-08,1.0,0.00031135839961624073,0.0,0.0006728942894215739,2.8899750643864074e-07,1.2137379049303382e-09,0.0
31,0.1,5000,0.0516283884644508,8.0,0.4301313400268555,1.186830922961235e-06,6.978516466915608e-08,1.0,0.0003094269033195364,0.0,0.0009230683215169452,1.2887605093328718e-07,7.20841426038452e-10,0.0


==> csv/js_lowtol_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,-0.00049036429554685,1.5,12.76375699043274,1.0640800595283508,1.052836298942566,0.00098284998530284,0.00019856047344903583,0.512989176042577,20.70087101157999,0.02592752979742668,0.021609915449705783,0.0008870673422507315
1,1e-07,crescents,0.00232092165097125,1.5,12.930047345161437,1.1653101921081543,0.9152990221977234,0.001397587484098,0.001634578084085811,0.512989176042577,20.6363566828226,0.04873994894511638,0.11891744560647813,0.0014297102344693806
2,1e-06,crescents,0.04973811767995353,1.5,13.268889343738556,2.911463809013367,1.2532139480113984,0.00179968745796938,0.006811593948749771,0.512989176042577,20.500136891023427,0.2073477353676938,0.19566558532122533,0.0019057554979921244
3,1e-05,crescents,0.01754915267229076,516.7,15.812834441661835,1.6253886342048645,0.026943600736558382,0.008682649955153445,0.0014190119599749565,615.2164445820761,18.925487038312934,0.09483980762937871,0.001694613814017819,0.00922207963637127
4,0.0001,crescents,0.02602124474942678,1579.6,18.727094376087187,0.8562685072422027,0.004794692061841429,0.12017470002174377,0.0024495434513906724,1899.2848072228055,17.440237732380133,0.180921655202182,0.0017297590553805745,0.12353302340934884
5,0.001,crescents,0.03212920813397923,4103.4,25.39333983659744,0.109296249395067,0.00036100868072185455,0.6762378215789795,0.0008093038028803501,3925.732079229903,17.125534031706913,0.05367151747150211,0.00016625338866029576,0.4543763499989009
6,0.01,crescents,0.0355950407683849,245.6,13.035778081417083,0.00037369892622028,1.1909675473968189e-06,0.75,0.0007505856379331335,157.80747764285445,20.502282781577406,8.39287785338245e-05,2.2811162366219507e-07,0.4442616583193193
7,0.1,crescents,0.05167391728609796,8.0,0.13903152942657465,1.1703436030074953e-06,8.654751582071186e-08,1.0,0.0006272406973267944,0.0,0.17289137143524982,2.091376451583523e-07,1.0915786144838362e-08,0.0


==> csv/js_lowtol_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.00049036429554685,1.5,12.76375699043274,1.0640800595283508,1.052836298942566,0.00098284998530284,0.00019856047344903583,0.512989176042577,20.70087101157999,0.02592752979742668,0.021609915449705783,0.0008870673422507315
1,1e-07,0.00232092165097125,1.5,12.930047345161437,1.1653101921081543,0.9152990221977234,0.001397587484098,0.001634578084085811,0.512989176042577,20.6363566828226,0.04873994894511638,0.11891744560647813,0.0014297102344693806
2,1e-06,0.04973811767995353,1.5,13.268889343738556,2.911463809013367,1.2532139480113984,0.00179968745796938,0.006811593948749771,0.512989176042577,20.500136891023427,0.2073477353676938,0.19566558532122533,0.0019057554979921244
3,1e-05,0.01754915267229076,516.7,15.812834441661835,1.6253886342048645,0.026943600736558382,0.008682649955153445,0.0014190119599749565,615.2164445820761,18.925487038312934,0.09483980762937871,0.001694613814017819,0.00922207963637127
4,0.0001,0.02602124474942678,1579.6,18.727094376087187,0.8562685072422027,0.004794692061841429,0.12017470002174377,0.0024495434513906724,1899.2848072228055,17.440237732380133,0.180921655202182,0.0017297590553805745,0.12353302340934884
5,0.001,0.03212920813397923,4103.4,25.39333983659744,0.109296249395067,0.00036100868072185455,0.6762378215789795,0.0008093038028803501,3925.732079229903,17.125534031706913,0.05367151747150211,0.00016625338866029576,0.4543763499989009
6,0.01,0.0355950407683849,245.6,13.035778081417083,0.00037369892622028,1.1909675473968189e-06,0.75,0.0007505856379331335,157.80747764285445,20.502282781577406,8.39287785338245e-05,2.2811162366219507e-07,0.4442616583193193
7,0.1,0.05167391728609796,8.0,0.13903152942657465,1.1703436030074953e-06,8.654751582071186e-08,1.0,0.0006272406973267944,0.0,0.17289137143524982,2.091376451583523e-07,1.0915786144838362e-08,0.0


==> csv/js_lowtol_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.032129208133979,4103.4,25.3933398365974,0.109296249395067,0.000361008680722,0.67623782157898,0.00080930380288,3925.7320792299,17.1255340317069,0.053671517471502,0.00016625338866,0.454376349998901
6,0.01,0.035595040768385,245.6,13.0357780814171,0.00037369892622,1.19096754739682E-06,0.75,0.000750585637933,157.807477642854,20.5022827815774,8.39287785338245E-05,2.28111623662195E-07,0.444261658319319
7,0.1,0.051673917286098,8,0.139031529426575,1.1703436030075E-06,8.65475158207119E-08,1,0.000627240697327,0,0.17289137143525,2.09137645158352E-07,1.09157861448384E-08,0


==> csv/js_lowtol_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,-0.00223590889945618,2.0,0.00611305236816404,1.0331735849380492,1.0331736087799073,0.00210160003043706,5.225047355275825e-05,0.0,0.00016663156194811368,0.0019330602137410905,0.0019329900889009312,0.00010321239014959582
1,1e-08,1000,densities,-0.00108286454342302,2.0,0.00837483406066888,1.0163694858551025,1.0163694858551025,0.00105099997017528,3.2638009846070155e-05,0.0,0.0012251693495971211,0.0008169907639150174,0.0008170975917610229,3.131296035274365e-05
2,1e-08,2000,densities,,1.0,3.404910850524902,,,0.00044019999913866,,0.0,0.007687651189663084,,,9.26924469481146e-06
3,1e-08,5000,densities,,1.0,47.62952218055725,,,0.0,,0.0,0.008843628976032305,,,0.0
4,1e-07,500,densities,0.00261902855709188,2.0,0.006329202651977481,1.0171586751937867,0.9564186811447144,0.00321360002271824,0.00028353009038086066,0.0,0.00028546170203724733,0.010429802753588227,0.007558155716042346,5.142757600881773e-05
5,1e-07,1000,densities,0.00101214135065672,2.0,0.00664672851562496,1.000489640235901,0.983914828300476,0.00156779999379064,0.0001727119433519582,0.0,0.00010180900462029659,0.0035195466868166323,0.0028267419930695205,3.006159260951507e-05
6,1e-07,2000,densities,,1.0,3.4132850646972654,,,0.0005026499857194199,,0.0,0.002120620960169752,,,1.6066391349388887e-06
7,1e-07,5000,densities,,1.0,47.64093637466431,,,0.0,,0.0,0.006878198267244803,,,0.0
8,1e-06,500,densities,0.298619681596756,2.0,0.008209896087646421,5.474415302276611,4.118854951858521,0.00438959999009962,0.028562394070306692,0.0,0.0017661302574084655,0.34374460965879533,0.287218767174013,0.00014679515862176087
9,1e-06,1000,densities,0.19075752198696133,2.0,0.006794691085815379,3.8802743911743165,2.464178466796875,0.0022778000216930596,0.015968512625074364,0.0,0.00023996880323279328,0.13303141373314362,0.0675409758684992,0.00013592536193929894
10,1e-06,2000,densities,,1.0,3.412896823883057,,,0.00054799999343228,,0.0,0.0016853090308151348,,,2.123602017427838e-05
11,1e-06,5000,densities,,1.0,47.6373049736023,,,0.0,,0.0,0.004614686162442553,,,0.0
12,1e-05,500,densities,0.07524787336587899,3851.6,16.345899200439455,1.6439443588256837,0.1415579944849014,0.026109599694609582,0.0024171301857799582,1477.6918826331828,5.955200339967714,0.03180498173378788,0.004019703471223975,0.0019509373358594225
13,1e-05,1000,densities,0.09968279153108592,2131.2,9.252828359603882,2.048629879951477,0.32308403253555296,0.0182853996753692,0.01028517140146804,556.8551876385816,2.2477098032233114,0.0792921907047753,0.06743280943828815,0.0015518813065418112
14,1e-05,2000,densities,,1.0,6.7580207824707035,,,0.0,,0.0,0.005367283714243381,,,0.0
15,1e-05,5000,densities,,1.0,47.62233982086182,,,0.0,,0.0,0.007410630059707557,,,0.0
16,0.0001,500,densities,0.10766053199768064,11299.6,36.23684105873108,0.8536118030548095,0.01227501854300494,0.3316736042499542,0.003696583181320617,3561.988742261828,10.227636363683674,0.14529804084197817,0.0009875430629197979,0.023411238297133503
17,0.0001,1000,densities,0.09591603428125378,9637.6,31.686231803894042,1.1626869916915894,0.027333530411124178,0.27994799613952637,0.0017423844158787588,2614.7524357001757,7.5731620187321225,0.11242604145680153,0.000538342945601976,0.01981110549803254
18,0.0001,2000,densities,,1.0,6.775623846054077,,,0.0,,0.0,0.005494505713039757,,,0.0
19,0.0001,5000,densities,,1.0,47.626894044876096,,,0.0,,0.0,0.006965221723577006,,,0.0
20,0.001,500,densities,0.1355981677770614,6533.6,18.62113857269287,0.06832240596413605,0.00073878024704748,0.9977272033691407,0.0035097594057552158,780.3875960059848,2.1752485621642434,0.02037377498650878,3.0224814613186934e-05,0.00023928292773995848
21,0.001,1000,densities,0.13390985727310176,8947.2,24.317373847961427,0.10947647690773003,0.00136163909919556,0.9979599952697754,0.001944571090505362,1290.8565760765216,3.3952540901474744,0.025770843632872013,8.141033626278927e-05,0.0004565895214924441
22,0.001,2000,densities,0.12991812080144874,3484.0,20.626451301574708,0.24607326090335846,0.00249099230859425,0.5434620022773743,0.000504023624629654,4776.718852936606,20.488489037982664,0.015859163671648996,6.462379574902522e-05,0.5086362590686495
23,0.001,5000,densities,,1.0,47.65398669242859,,,0.0,,0.0,0.008997990306769217,,,0.0
24,0.01,500,densities,0.14059717059135432,114.4,0.4160588264465332,0.00020297858864064576,1.6207806766033172e-06,1.0,0.003585182625004987,9.96493853468249,0.09469184237107531,7.956527180887487e-05,1.1290406613421795e-07,0.0
25,0.01,1000,densities,0.14026323854923245,120.8,0.44105892181396483,0.00015610011760142,1.643202267587185e-06,1.0,0.0025147498863540146,7.328028384224504,0.03379156008171783,2.6953800797156252e-05,9.435722167028008e-08,0.0
26,0.01,2000,densities,0.14014520347118373,127.8,0.8401216030120849,0.0001399710425175192,1.6958685591816902e-06,1.0,0.0014726578988569837,11.256109452204168,0.07099936439542123,3.348477626487197e-05,4.2381161397480695e-08,0.0
27,0.01,5000,densities,,1.0,42.91244387626648,,,0.14439105987548828,,0.0,10.50938391802779,,,0.3228682252248341
28,0.1,500,densities,0.15162423253059382,7.2,0.03432660102844234,1.9530300050973894e-06,9.634532034397127e-08,1.0,0.003482364780026734,0.44721359549995787,0.006360153815349043,1.0111451182666503e-06,3.0774187197488953e-09,0.0
29,0.1,1000,densities,0.15143603086471558,7.6,0.03614010810852046,1.1284369975328446e-06,9.625218808650973e-08,1.0,0.002358992575073639,0.5477225575051661,0.006406387877213877,8.55062968223243e-07,1.3808839816794463e-09,0.0
30,0.1,2000,densities,0.15129995346069333,7.6,0.062847089767456,1.3177283108234406e-06,8.923234418034555e-08,1.0,0.0013305314028145968,0.5477225575051661,0.003196217158074805,1.1614883701726316e-06,1.6809824246672857e-09,0.0
31,0.1,5000,densities,0.15117675811052322,6.2,9.876230907440185,1.4432189345825464e-06,8.381175575777888e-08,0.8,0.0003217458279845485,2.949576240750525,21.14801488932188,1.1818196648099988e-06,6.945904185491319e-10,0.4472135954999579


==> csv/js_lowtol_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.00223590889945618,2.0,0.00611305236816404,1.0331735849380492,1.0331736087799073,0.00210160003043706,5.225047355275825e-05,0.0,0.00016663156194811368,0.0019330602137410905,0.0019329900889009312,0.00010321239014959582
1,1e-08,1000,-0.00108286454342302,2.0,0.00837483406066888,1.0163694858551025,1.0163694858551025,0.00105099997017528,3.2638009846070155e-05,0.0,0.0012251693495971211,0.0008169907639150174,0.0008170975917610229,3.131296035274365e-05
2,1e-08,2000,,1.0,3.404910850524902,,,0.00044019999913866,,0.0,0.007687651189663084,,,9.26924469481146e-06
3,1e-08,5000,,1.0,47.62952218055725,,,0.0,,0.0,0.008843628976032305,,,0.0
4,1e-07,500,0.00261902855709188,2.0,0.006329202651977481,1.0171586751937867,0.9564186811447144,0.00321360002271824,0.00028353009038086066,0.0,0.00028546170203724733,0.010429802753588227,0.007558155716042346,5.142757600881773e-05
5,1e-07,1000,0.00101214135065672,2.0,0.00664672851562496,1.000489640235901,0.983914828300476,0.00156779999379064,0.0001727119433519582,0.0,0.00010180900462029659,0.0035195466868166323,0.0028267419930695205,3.006159260951507e-05
6,1e-07,2000,,1.0,3.4132850646972654,,,0.0005026499857194199,,0.0,0.002120620960169752,,,1.6066391349388887e-06
7,1e-07,5000,,1.0,47.64093637466431,,,0.0,,0.0,0.006878198267244803,,,0.0
8,1e-06,500,0.298619681596756,2.0,0.008209896087646421,5.474415302276611,4.118854951858521,0.00438959999009962,0.028562394070306692,0.0,0.0017661302574084655,0.34374460965879533,0.287218767174013,0.00014679515862176087
9,1e-06,1000,0.19075752198696133,2.0,0.006794691085815379,3.8802743911743165,2.464178466796875,0.0022778000216930596,0.015968512625074364,0.0,0.00023996880323279328,0.13303141373314362,0.0675409758684992,0.00013592536193929894
10,1e-06,2000,,1.0,3.412896823883057,,,0.00054799999343228,,0.0,0.0016853090308151348,,,2.123602017427838e-05
11,1e-06,5000,,1.0,47.6373049736023,,,0.0,,0.0,0.004614686162442553,,,0.0
12,1e-05,500,0.07524787336587899,3851.6,16.345899200439455,1.6439443588256837,0.1415579944849014,0.026109599694609582,0.0024171301857799582,1477.6918826331828,5.955200339967714,0.03180498173378788,0.004019703471223975,0.0019509373358594225
13,1e-05,1000,0.09968279153108592,2131.2,9.252828359603882,2.048629879951477,0.32308403253555296,0.0182853996753692,0.01028517140146804,556.8551876385816,2.2477098032233114,0.0792921907047753,0.06743280943828815,0.0015518813065418112
14,1e-05,2000,,1.0,6.7580207824707035,,,0.0,,0.0,0.005367283714243381,,,0.0
15,1e-05,5000,,1.0,47.62233982086182,,,0.0,,0.0,0.007410630059707557,,,0.0
16,0.0001,500,0.10766053199768064,11299.6,36.23684105873108,0.8536118030548095,0.01227501854300494,0.3316736042499542,0.003696583181320617,3561.988742261828,10.227636363683674,0.14529804084197817,0.0009875430629197979,0.023411238297133503
17,0.0001,1000,0.09591603428125378,9637.6,31.686231803894042,1.1626869916915894,0.027333530411124178,0.27994799613952637,0.0017423844158787588,2614.7524357001757,7.5731620187321225,0.11242604145680153,0.000538342945601976,0.01981110549803254
18,0.0001,2000,,1.0,6.775623846054077,,,0.0,,0.0,0.005494505713039757,,,0.0
19,0.0001,5000,,1.0,47.626894044876096,,,0.0,,0.0,0.006965221723577006,,,0.0
20,0.001,500,0.1355981677770614,6533.6,18.62113857269287,0.06832240596413605,0.00073878024704748,0.9977272033691407,0.0035097594057552158,780.3875960059848,2.1752485621642434,0.02037377498650878,3.0224814613186934e-05,0.00023928292773995848
21,0.001,1000,0.13390985727310176,8947.2,24.317373847961427,0.10947647690773003,0.00136163909919556,0.9979599952697754,0.001944571090505362,1290.8565760765216,3.3952540901474744,0.025770843632872013,8.141033626278927e-05,0.0004565895214924441
22,0.001,2000,0.12991812080144874,3484.0,20.626451301574708,0.24607326090335846,0.00249099230859425,0.5434620022773743,0.000504023624629654,4776.718852936606,20.488489037982664,0.015859163671648996,6.462379574902522e-05,0.5086362590686495
23,0.001,5000,,1.0,47.65398669242859,,,0.0,,0.0,0.008997990306769217,,,0.0
24,0.01,500,0.14059717059135432,114.4,0.4160588264465332,0.00020297858864064576,1.6207806766033172e-06,1.0,0.003585182625004987,9.96493853468249,0.09469184237107531,7.956527180887487e-05,1.1290406613421795e-07,0.0
25,0.01,1000,0.14026323854923245,120.8,0.44105892181396483,0.00015610011760142,1.643202267587185e-06,1.0,0.0025147498863540146,7.328028384224504,0.03379156008171783,2.6953800797156252e-05,9.435722167028008e-08,0.0
26,0.01,2000,0.14014520347118373,127.8,0.8401216030120849,0.0001399710425175192,1.6958685591816902e-06,1.0,0.0014726578988569837,11.256109452204168,0.07099936439542123,3.348477626487197e-05,4.2381161397480695e-08,0.0
27,0.01,5000,,1.0,42.91244387626648,,,0.14439105987548828,,0.0,10.50938391802779,,,0.3228682252248341
28,0.1,500,0.15162423253059382,7.2,0.03432660102844234,1.9530300050973894e-06,9.634532034397127e-08,1.0,0.003482364780026734,0.44721359549995787,0.006360153815349043,1.0111451182666503e-06,3.0774187197488953e-09,0.0
29,0.1,1000,0.15143603086471558,7.6,0.03614010810852046,1.1284369975328446e-06,9.625218808650973e-08,1.0,0.002358992575073639,0.5477225575051661,0.006406387877213877,8.55062968223243e-07,1.3808839816794463e-09,0.0
30,0.1,2000,0.15129995346069333,7.6,0.062847089767456,1.3177283108234406e-06,8.923234418034555e-08,1.0,0.0013305314028145968,0.5477225575051661,0.003196217158074805,1.1614883701726316e-06,1.6809824246672857e-09,0.0
31,0.1,5000,0.15117675811052322,6.2,9.876230907440185,1.4432189345825464e-06,8.381175575777888e-08,0.8,0.0003217458279845485,2.949576240750525,21.14801488932188,1.1818196648099988e-06,6.945904185491319e-10,0.4472135954999579


==> csv/js_lowtol_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,-0.0016593867214396,1.5,12.762230229377746,1.0247715353965758,1.024771547317505,0.00089819999993775,0.0006090940106368009,0.512989176042577,20.70257381605986,0.008966363983533197,0.008966374002738583,0.0008106888038188325
1,1e-07,densities,0.0018155849538743,1.5,12.766799342632293,1.0088241577148438,0.9701667547225952,0.001321012500557075,0.0008753469880645833,0.512989176042577,20.706881627055377,0.0114470461668104,0.015458043657740684,0.0012628730495379274
2,1e-06,densities,0.24468860179185864,1.5,12.766301596164704,4.677344846725464,3.2915167093276976,0.0018038500013062401,0.06089045600380397,0.512989176042577,20.704989225341016,0.8753820731519596,0.8939992101719618,0.0017602441583628432
3,1e-05,densities,0.08746533244848245,1496.2,19.994772040843962,1.8462871193885804,0.23232101351022716,0.011098749842494694,0.014678677433312868,1807.6816382491572,17.010918070702388,0.22076160118038168,0.10574215150537165,0.011791049670898687
4,0.0001,densities,0.10178828313946722,5234.8,30.581397688388826,1.0081493973731994,0.019804274477064558,0.15290540009737014,0.006762934842904681,5771.334038978656,16.383837014539964,0.20380361529281812,0.007971875332961512,0.15862108737381175
5,0.001,densities,0.13394803057114277,4741.45,27.8047376036644,0.11509507801383728,0.001290340112366975,0.6347873002290726,0.003173118720559314,4136.712023550766,15.31125194512199,0.06740329629027557,0.0006370372837264471,0.48174132994363034
6,0.01,densities,0.1403352042039235,91.0,11.152420806884766,0.00016634991625319497,1.6532838344573975e-06,0.7860977649688721,0.0024775336171956775,54.07986297086345,19.422011129361984,5.569450816214484e-05,8.809283467454015e-08,0.40796191337440796
7,0.1,densities,0.1513951640380056,7.15,2.502386176586151,1.461518542399924e-06,9.1810330846592e-08,0.95,0.002090527582753806,1.5312533566021214,10.641150575702754,1.0129125891705733e-06,5.5220747854752e-09,0.22360679774997896


==> csv/js_lowtol_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0016593867214396,1.5,12.762230229377746,1.0247715353965758,1.024771547317505,0.00089819999993775,0.0006090940106368009,0.512989176042577,20.70257381605986,0.008966363983533197,0.008966374002738583,0.0008106888038188325
1,1e-07,0.0018155849538743,1.5,12.766799342632293,1.0088241577148438,0.9701667547225952,0.001321012500557075,0.0008753469880645833,0.512989176042577,20.706881627055377,0.0114470461668104,0.015458043657740684,0.0012628730495379274
2,1e-06,0.24468860179185864,1.5,12.766301596164704,4.677344846725464,3.2915167093276976,0.0018038500013062401,0.06089045600380397,0.512989176042577,20.704989225341016,0.8753820731519596,0.8939992101719618,0.0017602441583628432
3,1e-05,0.08746533244848245,1496.2,19.994772040843962,1.8462871193885804,0.23232101351022716,0.011098749842494694,0.014678677433312868,1807.6816382491572,17.010918070702388,0.22076160118038168,0.10574215150537165,0.011791049670898687
4,0.0001,0.10178828313946722,5234.8,30.581397688388826,1.0081493973731994,0.019804274477064558,0.15290540009737014,0.006762934842904681,5771.334038978656,16.383837014539964,0.20380361529281812,0.007971875332961512,0.15862108737381175
5,0.001,0.13394803057114277,4741.45,27.8047376036644,0.11509507801383728,0.001290340112366975,0.6347873002290726,0.003173118720559314,4136.712023550766,15.31125194512199,0.06740329629027557,0.0006370372837264471,0.48174132994363034
6,0.01,0.1403352042039235,91.0,11.152420806884766,0.00016634991625319497,1.6532838344573975e-06,0.7860977649688721,0.0024775336171956775,54.07986297086345,19.422011129361984,5.569450816214484e-05,8.809283467454015e-08,0.40796191337440796
7,0.1,0.1513951640380056,7.15,2.502386176586151,1.461518542399924e-06,9.1810330846592e-08,0.95,0.002090527582753806,1.5312533566021214,10.641150575702754,1.0129125891705733e-06,5.5220747854752e-09,0.22360679774997896


==> csv/js_lowtol_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.133948030571143,4741.45,27.8047376036644,0.115095078013837,0.001290340112367,0.634787300229073,0.003173118720559,4136.71202355077,15.311251945122,0.067403296290276,0.000637037283726,0.48174132994363
6,0.01,0.140335204203924,91,11.1524208068848,0.000166349916253,1.6532838344574E-06,0.786097764968872,0.002477533617196,54.0798629708635,19.422011129362,5.56945081621448E-05,8.80928346745402E-08,0.407961913374408
7,0.1,0.151395164038006,7.15,2.50238617658615,1.46151854239992E-06,9.1810330846592E-08,0.95,0.002090527582754,1.53125335660212,10.6411505757028,1.01291258917057E-06,5.5220747854752E-09,0.223606797749979


==> csv/js_lowtol_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,-0.0016104448121040602,2.0,0.006442451477050739,1.0269223690032958,1.0275214433670044,0.0022488000337034,0.0001923432784321798,0.0,0.00011975433203369464,0.004364764803066528,0.004163305878666053,0.00016310483488300972
1,1e-08,1000,moons,-0.00076308251591394,2.0,0.00618553161621088,1.0132838249206544,1.0134677648544312,0.00113139997702086,7.555011240757128e-05,0.0,0.00021104435005892273,0.0021794673338289884,0.002128643988729814,8.037290290267462e-05
2,1e-08,2000,moons,,1.0,3.4042787075042726,,,0.00048484999570059997,,0.0,0.005771986492873097,,,2.8755368569481713e-06
3,1e-08,5000,moons,,1.0,47.62375044822693,,,0.0,,0.0,0.004995816213269865,,,0.0
4,1e-07,500,moons,0.00501510347239668,2.0,0.00741767883300776,1.087304449081421,0.8507973670959472,0.0034864000044762603,0.001096765755889374,0.0,0.00012992937601012146,0.013229615706228508,0.02070928844403587,0.00017996887098985342
5,1e-07,1000,moons,0.0020800967933609802,2.0,0.00928163528442376,1.024194359779358,0.9366837024688721,0.0016784000210463199,0.00043365539458284163,0.0,0.001535018134933874,0.007158289097943767,0.010608935315726924,9.214012156785987e-05
6,1e-07,2000,moons,,1.0,4.085145902633667,,,0.00040304999565702,,0.0,1.5012414190899708,,,0.00022532160121314958
7,1e-07,5000,moons,,1.0,47.632032012939455,,,0.0,,0.0,0.013264355905751663,,,0.0
8,1e-06,500,moons,0.2245186030864715,2.0,0.00756511688232418,4.523720932006836,3.149100732803345,0.00442639999091622,0.04534575447312962,0.0,0.00018447941645087764,0.5626386865884759,0.44033793576150304,0.00025516426968797106
9,1e-06,1000,moons,0.1528293132781982,2.0,0.007531547546386699,3.7248706340789797,2.3612019062042235,0.0023228000383823397,0.023844570264452702,0.0,0.00013144959224447108,0.19903696277946054,0.1096559412166028,0.00016594337137613744
10,1e-06,2000,moons,,1.0,4.088562870025635,,,0.00045410000020633997,,0.0,1.4967007755257247,,,0.0002559060871380782
11,1e-06,5000,moons,,1.0,47.64176845550537,,,0.0,,0.0,0.0022316911707953393,,,0.0
12,1e-05,500,moons,0.0627559125423431,8082.8,33.981160926818845,1.6669588565826416,0.1292500406503677,0.02911359965801234,0.0055685716193430955,3234.0100030766757,13.000087800484671,0.02162018829211831,0.0066611459419825365,0.00399333159171104
13,1e-05,1000,moons,0.07729043811559672,5898.8,25.236697673797607,1.977774739265442,0.2248882040381431,0.02219040021300312,0.01140276650344876,2998.7240119757603,12.183415011212814,0.12871878795231348,0.14115426111360949,0.002793423827221894
14,1e-05,2000,moons,,1.0,6.761624765396118,,,0.0,,0.0,0.007492291810489581,,,0.0
15,1e-05,5000,moons,,1.0,47.62856774330139,,,0.0,,0.0,0.0029228262673266017,,,0.0
16,0.0001,500,moons,0.10086894929409025,23644.0,75.19695954322815,0.892126452922821,0.01428023017942898,0.3228479981422424,0.009600093075426657,9542.098799530426,27.28900311044918,0.17304113538010857,0.0008612513318722307,0.03164004688180038
17,0.0001,1000,moons,0.08663455694913857,21597.2,71.25863194465637,1.176862621307373,0.029819973185658398,0.2676547944545745,0.005613445426985924,5447.538820421568,16.052802815303984,0.08945905336004684,0.0011040425079573595,0.017193201722031835
18,0.0001,2000,moons,,1.0,6.7657044410705565,,,0.0,,0.0,0.009724858053883527,,,0.0
19,0.0001,5000,moons,,1.0,47.63388624191284,,,0.0,,0.0,0.005880486847236959,,,0.0
20,0.001,500,moons,0.1364426434040069,9131.2,26.77324981689453,0.04060762003064152,0.00067177764140064,0.9582208037376404,0.004820593189756817,495.8514898636485,1.6059028164634017,0.0032924158149018517,4.610582312852363e-05,0.005149747089034821
21,0.001,1000,moons,0.13320841193199154,12173.2,36.38560829162598,0.06394893825054164,0.00106916164513674,0.9562115907669068,0.0028782386774543925,396.91397052761954,1.0964883544763218,0.002681725659774576,5.410446966838258e-05,0.004402954587895868
22,0.001,2000,moons,,1.0,6.140038299560547,,,0.07748140096664427,,0.0,1.517686656908132,,,0.1732536795533345
23,0.001,5000,moons,,1.0,47.662261438369754,,,0.0,,0.0,0.008214031653741261,,,0.0
24,0.01,500,moons,0.14050328135490414,145.2,0.549675989151001,0.00017957524396472,1.7908867448568345e-06,1.0,0.004824164278603463,8.228000972289685,0.022237310532370148,9.242712836408416e-06,1.499486647851217e-07,0.0
25,0.01,1000,moons,0.13804740905761714,150.8,0.5519033432006836,0.00017986309248952,1.846044324338436e-06,1.0,0.0028628500804128323,8.228000972289683,0.03544957762988996,7.5001510383402805e-06,4.1283358279053993e-08,0.0
26,0.01,2000,moons,0.13821859657764432,163.0,1.0839809894561767,0.00014667537179771656,1.8811901099979877e-06,1.0,0.0020718122117524707,20.808652046684813,0.13319452375462498,5.1978350451859457e-05,3.300671045010003e-08,0.0
27,0.01,5000,moons,,1.0,47.59459891319275,,,0.0,,0.0,0.003659833130658044,,,0.0
28,0.1,500,moons,0.1528407514095306,11.0,0.04911756515502922,2.237781882286072e-06,1.0426156222820282e-07,1.0,0.004400301519677067,0.0,0.0027163981861929054,1.2563538877914528e-06,1.9715133244187093e-09,0.0
29,0.1,1000,moons,0.15040298700332638,11.0,0.055395650863647415,2.399901859462261e-06,1.0600779205560684e-07,1.0,0.0027852497927653755,0.0,0.01026344640262448,9.579679783497283e-07,2.778890061432448e-09,0.0
30,0.1,2000,moons,0.15057610571384425,11.0,0.09204483032226556,2.0426814444363117e-06,1.000240445137024e-07,1.0,0.0020050802938898333,0.0,0.0009680985009900671,3.481306891522116e-07,2.182826089017371e-09,0.0
31,0.1,5000,moons,0.15092480182647705,11.0,0.6406460285186768,1.9382365280762316e-06,9.741343092173338e-08,1.0,0.0011331898111150945,0.0,0.002306587578759188,3.1710856071509717e-07,1.1999552003559352e-09,0.0


==> csv/js_lowtol_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.0016104448121040602,2.0,0.006442451477050739,1.0269223690032958,1.0275214433670044,0.0022488000337034,0.0001923432784321798,0.0,0.00011975433203369464,0.004364764803066528,0.004163305878666053,0.00016310483488300972
1,1e-08,1000,-0.00076308251591394,2.0,0.00618553161621088,1.0132838249206544,1.0134677648544312,0.00113139997702086,7.555011240757128e-05,0.0,0.00021104435005892273,0.0021794673338289884,0.002128643988729814,8.037290290267462e-05
2,1e-08,2000,,1.0,3.4042787075042726,,,0.00048484999570059997,,0.0,0.005771986492873097,,,2.8755368569481713e-06
3,1e-08,5000,,1.0,47.62375044822693,,,0.0,,0.0,0.004995816213269865,,,0.0
4,1e-07,500,0.00501510347239668,2.0,0.00741767883300776,1.087304449081421,0.8507973670959472,0.0034864000044762603,0.001096765755889374,0.0,0.00012992937601012146,0.013229615706228508,0.02070928844403587,0.00017996887098985342
5,1e-07,1000,0.0020800967933609802,2.0,0.00928163528442376,1.024194359779358,0.9366837024688721,0.0016784000210463199,0.00043365539458284163,0.0,0.001535018134933874,0.007158289097943767,0.010608935315726924,9.214012156785987e-05
6,1e-07,2000,,1.0,4.085145902633667,,,0.00040304999565702,,0.0,1.5012414190899708,,,0.00022532160121314958
7,1e-07,5000,,1.0,47.632032012939455,,,0.0,,0.0,0.013264355905751663,,,0.0
8,1e-06,500,0.2245186030864715,2.0,0.00756511688232418,4.523720932006836,3.149100732803345,0.00442639999091622,0.04534575447312962,0.0,0.00018447941645087764,0.5626386865884759,0.44033793576150304,0.00025516426968797106
9,1e-06,1000,0.1528293132781982,2.0,0.007531547546386699,3.7248706340789797,2.3612019062042235,0.0023228000383823397,0.023844570264452702,0.0,0.00013144959224447108,0.19903696277946054,0.1096559412166028,0.00016594337137613744
10,1e-06,2000,,1.0,4.088562870025635,,,0.00045410000020633997,,0.0,1.4967007755257247,,,0.0002559060871380782
11,1e-06,5000,,1.0,47.64176845550537,,,0.0,,0.0,0.0022316911707953393,,,0.0
12,1e-05,500,0.0627559125423431,8082.8,33.981160926818845,1.6669588565826416,0.1292500406503677,0.02911359965801234,0.0055685716193430955,3234.0100030766757,13.000087800484671,0.02162018829211831,0.0066611459419825365,0.00399333159171104
13,1e-05,1000,0.07729043811559672,5898.8,25.236697673797607,1.977774739265442,0.2248882040381431,0.02219040021300312,0.01140276650344876,2998.7240119757603,12.183415011212814,0.12871878795231348,0.14115426111360949,0.002793423827221894
14,1e-05,2000,,1.0,6.761624765396118,,,0.0,,0.0,0.007492291810489581,,,0.0
15,1e-05,5000,,1.0,47.62856774330139,,,0.0,,0.0,0.0029228262673266017,,,0.0
16,0.0001,500,0.10086894929409025,23644.0,75.19695954322815,0.892126452922821,0.01428023017942898,0.3228479981422424,0.009600093075426657,9542.098799530426,27.28900311044918,0.17304113538010857,0.0008612513318722307,0.03164004688180038
17,0.0001,1000,0.08663455694913857,21597.2,71.25863194465637,1.176862621307373,0.029819973185658398,0.2676547944545745,0.005613445426985924,5447.538820421568,16.052802815303984,0.08945905336004684,0.0011040425079573595,0.017193201722031835
18,0.0001,2000,,1.0,6.7657044410705565,,,0.0,,0.0,0.009724858053883527,,,0.0
19,0.0001,5000,,1.0,47.63388624191284,,,0.0,,0.0,0.005880486847236959,,,0.0
20,0.001,500,0.1364426434040069,9131.2,26.77324981689453,0.04060762003064152,0.00067177764140064,0.9582208037376404,0.004820593189756817,495.8514898636485,1.6059028164634017,0.0032924158149018517,4.610582312852363e-05,0.005149747089034821
21,0.001,1000,0.13320841193199154,12173.2,36.38560829162598,0.06394893825054164,0.00106916164513674,0.9562115907669068,0.0028782386774543925,396.91397052761954,1.0964883544763218,0.002681725659774576,5.410446966838258e-05,0.004402954587895868
22,0.001,2000,,1.0,6.140038299560547,,,0.07748140096664427,,0.0,1.517686656908132,,,0.1732536795533345
23,0.001,5000,,1.0,47.662261438369754,,,0.0,,0.0,0.008214031653741261,,,0.0
24,0.01,500,0.14050328135490414,145.2,0.549675989151001,0.00017957524396472,1.7908867448568345e-06,1.0,0.004824164278603463,8.228000972289685,0.022237310532370148,9.242712836408416e-06,1.499486647851217e-07,0.0
25,0.01,1000,0.13804740905761714,150.8,0.5519033432006836,0.00017986309248952,1.846044324338436e-06,1.0,0.0028628500804128323,8.228000972289683,0.03544957762988996,7.5001510383402805e-06,4.1283358279053993e-08,0.0
26,0.01,2000,0.13821859657764432,163.0,1.0839809894561767,0.00014667537179771656,1.8811901099979877e-06,1.0,0.0020718122117524707,20.808652046684813,0.13319452375462498,5.1978350451859457e-05,3.300671045010003e-08,0.0
27,0.01,5000,,1.0,47.59459891319275,,,0.0,,0.0,0.003659833130658044,,,0.0
28,0.1,500,0.1528407514095306,11.0,0.04911756515502922,2.237781882286072e-06,1.0426156222820282e-07,1.0,0.004400301519677067,0.0,0.0027163981861929054,1.2563538877914528e-06,1.9715133244187093e-09,0.0
29,0.1,1000,0.15040298700332638,11.0,0.055395650863647415,2.399901859462261e-06,1.0600779205560684e-07,1.0,0.0027852497927653755,0.0,0.01026344640262448,9.579679783497283e-07,2.778890061432448e-09,0.0
30,0.1,2000,0.15057610571384425,11.0,0.09204483032226556,2.0426814444363117e-06,1.000240445137024e-07,1.0,0.0020050802938898333,0.0,0.0009680985009900671,3.481306891522116e-07,2.182826089017371e-09,0.0
31,0.1,5000,0.15092480182647705,11.0,0.6406460285186768,1.9382365280762316e-06,9.741343092173338e-08,1.0,0.0011331898111150945,0.0,0.002306587578759188,3.1710856071509717e-07,1.1999552003559352e-09,0.0


==> csv/js_lowtol_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,-0.0011867636640089999,1.5,12.760164284706116,1.020103096961975,1.0204946041107177,0.000966262501606215,0.0004673652125934663,0.512989176042577,20.700392040623267,0.007889724050354291,0.00803617974203931,0.0008681576283919069
1,1e-07,moons,0.00354760013287883,1.5,12.933469307422637,1.0557494044303894,0.8937405347824097,0.0013919625052949,0.0017352383445999565,0.512989176042577,20.63596529494451,0.034740728207462365,0.047850290902450826,0.0014008964416319652
2,1e-06,moons,0.18867395818233484,1.5,12.936356997489929,4.124295783042908,2.755151319503784,0.0018008250073762249,0.05093306021127863,0.512989176042577,20.640081898768354,0.579282747411973,0.5137713601777311,0.0018027207526172258
3,1e-05,moons,0.07002317532896991,3495.9,28.40201277732849,1.8223667979240417,0.1770691223442554,0.012825999967753864,0.01141275786782598,4192.824859836522,17.26773140565381,0.18549037650224984,0.10684476325940506,0.013582015751031866
4,0.0001,moons,0.0937517531216144,11310.8,50.21379554271698,1.034494537115097,0.02205010168254369,0.14762569814920423,0.010547432757940376,12673.250551332208,31.46987704871152,0.1984583194450666,0.008243190365475779,0.15366906589068846
5,0.001,moons,0.1348255276679992,5326.6,29.2402894616127,0.05227827914059158,0.00087046964326869,0.49797844886779785,0.0041128543667457145,5581.870818245344,15.68606691264666,0.012623476622092487,0.000214734274633442,0.4786634723476326
6,0.01,moons,0.13892309566338853,115.0,12.445039808750153,0.00016870456941731884,1.8393737263977528e-06,0.75,0.0034000438411839707,68.72600059580607,20.822098220765792,3.274748020583465e-05,9.328677508157504e-08,0.4442616583193193
7,0.1,moons,0.15118616148829458,11.0,0.20930101871490475,2.1546504285652192e-06,1.0192670742981136e-07,1.0,0.0027971459046975773,0.0,0.2561086899286539,7.781110015224375e-07,3.985089421399684e-09,0.0


==> csv/js_lowtol_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0011867636640089999,1.5,12.760164284706116,1.020103096961975,1.0204946041107177,0.000966262501606215,0.0004673652125934663,0.512989176042577,20.700392040623267,0.007889724050354291,0.00803617974203931,0.0008681576283919069
1,1e-07,0.00354760013287883,1.5,12.933469307422637,1.0557494044303894,0.8937405347824097,0.0013919625052949,0.0017352383445999565,0.512989176042577,20.63596529494451,0.034740728207462365,0.047850290902450826,0.0014008964416319652
2,1e-06,0.18867395818233484,1.5,12.936356997489929,4.124295783042908,2.755151319503784,0.0018008250073762249,0.05093306021127863,0.512989176042577,20.640081898768354,0.579282747411973,0.5137713601777311,0.0018027207526172258
3,1e-05,0.07002317532896991,3495.9,28.40201277732849,1.8223667979240417,0.1770691223442554,0.012825999967753864,0.01141275786782598,4192.824859836522,17.26773140565381,0.18549037650224984,0.10684476325940506,0.013582015751031866
4,0.0001,0.0937517531216144,11310.8,50.21379554271698,1.034494537115097,0.02205010168254369,0.14762569814920423,0.010547432757940376,12673.250551332208,31.46987704871152,0.1984583194450666,0.008243190365475779,0.15366906589068846
5,0.001,0.1348255276679992,5326.6,29.2402894616127,0.05227827914059158,0.00087046964326869,0.49797844886779785,0.0041128543667457145,5581.870818245344,15.68606691264666,0.012623476622092487,0.000214734274633442,0.4786634723476326
6,0.01,0.13892309566338853,115.0,12.445039808750153,0.00016870456941731884,1.8393737263977528e-06,0.75,0.0034000438411839707,68.72600059580607,20.822098220765792,3.274748020583465e-05,9.328677508157504e-08,0.4442616583193193
7,0.1,0.15118616148829458,11.0,0.20930101871490475,2.1546504285652192e-06,1.0192670742981136e-07,1.0,0.0027971459046975773,0.0,0.2561086899286539,7.781110015224375e-07,3.985089421399684e-09,0.0


==> csv/js_lowtol_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.134825527667999,5326.6,29.2402894616127,0.052278279140592,0.000870469643269,0.497978448867798,0.004112854366746,5581.87081824534,15.6860669126467,0.012623476622093,0.000214734274633,0.478663472347633
6,0.01,0.138923095663389,115,12.4450398087502,0.000168704569417,1.83937372639775E-06,0.75,0.003400043841184,68.7260005958061,20.8220982207658,3.27474802058346E-05,9.3286775081575E-08,0.444261658319319
7,0.1,0.151186161488295,11,0.209301018714905,2.15465042856522E-06,1.01926707429811E-07,1,0.002797145904698,0,0.256108689928654,7.78111001522437E-07,3.98508942139968E-09,0


==> csv/js_lowtol_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,0.00026486016286070003,2.0,0.0059383869171142,1.827053999900818,0.5021178007125855,0.0034136000089347003,4.85329535711249e-05,0.0,6.93524772197088e-05,0.05681588780347508,0.07036300116432356,6.16830557209013e-05
1,1e-08,1000,slopes,0.00012233387678858002,2.0,0.006370306015014581,1.7255398511886597,0.39471775889396665,0.0017102000070735202,1.8126282259942702e-05,0.0,0.0006314084968412695,0.01690164906388849,0.021425737327868993,2.9201029266521356e-05
2,1e-08,2000,slopes,,1.0,3.413004970550537,,,0.0004108499968424,,0.0,0.011257972488785956,,,9.416745512933534e-06
3,1e-08,5000,slopes,,1.0,47.62865476608276,,,0.0,,0.0,0.009224449105209406,,,0.0
4,1e-07,500,slopes,0.00069434358738356,2.0,0.0065710544586181,1.5285805463790894,0.04464763626456258,0.00378799992613488,8.238064757460075e-05,0.0,0.00031793352186282016,0.0228552816998829,0.007315138749228883,5.1225002150421366e-05
5,1e-07,1000,slopes,0.0003877466428093,2.0,0.0061246871948241795,1.5814154386520385,0.07815193310379978,0.0020077999681234,4.455761084538863e-05,0.0,0.00019741795475416147,0.01411715558757331,0.012841158944309029,2.6252568715739482e-05
6,1e-07,2000,slopes,,1.0,6.097089338302612,,,8.999999845400001e-05,,0.0,1.4996155053257887,,,0.00020124611451802
7,1e-07,5000,slopes,,1.0,47.63641543388367,,,0.0,,0.0,0.010556467091197598,,,0.0
8,1e-06,500,slopes,0.0008401824976317,2.0,0.00906510353088372,1.5154855728149415,0.00625739498063916,0.0057800000533461205,0.00024605823301774584,0.0,0.0020075607129576814,0.02315881507749379,0.006232460373854806,0.00012201636352229792
9,1e-06,1000,slopes,0.0006313805468380199,2.0,0.00654249191284174,1.539119267463684,0.01118554323911662,0.0038939999882131398,0.00017368195488424786,0.0,0.0002800688953011866,0.008340204770685204,0.005858250779752673,0.00014529791871498103
10,1e-06,2000,slopes,,1.0,6.776613807678222,,,0.0,,0.0,0.004859961848707381,,,0.0
11,1e-06,5000,slopes,,1.0,47.6338915348053,,,0.0,,0.0,0.007576587034658002,,,0.0
12,1e-05,500,slopes,0.00107373932842158,968.4,3.874838352203369,1.42840633392334,0.0009410403901710599,0.028399199992418238,0.00023482611145073324,551.1576906838912,2.1795980429732116,0.02417059304989946,0.00036111620912019905,0.0013527204772197296
13,1e-05,1000,slopes,0.0005981294554657801,643.0,2.7337629795074463,1.4788689613342285,0.0008173277950845201,0.02513720020651814,7.44497270039726e-05,367.54387493195964,1.5695459280772894,0.016835860901672883,0.00014198894828258671,0.0006048686432519217
14,1e-05,2000,slopes,,1.0,6.778525495529175,,,0.0,,0.0,0.006722361818251579,,,0.0
15,1e-05,5000,slopes,,1.0,47.62264008522034,,,0.0,,0.0,0.005507074403338969,,,0.0
16,0.0001,500,slopes,0.0069545916281639805,6743.2,20.7537935256958,0.8177441358566284,0.0008807070087640801,0.2710296034812927,0.0016581111487355554,2123.667276199358,6.202882900323582,0.11395616059574389,0.0002146778748065009,0.013536764940668529
17,0.0001,1000,slopes,0.0032462972681969,3707.4,11.900470733642578,1.1191229104995728,0.00072060264647002,0.24448040425777431,0.000771293336357775,1554.4556281862792,4.742405454205314,0.08453810233380595,0.00024046736880281274,0.01108532174141744
18,0.0001,2000,slopes,,1.0,6.793172693252563,,,0.0,,0.0,0.002696239679233895,,,0.0
19,0.0001,5000,slopes,,1.0,47.647617149353025,,,0.0,,0.0,0.008099715849243802,,,0.0
20,0.001,500,slopes,0.02085993140935894,4212.2,11.914023828506469,0.07199818715453143,0.0001511895563453,0.9510551929473877,0.0008817697300220867,351.0423051428417,1.043070084849969,0.01770414358332782,1.112784104779208e-05,0.00572673135078484
21,0.001,1000,slopes,0.01933039426803584,5446.8,14.592237377166748,0.1062356516718864,0.00025894884020086,0.9496593832969665,0.0003548111040561216,519.5480728479318,1.405424271776451,0.009266548870462724,6.380866050604226e-06,0.0023822354265237884
22,0.001,2000,slopes,0.017525413073599276,5789.6,34.219225120544436,0.17588767409324646,0.00042774260509755,0.7597457051277161,0.0007557689822230471,3267.93303174958,15.528994190221079,0.015768881287253903,1.1848087489950518e-05,0.42471580659180125
23,0.001,5000,slopes,,1.0,47.64267635345459,,,0.0,,0.0,0.007259425008577044,,,0.0
24,0.01,500,slopes,0.024681134149432137,167.0,0.5576698780059814,0.00039582187309855995,6.335321813821793e-07,1.0,0.0007391133699445722,37.476659402887016,0.1407168636988217,9.378551988481736e-05,9.591774796699642e-08,0.0
25,0.01,1000,slopes,0.02434495911002156,169.8,0.6556110382080078,0.00041791603434824,7.028225809335708e-07,1.0,0.00033733602584150145,13.845576911057194,0.0725836031406911,6.0233442718568156e-05,6.606512587879456e-08,0.0
26,0.01,2000,slopes,0.0243920478969812,203.0,1.2909184455871583,0.00045217291917646,7.982947863638401e-07,1.0,0.0009222129051020876,8.631338250816036,0.04316328658000712,0.00012477447026773938,6.207642501210008e-08,0.0
27,0.01,5000,slopes,,1.2,47.6988582611084,,,0.0,,0.4472135954999579,0.18211665149293288,,,0.0
28,0.1,500,slopes,0.03961968347430224,8.4,0.043549537658691365,2.978835254907608e-06,9.587965905666352e-08,1.0,0.0008298064771109767,0.5477225575051662,0.012599410901386571,1.4342421698947374e-06,2.370988878999078e-09,0.0
29,0.1,1000,slopes,0.03936083838343614,8.6,0.03552408218383784,2.66216229647398e-06,9.613577276468276e-08,1.0,0.00046299987616368925,0.5477225575051662,0.0025756519844237443,1.6588123730576148e-06,2.070098810866028e-09,0.0
30,0.1,2000,slopes,0.03957867249846454,9.0,0.07041525840759275,1.7217942513525486e-06,8.532078936696052e-08,1.0,0.0010328385209543592,0.0,0.000702039912685225,2.994598930248461e-07,1.8836272480134703e-09,0.0
31,0.1,5000,slopes,0.03931485861539838,9.0,0.4859316349029541,1.7944112187251449e-06,6.958143785595894e-08,1.0,0.00032103240275568016,0.0,0.0007466772985245564,1.5270611183657188e-07,8.79675010892003e-10,0.0


==> csv/js_lowtol_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.00026486016286070003,2.0,0.0059383869171142,1.827053999900818,0.5021178007125855,0.0034136000089347003,4.85329535711249e-05,0.0,6.93524772197088e-05,0.05681588780347508,0.07036300116432356,6.16830557209013e-05
1,1e-08,1000,0.00012233387678858002,2.0,0.006370306015014581,1.7255398511886597,0.39471775889396665,0.0017102000070735202,1.8126282259942702e-05,0.0,0.0006314084968412695,0.01690164906388849,0.021425737327868993,2.9201029266521356e-05
2,1e-08,2000,,1.0,3.413004970550537,,,0.0004108499968424,,0.0,0.011257972488785956,,,9.416745512933534e-06
3,1e-08,5000,,1.0,47.62865476608276,,,0.0,,0.0,0.009224449105209406,,,0.0
4,1e-07,500,0.00069434358738356,2.0,0.0065710544586181,1.5285805463790894,0.04464763626456258,0.00378799992613488,8.238064757460075e-05,0.0,0.00031793352186282016,0.0228552816998829,0.007315138749228883,5.1225002150421366e-05
5,1e-07,1000,0.0003877466428093,2.0,0.0061246871948241795,1.5814154386520385,0.07815193310379978,0.0020077999681234,4.455761084538863e-05,0.0,0.00019741795475416147,0.01411715558757331,0.012841158944309029,2.6252568715739482e-05
6,1e-07,2000,,1.0,6.097089338302612,,,8.999999845400001e-05,,0.0,1.4996155053257887,,,0.00020124611451802
7,1e-07,5000,,1.0,47.63641543388367,,,0.0,,0.0,0.010556467091197598,,,0.0
8,1e-06,500,0.0008401824976317,2.0,0.00906510353088372,1.5154855728149415,0.00625739498063916,0.0057800000533461205,0.00024605823301774584,0.0,0.0020075607129576814,0.02315881507749379,0.006232460373854806,0.00012201636352229792
9,1e-06,1000,0.0006313805468380199,2.0,0.00654249191284174,1.539119267463684,0.01118554323911662,0.0038939999882131398,0.00017368195488424786,0.0,0.0002800688953011866,0.008340204770685204,0.005858250779752673,0.00014529791871498103
10,1e-06,2000,,1.0,6.776613807678222,,,0.0,,0.0,0.004859961848707381,,,0.0
11,1e-06,5000,,1.0,47.6338915348053,,,0.0,,0.0,0.007576587034658002,,,0.0
12,1e-05,500,0.00107373932842158,968.4,3.874838352203369,1.42840633392334,0.0009410403901710599,0.028399199992418238,0.00023482611145073324,551.1576906838912,2.1795980429732116,0.02417059304989946,0.00036111620912019905,0.0013527204772197296
13,1e-05,1000,0.0005981294554657801,643.0,2.7337629795074463,1.4788689613342285,0.0008173277950845201,0.02513720020651814,7.44497270039726e-05,367.54387493195964,1.5695459280772894,0.016835860901672883,0.00014198894828258671,0.0006048686432519217
14,1e-05,2000,,1.0,6.778525495529175,,,0.0,,0.0,0.006722361818251579,,,0.0
15,1e-05,5000,,1.0,47.62264008522034,,,0.0,,0.0,0.005507074403338969,,,0.0
16,0.0001,500,0.0069545916281639805,6743.2,20.7537935256958,0.8177441358566284,0.0008807070087640801,0.2710296034812927,0.0016581111487355554,2123.667276199358,6.202882900323582,0.11395616059574389,0.0002146778748065009,0.013536764940668529
17,0.0001,1000,0.0032462972681969,3707.4,11.900470733642578,1.1191229104995728,0.00072060264647002,0.24448040425777431,0.000771293336357775,1554.4556281862792,4.742405454205314,0.08453810233380595,0.00024046736880281274,0.01108532174141744
18,0.0001,2000,,1.0,6.793172693252563,,,0.0,,0.0,0.002696239679233895,,,0.0
19,0.0001,5000,,1.0,47.647617149353025,,,0.0,,0.0,0.008099715849243802,,,0.0
20,0.001,500,0.02085993140935894,4212.2,11.914023828506469,0.07199818715453143,0.0001511895563453,0.9510551929473877,0.0008817697300220867,351.0423051428417,1.043070084849969,0.01770414358332782,1.112784104779208e-05,0.00572673135078484
21,0.001,1000,0.01933039426803584,5446.8,14.592237377166748,0.1062356516718864,0.00025894884020086,0.9496593832969665,0.0003548111040561216,519.5480728479318,1.405424271776451,0.009266548870462724,6.380866050604226e-06,0.0023822354265237884
22,0.001,2000,0.017525413073599276,5789.6,34.219225120544436,0.17588767409324646,0.00042774260509755,0.7597457051277161,0.0007557689822230471,3267.93303174958,15.528994190221079,0.015768881287253903,1.1848087489950518e-05,0.42471580659180125
23,0.001,5000,,1.0,47.64267635345459,,,0.0,,0.0,0.007259425008577044,,,0.0
24,0.01,500,0.024681134149432137,167.0,0.5576698780059814,0.00039582187309855995,6.335321813821793e-07,1.0,0.0007391133699445722,37.476659402887016,0.1407168636988217,9.378551988481736e-05,9.591774796699642e-08,0.0
25,0.01,1000,0.02434495911002156,169.8,0.6556110382080078,0.00041791603434824,7.028225809335708e-07,1.0,0.00033733602584150145,13.845576911057194,0.0725836031406911,6.0233442718568156e-05,6.606512587879456e-08,0.0
26,0.01,2000,0.0243920478969812,203.0,1.2909184455871583,0.00045217291917646,7.982947863638401e-07,1.0,0.0009222129051020876,8.631338250816036,0.04316328658000712,0.00012477447026773938,6.207642501210008e-08,0.0
27,0.01,5000,,1.2,47.6988582611084,,,0.0,,0.4472135954999579,0.18211665149293288,,,0.0
28,0.1,500,0.03961968347430224,8.4,0.043549537658691365,2.978835254907608e-06,9.587965905666352e-08,1.0,0.0008298064771109767,0.5477225575051662,0.012599410901386571,1.4342421698947374e-06,2.370988878999078e-09,0.0
29,0.1,1000,0.03936083838343614,8.6,0.03552408218383784,2.66216229647398e-06,9.613577276468276e-08,1.0,0.00046299987616368925,0.5477225575051662,0.0025756519844237443,1.6588123730576148e-06,2.070098810866028e-09,0.0
30,0.1,2000,0.03957867249846454,9.0,0.07041525840759275,1.7217942513525486e-06,8.532078936696052e-08,1.0,0.0010328385209543592,0.0,0.000702039912685225,2.994598930248461e-07,1.8836272480134703e-09,0.0
31,0.1,5000,0.03931485861539838,9.0,0.4859316349029541,1.7944112187251449e-06,6.958143785595894e-08,1.0,0.00032103240275568016,0.0,0.0007466772985245564,1.5270611183657188e-07,8.79675010892003e-10,0.0


==> csv/js_lowtol_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,0.00019359701982464,1.5,12.763492107391357,1.7762969255447387,0.4484177798032761,0.001383662503212655,8.267768361897625e-05,0.512989176042577,20.70158066865965,0.06651453422104991,0.07489027460089448,0.0013661274554824566
1,1e-07,slopes,0.00054104511509643,1.5,13.436550128459931,1.554997992515564,0.06139978468418118,0.00147144997317807,0.00017323459468847387,0.512989176042577,20.429843390537453,0.03310831808472567,0.020220922164220598,0.0016028506361863543
2,1e-06,slopes,0.00073578152223486,1.5,13.60652823448181,1.5273024201393128,0.00872146910987789,0.002418500010389815,0.00022896771693626082,0.512989176042577,20.354489147627863,0.020601881609096574,0.006266021874491101,0.0025753827976266607
3,1e-05,slopes,0.00083593439194368,403.35,15.252441728115082,1.4536376476287842,0.0008791840926277901,0.013384100049734093,0.00029967688822254567,526.051655958654,19.27348555207834,0.03306029346472344,0.0002667760457247008,0.013799441568400303
4,0.0001,slopes,0.00510044444818044,2613.15,21.773763525485993,0.9684335231781006,0.00080065482761705,0.12887750193476674,0.0023035123331192724,3138.990254591602,16.55270405084031,0.18487344128977135,0.00023087468910536817,0.1328186086954527
5,0.001,slopes,0.01936094862009793,3862.4,27.09204066991806,0.11390856360750536,0.0002686901716515,0.6651150703430175,0.00152020679750497,2815.1484470534356,16.66317246806774,0.045391969867205804,0.00011495030891066536,0.44674195515385023
6,0.01,slopes,0.024472713718811635,135.25,12.550764405727387,0.00042197027554108667,7.115498495598634e-07,0.75,0.000674726383437145,82.87268294768407,20.822240779031233,9.25942441485289e-05,9.932314513471367e-08,0.4442616583193193
7,0.1,slopes,0.03946851324290033,8.75,0.158855128288269,2.28930075536482e-06,8.672941476106644e-08,1.0,0.0006744204200600945,0.4442616583193195,0.19428663140861951,1.1606289606681917e-06,1.1234660895599069e-08,0.0


==> csv/js_lowtol_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.00019359701982464,1.5,12.763492107391357,1.7762969255447387,0.4484177798032761,0.001383662503212655,8.267768361897625e-05,0.512989176042577,20.70158066865965,0.06651453422104991,0.07489027460089448,0.0013661274554824566
1,1e-07,0.00054104511509643,1.5,13.436550128459931,1.554997992515564,0.06139978468418118,0.00147144997317807,0.00017323459468847387,0.512989176042577,20.429843390537453,0.03310831808472567,0.020220922164220598,0.0016028506361863543
2,1e-06,0.00073578152223486,1.5,13.60652823448181,1.5273024201393128,0.00872146910987789,0.002418500010389815,0.00022896771693626082,0.512989176042577,20.354489147627863,0.020601881609096574,0.006266021874491101,0.0025753827976266607
3,1e-05,0.00083593439194368,403.35,15.252441728115082,1.4536376476287842,0.0008791840926277901,0.013384100049734093,0.00029967688822254567,526.051655958654,19.27348555207834,0.03306029346472344,0.0002667760457247008,0.013799441568400303
4,0.0001,0.00510044444818044,2613.15,21.773763525485993,0.9684335231781006,0.00080065482761705,0.12887750193476674,0.0023035123331192724,3138.990254591602,16.55270405084031,0.18487344128977135,0.00023087468910536817,0.1328186086954527
5,0.001,0.01936094862009793,3862.4,27.09204066991806,0.11390856360750536,0.0002686901716515,0.6651150703430175,0.00152020679750497,2815.1484470534356,16.66317246806774,0.045391969867205804,0.00011495030891066536,0.44674195515385023
6,0.01,0.024472713718811635,135.25,12.550764405727387,0.00042197027554108667,7.115498495598634e-07,0.75,0.000674726383437145,82.87268294768407,20.822240779031233,9.25942441485289e-05,9.932314513471367e-08,0.4442616583193193
7,0.1,0.03946851324290033,8.75,0.158855128288269,2.28930075536482e-06,8.672941476106644e-08,1.0,0.0006744204200600945,0.4442616583193195,0.19428663140861951,1.1606289606681917e-06,1.1234660895599069e-08,0.0


==> csv/js_lowtol_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.019360948620098,3862.4,27.0920406699181,0.113908563607505,0.000268690171652,0.665115070343018,0.001520206797505,2815.14844705344,16.6631724680677,0.045391969867206,0.000114950308911,0.44674195515385
6,0.01,0.024472713718812,135.25,12.5507644057274,0.000421970275541,7.11549849559863E-07,0.75,0.000674726383437,82.8726829476841,20.8222407790312,9.25942441485289E-05,9.93231451347137E-08,0.444261658319319
7,0.1,0.0394685132429,8.75,0.158855128288269,2.28930075536482E-06,8.67294147610664E-08,1,0.00067442042006,0.444261658319319,0.19428663140862,1.16062896066819E-06,1.12346608955991E-08,0


==> csv/kl.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15640497207641602,5,0.002084016799926758,5.688052624464035e-07,1.0011717677116394e-07,1.0
0.1,500,moons,1,0.15254592895507812,5,0.0012981891632080078,5.257315933704376e-07,1.0919757187366486e-07,1.0
0.1,500,moons,2,0.16256988048553467,5,0.0011959075927734375,3.229361027479172e-07,1.0593794286251068e-07,1.0
0.1,500,moons,3,0.1582508087158203,5,0.0012280941009521484,2.738088369369507e-07,1.1199153959751129e-07,1.0
0.1,500,moons,4,0.15284737944602966,5,0.0012063980102539062,6.712507456541061e-07,1.0989606380462646e-07,1.0
0.1,500,densities,0,0.14937308430671692,5,0.001188039779663086,1.0919757187366486e-07,1.1292286217212677e-07,1.0
0.1,500,densities,1,0.15402483940124512,4,0.0009763240814208984,3.2526440918445587e-07,1.1175870895385742e-07,1.0
0.1,500,densities,2,0.15526549518108368,4,0.0009465217590332031,3.2456591725349426e-07,1.096632331609726e-07,1.0
0.1,500,densities,3,0.15821589529514313,4,0.0009524822235107422,3.2689422369003296e-07,1.0780058801174164e-07,1.0
0.1,500,densities,4,0.15139555931091309,4,0.0009815692901611328,4.3213367462158203e-07,1.1059455573558807e-07,1.0
0.1,500,slopes,0,0.04361756891012192,5,0.0011904239654541016,1.1641532182693481e-07,1.0780058801174164e-07,1.0
0.1,500,slopes,1,0.04297975078225136,4,0.0009634494781494141,6.84056431055069e-07,1.1082738637924194e-07,1.0
0.1,500,slopes,2,0.043104708194732666,5,0.0011990070343017578,1.1618249118328094e-07,1.1012889444828033e-07,1.0
0.1,500,slopes,3,0.043119024485349655,4,0.0009796619415283203,5.525071173906326e-07,1.096632331609726e-07,1.0
0.1,500,slopes,4,0.045270681381225586,4,0.0009846687316894531,8.870847523212433e-07,1.0849907994270325e-07,1.0
0.1,500,crescents,0,0.05618207901716232,4,0.00095367431640625,2.849847078323364e-07,1.1129304766654968e-07,1.0
0.1,500,crescents,1,0.05517279729247093,4,0.0009872913360595703,2.193264663219452e-07,1.0919757187366486e-07,1.0
0.1,500,crescents,2,0.0568913072347641,4,0.0009629726409912109,2.5890767574310303e-07,1.1175870895385742e-07,1.0
0.1,500,crescents,3,0.054736629128456116,4,0.00098419189453125,2.3469328880310059e-07,1.073349267244339e-07,1.0
0.1,500,crescents,4,0.0558585599064827,4,0.0010013580322265625,2.183951437473297e-07,1.1059455573558807e-07,1.0
0.1,1000,moons,0,0.15859153866767883,5,0.0028505325317382812,3.771856427192688e-07,1.1106021702289581e-07,1.0
0.1,1000,moons,1,0.15439170598983765,5,0.0012145042419433594,5.832407623529434e-07,1.123407855629921e-07,1.0
0.1,1000,moons,2,0.15262846648693085,5,0.0012311935424804688,4.828907549381256e-07,1.1152587831020355e-07,1.0
0.1,1000,moons,3,0.1533370018005371,5,0.0012853145599365234,4.172325134277344e-07,1.0756775736808777e-07,1.0
0.1,1000,moons,4,0.15171144902706146,5,0.0014979839324951172,6.738118827342987e-07,1.0838266462087631e-07,1.0
0.1,1000,densities,0,0.15097661316394806,5,0.0011515617370605469,1.0849907994270325e-07,1.1187512427568436e-07,1.0
0.1,1000,densities,1,0.15156975388526917,5,0.0011796951293945312,1.0884832590818405e-07,1.1059455573558807e-07,1.0
0.1,1000,densities,2,0.1545308530330658,4,0.0009088516235351562,4.915054887533188e-07,1.1012889444828033e-07,1.0
0.1,1000,densities,3,0.15668094158172607,4,0.0009241104125976562,3.384193405508995e-07,1.0873191058635712e-07,1.0
0.1,1000,densities,4,0.1538005769252777,4,0.0009479522705078125,3.1350646167993546e-07,1.1059455573558807e-07,1.0
0.1,1000,slopes,0,0.04373987764120102,5,0.001725912094116211,1.1816155165433884e-07,1.1210795491933823e-07,1.0
0.1,1000,slopes,1,0.04352393373847008,5,0.0018954277038574219,1.126900315284729e-07,1.0873191058635712e-07,1.0
0.1,1000,slopes,2,0.04395608603954315,4,0.0014755725860595703,7.739290595054626e-07,1.0977964848279953e-07,1.0
0.1,1000,slopes,3,0.04326789453625679,5,0.0017611980438232422,1.1082738637924194e-07,1.0547228157520294e-07,1.0
0.1,1000,slopes,4,0.042494505643844604,4,0.001196146011352539,8.472707122564316e-07,1.1257361620664597e-07,1.0
0.1,1000,crescents,0,0.055891253054142,4,0.0011692047119140625,2.8207432478666306e-07,1.0803341865539551e-07,1.0
0.1,1000,crescents,1,0.05498174577951431,4,0.001049041748046875,2.5623012334108353e-07,1.0803341865539551e-07,1.0
0.1,1000,crescents,2,0.05602620914578438,4,0.0010406970977783203,3.032619133591652e-07,1.0791700333356857e-07,1.0
0.1,1000,crescents,3,0.05479643866419792,4,0.001478433609008789,2.3993197828531265e-07,1.1024530977010727e-07,1.0
0.1,1000,crescents,4,0.05397162213921547,4,0.001196146011352539,2.260785549879074e-07,1.1082738637924194e-07,1.0
0.1,2000,moons,0,0.1534409075975418,5,0.005826234817504883,5.294568836688995e-07,1.050066202878952e-07,1.0
0.1,2000,moons,1,0.15506049990653992,5,0.0018303394317626953,4.54543624073267e-07,1.0535586625337601e-07,1.0
0.1,2000,moons,2,0.15728060901165009,5,0.001613616943359375,4.0099257603287697e-07,1.0814983397722244e-07,1.0
0.1,2000,moons,3,0.15247446298599243,5,0.0014371871948242188,4.809699021279812e-07,1.0576331987977028e-07,1.0
0.1,2000,moons,4,0.15308815240859985,5,0.00693821907043457,4.6315835788846016e-07,1.0523945093154907e-07,1.0
0.1,2000,densities,0,0.1534525603055954,5,0.0018544197082519531,1.069856807589531e-07,1.0925577953457832e-07,1.0
0.1,2000,densities,1,0.15144723653793335,5,0.00215911865234375,1.0710209608078003e-07,1.0681105777621269e-07,1.0
0.1,2000,densities,2,0.154818594455719,4,0.004637479782104492,4.1833845898509026e-07,1.0873191058635712e-07,1.0
0.1,2000,densities,3,0.15301014482975006,4,0.0020749568939208984,4.07220795750618e-07,1.0611256584525108e-07,1.0
0.1,2000,densities,4,0.15417012572288513,4,0.0020253658294677734,3.655441105365753e-07,1.0814983397722244e-07,1.0
0.1,2000,slopes,0,0.04469279944896698,5,0.0018620491027832031,1.175212673842907e-07,1.0919757187366486e-07,1.0
0.1,2000,slopes,1,0.04507807642221451,5,0.002002239227294922,1.2194504961371422e-07,1.0762596502900124e-07,1.0
0.1,2000,slopes,2,0.0430954173207283,4,0.0017094612121582031,9.596114978194237e-07,1.0838266462087631e-07,1.0
0.1,2000,slopes,3,0.04312064126133919,4,0.0016524791717529297,8.53673554956913e-07,1.0576331987977028e-07,1.0
0.1,2000,slopes,4,0.04248622804880142,4,0.0013728141784667969,8.826027624309063e-07,1.0646181181073189e-07,1.0
0.1,2000,crescents,0,0.055958956480026245,4,0.0014252662658691406,2.9779039323329926e-07,1.073349267244339e-07,1.0
0.1,2000,crescents,1,0.05533558130264282,4,0.001163482666015625,2.6490306481719017e-07,1.09837856143713e-07,1.0
0.1,2000,crescents,2,0.055123329162597656,4,0.001119375228881836,2.2741733118891716e-07,1.0692747309803963e-07,1.0
0.1,2000,crescents,3,0.05512631684541702,4,0.0011174678802490234,2.6333145797252655e-07,1.0919757187366486e-07,1.0
0.1,2000,crescents,4,0.0552755668759346,4,0.00110626220703125,3.057648427784443e-07,1.0832445695996284e-07,1.0
0.1,5000,moons,0,0.15516909956932068,5,0.0028734207153320312,4.220491973683238e-07,7.989001460373402e-08,1.0
0.1,5000,moons,1,0.15317940711975098,5,0.0013818740844726562,4.525063559412956e-07,7.924973033368587e-08,1.0
0.1,5000,moons,2,0.15499812364578247,5,0.0014743804931640625,3.778550308197737e-07,8.13015503808856e-08,1.0
0.1,5000,moons,3,0.15581129491329193,5,0.0014846324920654297,3.726599970832467e-07,7.971539162099361e-08,1.0
0.1,5000,moons,4,0.15367403626441956,5,0.007660865783691406,3.632158041000366e-07,7.87549652159214e-08,1.0
0.1,5000,densities,0,0.1535988748073578,5,0.0022821426391601562,8.066126611083746e-08,7.833295967429876e-08,1.0
0.1,5000,densities,1,0.1532333940267563,5,0.0019788742065429688,7.990456651896238e-08,7.799826562404633e-08,1.0
0.1,5000,densities,2,0.15294648706912994,4,0.0014872550964355469,4.026078386232257e-07,7.686321623623371e-08,1.0
0.1,5000,densities,3,0.1533290147781372,4,0.0015773773193359375,3.6500568967312574e-07,7.84930307418108e-08,1.0
0.1,5000,densities,4,0.1528148055076599,4,0.0013935565948486328,3.503664629533887e-07,7.588823791593313e-08,1.0
0.1,5000,slopes,0,0.04376062750816345,5,0.0017366409301757812,8.201459422707558e-08,7.364724297076464e-08,1.0
0.1,5000,slopes,1,0.04343460127711296,5,0.0014467239379882812,7.946800906211138e-08,7.354537956416607e-08,1.0
0.1,5000,slopes,2,0.04294215887784958,5,0.0018808841705322266,8.035567589104176e-08,7.388007361441851e-08,1.0
0.1,5000,slopes,3,0.043211936950683594,5,0.0015451908111572266,8.275674190372229e-08,7.290509529411793e-08,1.0
0.1,5000,slopes,4,0.0437144972383976,5,0.0015561580657958984,8.150527719408274e-08,7.227936293929815e-08,1.0
0.1,5000,crescents,0,0.05522394925355911,4,0.0011925697326660156,2.498272806406021e-07,7.449125405400991e-08,1.0
0.1,5000,crescents,1,0.055017661303281784,4,0.002252817153930664,2.448214218020439e-07,7.303606253117323e-08,1.0
0.1,5000,crescents,2,0.05560474097728729,4,0.0023529529571533203,2.38200300373137e-07,7.724156603217125e-08,1.0
0.1,5000,crescents,3,0.05580950155854225,4,0.0013179779052734375,2.655142452567816e-07,7.345806807279587e-08,1.0
0.1,5000,crescents,4,0.055329129099845886,4,0.0015952587127685547,2.3524626158177853e-07,7.465132512152195e-08,1.0
0.01,500,moons,0,0.14222529530525208,31,0.010353803634643555,2.168351784348488e-05,3.671739250421524e-07,1.0
0.01,500,moons,1,0.1385897397994995,30,0.01013040542602539,2.666492946445942e-05,3.611203283071518e-07,1.0
0.01,500,moons,2,0.14968052506446838,27,0.007467031478881836,2.4640467017889023e-05,3.555323928594589e-07,1.0
0.01,500,moons,3,0.1455976963043213,26,0.006850719451904297,2.1289801225066185e-05,3.9278529584407806e-07,1.0
0.01,500,moons,4,0.13824541866779327,32,0.008252859115600586,2.833409234881401e-05,3.8463622331619263e-07,1.0
0.01,500,densities,0,0.1392631232738495,19,0.00457310676574707,1.512095332145691e-05,2.675224095582962e-07,1.0
0.01,500,densities,1,0.14384675025939941,18,0.004366397857666016,2.3771310225129128e-05,2.7474015951156616e-07,1.0
0.01,500,densities,2,0.1453564167022705,18,0.004676103591918945,1.9579194486141205e-05,2.6938505470752716e-07,1.0
0.01,500,densities,3,0.14829690754413605,18,0.004306793212890625,1.902063377201557e-05,2.6798807084560394e-07,1.0
0.01,500,densities,4,0.14077049493789673,19,0.004983186721801758,2.5165267288684845e-05,2.71480530500412e-07,1.0
0.01,500,slopes,0,0.028269216418266296,24,0.006060361862182617,2.3199710994958878e-05,1.2130476534366608e-07,1.0
0.01,500,slopes,1,0.027981003746390343,22,0.005660533905029297,2.7191592380404472e-05,1.1688098311424255e-07,1.0
0.01,500,slopes,2,0.028666134923696518,23,0.0058748722076416016,2.1563377231359482e-05,1.1827796697616577e-07,1.0
0.01,500,slopes,3,0.027110692113637924,20,0.005146503448486328,3.245566040277481e-05,1.1641532182693481e-07,1.0
0.01,500,slopes,4,0.029093358665704727,22,0.0052068233489990234,4.750979132950306e-05,1.1688098311424255e-07,1.0
0.01,500,crescents,0,0.040206607431173325,20,0.00513458251953125,1.7233192920684814e-05,1.30385160446167e-07,1.0
0.01,500,crescents,1,0.039520956575870514,19,0.006834506988525391,2.3702625185251236e-05,1.3015232980251312e-07,1.0
0.01,500,crescents,2,0.040986593812704086,20,0.010866165161132812,1.399940811097622e-05,1.2433156371116638e-07,1.0
0.01,500,crescents,3,0.03803881257772446,19,0.007616281509399414,2.5399262085556984e-05,1.2828968465328217e-07,1.0
0.01,500,crescents,4,0.03952594846487045,18,0.005769491195678711,2.909218892455101e-05,1.2759119272232056e-07,1.0
0.01,1000,moons,0,0.14518705010414124,28,0.009950876235961914,2.8152484446763992e-05,3.5995617508888245e-07,1.0
0.01,1000,moons,1,0.14043042063713074,30,0.011201858520507812,2.5538261979818344e-05,3.5867560654878616e-07,1.0
0.01,1000,moons,2,0.13892152905464172,30,0.011275768280029297,2.1259882487356663e-05,3.5692937672138214e-07,1.0
0.01,1000,moons,3,0.13984915614128113,29,0.010714292526245117,2.6379362680017948e-05,3.396999090909958e-07,1.0
0.01,1000,moons,4,0.13769298791885376,31,0.007823944091796875,2.1669198758900166e-05,3.480818122625351e-07,1.0
0.01,1000,densities,0,0.14050395786762238,19,0.004895210266113281,1.8427963368594646e-05,2.668239176273346e-07,1.0
0.01,1000,densities,1,0.14096501469612122,19,0.004860639572143555,2.374954055994749e-05,2.725282683968544e-07,1.0
0.01,1000,densities,2,0.14409562945365906,20,0.0047457218170166016,1.3325945474207401e-05,2.7136411517858505e-07,1.0
0.01,1000,densities,3,0.14659130573272705,18,0.00461888313293457,2.2595049813389778e-05,2.819579094648361e-07,1.0
0.01,1000,densities,4,0.14380183815956116,18,0.004598140716552734,2.1907035261392593e-05,2.6694033294916153e-07,1.0
0.01,1000,slopes,0,0.028080657124519348,23,0.00577545166015625,2.0356732420623302e-05,1.157168298959732e-07,1.0
0.01,1000,slopes,1,0.028231704607605934,22,0.005116462707519531,2.574536483734846e-05,1.1664815247058868e-07,1.0
0.01,1000,slopes,2,0.02810640260577202,23,0.005312681198120117,3.0501163564622402e-05,1.210719347000122e-07,1.0
0.01,1000,slopes,3,0.02775401622056961,23,0.005627632141113281,2.78867082670331e-05,1.1827796697616577e-07,1.0
0.01,1000,slopes,4,0.027421005070209503,22,0.005205392837524414,2.949358895421028e-05,1.1944212019443512e-07,1.0
0.01,1000,crescents,0,0.03938150778412819,21,0.01964592933654785,1.2800563126802444e-05,1.227017492055893e-07,1.0
0.01,1000,crescents,1,0.038870058953762054,20,0.007643222808837891,2.0199804566800594e-05,1.3026874512434006e-07,1.0
0.01,1000,crescents,2,0.04001389071345329,20,0.007855653762817383,2.1044397726655006e-05,1.2933742254972458e-07,1.0
0.01,1000,crescents,3,0.038610637187957764,19,0.0065059661865234375,2.278946340084076e-05,1.2433156371116638e-07,1.0
0.01,1000,crescents,4,0.038373351097106934,19,0.005385398864746094,2.6462017558515072e-05,1.2794043868780136e-07,1.0
0.01,2000,moons,0,0.13954471051692963,30,0.007999897003173828,2.312037395313382e-05,3.575696609914303e-07,1.0
0.01,2000,moons,1,0.1412958800792694,29,0.007391452789306641,2.810225123539567e-05,3.6653364077210426e-07,1.0
0.01,2000,moons,2,0.14391672611236572,29,0.010627985000610352,1.9907020032405853e-05,3.6385608837008476e-07,1.0
0.01,2000,moons,3,0.1388401985168457,29,0.010474920272827148,2.450664760544896e-05,3.454042598605156e-07,1.0
0.01,2000,moons,4,0.13940127193927765,29,0.008306503295898438,2.7053814847022295e-05,3.587920218706131e-07,1.0
0.01,2000,densities,0,0.14317363500595093,19,0.0063152313232421875,1.6587902791798115e-05,2.632732503116131e-07,1.0
0.01,2000,densities,1,0.14078167080879211,20,0.006051778793334961,1.6163743566721678e-05,2.6996713131666183e-07,1.0
0.01,2000,densities,2,0.14456810057163239,19,0.005380868911743164,1.889723353087902e-05,2.739252522587776e-07,1.0
0.01,2000,densities,3,0.14273640513420105,18,0.004617452621459961,3.1700648833066225e-05,2.769520506262779e-07,1.0
0.01,2000,densities,4,0.1440538614988327,18,0.005029916763305664,2.786674303933978e-05,2.7811620384454727e-07,1.0
0.01,2000,slopes,0,0.028665615245699883,24,0.006553173065185547,2.34561157412827e-05,1.1746305972337723e-07,1.0
0.01,2000,slopes,1,0.029245667159557343,24,0.0065419673919677734,2.521858550608158e-05,1.2066448107361794e-07,1.0
0.01,2000,slopes,2,0.027592899277806282,23,0.006287813186645508,3.248301800340414e-05,1.1926749721169472e-07,1.0
0.01,2000,slopes,3,0.02741089276969433,23,0.00622248649597168,2.8858426958322525e-05,1.1292286217212677e-07,1.0
0.01,2000,slopes,4,0.027029771357774734,22,0.00587773323059082,3.697787178680301e-05,1.1856900528073311e-07,1.0
0.01,2000,crescents,0,0.03974296897649765,21,0.005481243133544922,1.2233969755470753e-05,1.2613600119948387e-07,1.0
0.01,2000,crescents,1,0.03894110396504402,20,0.004964351654052734,1.868169056251645e-05,1.2363307178020477e-07,1.0
0.01,2000,crescents,2,0.039615169167518616,20,0.03192305564880371,1.3152486644685268e-05,1.2881355360150337e-07,1.0
0.01,2000,crescents,3,0.03901556134223938,19,0.0308992862701416,2.6861613150686026e-05,1.2421514838933945e-07,1.0
0.01,2000,crescents,4,0.03895268961787224,20,0.00910186767578125,2.4956301786005497e-05,1.2369127944111824e-07,1.0
0.01,5000,moons,0,0.14148379862308502,30,0.017806291580200195,1.9648054149001837e-05,3.168242983520031e-07,1.0
0.01,5000,moons,1,0.13947319984436035,30,0.014824628829956055,1.9239087123423815e-05,3.1130912248045206e-07,1.0
0.01,5000,moons,2,0.14153562486171722,29,0.0082550048828125,2.2967360564507544e-05,3.188470145687461e-07,1.0
0.01,5000,moons,3,0.1424509882926941,28,0.007920026779174805,2.660155587363988e-05,3.208115231245756e-07,1.0
0.01,5000,moons,4,0.14026564359664917,29,0.007296085357666016,2.1048253984190524e-05,3.2449315767735243e-07,1.0
0.01,5000,densities,0,0.14338688552379608,19,0.023106813430786133,1.7212776583619416e-05,2.3427128326147795e-07,1.0
0.01,5000,densities,1,0.14281722903251648,19,0.03583788871765137,2.0763196516782045e-05,2.3031316231936216e-07,1.0
0.01,5000,densities,2,0.14258375763893127,19,0.008296489715576172,1.822345075197518e-05,2.3659958969801664e-07,1.0
0.01,5000,densities,3,0.1429806649684906,18,0.006742238998413086,2.9879200155846775e-05,2.3342727217823267e-07,1.0
0.01,5000,densities,4,0.14258387684822083,18,0.006482124328613281,2.8663140255957842e-05,2.3127358872443438e-07,1.0
0.01,5000,slopes,0,0.028198305517435074,24,0.00726008415222168,2.330046845600009e-05,8.664210326969624e-08,1.0
0.01,5000,slopes,1,0.027633685618638992,23,0.006005048751831055,2.9880247893743217e-05,8.540519047528505e-08,1.0
0.01,5000,slopes,2,0.027500294148921967,24,0.006090402603149414,2.3877466446720064e-05,8.578354027122259e-08,1.0
0.01,5000,slopes,3,0.02743460237979889,24,0.006074428558349609,2.4707391276024282e-05,8.623464964330196e-08,1.0
0.01,5000,slopes,4,0.027969231829047203,23,0.00579524040222168,3.800618287641555e-05,8.771894499659538e-08,1.0
0.01,5000,crescents,0,0.03917897492647171,20,0.004990816116333008,1.9390179659239948e-05,9.630457498133183e-08,1.0
0.01,5000,crescents,1,0.038679514080286026,20,0.018713951110839844,2.076680539175868e-05,9.67993400990963e-08,1.0
0.01,5000,crescents,2,0.0394730344414711,20,0.005706787109375,1.7053898773156106e-05,9.879295248538256e-08,1.0
0.01,5000,crescents,3,0.039429910480976105,19,0.004853248596191406,3.166566602885723e-05,9.554787538945675e-08,1.0
0.01,5000,crescents,4,0.039151109755039215,19,0.004713773727416992,2.981277066282928e-05,9.436917025595903e-08,1.0
0.001,500,moons,0,0.1378258764743805,238,0.05366182327270508,0.0003460976295173168,5.135778337717056e-06,0.9639080166816711
0.001,500,moons,1,0.13419176638126373,237,0.05393171310424805,0.00035519665107131004,4.931120201945305e-06,0.9667959809303284
0.001,500,moons,2,0.1452072411775589,209,0.049375057220458984,0.0003144203219562769,5.133217200636864e-06,0.9719640016555786
0.001,500,moons,3,0.1410687416791916,195,0.04389214515686035,0.00033841514959931374,5.122041329741478e-06,0.9713519811630249
0.001,500,moons,4,0.13391222059726715,255,0.05754661560058594,0.00036323675885796547,4.811212420463562e-06,0.9638280272483826
0.001,500,densities,0,0.1339646428823471,142,0.03214406967163086,0.0002844610717147589,3.4186523407697678e-06,0.998583972454071
0.001,500,densities,1,0.1384754776954651,137,0.031215190887451172,0.00035102409310638905,3.170222043991089e-06,0.9984319806098938
0.001,500,densities,2,0.13992972671985626,143,0.0325167179107666,0.00029656989499926567,3.336230292916298e-06,0.9985880255699158
0.001,500,densities,3,0.1429440975189209,130,0.029726266860961914,0.0004728310741484165,3.4493859857320786e-06,0.998088002204895
0.001,500,densities,4,0.13546229898929596,139,0.031140804290771484,0.0005480798427015543,3.061257302761078e-06,0.9984639883041382
0.001,500,slopes,0,0.022472023963928223,179,0.04049944877624512,0.00030983216129243374,5.925539880990982e-07,0.9581199884414673
0.001,500,slopes,1,0.022172898054122925,159,0.03841996192932129,0.00038570608012378216,5.378387868404388e-07,0.9647560119628906
0.001,500,slopes,2,0.022904377430677414,163,0.03784990310668945,0.00038192770443856716,6.300397217273712e-07,0.9619280099868774
0.001,500,slopes,3,0.02142118662595749,110,0.025026321411132812,0.0004826183430850506,5.182810127735138e-07,0.9566320180892944
0.001,500,slopes,4,0.02333342283964157,148,0.05813407897949219,0.0005501436535269022,5.918554961681366e-07,0.9559440016746521
0.001,500,crescents,0,0.03433262184262276,156,0.056447744369506836,0.0002776561304926872,8.754432201385498e-07,0.9744399785995483
0.001,500,crescents,1,0.033688582479953766,149,0.04155158996582031,0.0003230827860534191,7.520429790019989e-07,0.9775480031967163
0.001,500,crescents,2,0.03511617332696915,148,0.03423261642456055,0.0002726831007748842,8.943025022745132e-07,0.9742479920387268
0.001,500,crescents,3,0.03225668519735336,132,0.031977176666259766,0.0005268366076052189,6.826594471931458e-07,0.9777399897575378
0.001,500,crescents,4,0.03360074758529663,122,0.028347492218017578,0.0004658037796616554,8.253846317529678e-07,0.975492000579834
0.001,1000,moons,0,0.1407690942287445,220,0.16316556930541992,0.0003498292062431574,4.888162948191166e-06,0.9680789709091187
0.001,1000,moons,1,0.1359623223543167,238,0.10537505149841309,0.0003344201250001788,4.687928594648838e-06,0.9615790247917175
0.001,1000,moons,2,0.13447533547878265,229,0.0727701187133789,0.0003276978386566043,4.781410098075867e-06,0.9639149904251099
0.001,1000,moons,3,0.13540971279144287,228,0.053020477294921875,0.00035151210613548756,4.5727938413619995e-06,0.9666619896888733
0.001,1000,moons,4,0.13330110907554626,235,0.05368375778198242,0.00035540712997317314,4.842877388000488e-06,0.9588220119476318
0.001,1000,densities,0,0.13508957624435425,145,0.041013240814208984,0.000274712685495615,3.286288119852543e-06,0.9979509711265564
0.001,1000,densities,1,0.13562160730361938,146,0.04362320899963379,0.0003347096499055624,3.295019268989563e-06,0.9989100098609924
0.001,1000,densities,2,0.1387173980474472,153,0.04674553871154785,0.0003139977343380451,3.482680767774582e-06,0.9973940253257751
0.001,1000,densities,3,0.14122557640075684,133,0.042832374572753906,0.0004501027287915349,3.485823981463909e-06,0.9980040192604065
0.001,1000,densities,4,0.13845089077949524,134,0.04696989059448242,0.0005120575660839677,3.2651005312800407e-06,0.9981729984283447
0.001,1000,slopes,0,0.022258147597312927,154,0.053811073303222656,0.0003048122161999345,5.611218512058258e-07,0.9548100233078003
0.001,1000,slopes,1,0.022417359054088593,153,0.04726433753967285,0.0003517309669405222,5.924375727772713e-07,0.9581069946289062
0.001,1000,slopes,2,0.02238382212817669,162,0.04388618469238281,0.00044876907486468554,5.568144842982292e-07,0.9540280103683472
0.001,1000,slopes,3,0.02198176458477974,157,0.04061436653137207,0.00038514460902661085,5.440087988972664e-07,0.9565140008926392
0.001,1000,slopes,4,0.02158515155315399,145,0.03588724136352539,0.0005523781292140484,5.788169801235199e-07,0.9595850110054016
0.001,1000,crescents,0,0.03356456011533737,153,0.09013819694519043,0.00027127505745738745,7.89295881986618e-07,0.974141001701355
0.001,1000,crescents,1,0.033031608909368515,143,0.05127406120300293,0.00033549650106579065,7.469207048416138e-07,0.976036012172699
0.001,1000,crescents,2,0.03413628786802292,154,0.04642128944396973,0.00026837934274226427,8.178176358342171e-07,0.9726470112800598
0.001,1000,crescents,3,0.03274352848529816,136,0.05167126655578613,0.0005027930019423366,7.4820127338171e-07,0.9758269786834717
0.001,1000,crescents,4,0.03257269412279129,142,0.04745769500732422,0.00045495666563510895,7.585622370243073e-07,0.9758020043373108
0.001,2000,moons,0,0.13509994745254517,231,0.05827689170837402,0.00033957615960389376,4.770874511450529e-06,0.9605374932289124
0.001,2000,moons,1,0.13681258261203766,232,0.057166099548339844,0.00034335016971454024,4.704983439296484e-06,0.963937520980835
0.001,2000,moons,2,0.13948266208171844,222,0.11240673065185547,0.0003274494083598256,4.8379297368228436e-06,0.9660132527351379
0.001,2000,moons,3,0.13439276814460754,223,0.09641456604003906,0.00033865764271467924,4.686298780143261e-06,0.9618882536888123
0.001,2000,moons,4,0.13495346903800964,226,0.11906814575195312,0.0003404140588827431,4.738569259643555e-06,0.9617390036582947
0.001,2000,densities,0,0.13777829706668854,145,0.03813743591308594,0.00027988600777462125,3.2572424970567226e-06,0.9973717331886292
0.001,2000,densities,1,0.13543373346328735,150,0.038399457931518555,0.00034671754110604525,3.2217358238995075e-06,0.9976974725723267
0.001,2000,densities,2,0.13921935856342316,148,0.0373227596282959,0.00031727697933092713,3.282679244875908e-06,0.996883749961853
0.001,2000,densities,3,0.13738641142845154,138,0.03439188003540039,0.000461998803075403,3.340595867484808e-06,0.99769127368927
0.001,2000,densities,4,0.13869759440422058,135,0.08472037315368652,0.0005151291843503714,3.302469849586487e-06,0.9976107478141785
0.001,2000,slopes,0,0.022865870967507362,168,0.05861544609069824,0.00031278765527531505,5.621695891022682e-07,0.95081627368927
0.001,2000,slopes,1,0.02343997173011303,170,0.058757781982421875,0.0003885144251398742,5.950569175183773e-07,0.9510024785995483
0.001,2000,slopes,2,0.021800382062792778,169,0.062383174896240234,0.00043026305502280593,5.626934580504894e-07,0.9554437398910522
0.001,2000,slopes,3,0.021614516153931618,160,0.04613471031188965,0.000393400143366307,5.348119884729385e-07,0.9549022316932678
0.001,2000,slopes,4,0.021197963505983353,149,0.037581682205200195,0.0005753443110734224,5.347537808120251e-07,0.9557895064353943
0.001,2000,crescents,0,0.03389022499322891,152,0.04415273666381836,0.0002683600760065019,7.901107892394066e-07,0.9704620242118835
0.001,2000,crescents,1,0.033095017075538635,145,0.036145687103271484,0.0003369955229572952,7.239868864417076e-07,0.9728267192840576
0.001,2000,crescents,2,0.03376137465238571,146,0.09592723846435547,0.00027148553635925055,8.415081538259983e-07,0.9754477739334106
0.001,2000,crescents,3,0.033123403787612915,138,0.04689598083496094,0.00046980008482933044,7.891212590038776e-07,0.9737139940261841
0.001,2000,crescents,4,0.03309599310159683,146,0.05154728889465332,0.0004897936014458537,7.635680958628654e-07,0.9716475009918213
0.001,5000,moons,0,0.13704316318035126,228,0.06531190872192383,0.0003504815394990146,4.778063157573342e-06,0.9603332877159119
0.001,5000,moons,1,0.1350090503692627,227,0.153944730758667,0.00033204234205186367,4.582267138175666e-06,0.9579471945762634
0.001,5000,moons,2,0.13709694147109985,223,0.08826780319213867,0.0003261398524045944,4.748813807964325e-06,0.9617636799812317
0.001,5000,moons,3,0.13799536228179932,217,0.07229137420654297,0.00033024774165824056,4.798333975486457e-06,0.9619580507278442
0.001,5000,moons,4,0.13582640886306763,221,0.0551905632019043,0.0003442714223638177,4.723231540992856e-06,0.9623673558235168
0.001,5000,densities,0,0.13802918791770935,146,0.03594541549682617,0.000285657006315887,3.3653632272034883e-06,0.9973027110099792
0.001,5000,densities,1,0.13745535910129547,146,0.0543360710144043,0.0003540487086866051,3.3754040487110615e-06,0.9969537258148193
0.001,5000,densities,2,0.1371965855360031,136,0.04663515090942383,0.00031257676891982555,3.903827746398747e-06,0.9970003366470337
0.001,5000,densities,3,0.13758166134357452,139,0.0347902774810791,0.00046182869118638337,3.4162949305027723e-06,0.9970059394836426
0.001,5000,densities,4,0.1372082680463791,136,0.12400627136230469,0.0005217904108576477,3.3681571949273348e-06,0.9972953796386719
0.001,5000,slopes,0,0.022379223257303238,174,0.0563199520111084,0.00031143834348767996,6.042537279427052e-07,0.9514498114585876
0.001,5000,slopes,1,0.021809805184602737,167,0.08736062049865723,0.00037418529973365366,5.852052709087729e-07,0.9510555267333984
0.001,5000,slopes,2,0.02168663591146469,170,0.05881690979003906,0.00041294138645753264,5.909678293392062e-07,0.9530115723609924
0.001,5000,slopes,3,0.021603500470519066,171,0.0426030158996582,0.00036271227872930467,5.955080268904567e-07,0.9497174620628357
0.001,5000,slopes,4,0.022163426503539085,158,0.08285236358642578,0.00059221574338153,5.936017259955406e-07,0.9503591060638428
0.001,5000,crescents,0,0.033288322389125824,153,0.039282798767089844,0.0002782715018838644,8.095084922388196e-07,0.9706645607948303
0.001,5000,crescents,1,0.03279997035861015,152,0.24380183219909668,0.0003377961693331599,7.927301339805126e-07,0.9700630903244019
0.001,5000,crescents,2,0.033586353063583374,147,0.05488872528076172,0.00028283463325351477,8.205824997276068e-07,0.9704686403274536
0.001,5000,crescents,3,0.03355618193745613,140,0.036681413650512695,0.0004389418172650039,8.016650099307299e-07,0.9688422083854675
0.001,5000,crescents,4,0.0332755446434021,141,0.16894197463989258,0.0004601464024744928,8.107017492875457e-07,0.970192551612854
0.0001,500,moons,0,0.13701963424682617,1718,0.4893007278442383,0.0037130077835172415,3.6546261981129646e-05,0.4281960129737854
0.0001,500,moons,1,0.13338205218315125,1729,0.6080844402313232,0.003660795744508505,3.520213067531586e-05,0.4330439865589142
0.0001,500,moons,2,0.1443965882062912,1536,0.5471389293670654,0.00331306760199368,3.830506466329098e-05,0.443803995847702
0.0001,500,moons,3,0.1402621567249298,1462,0.41568946838378906,0.0035978476516902447,3.452901728451252e-05,0.438044011592865
0.0001,500,moons,4,0.13309776782989502,1796,0.42763781547546387,0.0037417509593069553,3.434089012444019e-05,0.42678800225257874
0.0001,500,densities,0,0.13312818109989166,1029,0.23122024536132812,0.0029836948961019516,2.8597190976142883e-05,0.4262160062789917
0.0001,500,densities,1,0.1376197636127472,982,0.24876928329467773,0.003688465105369687,2.8404174372553825e-05,0.41944000124931335
0.0001,500,densities,2,0.13910949230194092,1053,0.34150218963623047,0.002998705953359604,3.079301677644253e-05,0.41982001066207886
0.0001,500,densities,3,0.1420648694038391,920,0.21897268295288086,0.0047441706992685795,2.9769958928227425e-05,0.4229480028152466
0.0001,500,densities,4,0.13456685841083527,960,0.4742705821990967,0.005687687546014786,2.897600643336773e-05,0.41085198521614075
0.0001,500,slopes,0,0.02169974334537983,1078,0.4389207363128662,0.0034612994641065598,5.201669409871101e-06,0.3327760100364685
0.0001,500,slopes,1,0.021408462896943092,1026,0.2720623016357422,0.004006924107670784,5.2747782319784164e-06,0.3371239900588989
0.0001,500,slopes,2,0.022113977000117302,1076,0.4736936092376709,0.00404832698404789,5.77140599489212e-06,0.349371999502182
0.0001,500,slopes,3,0.020653117448091507,488,0.1332414150238037,0.0058839889243245125,5.032401531934738e-06,0.3287160098552704
0.0001,500,slopes,4,0.022577233612537384,831,0.26967620849609375,0.005674333777278662,5.7730358093976974e-06,0.32293999195098877
0.0001,500,crescents,0,0.033563122153282166,1097,0.34163641929626465,0.0026971607003360987,7.5998250395059586e-06,0.3176800012588501
0.0001,500,crescents,1,0.03289635106921196,971,0.4122452735900879,0.0035423915833234787,7.139751687645912e-06,0.3270840048789978
0.0001,500,crescents,2,0.03433142602443695,990,0.3215174674987793,0.003172745928168297,7.852679118514061e-06,0.3181679844856262
0.0001,500,crescents,3,0.03148800879716873,890,0.2722201347351074,0.00405631260946393,6.8231020122766495e-06,0.30827200412750244
0.0001,500,crescents,4,0.03282443434000015,790,0.24302887916564941,0.0036287992261350155,7.628928869962692e-06,0.31102800369262695
0.0001,1000,moons,0,0.1399475634098053,1592,0.6191272735595703,0.003627204801887274,3.5924254916608334e-05,0.43479499220848083
0.0001,1000,moons,1,0.1351405531167984,1752,0.47645998001098633,0.0037013853434473276,3.45894368365407e-05,0.42572200298309326
0.0001,1000,moons,2,0.1336497962474823,1655,0.3701622486114502,0.003371770028024912,3.349408507347107e-05,0.43220600485801697
0.0001,1000,moons,3,0.1345825493335724,1663,0.399674654006958,0.0036442079581320286,3.455637488514185e-05,0.43373700976371765
0.0001,1000,moons,4,0.13246199488639832,1695,0.4461672306060791,0.0037643692921847105,3.496010322123766e-05,0.4313870072364807
0.0001,1000,densities,0,0.1342383176088333,1022,0.47585344314575195,0.0029472988098859787,2.6436871849000454e-05,0.40565401315689087
0.0001,1000,densities,1,0.13474705815315247,1018,0.42046093940734863,0.0036611754912883043,2.705154474824667e-05,0.4077779948711395
0.0001,1000,densities,2,0.13786274194717407,1121,0.32616162300109863,0.0030757347121834755,2.8925947844982147e-05,0.40914198756217957
0.0001,1000,densities,3,0.1403203010559082,929,0.36173415184020996,0.004795779939740896,2.977089025080204e-05,0.4145269989967346
0.0001,1000,densities,4,0.13754969835281372,940,0.2762935161590576,0.005455404054373503,2.7743983082473278e-05,0.41691601276397705
0.0001,1000,slopes,0,0.021475745365023613,931,0.3395707607269287,0.003335717134177685,5.230540409684181e-06,0.32443898916244507
0.0001,1000,slopes,1,0.02163948491215706,882,0.2609524726867676,0.003624603385105729,5.371286533772945e-06,0.3322629928588867
0.0001,1000,slopes,2,0.0216040201485157,962,0.39598512649536133,0.004957155324518681,4.939618520438671e-06,0.32565200328826904
0.0001,1000,slopes,3,0.02119772508740425,960,0.2780790328979492,0.003790238406509161,5.34567516297102e-06,0.33058300614356995
0.0001,1000,slopes,4,0.02078820765018463,877,0.4238591194152832,0.0053372131660580635,5.332054570317268e-06,0.33098098635673523
0.0001,1000,crescents,0,0.03276869282126427,1005,0.3926887512207031,0.0027899157721549273,6.929505616426468e-06,0.31004300713539124
0.0001,1000,crescents,1,0.03223190829157829,864,0.28325581550598145,0.0035125110298395157,6.715650670230389e-06,0.31716200709342957
0.0001,1000,crescents,2,0.03332918882369995,1017,0.4103116989135742,0.0028780961874872446,7.453956641256809e-06,0.31462401151657104
0.0001,1000,crescents,3,0.03193623572587967,912,0.2082512378692627,0.0040306514129042625,6.816699169576168e-06,0.31157100200653076
0.0001,1000,crescents,4,0.03175808861851692,903,0.20117855072021484,0.004733930341899395,6.82345125824213e-06,0.32520800828933716
0.0001,2000,moons,0,0.13426968455314636,1670,0.434525728225708,0.0035811513662338257,3.472238313406706e-05,0.4224804937839508
0.0001,2000,moons,1,0.1359928846359253,1683,0.5000221729278564,0.0036432447377592325,3.6031531635671854e-05,0.4223037362098694
0.0001,2000,moons,2,0.1386595070362091,1612,0.6599836349487305,0.003560541430488229,3.408436896279454e-05,0.4311072528362274
0.0001,2000,moons,3,0.1335582733154297,1617,0.6414906978607178,0.0035663219168782234,3.4665572457015514e-05,0.4286144971847534
0.0001,2000,moons,4,0.13412344455718994,1637,0.5866034030914307,0.003584780730307102,3.5600445698946714e-05,0.42670899629592896
0.0001,2000,densities,0,0.13691121339797974,1031,0.5011332035064697,0.002982704434543848,2.6322610210627317e-05,0.40545448660850525
0.0001,2000,densities,1,0.1345522701740265,1038,0.30963802337646484,0.0036958432756364346,2.6129360776394606e-05,0.40244224667549133
0.0001,2000,densities,2,0.13834983110427856,1081,0.44675445556640625,0.0031756830867379904,2.6736990548670292e-05,0.41019099950790405
0.0001,2000,densities,3,0.13646411895751953,965,0.37912631034851074,0.004930952563881874,2.767919795587659e-05,0.4092022478580475
0.0001,2000,densities,4,0.1377691626548767,937,0.299299955368042,0.005558641627430916,2.8309819754213095e-05,0.4108847379684448
0.0001,2000,slopes,0,0.02208014391362667,1055,0.5348947048187256,0.0032118535600602627,5.1996903494000435e-06,0.31901276111602783
0.0001,2000,slopes,1,0.022645920515060425,1034,0.42369627952575684,0.003976566717028618,5.209061782807112e-06,0.3217182457447052
0.0001,2000,slopes,2,0.0209935512393713,1034,0.25754451751708984,0.004586339928209782,5.069014150649309e-06,0.32415226101875305
0.0001,2000,slopes,3,0.020818954333662987,929,0.22384238243103027,0.0038871485739946365,5.001784302294254e-06,0.32167375087738037
0.0001,2000,slopes,4,0.020393069833517075,857,0.20746827125549316,0.00576497009024024,5.030771717429161e-06,0.3233172595500946
0.0001,2000,crescents,0,0.03307681530714035,1050,0.30040812492370605,0.002737525850534439,6.994232535362244e-06,0.3110802471637726
0.0001,2000,crescents,1,0.03228228539228439,922,0.27069926261901855,0.003573634661734104,6.742251571267843e-06,0.3082929849624634
0.0001,2000,crescents,2,0.03294489532709122,995,0.36583447456359863,0.0027429235633462667,7.306807674467564e-06,0.3177984952926636
0.0001,2000,crescents,3,0.03229634463787079,923,0.2871561050415039,0.004235345870256424,6.892369128763676e-06,0.3081837594509125
0.0001,2000,crescents,4,0.032277122139930725,911,0.421161413192749,0.004305778071284294,6.754416972398758e-06,0.3100927472114563
0.0001,5000,moons,0,0.1362130045890808,1661,0.8951904773712158,0.0035468845162540674,3.477171412669122e-05,0.4206072688102722
0.0001,5000,moons,1,0.13417869806289673,1635,0.6649928092956543,0.003558520693331957,3.3453499781899154e-05,0.4218897223472595
0.0001,5000,moons,2,0.13627026975154877,1620,0.8466291427612305,0.003511405549943447,3.382512659300119e-05,0.4253411591053009
0.0001,5000,moons,3,0.13716170191764832,1567,0.79620361328125,0.0035719778388738632,3.460727748461068e-05,0.426185667514801
0.0001,5000,moons,4,0.134994238615036,1594,0.7183103561401367,0.0035874012392014265,3.4413766115903854e-05,0.42569980025291443
0.0001,5000,densities,0,0.13715699315071106,1038,0.5967726707458496,0.003000178374350071,2.616799611132592e-05,0.40345099568367004
0.0001,5000,densities,1,0.1365731656551361,1032,0.3712911605834961,0.003700378118082881,2.594299439806491e-05,0.3995938301086426
0.0001,5000,densities,2,0.13631032407283783,927,0.39916324615478516,0.003407090436667204,3.0364186386577785e-05,0.39998167753219604
0.0001,5000,densities,3,0.13666337728500366,968,0.49095678329467773,0.004856332205235958,2.7013695216737688e-05,0.3981509506702423
0.0001,5000,densities,4,0.13627782464027405,948,0.4179084300994873,0.005723440088331699,2.6011810405179858e-05,0.4026949107646942
0.0001,5000,slopes,0,0.021572034806013107,1105,0.5779976844787598,0.0032238932326436043,5.12647966388613e-06,0.31902074813842773
0.0001,5000,slopes,1,0.021013114601373672,978,0.4264342784881592,0.003907329868525267,4.970788722857833e-06,0.31427308917045593
0.0001,5000,slopes,2,0.020873695611953735,1074,0.5080766677856445,0.004104909487068653,4.928820999339223e-06,0.3199551999568939
0.0001,5000,slopes,3,0.020797349512577057,1052,0.30615973472595215,0.0037720007821917534,5.0454254960641265e-06,0.3155456781387329
0.0001,5000,slopes,4,0.02135147899389267,910,0.505875825881958,0.006141302641481161,5.071691703051329e-06,0.31771567463874817
0.0001,5000,crescents,0,0.03246714174747467,1007,0.43692564964294434,0.0026928307488560677,6.5969506977126e-06,0.3062102496623993
0.0001,5000,crescents,1,0.03197655826807022,978,0.48036813735961914,0.0036442182026803493,6.374000804498792e-06,0.30352306365966797
0.0001,5000,crescents,2,0.03276198357343674,970,0.3271758556365967,0.0030119644943624735,6.560090696439147e-06,0.30406779050827026
0.0001,5000,crescents,3,0.0327252596616745,916,0.40863752365112305,0.00401314115151763,6.678208592347801e-06,0.3023933172225952
0.0001,5000,crescents,4,0.032439328730106354,865,0.41350889205932617,0.005042786244302988,6.649570423178375e-06,0.3044188916683197
1e-05,500,moons,0,0.13567069172859192,10953,3.5204410552978516,0.03504084050655365,0.0004368973895907402,0.08761200308799744
1e-05,500,moons,1,0.13210929930210114,9885,3.068068504333496,0.03906073421239853,0.00044359592720866203,0.08662799745798111
1e-05,500,moons,2,0.14325150847434998,9867,3.2691943645477295,0.0344252809882164,0.0004871333949267864,0.08681599795818329
1e-05,500,moons,3,0.13911977410316467,9398,2.6014697551727295,0.03241906315088272,0.0004788006190210581,0.08737999945878983
1e-05,500,moons,4,0.1317184865474701,10909,3.5147945880889893,0.0398905947804451,0.00046548014506697655,0.08725599944591522
1e-05,500,densities,0,0.13232207298278809,6190,1.7550933361053467,0.03235221654176712,0.00035187602043151855,0.06617199629545212
1e-05,500,densities,1,0.13654574751853943,5776,1.9333183765411377,0.03667834401130676,0.00035515823401510715,0.06423600018024445
1e-05,500,densities,2,0.13818222284317017,6164,2.0478315353393555,0.03303401917219162,0.0003723555710166693,0.0655359998345375
1e-05,500,densities,3,0.14068758487701416,5299,1.6237053871154785,0.05237865820527077,0.00035806698724627495,0.06703200191259384
1e-05,500,densities,4,0.13306263089179993,5241,1.3182966709136963,0.05766923725605011,0.0003273210022598505,0.06603600084781647
1e-05,500,slopes,0,0.021550819277763367,5023,1.4625558853149414,0.0334111750125885,6.025354377925396e-05,0.05265200138092041
1e-05,500,slopes,1,0.02124600112438202,3949,1.2713897228240967,0.03374484181404114,6.322283297777176e-05,0.05283999815583229
1e-05,500,slopes,2,0.021781083196401596,5264,1.704045057296753,0.0443112775683403,6.69227447360754e-05,0.054016001522541046
1e-05,500,slopes,3,0.019966602325439453,2696,0.966630220413208,0.031318217515945435,5.6614866480231285e-05,0.052691999822854996
1e-05,500,slopes,4,0.0223434679210186,3735,0.8859937191009521,0.0413566455245018,6.353575736284256e-05,0.05117600038647652
1e-05,500,crescents,0,0.033330246806144714,5105,1.6455738544464111,0.025804679840803146,8.416455239057541e-05,0.05000799894332886
1e-05,500,crescents,1,0.03256770223379135,4713,1.5441205501556396,0.03902874141931534,9.171711280941963e-05,0.05100800096988678
1e-05,500,crescents,2,0.034031111747026443,5545,1.990013599395752,0.027091145515441895,9.406753815710545e-05,0.05021600052714348
1e-05,500,crescents,3,0.03136774152517319,4214,1.2103369235992432,0.03551601991057396,7.291720248758793e-05,0.050700001418590546
1e-05,500,crescents,4,0.03259929269552231,4499,1.3355491161346436,0.035394977778196335,8.513196371495724e-05,0.04929199814796448
1e-05,1000,moons,0,0.13872022926807404,10043,3.3772974014282227,0.03683074563741684,0.00041579222306609154,0.08437400311231613
1e-05,1000,moons,1,0.13390353322029114,10581,3.1981897354125977,0.03643379732966423,0.0004029186675325036,0.08301500231027603
1e-05,1000,moons,2,0.13234466314315796,10427,3.2782740592956543,0.03407694026827812,0.00041499699000269175,0.08371099829673767
1e-05,1000,moons,3,0.13326726853847504,10078,3.5931735038757324,0.035936128348112106,0.00039828382432460785,0.08472099900245667
1e-05,1000,moons,4,0.13109998404979706,10440,3.143385648727417,0.03868721425533295,0.0004074343014508486,0.08412300050258636
1e-05,1000,densities,0,0.13332122564315796,6208,2.2125749588012695,0.029691234230995178,0.0003242733655497432,0.061969999223947525
1e-05,1000,densities,1,0.13367800414562225,6134,1.960444450378418,0.036165110766887665,0.0003410635981708765,0.06228100135922432
1e-05,1000,densities,2,0.13693082332611084,6866,1.9585974216461182,0.030268050730228424,0.00035653344821184874,0.06274499744176865
1e-05,1000,densities,3,0.1388581395149231,5325,1.9934988021850586,0.052413903176784515,0.0003469696966931224,0.06328199803829193
1e-05,1000,densities,4,0.13616204261779785,5286,1.450394630432129,0.054190270602703094,0.00033138308208435774,0.06374000012874603
1e-05,1000,slopes,0,0.021066810935735703,3114,1.0101947784423828,0.0400201790034771,5.935784429311752e-05,0.048969998955726624
1e-05,1000,slopes,1,0.02133048325777054,3401,0.9075870513916016,0.033566027879714966,6.067636422812939e-05,0.049359001219272614
1e-05,1000,slopes,2,0.02129063755273819,3267,0.992246150970459,0.048118144273757935,6.080418825149536e-05,0.050154998898506165
1e-05,1000,slopes,3,0.020739257335662842,2935,0.8927674293518066,0.05630902200937271,5.790055729448795e-05,0.04966399818658829
1e-05,1000,slopes,4,0.02050277218222618,3665,1.3203799724578857,0.0437888503074646,5.9581478126347065e-05,0.050119999796152115
1e-05,1000,crescents,0,0.032545749098062515,5454,1.8655507564544678,0.025966497138142586,8.1779551692307e-05,0.04756399989128113
1e-05,1000,crescents,1,0.032002128660678864,4024,1.098132848739624,0.04020342230796814,7.609347812831402e-05,0.04773100093007088
1e-05,1000,crescents,2,0.033030372112989426,5621,1.9177298545837402,0.02787122130393982,8.32750229164958e-05,0.0468829981982708
1e-05,1000,crescents,3,0.03171461820602417,5008,1.6521096229553223,0.02776803821325302,8.028431329876184e-05,0.04719199985265732
1e-05,1000,crescents,4,0.03149532526731491,4541,1.53065824508667,0.03413362428545952,7.959106005728245e-05,0.0494920015335083
1e-05,2000,moons,0,0.13304319977760315,10378,3.573207378387451,0.03660127893090248,0.0003820532001554966,0.08141899853944778
1e-05,2000,moons,1,0.13478955626487732,10169,3.3707499504089355,0.036537617444992065,0.00037782156141474843,0.08068574965000153
1e-05,2000,moons,2,0.13744455575942993,10280,3.5876598358154297,0.034580305218696594,0.0003969918470829725,0.08323674649000168
1e-05,2000,moons,3,0.13228842616081238,10029,3.2566123008728027,0.03576599806547165,0.00037886021891608834,0.08221174776554108
1e-05,2000,moons,4,0.132844939827919,10143,3.924670457839966,0.03676479309797287,0.0003794076037593186,0.08204524964094162
1e-05,2000,densities,0,0.1359628289937973,6408,2.011059522628784,0.030184483155608177,0.00032892212038859725,0.06022524833679199
1e-05,2000,densities,1,0.13351204991340637,6287,2.06823468208313,0.03773968666791916,0.0003105886862613261,0.06024400144815445
1e-05,2000,densities,2,0.1373330056667328,6416,2.268491268157959,0.03334403783082962,0.0003245267434976995,0.060759250074625015
1e-05,2000,densities,3,0.1349252164363861,5487,1.7766427993774414,0.05270065367221832,0.00030857324600219727,0.06064099818468094
1e-05,2000,densities,4,0.13617736101150513,5245,1.9743506908416748,0.057007867842912674,0.00031782500445842743,0.06102300062775612
1e-05,2000,slopes,0,0.02179706282913685,3443,1.1754841804504395,0.039130136370658875,5.6949793361127377e-05,0.047210998833179474
1e-05,2000,slopes,1,0.02247963845729828,3875,1.3405518531799316,0.035696979612112045,5.9653830248862505e-05,0.047417499125003815
1e-05,2000,slopes,2,0.020553331822156906,3342,1.096034049987793,0.05569544434547424,5.484645953401923e-05,0.04772675037384033
1e-05,2000,slopes,3,0.02035672217607498,3027,0.7611877918243408,0.049608130007982254,5.549140041694045e-05,0.047404248267412186
1e-05,2000,slopes,4,0.020063184201717377,3508,1.2287845611572266,0.04462477192282677,5.520891863852739e-05,0.04730449989438057
1e-05,2000,crescents,0,0.03282974660396576,5575,2.0605952739715576,0.024866092950105667,7.850863039493561e-05,0.04576624929904938
1e-05,2000,crescents,1,0.03200425207614899,4303,1.6178596019744873,0.039279013872146606,7.830758113414049e-05,0.04594675078988075
1e-05,2000,crescents,2,0.03263269364833832,4965,1.5104827880859375,0.031053682789206505,7.93574727140367e-05,0.04661574959754944
1e-05,2000,crescents,3,0.031990207731723785,5044,1.8016486167907715,0.030741527676582336,7.790396921336651e-05,0.04530100151896477
1e-05,2000,crescents,4,0.032020386308431625,4631,1.6995742321014404,0.03421943634748459,7.859518518671393e-05,0.04587800055742264
1e-05,5000,moons,0,0.1349577009677887,10445,4.829678535461426,0.03567846491932869,0.00037660938687622547,0.08053076267242432
1e-05,5000,moons,1,0.13295599818229675,10173,4.574389934539795,0.03581922501325607,0.0003698969667311758,0.07949604094028473
1e-05,5000,moons,2,0.1350967288017273,10221,4.763843536376953,0.03404055908322334,0.00037535978481173515,0.0804586410522461
1e-05,5000,moons,3,0.1359359472990036,9891,4.524275779724121,0.03575178235769272,0.00037979063927195966,0.0803370401263237
1e-05,5000,moons,4,0.1337745040655136,9970,4.580944538116455,0.03658212348818779,0.0003722605179063976,0.08096811920404434
1e-05,5000,densities,0,0.1362125277519226,6429,2.9180619716644287,0.02994251437485218,0.00029226636979728937,0.059223201125860214
1e-05,5000,densities,1,0.13550633192062378,6170,3.053790807723999,0.03624909371137619,0.0002870122261811048,0.05907224118709564
1e-05,5000,densities,2,0.1352998912334442,5386,2.618055582046509,0.033415280282497406,0.0003255760530009866,0.0584895983338356
1e-05,5000,densities,3,0.13518080115318298,5472,2.5039713382720947,0.050991691648960114,0.0002883740817196667,0.05862843990325928
1e-05,5000,densities,4,0.13466870784759521,5254,2.3970353603363037,0.05640285462141037,0.00028464110800996423,0.058896198868751526
1e-05,5000,slopes,0,0.021420806646347046,4515,2.2891387939453125,0.033269964158535004,5.544433952309191e-05,0.04597000032663345
1e-05,5000,slopes,1,0.020783301442861557,3679,1.6912305355072021,0.033877402544021606,5.166724440641701e-05,0.04589847847819328
1e-05,5000,slopes,2,0.02044699341058731,3314,1.63639235496521,0.06320756673812866,5.266726657282561e-05,0.0459202378988266
1e-05,5000,slopes,3,0.02044712007045746,3388,1.655198574066162,0.04935130849480629,5.3516821935772896e-05,0.045496080070734024
1e-05,5000,slopes,4,0.021061895415186882,3520,1.6167380809783936,0.04810246080160141,5.47573872609064e-05,0.045709799975156784
1e-05,5000,crescents,0,0.032212503254413605,5488,2.692826747894287,0.024557508528232574,7.257831748574972e-05,0.04412132129073143
1e-05,5000,crescents,1,0.0316803939640522,4460,2.236290216445923,0.03927747905254364,7.01213430147618e-05,0.04406816139817238
1e-05,5000,crescents,2,0.03246503323316574,4911,2.3950376510620117,0.03301318734884262,7.251165516208857e-05,0.04384655877947807
1e-05,5000,crescents,3,0.03243016451597214,4995,2.2756333351135254,0.0325067900121212,7.352202374022454e-05,0.044025320559740067
1e-05,5000,crescents,4,0.0321405827999115,4606,2.2681477069854736,0.036719292402267456,7.17438233550638e-05,0.044305481016635895
1e-06,500,moons,0,0.12254801392555237,43761,14.14885401725769,0.3494831919670105,0.0040822140872478485,0.01462399959564209
1e-06,500,moons,1,0.11989329755306244,36114,11.943641662597656,0.3733590245246887,0.0036771020386368036,0.014003999531269073
1e-06,500,moons,2,0.13206303119659424,44876,13.961069345474243,0.32831913232803345,0.004048606846481562,0.014100000262260437
1e-06,500,moons,3,0.12705504894256592,44387,14.281988620758057,0.321974515914917,0.003998573869466782,0.014208000153303146
1e-06,500,moons,4,0.11390957981348038,32238,10.17611837387085,0.48913437128067017,0.0037214327603578568,0.014127999544143677
1e-06,500,densities,0,0.12481124699115753,21910,6.858091115951538,0.30258363485336304,0.0030316568445414305,0.01129200030118227
1e-06,500,densities,1,0.12550874054431915,19909,6.140368938446045,0.35592368245124817,0.003072255989536643,0.010904000140726566
1e-06,500,densities,2,0.12769651412963867,19967,6.452505826950073,0.3716435730457306,0.0033045446034520864,0.011300000362098217
1e-06,500,densities,3,0.12525562942028046,15560,4.723607540130615,0.5079418420791626,0.0029464038088917732,0.011508000083267689
1e-06,500,densities,4,0.1165710911154747,12828,4.149268865585327,0.5316585302352905,0.0029095588251948357,0.01105200033634901
1e-06,500,slopes,0,0.014178728684782982,9525,2.923072338104248,0.3609170913696289,0.0004568637814372778,0.009432000108063221
1e-06,500,slopes,1,0.014209536835551262,9748,3.184034585952759,0.34898126125335693,0.0004299702122807503,0.009424000047147274
1e-06,500,slopes,2,0.01662418618798256,11911,3.6568150520324707,0.2969725728034973,0.00048597133718430996,0.009712000377476215
1e-06,500,slopes,3,0.014269379898905754,10504,3.3219058513641357,0.296989381313324,0.0004374778363853693,0.00951599981635809
1e-06,500,slopes,4,0.01642097532749176,10931,3.047574758529663,0.2963882088661194,0.0005004075355827808,0.00928799994289875
1e-06,500,crescents,0,0.032480254769325256,12078,3.8155298233032227,0.27599605917930603,0.0008007714059203863,0.00916799996048212
1e-06,500,crescents,1,0.03171277418732643,6270,1.8902747631072998,0.3754836916923523,0.000707975821569562,0.009056000038981438
1e-06,500,crescents,2,0.03249438852071762,8125,2.5672149658203125,0.3903576731681824,0.0007961110677570105,0.008743999525904655
1e-06,500,crescents,3,0.03027074784040451,3850,1.2702794075012207,0.34954479336738586,0.0007210187613964081,0.0091559998691082
1e-06,500,crescents,4,0.031987160444259644,11047,3.478963851928711,0.28680238127708435,0.0008033029735088348,0.00897200033068657
1e-06,1000,moons,0,0.12676413357257843,41632,12.975363731384277,0.3403444290161133,0.00421301182359457,0.012151000089943409
1e-06,1000,moons,1,0.1207939088344574,40717,12.914291620254517,0.36222368478775024,0.004270100966095924,0.012086000293493271
1e-06,1000,moons,2,0.12024156749248505,42566,13.801531791687012,0.33342909812927246,0.004259865265339613,0.012155000120401382
1e-06,1000,moons,3,0.12063535302877426,38798,12.811124324798584,0.3634371757507324,0.004141848534345627,0.012005999684333801
1e-06,1000,moons,4,0.11377856135368347,35648,11.833481788635254,0.4463273286819458,0.004044630564749241,0.012041999958455563
1e-06,1000,densities,0,0.12501586973667145,23688,7.428925275802612,0.2952860891819,0.0035594196524471045,0.009122000075876713
1e-06,1000,densities,1,0.1233053132891655,19635,6.24204158782959,0.3545721769332886,0.0034197457134723663,0.008906999602913857
1e-06,1000,densities,2,0.11937295645475388,15080,4.655127763748169,0.5203472375869751,0.0033807146828621626,0.008911999873816967
1e-06,1000,densities,3,0.12399543076753616,15889,4.963219404220581,0.4622188210487366,0.003438399638980627,0.008975000120699406
1e-06,1000,densities,4,0.11959365010261536,14161,4.568103075027466,0.5003350377082825,0.0035603002179414034,0.008856000378727913
1e-06,1000,slopes,0,0.01253001019358635,8510,2.8158464431762695,0.4269324839115143,0.0004351740935817361,0.007273999974131584
1e-06,1000,slopes,1,0.012264391407370567,8215,2.584120512008667,0.4367401897907257,0.0004324049223214388,0.007255000062286854
1e-06,1000,slopes,2,0.01593632996082306,11289,4.228700637817383,0.2684936821460724,0.0005219528684392571,0.007584000006318092
1e-06,1000,slopes,3,0.014914710074663162,10390,3.3767857551574707,0.3053776025772095,0.0004973302129656076,0.007457999978214502
1e-06,1000,slopes,4,0.01519391592592001,12406,3.873791456222534,0.27035266160964966,0.0004900136264041066,0.007596000097692013
1e-06,1000,crescents,0,0.03238785266876221,11693,3.783456802368164,0.24698475003242493,0.0008356450125575066,0.007207999937236309
1e-06,1000,crescents,1,0.0315861776471138,6427,2.021171808242798,0.30740776658058167,0.0007905283709987998,0.007065000012516975
1e-06,1000,crescents,2,0.03199981153011322,7392,2.521926164627075,0.363970547914505,0.0008600365836173296,0.006965000182390213
1e-06,1000,crescents,3,0.030521316453814507,4763,1.4971251487731934,0.3842598795890808,0.0008101873099803925,0.0069679999724030495
1e-06,1000,crescents,4,0.031059956178069115,8205,2.597608804702759,0.3364788293838501,0.0008105563465505838,0.007160000037401915
1e-06,2000,moons,0,0.12080281972885132,41242,14.762086153030396,0.34940943121910095,0.003810457419604063,0.01084049977362156
1e-06,2000,moons,1,0.12285757809877396,38638,12.047598838806152,0.3582451343536377,0.0038158372044563293,0.010671749711036682
1e-06,2000,moons,2,0.12560084462165833,43052,13.36101222038269,0.33967119455337524,0.003995242994278669,0.010858999565243721
1e-06,2000,moons,3,0.11945996433496475,39766,13.754759073257446,0.3575560450553894,0.00391424261033535,0.010855750180780888
1e-06,2000,moons,4,0.11806344240903854,37635,12.545212507247925,0.4005641043186188,0.003940800670534372,0.010861500166356564
1e-06,2000,densities,0,0.12738259136676788,23784,7.82018518447876,0.30373793840408325,0.0032010432332754135,0.007845000363886356
1e-06,2000,densities,1,0.12316501140594482,20290,6.84484601020813,0.358736127614975,0.003056558780372143,0.007764250040054321
1e-06,2000,densities,2,0.12529678642749786,20022,7.0033416748046875,0.3918241262435913,0.0031091494020074606,0.007753749843686819
1e-06,2000,densities,3,0.11937577277421951,15084,4.9058897495269775,0.49427634477615356,0.002868638839572668,0.007649249862879515
1e-06,2000,densities,4,0.1194610446691513,13802,4.626595735549927,0.5244233012199402,0.0028798053972423077,0.007656500209122896
1e-06,2000,slopes,0,0.013649627566337585,9021,3.099518060684204,0.3962444067001343,0.00042360613588243723,0.006165250204503536
1e-06,2000,slopes,1,0.01444382406771183,9456,3.3262808322906494,0.38522517681121826,0.0004604728892445564,0.006147999782115221
1e-06,2000,slopes,2,0.015165502205491066,11173,3.967655658721924,0.28237539529800415,0.00047568115405738354,0.006246250122785568
1e-06,2000,slopes,3,0.014888807199895382,11013,3.67360782623291,0.28325483202934265,0.00046224851394072175,0.006173000205308199
1e-06,2000,slopes,4,0.014348085969686508,11153,3.744602918624878,0.2859525978565216,0.0004427370149642229,0.00618324987590313
1e-06,2000,crescents,0,0.03222775086760521,13311,4.498173713684082,0.25348442792892456,0.0008391139563173056,0.005945750046521425
1e-06,2000,crescents,1,0.03164384514093399,6431,2.172391414642334,0.3089635968208313,0.0008087222231552005,0.0059854998253285885
1e-06,2000,crescents,2,0.03178500756621361,7984,2.895334005355835,0.34471288323402405,0.0008319496992044151,0.005923749879002571
1e-06,2000,crescents,3,0.031166668981313705,8256,2.6133079528808594,0.3212595283985138,0.0008079014951363206,0.005783999804407358
1e-06,2000,crescents,4,0.031627289950847626,10565,3.592514991760254,0.2692059278488159,0.0008393986499868333,0.005954499822109938
1e-06,5000,moons,0,0.12309322506189346,42261,19.872371196746826,0.34100836515426636,0.0038029570132493973,0.009953719563782215
1e-06,5000,moons,1,0.12046226859092712,40417,18.442437410354614,0.3530292510986328,0.003641599789261818,0.009827359579503536
1e-06,5000,moons,2,0.12360270321369171,42227,18.95458483695984,0.33751603960990906,0.0037502890918403864,0.009975080378353596
1e-06,5000,moons,3,0.1234719306230545,40553,19.520522832870483,0.3591610789299011,0.003682150971144438,0.00984811969101429
1e-06,5000,moons,4,0.12045762687921524,37852,18.02607536315918,0.3807342052459717,0.0037739542312920094,0.009915759786963463
1e-06,5000,densities,0,0.12759976089000702,23874,11.477336406707764,0.29741770029067993,0.0032161485869437456,0.007050559855997562
1e-06,5000,densities,1,0.125180184841156,20755,9.446073770523071,0.34982556104660034,0.0031875604763627052,0.00696955993771553
1e-06,5000,densities,2,0.12128584086894989,15932,7.151153087615967,0.3594660758972168,0.0034075197763741016,0.006892319768667221
1e-06,5000,densities,3,0.11931871622800827,14889,7.043619632720947,0.490689218044281,0.0029987948946654797,0.006790159735828638
1e-06,5000,densities,4,0.11708302795886993,13525,6.420194387435913,0.5297255516052246,0.0029728421941399574,0.00678244000300765
1e-06,5000,slopes,0,0.013315650634467602,9095,4.478410243988037,0.3902583718299866,0.00043214490870013833,0.005318440031260252
1e-06,5000,slopes,1,0.01305378694087267,8802,4.060679197311401,0.38086673617362976,0.00042609783122316003,0.005363720003515482
1e-06,5000,slopes,2,0.01512783020734787,11269,5.203197240829468,0.283637672662735,0.00045859129750169814,0.005423360038548708
1e-06,5000,slopes,3,0.014703863300383091,11040,4.983072280883789,0.29333800077438354,0.00045893678907305,0.005369959864765406
1e-06,5000,slopes,4,0.015495733357965946,11502,5.123306751251221,0.2773977518081665,0.0004735809634439647,0.005371959879994392
1e-06,5000,crescents,0,0.03155575692653656,12522,5.497463941574097,0.2496565878391266,0.0007623659912496805,0.005121840164065361
1e-06,5000,crescents,1,0.031235506758093834,6946,3.007761240005493,0.31124433875083923,0.0007463886286132038,0.005090559832751751
1e-06,5000,crescents,2,0.03173051029443741,7278,3.1952898502349854,0.33536362648010254,0.0007550675654783845,0.005003559868782759
1e-06,5000,crescents,3,0.031856343150138855,8817,4.403942584991455,0.3044329881668091,0.0007631366024725139,0.005076400004327297
1e-06,5000,crescents,4,0.03175918757915497,8732,3.8838720321655273,0.30216071009635925,0.0007506606634706259,0.005099239759147167
1e-07,500,moons,0,0.0663810670375824,6226,1.6994421482086182,1.745028018951416,0.02215130627155304,0.004164000041782856
1e-07,500,moons,1,0.06032192334532738,2454,0.6183302402496338,1.8443480730056763,0.01944364607334137,0.004015999846160412
1e-07,500,moons,2,0.05961206182837486,7494,2.4369544982910156,1.7534520626068115,0.03549492731690407,0.004100000020116568
1e-07,500,moons,3,0.05988001078367233,625,0.29205775260925293,1.8368345499038696,0.02445446327328682,0.004023999907076359
1e-07,500,moons,4,0.05544918775558472,978,0.30344557762145996,1.7941879034042358,0.03148427605628967,0.004232000093907118
1e-07,500,densities,0,0.07103389501571655,2,0.0004916191101074219,1.9160680770874023,0.023871198296546936,0.004019999876618385
1e-07,500,densities,1,0.07289811968803406,1534,0.4424879550933838,1.7484698295593262,0.023540979251265526,0.004007999785244465
1e-07,500,densities,2,0.07278569042682648,2,0.0007205009460449219,1.9268815517425537,0.027529487386345863,0.004015999846160412
1e-07,500,densities,3,0.08005013316869736,3296,1.1312987804412842,1.7633280754089355,0.02934809774160385,0.004000000189989805
1e-07,500,densities,4,0.0768861249089241,1783,0.5245001316070557,1.8024882078170776,0.02753269672393799,0.004015999846160412
1e-07,500,slopes,0,0.000780812930315733,2,0.000957489013671875,1.506296992301941,0.00014876434579491615,0.0038840000052005053
1e-07,500,slopes,1,0.0007299496792256832,2,0.0018680095672607422,1.5037425756454468,0.0001535408664494753,0.003792000003159046
1e-07,500,slopes,2,0.0007372430409304798,2,0.0008256435394287109,1.5213772058486938,0.00014423858374357224,0.0038320000749081373
1e-07,500,slopes,3,0.0005922986310906708,2,0.0005977153778076172,1.4799686670303345,0.00011552032083272934,0.0037440001033246517
1e-07,500,slopes,4,0.0009253026801161468,2,0.000530242919921875,1.5310722589492798,0.00024115084670484066,0.003836000105366111
1e-07,500,crescents,0,0.018273256719112396,2,0.000499725341796875,1.7674554586410522,0.00439448282122612,0.003967999946326017
1e-07,500,crescents,1,0.01779085025191307,2,0.0004875659942626953,1.7824571132659912,0.004924371838569641,0.003996000159531832
1e-07,500,crescents,2,0.01751893386244774,2,0.0004818439483642578,1.7786279916763306,0.004941741470247507,0.003924000076949596
1e-07,500,crescents,3,0.01573343761265278,2,0.00051116943359375,1.7640687227249146,0.004656584933400154,0.003980000037699938
1e-07,500,crescents,4,0.017406050115823746,2,0.0005168914794921875,1.7702770233154297,0.004265472758561373,0.003924000076949596
1e-07,1000,moons,0,0.06386031210422516,5838,1.6196954250335693,1.7953906059265137,0.027448615059256554,0.002280999906361103
1e-07,1000,moons,1,0.05844686180353165,2145,0.7295658588409424,1.8709766864776611,0.026721496134996414,0.0021359999664127827
1e-07,1000,moons,2,0.06425267457962036,5358,1.8590400218963623,1.782821536064148,0.02460448443889618,0.0022720000706613064
1e-07,1000,moons,3,0.0621713325381279,6344,1.9503226280212402,1.7863065004348755,0.02660312131047249,0.002259999979287386
1e-07,1000,moons,4,0.059680692851543427,5040,1.4876573085784912,1.7738211154937744,0.024960560724139214,0.002322999993339181
1e-07,1000,densities,0,0.07316228002309799,2,0.0005185604095458984,1.9644955396652222,0.030240284278988838,0.00203999993391335
1e-07,1000,densities,1,0.07596901059150696,2519,0.7658967971801758,1.7540054321289062,0.029327182099223137,0.0021440000273287296
1e-07,1000,densities,2,0.07516245543956757,261,0.14659619331359863,1.910677433013916,0.031587861478328705,0.0020749999675899744
1e-07,1000,densities,3,0.07563609629869461,807,0.3048875331878662,1.8976027965545654,0.0303497351706028,0.0020200000144541264
1e-07,1000,densities,4,0.07424607127904892,1043,0.3317553997039795,1.8631336688995361,0.03463474661111832,0.0020860000513494015
1e-07,1000,slopes,0,0.0004928145790472627,2,0.0006144046783447266,1.531217098236084,9.200407657772303e-05,0.002032000105828047
1e-07,1000,slopes,1,0.00044710811926051974,2,0.0008523464202880859,1.5271761417388916,7.736054249107838e-05,0.0020699999295175076
1e-07,1000,slopes,2,0.0004535104089882225,2,0.000759124755859375,1.5286391973495483,0.00012563786003738642,0.00202700006775558
1e-07,1000,slopes,3,0.0004864803049713373,2,0.0007350444793701172,1.5315454006195068,8.994678501039743e-05,0.0020379999186843634
1e-07,1000,slopes,4,0.0003738827654160559,2,0.0007314682006835938,1.5262207984924316,6.98617659509182e-05,0.0019940000493079424
1e-07,1000,crescents,0,0.016411067917943,2,0.0007524490356445312,1.8459700345993042,0.005476263351738453,0.0020240000449121
1e-07,1000,crescents,1,0.015408912673592567,2,0.0007233619689941406,1.8606171607971191,0.004574064165353775,0.00203699991106987
1e-07,1000,crescents,2,0.017440976575016975,2,0.0005538463592529297,1.8564233779907227,0.0053249383345246315,0.0020149999763816595
1e-07,1000,crescents,3,0.014824414625763893,2,0.0005259513854980469,1.8631360530853271,0.004321403801441193,0.002002999885007739
1e-07,1000,crescents,4,0.015480577945709229,2,0.0005245208740234375,1.8844724893569946,0.004611425567418337,0.001998000079765916
1e-07,2000,moons,0,0.05817339941859245,8710,2.821000814437866,1.781485676765442,0.01868496462702751,0.001345749944448471
1e-07,2000,moons,1,0.05846907198429108,2949,0.8010542392730713,1.8405901193618774,0.013012157753109932,0.00124074995983392
1e-07,2000,moons,2,0.056392621248960495,6948,2.2986230850219727,1.8094755411148071,0.016355540603399277,0.0012529999949038029
1e-07,2000,moons,3,0.058368176221847534,4947,1.8746769428253174,1.789949655532837,0.01846761256456375,0.0012597499880939722
1e-07,2000,moons,4,0.0596364289522171,10413,3.304107904434204,1.7264277935028076,0.01710890419781208,0.0013864999637007713
1e-07,2000,densities,0,0.07242634892463684,2,0.0008127689361572266,1.9815962314605713,0.013773385435342789,0.001006999984383583
1e-07,2000,densities,1,0.07281464338302612,2546,0.8389837741851807,1.7810665369033813,0.021139033138751984,0.0011737500317394733
1e-07,2000,densities,2,0.07719821482896805,5598,1.971174955368042,1.7067705392837524,0.02482052892446518,0.0012405000161379576
1e-07,2000,densities,3,0.07381421327590942,578,0.14269232749938965,1.8854504823684692,0.011725937016308308,0.0010662500280886889
1e-07,2000,densities,4,0.07640933990478516,622,0.3516714572906494,1.8676230907440186,0.014111457392573357,0.0010789999505504966
1e-07,2000,slopes,0,0.00024794123601168394,2,0.0005524158477783203,1.5741955041885376,4.481867654249072e-05,0.0011269999668002129
1e-07,2000,slopes,1,0.0003413039376027882,2,0.0005383491516113281,1.5941531658172607,5.964568117633462e-05,0.0011035000206902623
1e-07,2000,slopes,2,0.0002392293536104262,2,0.0005433559417724609,1.5606043338775635,5.291402339935303e-05,0.0011332499561831355
1e-07,2000,slopes,3,0.0002026397705776617,2,0.0005402565002441406,1.56345796585083,3.795529482886195e-05,0.001123499940149486
1e-07,2000,slopes,4,0.0002129880158463493,2,0.0005462169647216797,1.5423989295959473,4.168489249423146e-05,0.0011165000032633543
1e-07,2000,crescents,0,0.013662232086062431,2,0.0005359649658203125,1.9270520210266113,0.0024872138164937496,0.0010167500004172325
1e-07,2000,crescents,1,0.015435523353517056,1304,0.3135690689086914,1.6638262271881104,0.0026844139210879803,0.0010817500296980143
1e-07,2000,crescents,2,0.013913678005337715,2,0.0005652904510498047,1.9254322052001953,0.002115667564794421,0.0010084999958053231
1e-07,2000,crescents,3,0.015424459241330624,1396,0.4229605197906494,1.6411703824996948,0.002471262589097023,0.001088749966584146
1e-07,2000,crescents,4,0.015119357034564018,709,0.1739671230316162,1.7702399492263794,0.0028988125268369913,0.0010372500400990248
1e-07,5000,moons,0,0.05868346244096756,15581,7.24594259262085,1.700196385383606,0.02371208555996418,0.0007737199775874615
1e-07,5000,moons,1,0.05633542686700821,8063,3.7521235942840576,1.7656011581420898,0.02477545663714409,0.000717039976734668
1e-07,5000,moons,2,0.05491716042160988,6360,3.0194358825683594,1.783125400543213,0.02651023492217064,0.0006813600193709135
1e-07,5000,moons,3,0.05520103499293327,7514,3.2409908771514893,1.7643049955368042,0.0214589424431324,0.0007041600183583796
1e-07,5000,moons,4,0.05687655508518219,6339,2.9904980659484863,1.767482876777649,0.021018918603658676,0.0007120799855329096
1e-07,5000,densities,0,0.0691709890961647,156,0.038123369216918945,1.9494614601135254,0.027441086247563362,0.00042791999294422567
1e-07,5000,densities,1,0.07385781407356262,4348,2.097567558288574,1.730087399482727,0.02364899031817913,0.0006301599787548184
1e-07,5000,densities,2,0.09292612969875336,51666,23.88872480392456,1.1773924827575684,0.028957653790712357,0.000883319997228682
1e-07,5000,densities,3,0.07187166810035706,952,0.47458934783935547,1.876206874847412,0.026580508798360825,0.0004959600046277046
1e-07,5000,densities,4,0.0712742805480957,957,0.4320688247680664,1.8636057376861572,0.023668862879276276,0.0005155199905857444
1e-07,5000,slopes,0,0.00010801039024954662,2,0.0008199214935302734,1.585310935974121,2.412672620266676e-05,0.0005617599817924201
1e-07,5000,slopes,1,0.0001296417904086411,2,0.0005807876586914062,1.5780656337738037,2.3346132365986705e-05,0.0005684000207111239
1e-07,5000,slopes,2,9.159168985206634e-05,2,0.0005328655242919922,1.5846211910247803,1.856041490100324e-05,0.0005602400051429868
1e-07,5000,slopes,3,0.00010159596422454342,2,0.0005500316619873047,1.5766241550445557,2.2113119484856725e-05,0.0005664000054821372
1e-07,5000,slopes,4,8.240165334427729e-05,2,0.0005519390106201172,1.5835206508636475,1.4988676412031054e-05,0.0005560399731621146
1e-07,5000,crescents,0,0.013000588864088058,798,0.3094446659088135,1.7994005680084229,0.004628692287951708,0.0004542800015769899
1e-07,5000,crescents,1,0.014283571392297745,1571,0.8336644172668457,1.6868443489074707,0.005171408876776695,0.0005062799900770187
1e-07,5000,crescents,2,0.014354409649968147,1279,0.6512839794158936,1.7261924743652344,0.005163427442312241,0.00047959998482838273
1e-07,5000,crescents,3,0.01770723983645439,4261,1.9463694095611572,1.3825149536132812,0.006024516187608242,0.0006382400169968605
1e-07,5000,crescents,4,0.014343148097395897,1621,0.7325878143310547,1.6950244903564453,0.005232465453445911,0.0004948800196871161
1e-08,500,moons,0,0.05147464945912361,2,0.0006170272827148438,1.7741239070892334,0.24642466008663177,0.003976000007241964
1e-08,500,moons,1,0.06088809296488762,2,0.0005800724029541016,1.923953890800476,0.24046644568443298,0.003967999946326017
1e-08,500,moons,2,0.050703197717666626,2,0.0005753040313720703,1.8269522190093994,0.18174251914024353,0.003980000037699938
1e-08,500,moons,3,0.049414362758398056,2,0.0005218982696533203,1.7878005504608154,0.18533754348754883,0.003971999976783991
1e-08,500,moons,4,0.05111972242593765,2,0.0005114078521728516,1.8582841157913208,0.20431166887283325,0.003971999976783991
1e-08,500,densities,0,0.06599894165992737,2,0.0005009174346923828,1.8756378889083862,0.23645666241645813,0.003980000037699938
1e-08,500,densities,1,0.06738100200891495,2,0.0005023479461669922,1.8833436965942383,0.2308117151260376,0.003971999976783991
1e-08,500,densities,2,0.06199893355369568,2,0.0005311965942382812,1.8093817234039307,0.2153802514076233,0.003976000007241964
1e-08,500,densities,3,0.0679410770535469,2,0.0005090236663818359,1.8594979047775269,0.23915648460388184,0.003988000098615885
1e-08,500,densities,4,0.0686132088303566,2,0.0004978179931640625,1.8881882429122925,0.2502514719963074,0.003980000037699938
1e-08,500,slopes,0,0.0007651643245480955,2,0.0005037784576416016,1.5061566829681396,0.0017819487256929278,0.0036359999794512987
1e-08,500,slopes,1,0.0007372931577265263,2,0.0005004405975341797,1.503706693649292,0.001295621506869793,0.0036120000295341015
1e-08,500,slopes,2,0.0007222519489005208,2,0.0004999637603759766,1.5219604969024658,0.0018617643509060144,0.003640000009909272
1e-08,500,slopes,3,0.0006009715143591166,2,0.0005409717559814453,1.4798144102096558,0.001086622942239046,0.0035600000992417336
1e-08,500,slopes,4,0.0009074167464859784,2,0.0005106925964355469,1.5306174755096436,0.0022502841893583536,0.0036279999185353518
1e-08,500,crescents,0,0.018804416060447693,2,0.0005075931549072266,1.7789074182510376,0.0654650330543518,0.003903999924659729
1e-08,500,crescents,1,0.01797608844935894,2,0.0005080699920654297,1.7818269729614258,0.06360034644603729,0.003920000046491623
1e-08,500,crescents,2,0.017873864620923996,2,0.0005309581756591797,1.781590223312378,0.06125253438949585,0.0038880000356584787
1e-08,500,crescents,3,0.01607189141213894,2,0.0004973411560058594,1.7691551446914673,0.055253997445106506,0.0038960000965744257
1e-08,500,crescents,4,0.01804221235215664,2,0.00048661231994628906,1.7802077531814575,0.059257782995700836,0.0038880000356584787
1e-08,1000,moons,0,0.06474300473928452,2,0.000514984130859375,1.9964661598205566,0.22882771492004395,0.0019950000569224358
1e-08,1000,moons,1,0.06465315073728561,2,0.0008080005645751953,2.0850038528442383,0.2756023406982422,0.0019910000264644623
1e-08,1000,moons,2,0.06888942420482635,2,0.0014607906341552734,2.0578975677490234,0.24512404203414917,0.0019950000569224358
1e-08,1000,moons,3,0.0672001764178276,2,0.0009341239929199219,2.046902894973755,0.26164180040359497,0.001993000041693449
1e-08,1000,moons,4,0.06529992818832397,2,0.0007028579711914062,2.064619302749634,0.25511449575424194,0.0019940000493079424
1e-08,1000,densities,0,0.08903273940086365,2,0.0006158351898193359,2.12850284576416,0.3385041356086731,0.0019990000873804092
1e-08,1000,densities,1,0.07976362109184265,2,0.0008096694946289062,2.0073752403259277,0.27965545654296875,0.0019970000721514225
1e-08,1000,densities,2,0.08239161968231201,2,0.0007655620574951172,2.047396183013916,0.3423914611339569,0.0020000000949949026
1e-08,1000,densities,3,0.08236633241176605,2,0.0007851123809814453,2.062330722808838,0.31242600083351135,0.0019950000569224358
1e-08,1000,densities,4,0.07600242644548416,2,0.0007996559143066406,2.0074362754821777,0.28391537070274353,0.0019990000873804092
1e-08,1000,slopes,0,0.0004790587117895484,2,0.0007910728454589844,1.5322818756103516,0.0010377623839303851,0.0018260000506415963
1e-08,1000,slopes,1,0.00046126192319206893,2,0.0008742809295654297,1.526871681213379,0.0008841392700560391,0.0018220000201836228
1e-08,1000,slopes,2,0.00047520792577415705,2,0.000583648681640625,1.5294303894042969,0.001222896738909185,0.0018370000179857016
1e-08,1000,slopes,3,0.0004941012593917549,2,0.0006539821624755859,1.5314061641693115,0.00094467808958143,0.0018319999799132347
1e-08,1000,slopes,4,0.0003678827779367566,2,0.0007598400115966797,1.5263845920562744,0.0008275163709186018,0.0018110000528395176
1e-08,1000,crescents,0,0.01643683761358261,2,0.0005831718444824219,1.8465063571929932,0.05640433728694916,0.001976999919861555
1e-08,1000,crescents,1,0.015542041510343552,2,0.0005497932434082031,1.8595774173736572,0.04720551520586014,0.001973999897018075
1e-08,1000,crescents,2,0.017721479758620262,2,0.0005218982696533203,1.8627941608428955,0.05494340509176254,0.001976999919861555
1e-08,1000,crescents,3,0.014891333878040314,2,0.0005230903625488281,1.8634257316589355,0.04232976213097572,0.001970000099390745
1e-08,1000,crescents,4,0.015475722961127758,2,0.0005030632019042969,1.8799550533294678,0.04394861310720444,0.0019749999046325684
1e-08,2000,moons,0,0.04886070638895035,2,0.0005536079406738281,1.901262879371643,0.13052135705947876,0.0009992499835789204
1e-08,2000,moons,1,0.051684409379959106,2,0.0005419254302978516,1.9015055894851685,0.13065940141677856,0.0009987499797716737
1e-08,2000,moons,2,0.04866418614983559,2,0.0005407333374023438,1.9130388498306274,0.13236308097839355,0.0010000000474974513
1e-08,2000,moons,3,0.0516386553645134,2,0.0005285739898681641,1.9121227264404297,0.1540767252445221,0.000999749987386167
1e-08,2000,moons,4,0.049018532037734985,2,0.0005314350128173828,1.8864116668701172,0.1812065690755844,0.0009995000436902046
1e-08,2000,densities,0,0.08584479987621307,2,0.0005548000335693359,2.0594849586486816,0.30998027324676514,0.000999000039882958
1e-08,2000,densities,1,0.0772513598203659,2,0.0005364418029785156,2.0079517364501953,0.28026965260505676,0.0009987499797716737
1e-08,2000,densities,2,0.08246390521526337,2,0.0005404949188232422,2.0277099609375,0.3128798007965088,0.0009980000322684646
1e-08,2000,densities,3,0.06925874203443527,2,0.0005328655242919922,1.9112082719802856,0.18877243995666504,0.0009992499835789204
1e-08,2000,densities,4,0.08269262313842773,2,0.0005338191986083984,1.9973187446594238,0.2720326781272888,0.0010002499911934137
1e-08,2000,slopes,0,0.0002522990689612925,2,0.0007600784301757812,1.5754622220993042,0.0005343109369277954,0.0009314999915659428
1e-08,2000,slopes,1,0.0003422770241741091,2,0.001617431640625,1.594549536705017,0.0006305280257947743,0.0009360000258311629
1e-08,2000,slopes,2,0.0002366251719649881,2,0.0010063648223876953,1.561453104019165,0.0004721219011116773,0.0009337500086985528
1e-08,2000,slopes,3,0.00020233221584931016,2,0.0006859302520751953,1.5641248226165771,0.0004209179896861315,0.00092224997933954
1e-08,2000,slopes,4,0.00021706667030230165,2,0.0008332729339599609,1.5426626205444336,0.00042849109740927815,0.0009242499945685267
1e-08,2000,crescents,0,0.013883261941373348,2,0.0008220672607421875,1.938414216041565,0.04342625290155411,0.0009927500505000353
1e-08,2000,crescents,1,0.014370867982506752,2,0.0007760524749755859,1.9281377792358398,0.045411091297864914,0.0009962499607354403
1e-08,2000,crescents,2,0.01383399311453104,2,0.0006353855133056641,1.9288032054901123,0.04439980536699295,0.000992499990388751
1e-08,2000,crescents,3,0.014279821887612343,2,0.0007431507110595703,1.9230433702468872,0.04454969987273216,0.0009945000056177378
1e-08,2000,crescents,4,0.0146875511854887,2,0.0006883144378662109,1.9294710159301758,0.04824298247694969,0.0009947499493137002
1e-08,5000,moons,0,0.054350219666957855,2,0.0006184577941894531,1.9811253547668457,0.21118450164794922,0.00040024000918492675
1e-08,5000,moons,1,0.05884729325771332,2,0.0005881786346435547,2.0436859130859375,0.24546658992767334,0.00040079999598674476
1e-08,5000,moons,2,0.05648377165198326,2,0.0006735324859619141,2.0257487297058105,0.20932701230049133,0.00040056000580079854
1e-08,5000,moons,3,0.05546728894114494,2,0.0006234645843505859,2.0239007472991943,0.19945278763771057,0.00040056000580079854
1e-08,5000,moons,4,0.056311555206775665,2,0.0005638599395751953,2.0090603828430176,0.2101234495639801,0.0004007199895568192
1e-08,5000,densities,0,0.08370116353034973,2,0.0005466938018798828,2.121107816696167,0.2972186803817749,0.00040068000089377165
1e-08,5000,densities,1,0.07876791059970856,2,0.00054168701171875,2.048863410949707,0.29807645082473755,0.00040063998312689364
1e-08,5000,densities,2,0.08735933154821396,2,0.0005333423614501953,2.1470301151275635,0.35610833764076233,0.0004001600027550012
1e-08,5000,densities,3,0.08550789207220078,2,0.0005309581756591797,2.1086621284484863,0.32217857241630554,0.0004003999929409474
1e-08,5000,densities,4,0.08912136405706406,2,0.0005393028259277344,2.1515567302703857,0.328815758228302,0.00040099999750964344
1e-08,5000,slopes,0,0.00011052515765186399,2,0.0009703636169433594,1.5859432220458984,0.00024126816424541175,0.0003827599866781384
1e-08,5000,slopes,1,0.00012957290164195,2,0.0009334087371826172,1.5799200534820557,0.00024375459179282188,0.0003869200008921325
1e-08,5000,slopes,2,9.139106987277046e-05,2,0.0006392002105712891,1.5859460830688477,0.0001670108176767826,0.00038235998363234103
1e-08,5000,slopes,3,0.00010328947246307507,2,0.0008552074432373047,1.5782930850982666,0.00018698089115787297,0.00038419998600147665
1e-08,5000,slopes,4,8.308271208079532e-05,2,0.0007882118225097656,1.5848915576934814,0.00016266957391053438,0.00038312000106088817
1e-08,5000,crescents,0,0.012423507869243622,2,0.0006639957427978516,1.9563326835632324,0.03672785311937332,0.0003990400000475347
1e-08,5000,crescents,1,0.012968863360583782,2,0.0007205009460449219,1.9671107530593872,0.03621765226125717,0.0003995999868493527
1e-08,5000,crescents,2,0.013308754190802574,2,0.0005898475646972656,1.9580950736999512,0.03692518174648285,0.0003993599966634065
1e-08,5000,crescents,3,0.013587736524641514,2,0.0005581378936767578,1.956046462059021,0.03868746757507324,0.0003994799917563796
1e-08,5000,crescents,4,0.012935489416122437,2,0.0005488395690917969,1.9603946208953857,0.037711262702941895,0.00039927999023348093


==> csv/kl_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.01775369457900518,2.0,0.00050611495971674,1.7783375024795531,0.06096593886613842,0.0038992000278084997,0.0010099034485553432,0.0,1.6435671422562016e-05,0.005265333163322505,0.003962579970185544,1.3386551042250021e-05
1,1e-08,500,densities,0.06638663262128826,2.0,0.00050826072692864,1.863209891319275,0.23441131711006163,0.00397920003160828,0.0026346212714587866,0.0,1.3458934686062424e-05,0.03199606926029394,0.012774478022613833,5.933003966154052e-06
2,1e-08,500,moons,0.05272000506520268,2.0,0.0005611419677734001,1.834222936630249,0.21165656745433803,0.0039735999889671195,0.004632069137699628,0.0,4.3862409715827035e-05,0.06010486482614907,0.0303328130627364,4.560736427828883e-06
3,1e-08,500,slopes,0.000746619538404,2.0,0.0005111694335937,1.5084511518478394,0.0016552483430131797,0.0036152000073343,0.00010965144655110237,0.0,1.7202524192384214e-05,0.019504395345502072,0.00046514401388252714,3.266797516638264e-05
4,1e-08,1000,crescents,0.01601348314434286,2.0,0.00053620338439938,1.8624517440795898,0.04896632656455036,0.00197459994815284,0.0011030801926640557,0.0,3.10868937665698e-05,0.011936800793314401,0.0063908403924853785,2.880901056498827e-06
5,1e-08,1000,densities,0.08191134780645366,2.0,0.00075516700744626,2.050608253479004,0.3113784849643707,0.0019980000797659,0.00476130160768882,0.0,7.963655223518784e-05,0.04987036770865224,0.02940780542832311,2.0000152289999945e-06
6,1e-08,1000,moons,0.06615713685750958,2.0,0.0008841514587401799,2.0501779556274413,0.2532620787620544,0.0019936000462621,0.001840507828891573,0.0,0.0003570576970463273,0.03307820682130469,0.01757842615984586,1.6733327945638418e-06
7,1e-08,1000,slopes,0.0004555025196168,2.0,0.0007325649261474,1.5292749404907227,0.0009833985706790799,0.0018256000243127,5.0357347515882064e-05,0.0,0.00011467544545097208,0.002633329962861817,0.00015489168908912882,9.964919784478108e-06
8,1e-08,2000,crescents,0.0142110992223024,2.0,0.00073299407958978,1.929573917388916,0.04520596638321872,0.0009941499913111,0.000355999169231501,0.0,7.316918199146303e-05,0.005555762876918262,0.0018380359339439155,1.5471480634708994e-06
9,1e-08,2000,densities,0.07950228601694102,2.0,0.0005396842956542399,2.000734734535217,0.27278696894645693,0.00099905000533904,0.006503341128674238,0.0,8.951974749199536e-06,0.05535791107400221,0.05026374847064979,8.177580149524716e-07
10,1e-08,2000,moons,0.04997329786419864,2.0,0.0005392551422118599,1.9028683423995971,0.14576542675495144,0.00099945000838484,0.001546328658313275,0.0,9.881292454814405e-06,0.010774270531019394,0.022166127234400215,4.809064203853411e-07
11,1e-08,2000,slopes,0.00025012003025036,2.0,0.00098061561584466,1.5676504611968993,0.0004972739901858601,0.0009295500000007,5.489984232216522e-05,0.0,0.00037529443469175056,0.019103752350312274,8.706653514101196e-05,6.008862883567714e-06
12,1e-08,5000,crescents,0.013044870272278741,2.0,0.0006162643432616599,1.9595959186553955,0.03725388348102564,0.00039935199310998,0.00043822681017777735,0.0,7.376683937314973e-05,0.0045445170910707235,0.0009647392160373359,2.1241038718743863e-07
13,1e-08,5000,densities,0.08489153236150736,2.0,0.00053839683532708,2.115444040298462,0.3204795598983764,0.00040057599544520003,0.0039773461543904905,0.0,6.35151748526381e-06,0.04127002361284219,0.024416984158570215,3.1571985491469396e-07
14,1e-08,5000,moons,0.056292025744914966,2.0,0.00061349868774408,2.016704225540161,0.21511086821556086,0.00040057600126596,0.001659619052268082,0.0,4.133122055167072e-05,0.023376744964448658,0.01760957847679317,2.1465591720892433e-07
15,1e-08,5000,slopes,0.00010357226274205315,2.0,0.00083727836608882,1.58299880027771,0.00020033680775664002,0.00038387199165294003,1.7976784245152514e-05,0.0,0.00013125991909288985,0.003624950455408724,3.958630616527581e-05,1.8361749497148947e-06
16,1e-07,500,crescents,0.01734450571238988,2.0,0.00049943923950188,1.7725772619247437,0.00463653076440092,0.00395840005949134,0.0009606710149118961,0.0,1.4940115556472192e-05,0.0077159250725938565,0.00030523739905564956,3.293630977606203e-05
17,1e-07,500,densities,0.07473079264163966,1323.4,0.4198997974395752,1.831447148323059,0.026364491879939982,0.00401199990883466,0.0036657197677502904,1381.9308231601176,0.46614227185711804,0.08460568937740194,0.002540303007640723,7.999886293754819e-06
18,1e-07,500,moons,0.060328850150108304,3555.4,1.0700460433959962,1.7947701215744019,0.026605723798274937,0.004107199981808619,0.003910106283504804,3126.019481705129,0.9567611251451389,0.0458508100991939,0.006681753624919842,9.23212752009914e-05
19,1e-07,500,slopes,0.00075312139233568,2.0,0.00095582008361812,1.508491539955139,0.00016064299270505998,0.0038176000583916595,0.00011944269337607062,0.0,0.0005381433997170699,0.019473393625111354,4.7376727292231304e-05,5.2505217251099393e-05
20,1e-07,1000,crescents,0.01591318994760508,2.0,0.0006160259246825799,1.8621238231658936,0.00486161904409522,0.00201539997942742,0.0010257795653753642,0.0,0.00011234454467780168,0.014108485759231385,0.0005073385167365409,1.5789213292481663e-05
21,1e-07,1000,densities,0.07483518272638316,926.4,0.3099308967590332,1.8779829740524292,0.031227961927652335,0.00207299999892708,0.0011379577495318318,982.5348848768679,0.28758514653343303,0.07830903820062876,0.0020673329978928233,4.772841898627078e-05
22,1e-07,1000,moons,0.06168237477540965,4945.0,1.529256248474121,1.8018632888793946,0.02606765553355212,0.0022543999832122996,0.0025526557984293335,1641.2071776591765,0.48359814643110105,0.03940026287145247,0.001223499990932719,7.030861311624116e-05
23,1e-07,1000,slopes,0.00045075923553664,2.0,0.00073847770690912,1.5289597272872926,9.096220601348341e-05,0.0020322000142186402,4.7369657965250094e-05,0.0,8.492264298012885e-05,0.0023752409337867773,2.1416998958048466e-05,2.7151377562555247e-05
24,1e-07,2000,crescents,0.01471104994416234,682.6,0.18231959342956544,1.7855441570281982,0.00253147408366198,0.0010466000065207201,0.0008567890835139435,674.9457755997885,0.18793892508197038,0.13737394366051497,0.0002901756287864179,3.688563004643695e-05
25,1e-07,2000,densities,0.07453255206346507,1869.2,0.6610670566558838,1.8445013761520386,0.01711406838148826,0.00111330000217996,0.00215240581041076,2295.166050637731,0.7981871312279017,0.1048811286559771,0.005585643881942572,9.29030906535852e-05
26,1e-07,2000,moons,0.05820793956518168,6793.4,2.2198925971984864,1.7895857572555542,0.01672583594918246,0.00129714997019614,0.001165227602901794,2957.5059256069126,0.9585573202650239,0.04198726166093856,0.002288407559005026,6.495059465664679e-05
27,1e-07,2000,slopes,0.00024882046272972,2.0,0.0005441188812255399,1.566961979866028,4.7403713688254355e-05,0.0011207499774172401,5.491487984973581e-05,0.0,5.523392336473179e-06,0.019024495281496332,8.787622444782033e-06,1.1385269198137545e-05
28,1e-07,5000,crescents,0.014737791568040781,1906.0,0.894670057296753,1.6579953670501708,0.00524410204961892,0.00051465600263322,0.0017567396922626862,1356.4906929278948,0.6200381864822947,0.16026474520194675,0.0004999258698900589,7.177820278806156e-05
29,1e-07,5000,densities,0.07582017630338667,11615.8,5.386214780807495,1.7193507909774781,0.02605942040681834,0.0005905759928281999,0.009707369402283308,22447.121757588433,10.37337681283172,0.3131286969274601,0.0023508099061549507,0.00017910088431402694
30,1e-07,5000,moons,0.05640272796154015,8771.4,4.049798202514649,1.7561421632766723,0.02349512763321394,0.0007176719955168199,0.001506798613996479,3878.9482208454397,1.8125866678622482,0.03218206548112245,0.0022942780101026686,3.418398549006402e-05
31,1e-07,5000,slopes,0.00010264829761578871,2.0,0.00060710906982418,1.5816285133361816,2.06270138733089e-05,0.00056256799725812,1.7963040358138215e-05,0.0,0.00012020359222878321,0.003994817059080041,3.804989562854926e-06,4.934174689457849e-06
32,1e-06,500,crescents,0.03178906515240666,8274.0,2.6044525623321535,0.33563691973686216,0.0007658360060304,0.009019199945032561,0.0009118077725532585,3382.6741640305827,1.0633593821286598,0.05176243675415642,4.716254218783516e-05,0.00017332987698471752
33,1e-06,500,densities,0.12396864444017405,18034.8,5.66476845741272,0.413950252532959,0.0030528840143233,0.0112112002447247,0.004282493812644238,3724.8690849478185,1.1676116470551325,0.10031091546181213,0.00015495084887529232,0.00023570148962804105
34,1e-06,500,moons,0.12309379428625103,40275.2,12.902334403991699,0.37245404720306396,0.00390558592043812,0.01421279981732362,0.006910672909152288,5747.547972831544,1.797882240005136,0.06826208865684667,0.0001913220608502608,0.0002411538305077028
35,1e-06,500,slopes,0.015140561386942803,10523.8,3.2266805171966553,0.3200497031211853,0.00046213814057404005,0.00947440005838866,0.0012640696635024449,960.467958861721,0.2829129976586783,0.03213789497683556,3.0427343511483105e-05,0.000155938586845126
36,1e-06,1000,crescents,0.03151102289557456,7696.0,2.4842577457427977,0.3278203547000885,0.00082139072474086,0.00707320002838966,0.0007410082728255937,2575.866650275204,0.850156590075475,0.0536616584693103,2.6888995244488172e-05,0.00011016664162055173
37,1e-06,1000,densities,0.12225664407014843,17690.6,5.571483421325683,0.42655187249183657,0.0034717159811407,0.00895440001040694,0.0026049761862166547,3945.5218032599946,1.2365479592846833,0.09737227485624528,8.311321290118109e-05,0.000102763325434551
38,1e-06,1000,moons,0.12044270485639567,39872.2,12.867158651351929,0.3691523432731628,0.0041858914308249605,0.01208800002932544,0.004598156789144155,2741.574036935716,0.6997518709782237,0.04511843854931927,9.379938531526578e-05,6.576868913895551e-05
39,1e-06,1000,slopes,0.01416787151247258,10162.0,3.375848960876465,0.3415793240070343,0.0004753751447424,0.0074334000237285605,0.001661611151135155,1794.2660059199695,0.6920513611165535,0.08376464856871887,3.977549195219393e-05,0.00016352310129117337
40,1e-06,2000,crescents,0.0316901125013828,9309.4,3.154344415664673,0.29952527284622193,0.0008254172047600001,0.00591869987547392,0.0003801777697224433,2680.5250045466837,0.9113052697776446,0.03755796199939558,1.5900297103552125e-05,7.849393752768818e-05
41,1e-06,2000,densities,0.12293624132871624,18596.4,6.240171670913696,0.41459956765174866,0.00302303913049396,0.00773375006392594,0.003540779071147661,4096.798603788085,1.398967276190981,0.09265444777682645,0.0001454126529681179,8.187596261965223e-05
42,1e-06,2000,moons,0.12135692983865734,40066.6,13.294133758544922,0.3610891819000244,0.0038953161798417,0.010817699879407821,0.002958687778011202,2141.151279101969,1.059040248109088,0.02331302168484829,8.051449190315575e-05,8.199579477821702e-05
43,1e-06,2000,slopes,0.014499169401824418,10363.2,3.5623330593109133,0.32661048173904417,0.00045294914161781997,0.00618315003812308,0.0005795316338744555,1039.9895191779576,0.3463412918626087,0.05868152336956669,2.0156444440157733e-05,3.755194502015521e-05
44,1e-06,5000,crescents,0.03162746094167228,8859.0,3.9976659297943113,0.3005716502666473,0.00075552389025684,0.0050783199258148,0.00024450341985929737,2213.288955378398,1.0063700258539618,0.031361467248194046,7.28148243232893e-06,4.49283265652555e-05
45,1e-06,5000,densities,0.12209350615739818,17795.0,8.307675457000732,0.4054248213768005,0.0031565731856971597,0.00689700786024328,0.004280861496985088,4355.007060843875,2.111910696625022,0.09948581697285218,0.00017757723556833887,0.0001155490297998804
46,1e-06,5000,moons,0.12221755087375638,40662.0,18.963198328018187,0.3542897880077362,0.00373019021935756,0.00990400779992336,0.0016153381382100094,1800.9741808254776,0.7560872115373454,0.017192879775823955,6.665263194802508e-05,6.453508828735814e-05
47,1e-06,5000,slopes,0.01433937288820738,10341.6,4.769733142852783,0.3250997066497803,0.00044987035798834,0.0053694879636168,0.0010945805385490037,1286.3457155834897,0.48632436133130463,0.05558551058538008,1.999857714282491e-05,3.7241422772079495e-05
48,1e-05,500,crescents,0.032779219001531565,4815.2,1.545118808746338,0.03256711289286608,8.559967391192913e-05,0.05024480000138276,0.0009925029688338555,521.6466236831213,0.3016711596083583,0.005791421136578683,8.25001805419086e-06,0.0006622725215579077
49,1e-05,500,densities,0.1361600518226623,5734.0,1.7356490612030029,0.042422495037317244,0.00035295556299384,0.06580239981412885,0.0035021632729826855,454.6630620580475,0.28443959774398103,0.011770063640110535,1.632203146800172e-05,0.0010280648185614833
50,1e-05,500,moons,0.1363739520311355,10202.4,3.1947936534881594,0.03616730272769926,0.00046238149516278,0.08713839948177333,0.004878409533414455,693.3576277794888,0.3814691357100428,0.003185424079632194,2.17611063688927e-05,0.00040649527813783003
51,1e-05,500,slopes,0.02137759476900096,4133.4,1.2581229209899902,0.036828431487083424,6.2109949067235e-05,0.052675200253725,0.0008851464780422681,1040.2510754620732,0.3406844338864403,0.005657877979780705,3.875455304715797e-06,0.001009124254759765
52,1e-05,1000,crescents,0.03215763866901394,4929.6,1.6128362655639648,0.03118856064975258,8.020468521863222e-05,0.047772400081157664,0.0006267780517774639,657.7038087163553,0.32788715493002046,0.005914300295222832,2.701484693557247e-06,0.0010161291525076532
53,1e-05,1000,densities,0.13579004704952236,5963.8,1.9151020526885987,0.04054571390151972,0.00034004463814194,0.06280359923839567,0.0023134793578466783,665.2151531647487,0.2804179686878116,0.011933855383412503,1.2694793869099516e-05,0.0007206149695158608
54,1e-05,1000,moons,0.133867135643959,10313.8,3.318064069747925,0.03639296516776082,0.0004078852012753,0.08398880064487452,0.0029107015268230005,239.30670696827542,0.17724237646681598,0.0016605397537919659,7.5854258272013635e-06,0.0006572599026785508
55,1e-05,1000,slopes,0.02098599225282664,3276.4,1.0246350765228271,0.04436044469475744,5.9664086438715455e-05,0.049653599411249125,0.0003579085870482738,278.186628003576,0.17306929590215314,0.008552380761529525,1.1763483640058915e-06,0.0005057510694240282
56,1e-05,2000,crescents,0.03229545727372164,4903.6,1.7380321025848389,0.032031950727105095,7.853456772863865e-05,0.04590155035257334,0.0004039911034621181,476.7838084499095,0.20963849160444875,0.005274389420952215,5.316712419440703e-07,0.0004721343851442628
57,1e-05,2000,densities,0.13558209240436553,5968.6,2.019755792617798,0.04219534583389754,0.00031808716012158005,0.06057849973440166,0.0014388853558568572,559.0512498868061,0.17710217063695852,0.01196068220557159,8.741781794067047e-06,0.00034308651947674026
58,1e-05,2000,moons,0.1340821355581283,10199.8,3.542579984664917,0.03604999855160706,0.00038302688626566,0.08191969841718669,0.0020996278181728886,133.72995176847988,0.25508157360095546,0.000907368207265264,7.961217317972637e-06,0.0009498686074099498
59,1e-05,2000,slopes,0.02104998789727682,3439.0,1.1204084873199462,0.04495109245181078,5.643008043989539e-05,0.04741279929876322,0.0010371942716169552,305.788325480225,0.2195879255298187,0.008011830559408293,1.971222707829714e-06,0.00019436606889154326
60,1e-05,5000,crescents,0.03218573555350302,4892.0,2.373587131500244,0.03321485146880146,7.209543255157769e-05,0.0440733686089515,0.0003145942285533403,398.3108082892052,0.18837258214566133,0.005579609433231791,1.271046819270908e-06,0.00016579660605227543
61,1e-05,5000,densities,0.1353736519813537,5742.2,2.698183012008667,0.0414002869278192,0.00029557396774173997,0.058861935883760416,0.0005614478707571778,522.7171319174454,0.2782229989722712,0.011604393095720216,1.699804785306034e-05,0.00030375585257532876
62,1e-05,5000,moons,0.134544175863266,10140.0,4.65462646484375,0.03557443097233766,0.00037478345911944,0.08035812079906461,0.0011755901192371681,218.84697850324537,0.13363179297461847,0.0009314515388894934,3.839956275204183e-06,0.0005375020161570986
63,1e-05,5000,slopes,0.020832023397088,3683.2,1.777739667892456,0.04556174054741856,5.361061193980277e-05,0.045798919349908776,0.0004178155542498639,485.28208291672996,0.2871975755688141,0.012447919384003229,1.5291357773983647e-06,0.00019592907064842842
64,0.0001,500,crescents,0.033020668476819934,947.6,0.3181296348571777,0.0034194820094853003,7.4088573455810545e-06,0.3164463996887207,0.001050636674552462,114.91431590537361,0.06551642062428674,0.0005116396292975704,4.1755390901155244e-07,0.00731136152150753
65,0.0001,500,densities,0.1372978329658508,988.8,0.30294699668884273,0.0040205448400228595,2.9308069497346877e-05,0.41985520124435427,0.003569124682467728,53.26067968022939,0.10720297419771614,0.0011760621425953937,9.812047206171834e-07,0.00572836779783797
66,0.0001,500,moons,0.13763163983821863,1648.2,0.497570276260376,0.00360529394820328,3.578467294573784e-05,0.4339752018451691,0.004787318847325148,141.86683897232643,0.08113851275746219,0.00017230417895490387,1.6532489029339521e-06,0.007054828633839812
67,0.0001,500,slopes,0.02169050686061378,899.8,0.3175188541412354,0.004614974651485621,5.410658195614814e-06,0.3341856002807617,0.0007282551398608947,251.51580467239032,0.13914233953036736,0.0010902316798380802,3.415678155056616e-07,0.00997030499266082
68,0.0001,1000,crescents,0.03240482285618776,940.2,0.29913721084594724,0.00358902094885702,6.947852671146393e-06,0.31572160720825193,0.0006431547855881279,67.23615099037124,0.09902024464608261,0.0008148146802371534,2.9286198315696625e-07,0.005973803142280463
69,0.0001,1000,densities,0.1369436234235763,1006.0,0.3721007347106933,0.00398707860149438,2.798584755510092e-05,0.41080340147018435,0.0024878522891982374,77.31429363319566,0.07826273867171846,0.0010986218670359308,1.36023085141965e-06,0.004734415925778807
70,0.0001,1000,moons,0.13515649139881133,1671.4,0.46231827735900877,0.00362178748473522,3.4704850986599925e-05,0.43156940340995786,0.002864196059632552,58.5175187443897,0.0967817939177282,0.0001497549202359195,8.737017973743023e-07,0.003526101314549932
71,0.0001,1000,slopes,0.02134103663265702,922.4,0.339689302444458,0.0042089854832738,5.243835039436817e-06,0.32878359556198117,0.0003544489492825254,41.0767574182773,0.07114967607181402,0.0008820579595526037,1.7827115401148733e-07,0.0034948206402969015
72,0.0001,2000,crescents,0.03257549256086344,960.2,0.3290518760681152,0.00351904160343106,6.938015576452017e-06,0.3110896468162537,0.0004002192568880942,60.28847319347207,0.06288456485352946,0.0007661841421466346,2.3091315973242067e-07,0.003945505162822457
73,0.0001,2000,densities,0.13680931925773618,1010.4,0.38719038963317864,0.00406876499764616,2.703559584915638e-05,0.4076349437236786,0.0014593056847120693,58.3506640921935,0.08708468594692834,0.0011268643694356659,9.296028567785383e-07,0.0035801369359411937
74,0.0001,2000,moons,0.13532075881958006,1643.8,0.5645251274108887,0.0035872080363333002,3.502086037769914e-05,0.426242995262146,0.002076274697376508,31.618032829383928,0.0956346575235593,3.290146207665043e-05,7.825774527223677e-07,0.0038463085983118385
75,0.0001,2000,slopes,0.02138632796704764,981.8,0.3294892311096191,0.00428537577390666,5.102064460515976e-06,0.32197485566139217,0.0009395081255936033,85.3973067491007,0.14343359935375402,0.0009599709166276056,9.644989565828498e-08,0.001966828610138737
76,0.0001,5000,crescents,0.03247405439615246,947.2,0.41332321166992186,0.00368098816834384,6.571764242835343e-06,0.30412266254425047,0.0003141509790723682,56.51283040159996,0.05589153388474056,0.0009206274214263353,1.1965075008137825e-07,0.0013963288181929117
77,0.0001,5000,densities,0.13659633696079249,982.6,0.4552184581756592,0.0041374838445335,2.710013650357723e-05,0.40077447295188906,0.0003544785424283003,50.02799216438733,0.09068191557520264,0.0011236102362236827,1.8744206434559437e-06,0.0022224517199302906
78,0.0001,5000,moons,0.1357635825872421,1615.4,0.7842652797698975,0.0035552379675209004,3.421427682042122e-05,0.42394472360610963,0.0011744359053759196,36.349690507623336,0.09342396486068008,2.8794689638943465e-05,5.556980864935867e-07,0.002520604611476966
79,0.0001,5000,slopes,0.021121534705162003,1023.8,0.4649088382720947,0.004229887202382041,5.028641317039728e-06,0.3173020780086517,0.000329431286805702,78.98860677338219,0.1036971700944195,0.0011174586664303163,7.908603700134525e-08,0.002367681310091241
80,0.001,500,crescents,0.03379896208643908,141.4,0.038511323928832955,0.00037321248091752,8.059665560722351e-07,0.9758935928344726,0.0010547427217274046,13.957077057894322,0.011127267063414199,0.00011610736366532404,8.820388762484804e-08,0.0016679724147991497
81,0.001,500,densities,0.13815524876117705,138.2,0.03134860992431636,0.00039059319533401996,3.2871495932340624e-06,0.9984311938285828,0.0035706283454840612,5.167204273105525,0.0010828450158669731,0.00011536381075953126,1.663745123273145e-07,0.00020420216129906493
82,0.001,500,moons,0.13844116926193234,226.8,0.05168147087097162,0.00034347330220039997,5.026673898100853e-06,0.9675696015357971,0.0047862107151480865,24.252834885843757,0.005229207575019881,1.873885529103786e-05,1.482433457795043e-07,0.003924991041092151
83,0.001,500,slopes,0.02246078178286548,151.8,0.03998594284057612,0.0004220455884933,5.741138011217118e-07,0.9594760060310363,0.0007283613510657613,25.87856255668,0.01183663559604262,9.433985186273219e-05,4.5320232099783697e-08,0.003751429458532751
84,0.001,1000,crescents,0.0332097359001636,145.6,0.05739250183105467,0.00036658011376852,7.721595466136933e-07,0.9748906016349792,0.0006401756746121809,7.700649323271382,0.0184493650647473,0.00010730447566594842,3.071725866514907e-08,0.0014675677074548169
85,0.001,1000,densities,0.13782100975513453,142.2,0.04423685073852534,0.0003771160729229,3.3629825338721274e-06,0.998086404800415,0.0025044678220868433,8.526429498916881,0.002574091714970485,9.975587908343561e-05,1.1124254288777464e-07,0.0005455141488372845
86,0.001,1000,moons,0.13598351478576656,230.0,0.0896029949188232,0.00034377328120166,4.754634574055672e-06,0.9638113975524902,0.002859255745344023,6.96419413859206,0.04629262369070483,1.2018854569484339e-05,1.263420845897362e-07,0.003749208123806906
87,0.001,1000,slopes,0.02212524898350232,154.2,0.0442926406860351,0.00040856699924912004,5.666399374604225e-07,0.9566088080406189,0.0003471827375400233,6.220932405998312,0.006778222235224101,9.597114921094981e-05,1.9058827314268387e-08,0.0022916958064083176
88,0.001,2000,crescents,0.03339320272207258,145.4,0.05493378639221186,0.0003672869643196,7.816590368747711e-07,0.9728196024894714,0.0003976875066033923,4.979959839195491,0.02358898845015113,0.0001065350062972058,4.290219329838824e-08,0.0019130649011595351
89,0.001,2000,densities,0.1377030789852142,143.2,0.04659438133239742,0.00038420170312744,3.2809446565806864e-06,0.9974509954452515,0.0014615086278492418,6.457553716385172,0.021372482042662188,9.995016189871144e-05,4.497801664809742e-08,0.00034353142936945145
90,0.001,2000,moons,0.13614828586578365,226.8,0.08866648674011227,0.00033788948785508,4.747731145471334e-06,0.9628231048583984,0.002071702082011432,4.549725266430934,0.029426580942762813,6.095545270670972e-06,5.99096054810456e-08,0.0021617243933719507
91,0.001,2000,slopes,0.02218374088406558,163.2,0.052694559097289984,0.00042006191797551993,5.578971467912197e-07,0.9535908460617065,0.0009335624252935396,8.871302046486747,0.010453701673162813,9.673487836694478e-05,2.4953190421862923e-08,0.0024690561569841556
92,0.001,5000,crescents,0.033301274478435484,146.6,0.10871934890747063,0.00035959810484196,8.070375770330429e-07,0.9700462102890015,0.0003155880281143704,6.0249481325568235,0.09325057183988666,8.571370393468421e-05,1.044705598526172e-08,0.0007127632474778664
93,0.001,5000,densities,0.13749421238899226,140.6,0.059142637252807585,0.00038718031719322,3.4858094295486808e-06,0.9971116185188293,0.00034121167354048,5.079370039680114,0.037141553034211815,0.00010082488855049332,2.3457955094617737e-07,0.00017231244063307846
94,0.001,5000,moons,0.13659418523311612,223.2,0.08700127601623532,0.00033663657959546,4.726141924038529e-06,0.9608739137649536,0.001174710096651499,4.4944410108488455,0.03931208954817044,1.0272284183002972e-05,8.533748508325466e-08,0.0018066106242471674
95,0.001,5000,slopes,0.0219285182654857,168.0,0.0655905723571777,0.00041069861035789994,5.939073162153363e-07,0.9511186957359314,0.000330360903316001,6.123724356957945,0.018921938924080523,0.0001077520418377536,6.96545173144817e-09,0.0012487035415717242
96,0.01,500,crescents,0.03965578377246852,19.2,0.0072442054748534795,2.1885335445404053e-05,1.2814998626708984e-07,1.0,0.0010867489925063534,0.8366600265340753,0.0022388711783530735,6.152626258253464e-06,2.445276054202786e-09,0.0
97,0.01,500,densities,0.14350673854351043,18.4,0.00458111763000484,2.053147181868553e-05,2.7022324502468107e-07,1.0,0.003604786260607254,0.5477225575051662,0.0002702334768045772,4.013470676604273e-06,2.957040838591091e-09,0.0
98,0.01,500,moons,0.14286773502826686,29.2,0.00861096382141106,2.4522561579942705e-05,3.7224963307380675e-07,1.0,0.004846302125267486,2.588435821108957,0.0015717405820784747,3.067666763867141e-06,1.584480530207754e-08,0.0
99,0.01,500,slopes,0.02822408117353912,22.2,0.00558981895446774,3.038402646780014e-05,1.1795200407505036e-07,1.0,0.0007503022559321459,1.4832396974191326,0.0004033859383489376,1.0454584717085495e-05,2.0001764963301517e-09,0.0
100,0.01,1000,crescents,0.03904988914728158,19.8,0.00940723419189446,2.0659249275922776e-05,1.2691598385572434e-07,1.0,0.0006561735394487142,0.8366600265340753,0.005808238366542082,5.0082009923643436e-06,3.2631611340115174e-09,0.0
101,0.01,1000,densities,0.14319154918193813,18.8,0.0047437191009520995,2.0001106895506383e-05,2.7192290872335436e-07,1.0,0.002496435522293378,0.8366600265340757,0.00013546315503888177,4.226240004143903e-06,6.168584156521999e-09,0.0
102,0.01,1000,moons,0.14041622877120968,29.6,0.01019334793090816,2.4599838070571423e-05,3.5266857594251634e-07,1.0,0.0028606239245169865,1.1401754250991378,0.0014259188062949498,3.017142423565164e-06,8.61064257563982e-09,0.0
103,0.01,1000,slopes,0.02791875712573526,22.6,0.0054075241088866795,2.679671160876751e-05,1.18231400847435e-07,1.0,0.0003294902262619434,0.5477225575051662,0.0002821290470621783,4.023768954665932e-06,2.142801017471317e-09,0.0
104,0.01,2000,crescents,0.03925349861383434,20.0,0.01647396087646482,1.91772123798728e-05,1.2529781088232994e-07,1.0,0.00039213436446792934,0.7071067811865472,0.01373338312275849,6.655812680799592e-06,2.212886548078452e-09,0.0
105,0.01,2000,densities,0.1430627346038818,18.8,0.0054790496826171205,2.2243254352360964e-05,2.7244677767157557e-07,1.0,0.0014637709074498946,0.8366600265340753,0.0007037271682185013,7.092341703913962e-06,6.019302594602839e-09,0.0
106,0.01,2000,moons,0.1405997574329376,29.2,0.00896015167236324,2.453802153468132e-05,3.584311343729496e-07,1.0,0.0020695655952236054,0.44721359549995765,0.0014904993575326777,3.2592113023266246e-06,8.149425923878235e-09,0.0
107,0.01,2000,slopes,0.02798896916210646,23.2,0.00629663467407222,2.939880359917879e-05,1.1777738109230997e-07,1.0,0.0009284723845903965,0.8366600265340757,0.0002770623931950397,5.478056733005659e-06,2.9515933441278754e-09,0.0
108,0.01,5000,crescents,0.03918250873684882,19.6,0.007795715332031219,2.373786410316825e-05,9.636278264224532e-08,1.0,0.00031607547217741384,0.5477225575051664,0.006115460485463594,6.5604777932897856e-06,1.6384642343377825e-09,0.0
109,0.01,5000,densities,0.142870482802391,18.6,0.01609311103820794,2.2948352852836252e-05,2.331769792363048e-07,1.0,0.0003339169570168689,0.5477225575051664,0.013035005220054999,5.930680454556793e-06,2.4899173180727085e-09,0.0
110,0.01,5000,moons,0.14104185104370112,29.2,0.01122040748596188,2.190086233895272e-05,3.1845702324062587e-07,1.0,0.001171320047940933,0.8366600265340759,0.004781493238894439,3.005040399790213e-06,4.896145364390909e-09,0.0
111,0.01,5000,slopes,0.02774722389876836,23.6,0.00624504089355464,2.795435138978064e-05,8.635688573122024e-08,1.0,0.00032571444715518745,0.5477225575051662,0.0005794935497573196,6.196183518107999e-06,8.92460786884726e-10,0.0
112,0.1,500,crescents,0.055768274515867224,4.0,0.00097789764404292,2.43261456489563e-07,1.1003576219081879e-07,1.0,0.0008454988813880849,0.0,1.9285837877349048e-05,2.8505546130375862e-08,1.7929471384900171e-09,0.0
113,0.1,500,densities,0.15365497469902034,4.2,0.00100898742675776,3.03611159324646e-07,1.105479896068573e-07,1.0,0.0034268103256873844,0.44721359549995787,0.00010120917826734383,1.1807280182095515e-07,1.9646271234125767e-09,0.0
114,0.1,500,moons,0.1565237939357757,5.0,0.00140252113342282,4.7250650823116305e-07,1.0742805898189544e-07,1.0,0.004150038992497701,0.0,0.00038304690566242543,1.6841741480209442e-07,4.629174433867878e-09,0.0
115,0.1,500,slopes,0.043618346750736184,4.4,0.0010634422302245798,4.7124922275543213e-07,1.0938383638858795e-07,1.0,0.000955400758587681,0.5477225575051662,0.00012013027147584443,3.4524933820051475e-07,1.2254060587790556e-09,0.0
116,0.1,1000,crescents,0.055133453756570784,4.0,0.0011867046356200599,2.615153789520264e-07,1.0901130735874178e-07,1.0,0.0008452394853302675,0.0,0.00017732065061735601,3.128493644197957e-08,1.4080961341232508e-09,0.0
117,0.1,1000,densities,0.1535117477178573,4.4,0.0010224342346191,2.7215573936700823e-07,1.103850081562996e-07,1.0,0.0023110622532487,0.5477225575051663,0.00013183422109581895,1.6406391521144294e-07,1.1298885157844892e-09,0.0
118,0.1,1000,moons,0.15413203239440915,5.0,0.0016159057617187,5.068723112344742e-07,1.101754605770111e-07,1.0,0.002678928633759123,0.0,0.0006993972464667846,1.215833060524552e-07,2.080221603803968e-09,0.0
119,0.1,1000,slopes,0.04339645951986308,4.6,0.0016108512878417601,3.9257574826478956e-07,1.0973308235406876e-07,1.0,0.0005651144294468926,0.5477225575051661,0.00027708647848230544,3.824915565843044e-07,2.8665130759730597e-09,0.0
120,0.1,2000,crescents,0.05536395013332364,4.0,0.0011863708496093399,2.718414179980755e-07,1.0832445695996284e-07,1.0,0.00034533207729360826,0.0,0.00013532213035678727,3.129779432290066e-08,1.2230536312243554e-09,0.0
121,0.1,2000,densities,0.15337973237037655,4.4,0.0025502681732177,2.810382284224033e-07,1.0781222954392433e-07,1.0,0.0012817453679525132,0.5477225575051663,0.001172081334298918,1.6004898094341393e-07,1.3167030935028995e-09,0.0
122,0.1,2000,moons,0.15426892638206477,5.0,0.0035291194915770805,4.65824268758297e-07,1.059030182659626e-07,1.0,0.0019362826543259427,0.0,0.0026377018025749107,4.641122789112839e-08,1.285585736807384e-09,0.0
123,0.1,2000,slopes,0.043694632500410044,4.4,0.00171980857849118,5.870708264410495e-07,1.0748626664280891e-07,1.0,0.0011246133151808025,0.5477225575051663,0.00023719447125969528,4.283752643864648e-07,1.3937058350468241e-09,0.0
124,0.1,5000,crescents,0.055396996438503196,4.0,0.0017423152923583599,2.467219019308686e-07,7.457565516233446e-08,1.0,0.00031295555440828796,0.0,0.0005332444431063408,1.1944825070509682e-08,1.6385417776450727e-09,0.0
125,0.1,5000,densities,0.15318451523780824,4.4,0.0017438411712645998,2.55709164775908e-07,7.751514203846455e-08,1.0,0.0003115709388294802,0.5477225575051663,0.00037458474017258833,1.612714934716549e-07,1.1102167216452728e-09,0.0
126,0.1,5000,moons,0.15456639230251307,5.0,0.00297503471374508,3.976572770625353e-07,7.978233043104411e-08,1.0,0.0010976631665123378,0.0,0.002691596221740326,3.810050935519381e-08,9.569806803542852e-10,0.0
127,0.1,5000,slopes,0.04341276437044138,5.0,0.00163311958312982,8.122005965560675e-08,7.325143087655307e-08,1.0,0.00034435792384818534,0.0,0.00017356687521211643,1.3125230603495987e-09,6.525199512360243e-10,0.0


==> csv/kl_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.03440173795097503,2.0,0.00052167177200312,1.7460553705692292,0.12717226794338782,0.00386680001392955,0.027105836030868562,0.0,3.335201263888221e-05,0.1478194070195912,0.10215437097855541,0.00015341227617005518
1,1e-08,1000,0.041134367581980726,2.0,0.000727021694183305,1.8731282234191895,0.15364757221541364,0.0019479500246233849,0.03477957440195309,0.0,0.000217814202643388,0.22015505930464754,0.1357613554345075,7.319798845407531e-05
2,1e-08,2000,0.035984200783423105,2.0,0.000698137283325135,1.8502068638801574,0.11606390901870323,0.00098055000125892,0.031938932357158376,0.0,0.00025570430312154673,0.17353161664523464,0.11030785495502289,3.042220604147618e-05
3,1e-08,5000,0.03858300016036078,2.0,0.00065135955810541,1.918685746192932,0.1432611621006799,0.00039609399536852006,0.0348151697814917,0.0,0.00013526480765650836,0.20806603229825424,0.13474972763111165,7.309304738798355e-06
4,1e-07,500,0.03828931747411838,1220.7,0.37285027503967283,1.726821517944336,0.014441847358830227,0.0039738000021315705,0.031141037991528297,2162.918060593629,0.663204111221916,0.13868217837920904,0.012887793922462908,0.00011902390251784635
5,1e-07,1000,0.03822037667123364,1468.85,0.4601354122161864,1.7677324533462524,0.015562049677828291,0.00209374999394636,0.03171566245941917,2271.5817182376645,0.6960494332974281,0.15004713163988467,0.013711935441827413,0.0001060441142288463
6,1e-07,2000,0.036925090508884706,2336.8,0.7659558415412903,1.7466483175754548,0.009104695532005238,0.0011444499890785151,0.031251422614757655,3238.0852951933443,1.0667738895931755,0.13651308166660434,0.008533062858998497,0.00010989912360494172
7,1e-07,5000,0.03676583603264585,5573.8,2.5828225374221803,1.6787792086601256,0.013704819275881127,0.00059636799705909,0.03170565710884023,11560.319917263263,5.344702552506954,0.17571666513962755,0.011654670715022129,0.00011843852486634911
8,1e-06,500,0.07349801631644363,19276.95,6.0995589852333065,0.3605227306485176,0.002046611020341465,0.010979400016367385,0.051827334242401726,13451.385526268876,4.3401786331875485,0.07255048202545421,0.001510517790425703,0.002099528215984092
9,1e-06,1000,0.07209456083364782,18855.2,6.074687194824219,0.36627597361803055,0.00223859332036223,0.00888725002296265,0.05099353340242994,13273.641600040126,4.265594234155571,0.07756273402131024,0.0016578657769256442,0.0020324199200392034
10,1e-06,2000,0.0726206132676452,19583.9,6.562745726108551,0.35045612603425974,0.0020491804141783703,0.00766332496423269,0.05124172894386408,12924.99494410977,4.269185758251588,0.06991721012409197,0.001488976861068619,0.0020004258794394866
11,1e-06,5000,0.07256947271525856,19414.4,9.009568214416504,0.34634649157524106,0.002023039413324975,0.00681220588739956,0.05130483918874451,13286.57289541826,6.234194186020372,0.06788759630882707,0.0014787852887049723,0.0019648867279173296
12,1e-05,500,0.08167270440608258,6221.25,1.9334211111068726,0.0369963355362415,0.00024076167028394603,0.06396519988775248,0.05623596138327093,2516.075826716968,0.8245856319240334,0.007628952481428328,0.0001764808980890825,0.015028299809651886
13,1e-05,1000,0.08070020340383048,6120.9,1.9676593661308288,0.038121921103447635,0.00022194965276864693,0.06105459984391924,0.05571368870978697,2710.7611846121736,0.8943623176700023,0.008862871890236504,0.00015822086267609314,0.014843285474320605
14,1e-05,2000,0.08075241828337307,6127.75,2.105194091796875,0.03880709689110512,0.0002090196736389435,0.05895313695073122,0.0556516028524214,2608.48013571525,0.9359582304667897,0.008757628073431861,0.00014743361393624614,0.014820439068037003
15,1e-05,5000,0.08073389669880268,6114.35,2.876034069061279,0.038937827479094224,0.00019901586783814011,0.05727308616042133,0.05579045380732599,2529.8848169120474,1.126745565290545,0.00961488217290016,0.00014300837692340874,0.014882787279139855
16,0.0001,500,0.0824101620353758,1121.1,0.35904144048690795,0.003915073862299265,1.9478064496070145e-05,0.3761156007647514,0.05670352175544556,345.63304240190934,0.12472904142376898,0.0009080217098401505,1.3662104429695821e-05,0.053231823732167095
17,0.0001,1000,0.0814614935778081,1135.0,0.36831138134002683,0.003851718129590105,1.8720596563071014e-05,0.3717195019125938,0.056182015423969785,324.4426800400636,0.1009731474003178,0.0007955330767502874,1.3216285513748664e-05,0.051694998035752636
18,0.0001,2000,0.08152297465130684,1149.05,0.40256415605545043,0.003865097602829295,1.8524134065955878e-05,0.3667356103658676,0.05612261114671469,299.0791965173667,0.13593499397873057,0.0008333006669246826,1.3181011309794962e-05,0.052192760801350095
19,0.0001,5000,0.08148887716233727,1142.25,0.5294289469718934,0.0039008992956950698,1.822870472096838e-05,0.3615359842777252,0.056266785558612004,286.558320508464,0.17225647210555933,0.0008914397289175221,1.3052938886772556e-05,0.05307025240895557
20,0.001,500,0.08321404047310349,164.55,0.040381836891174264,0.00038233114173631,2.4234759621322155e-06,0.9753425985574722,0.05673396061225505,41.20357036139364,0.010844448156761438,9.186844905580259e-05,1.8922724468550472e-06,0.015143151604018771
21,0.001,1000,0.08228487735614176,168.0,0.05888124704360957,0.00037400911678555,2.3641041480004787e-06,0.9733493030071259,0.05621232892740963,37.617185322388856,0.0299213574173316,8.40263374447453e-05,1.8137830603005439e-06,0.016245837007537536
22,0.001,2000,0.082357077114284,169.65,0.06072230339050287,0.00037736001831941,2.342057996429503e-06,0.971671137213707,0.056150482895069714,35.27377884043913,0.026503071816834034,8.6019088936215e-05,1.7986330090817514e-06,0.01687993487363075
23,0.001,5000,0.08232954759150739,169.6,0.08011345863342281,0.000373528402997135,2.403224061708897e-06,0.9697876095771789,0.056291560392404814,33.800342570671326,0.05404516623762478,8.351784326500278e-05,1.809285335912277e-06,0.0176138351454757
24,0.01,500,0.08856358462944622,22.25,0.006506526470184281,2.4330848827958106e-05,2.2214371711015702e-07,1.0,0.056267920323524484,4.598340661815439,0.0020323246941077924,7.167743109214862e-06,1.0851871914198224e-07,0.0
25,0.01,1000,0.08764410605654116,22.7,0.007437956333160351,2.3014226462692024e-05,2.174347173422575e-07,1.0,0.055750605814914644,4.402152583500604,0.0036830074584021685,4.758256053081471e-06,1.0181775018159003e-07,0.0
26,0.01,2000,0.08772623995319004,22.8,0.00930244922637935,2.383932296652347e-05,2.1848827600479125e-07,1.0,0.055681986861734645,4.187701291312831,0.007751410208192127,6.566760165558292e-06,1.0439761263099476e-07,0.0
27,0.01,5000,0.08771051662042732,22.75,0.010338568687438921,2.4135357671184464e-05,1.8358841771259907e-07,1.0,0.05581635468581844,4.314906841709515,0.007972360758516213,5.6580939232321406e-06,9.965436425746212e-08,0.0
28,0.1,500,0.10239134747534986,4.4,0.00111321210861202,3.72657086700201e-07,1.0934891179203987e-07,1.0,0.054315677177548066,0.502624689950035,0.0002579099728472187,2.12164975864739e-07,2.791183602024653e-09,0.0
29,0.1,1000,0.10154342334717507,4.5,0.001358973979949905,3.582797944545746e-07,1.098262146115303e-07,1.0,0.05383225500602994,0.512989176042577,0.0004484467010004684,2.2432299247214788e-07,1.902204534872569e-09,0.0
30,0.1,2000,0.10167681034654374,4.45,0.0022463917732238247,4.0144368540495634e-07,1.0738149285316467e-07,1.0,0.05368366810515435,0.5104177855340406,0.0016110898963062072,2.51155327670036e-07,1.5158245233786247e-09,0.0
31,0.1,5000,0.10164016708731646,4.6,0.002023577690124465,2.4532710085622966e-07,7.628113962709905e-08,1.0,0.053773602338502834,0.5026246899500345,0.0013930912515244592,1.3796354615955904e-07,2.81331921766923e-09,0.0


==> csv/kl_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.015255786804482294,2.0,0.00059789419174189,1.8824897706508636,0.048098028823733284,0.0018168254900956052,0.001976010486081469,0.0,0.000103165767144466,0.07179810229649321,0.009472671859967488,0.001361824872463343
1,1e-08,densities,0.07817294970154758,2.0,0.0005853772163390551,2.0074992299079897,0.2847640827298164,0.001844206528039605,0.008428937298226314,0.0,0.00010807576254014443,0.10387043268100399,0.045835190581619535,0.001393617061589099
2,1e-08,moons,0.05628561638295646,2.0,0.0006495118141173799,1.9509933650493623,0.2064487352967262,0.0018418065112200048,0.006766735739071783,0.0,0.00021842407288142168,0.09514850812658872,0.04472288704276254,0.001391167029199703
3,1e-08,slopes,0.00038895358775330326,2.0,0.000765407085418645,1.5470938384532928,0.0008340644279086901,0.0016885555058251602,0.00025515120267043454,0.0,0.000258748381405275,0.03298672365411863,0.0006094174615003779,0.001257607737838101
4,1e-07,crescents,0.01567663429304952,648.15,0.2695262789726257,1.7695601522922515,0.0043184314854442605,0.0018837640120181749,0.0015633802752183699,1058.162273646354,0.4809291003533108,0.12261547177097794,0.0011463987816922425,0.001347807232697008
5,1e-07,densities,0.07497967593371864,3933.7,1.6942781329154968,1.8183205723762512,0.02519148564897473,0.0019472189756924749,0.004916883865534455,11340.974571043384,5.258417141708065,0.17174369626643865,0.0061081299112079315,0.0013425704229252753
6,1e-07,moons,0.05915547311305995,6016.3,2.217248272895813,1.7855903327465057,0.023223585728555866,0.0020941054826834698,0.003102800752564667,3418.413160640783,1.5753446977931695,0.04102268342850099,0.005309790405225693,0.0013201907694703641
7,1e-07,slopes,0.00038883734705445717,2.0,0.0007113814353942401,1.5465104401111602,7.990898157002667e-05,0.001883279511821415,0.0002585002753280944,0.0,0.00030277906537955565,0.03250588888081393,5.9486956483371346e-05,0.0012662025551893076
8,1e-06,crescents,0.03165441537275908,8534.6,3.060180163383484,0.3158885493874549,0.0007920419564470249,0.0067723549436777344,0.0005868147243556483,2595.8398580076264,1.0741614364150784,0.04412059668217933,4.166946598891175e-05,0.0015198328918420488
9,1e-06,densities,0.12281375899910922,18029.2,6.446024751663208,0.4151316285133362,0.00317605307791378,0.008699089544825216,0.003515706866171937,3722.073440266439,1.8013896690267641,0.08980542436102595,0.00022551506755886025,0.001672077096994967
10,1e-06,moons,0.1217777449637651,40219.0,14.506706285476685,0.3642463400959969,0.0039292459376155855,0.01175562688149506,0.0042331930769675,3205.4953472205552,2.852745349737785,0.040484300311422985,0.00020017308494332242,0.0016634670557531287
11,1e-06,slopes,0.014536743797361796,10347.65,3.733648920059204,0.328334803879261,0.00046008319623064997,0.007115109520964275,0.0011759944634294446,1210.5126480349686,0.7643725038416118,0.05601598456368617,2.8305541360269358e-05,0.0015916217117835025
12,1e-05,crescents,0.03235451262444254,4885.1,1.8173935770988465,0.032250618934631305,7.910858985269443e-05,0.046998029761016316,0.0006413762059881649,481.1683040705251,0.4148510062907375,0.0052360662704043085,6.3795874198519035e-06,0.0024210858006525823
13,1e-05,densities,0.13572646081447598,5852.15,2.0921724796295167,0.04164096042513842,0.00032666533224977496,0.06201160866767165,0.002073626366460531,523.1674055314668,0.44295850353323857,0.010871408136277697,2.5878131128435162e-05,0.0027338294804523386
14,1e-05,moons,0.13471684977412218,10214.0,3.6775160431861877,0.036046174354851204,0.000407019260455795,0.08335125483572478,0.003006566937751012,362.3041757825511,0.637236063869619,0.001779538873827257,3.6877736604740514e-05,0.0026748263393387125
15,1e-05,slopes,0.021061399579048103,3633.0,1.2952265381813048,0.04292542729526755,5.7953681971412155e-05,0.048885129578411526,0.0007048607614098379,650.613475680332,0.383664060867095,0.009028056274656969,3.956513554468737e-06,0.0027012598159747775
16,0.0001,crescents,0.0326187595725059,948.8,0.3399104833602905,0.0035521331825293045,6.966622459003702e-06,0.31184507906436915,0.0006591846521543938,72.27768091115499,0.08043434224265118,0.0007117229928909223,4.0225045955322344e-07,0.006915529394842048
17,0.0001,densities,0.13691177815198896,996.95,0.37936414480209346,0.004053468070924225,2.7857412351295353e-05,0.40976700484752654,0.0021279273282888756,56.92236171451334,0.1005865085145059,0.0010400805256005235,1.5493831322565264e-06,0.008056471575872115
18,0.0001,moons,0.13596811816096305,1644.7,0.5771697402000427,0.0035923818591981752,3.493116528261453e-05,0.42893308103084565,0.002961896484942246,76.57407834041628,0.15358414543621585,0.0001096158066425047,1.128100341725265e-06,0.005875342704720167
19,0.0001,slopes,0.02138485154137011,956.95,0.3629015564918518,0.00433480577776203,5.196299753151834e-06,0.3255615323781967,0.0006245914315526693,137.96432605263539,0.12430819243619474,0.0009483070913886692,2.386386143178399e-07,0.008314779813517975
20,0.001,crescents,0.03342579379677769,144.75,0.06488924026489254,0.00036666941596190004,7.917056791484356e-07,0.9734125018119812,0.0006542471434140426,8.39721131654651,0.052678840197581595,9.603532530462524e-05,4.98946204618147e-08,0.0026806827756214405
21,0.001,densities,0.1377933874726295,141.05,0.045330619812011676,0.000384772822144395,3.3542215533088894e-06,0.9977700531482696,0.002130524454788269,6.236353522945753,0.022149747603439178,9.57397989201425e-05,1.661839903772802e-07,0.000620295144015536
22,0.001,moons,0.13679178878664966,226.7,0.0792380571365356,0.00034044316271315,4.813795385416597e-06,0.9637695044279099,0.002957192204483171,12.196203032954665,0.03509885577131376,1.2051438116668287e-05,1.6215077708168166e-07,0.003757162245172265
23,0.001,slopes,0.02217457247897977,159.3,0.05064092874526973,0.00041534327901896,5.731395503971725e-07,0.9551985889673233,0.000617796146742242,14.804337913349293,0.015425838199826054,9.089838759348493e-05,2.8916842435852472e-08,0.004009851480245205
24,0.01,crescents,0.039285420067608316,19.65,0.010230278968810996,2.136491530109197e-05,1.1918164091184736e-07,1.0,0.000668159674013062,0.7451598203705944,0.008371426626499276,5.880543531357371e-06,1.3743192851009434e-08,0.0
25,0.01,densities,0.14315787628293034,18.65,0.0077242493629455,2.1431046479847283e-05,2.619424776639789e-07,1.0,0.0021397937540174657,0.6708203932499368,0.007783923726561235,5.164925443965328e-06,1.760200422985577e-08,0.0
26,0.01,moons,0.14123139306902882,29.3,0.009746217727661086,2.3890320881037043e-05,3.504515916574746e-07,1.0,0.0029752011141121427,1.3803127029389886,0.002712066856001324,3.069963461450587e-06,2.235988102190422e-08,0.0
27,0.01,slopes,0.0279697578400373,22.9,0.00588475465774532,2.863347326638177e-05,1.1007941793650389e-07,1.0,0.0006132112163650439,1.0208355710680816,0.0005472664298956054,6.541321090481118e-06,1.4187931883169643e-08,0.0
28,0.1,crescents,0.055415668711066214,4.0,0.00127332210540767,2.5583503884263335e-07,1.0048679541796445e-07,1.0,0.0006333275643009557,0.0,0.0003939925013088845,2.743628994233181e-08,1.54252753695152e-08,0.0
29,0.1,densities,0.15343274250626562,4.35,0.00158138275146479,2.7812857297249136e-07,1.0156509233638644e-07,1.0,0.001998634015766737,0.48936048492959283,0.0008642856959422286,1.4065822096651342e-07,1.4348962440599501e-08,0.0
30,0.1,moons,0.15487278625369066,5.0,0.00238064527511592,4.6071509132161734e-07,1.0082221706397831e-07,1.0,0.0026762058969591845,0.0,0.0019923722410959683,1.0720612161114468e-07,1.279670782595541e-08,0.0
31,0.1,slopes,0.04353055078536267,4.6,0.001506805419921835,3.830289642792195e-07,9.996365406550467e-08,1.0,0.000753739969959353,0.5026246899500345,0.00032879283784814764,3.6266514949727873e-07,1.592733089726855e-08,0.0


==> csv/kl_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.03752582661918491,2.0,0.0006495475769042425,1.847019051015377,0.13503622781954613,0.0017978485087950936,0.03179835790707363,0.0,0.00019509394912819392,0.19652614594129866,0.12019835597308429,0.0013278289084643496
1,1e-07,0.03755015517172064,2650.0375,1.0454410165548325,1.7299953743815422,0.013203352961136219,0.0019520919955538837,0.030859713776134515,6331.576101989522,2.861060370490038,0.15180824014892366,0.011893694222193241,0.0012971814714411326
2,1e-06,0.07269566578324879,19282.6125,6.936640030145645,0.35590033046901226,0.0020893560420517598,0.008585545222740572,0.050361038957679766,12984.633671464138,4.911827267130954,0.07113508863924638,0.001508830529041478,0.0025357175363793236
3,1e-05,0.0809648056980222,6146.0625,2.220577159523964,0.038215795252472116,0.00021768671613241913,0.06031150571070607,0.05477926928364172,2543.1371752712903,1.0105133269746132,0.00861211413728108,0.0001546113041752057,0.01482325178949209
4,0.0001,0.08172087685670701,1136.85,0.41483648121356964,0.0038831972226034336,1.8737874961516353e-05,0.3690266743302345,0.05524094957592705,308.899356843338,0.14990973102396654,0.000842202890847613,1.3033769313128705e-05,0.051834870888212495
5,0.001,0.08254638563375916,167.95,0.06002471148967738,0.00037680716995960124,2.383215542067774e-06,0.972537662088871,0.0552686705527162,36.42815019435215,0.036267528454749544,8.483851060876893e-05,1.7940988821471509e-06,0.01631059802763035
6,0.01,0.08791111181490119,22.625,0.008396375179290724,2.3829938982089516e-05,2.104137820424512e-07,1.0,0.05480973198615437,4.300058875075306,0.006024298379575672,6.010663071157186e-06,1.0286534396103588e-07,0.0
7,0.1,0.10181293706409629,4.4875,0.0016855388879775536,3.4442691685399043e-07,1.0070943972095847e-07,1.0,0.05286959003025486,0.5029973450366552,0.0011721199947889395,2.150277372301691e-07,1.440424250703597e-08,0.0


==> csv/kl_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
4,0.0001,0.081720876856707,1136.85,0.41483648121357,0.003883197222603,1.87378749615164E-05,0.369026674330234,0.055240949575927,308.899356843338,0.149909731023967,0.000842202890848,1.30337693131287E-05,0.051834870888213
5,0.001,0.082546385633759,167.95,0.060024711489677,0.00037680716996,2.38321554206777E-06,0.972537662088871,0.055268670552716,36.4281501943521,0.03626752845475,8.48385106087689E-05,1.79409888214715E-06,0.01631059802763
6,0.01,0.087911111814901,22.625,0.008396375179291,2.38299389820895E-05,2.10413782042451E-07,1,0.054809731986154,4.30005887507531,0.006024298379576,6.01066307115719E-06,1.02865343961036E-07,0
7,0.1,0.101812937064096,4.4875,0.001685538887978,3.4442691685399E-07,1.00709439720958E-07,1,0.052869590030255,0.502997345036655,0.001172119994789,2.15027737230169E-07,1.4404242507036E-08,0


==> csv/kl_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,0.01775369457900518,2.0,0.00050611495971674,1.7783375024795531,0.06096593886613842,0.0038992000278084997,0.0010099034485553432,0.0,1.6435671422562016e-05,0.005265333163322505,0.003962579970185544,1.3386551042250021e-05
1,1e-08,1000,crescents,0.01601348314434286,2.0,0.00053620338439938,1.8624517440795898,0.04896632656455036,0.00197459994815284,0.0011030801926640557,0.0,3.10868937665698e-05,0.011936800793314401,0.0063908403924853785,2.880901056498827e-06
2,1e-08,2000,crescents,0.0142110992223024,2.0,0.00073299407958978,1.929573917388916,0.04520596638321872,0.0009941499913111,0.000355999169231501,0.0,7.316918199146303e-05,0.005555762876918262,0.0018380359339439155,1.5471480634708994e-06
3,1e-08,5000,crescents,0.013044870272278741,2.0,0.0006162643432616599,1.9595959186553955,0.03725388348102564,0.00039935199310998,0.00043822681017777735,0.0,7.376683937314973e-05,0.0045445170910707235,0.0009647392160373359,2.1241038718743863e-07
4,1e-07,500,crescents,0.01734450571238988,2.0,0.00049943923950188,1.7725772619247437,0.00463653076440092,0.00395840005949134,0.0009606710149118961,0.0,1.4940115556472192e-05,0.0077159250725938565,0.00030523739905564956,3.293630977606203e-05
5,1e-07,1000,crescents,0.01591318994760508,2.0,0.0006160259246825799,1.8621238231658936,0.00486161904409522,0.00201539997942742,0.0010257795653753642,0.0,0.00011234454467780168,0.014108485759231385,0.0005073385167365409,1.5789213292481663e-05
6,1e-07,2000,crescents,0.01471104994416234,682.6,0.18231959342956544,1.7855441570281982,0.00253147408366198,0.0010466000065207201,0.0008567890835139435,674.9457755997885,0.18793892508197038,0.13737394366051497,0.0002901756287864179,3.688563004643695e-05
7,1e-07,5000,crescents,0.014737791568040781,1906.0,0.894670057296753,1.6579953670501708,0.00524410204961892,0.00051465600263322,0.0017567396922626862,1356.4906929278948,0.6200381864822947,0.16026474520194675,0.0004999258698900589,7.177820278806156e-05
8,1e-06,500,crescents,0.03178906515240666,8274.0,2.6044525623321535,0.33563691973686216,0.0007658360060304,0.009019199945032561,0.0009118077725532585,3382.6741640305827,1.0633593821286598,0.05176243675415642,4.716254218783516e-05,0.00017332987698471752
9,1e-06,1000,crescents,0.03151102289557456,7696.0,2.4842577457427977,0.3278203547000885,0.00082139072474086,0.00707320002838966,0.0007410082728255937,2575.866650275204,0.850156590075475,0.0536616584693103,2.6888995244488172e-05,0.00011016664162055173
10,1e-06,2000,crescents,0.0316901125013828,9309.4,3.154344415664673,0.29952527284622193,0.0008254172047600001,0.00591869987547392,0.0003801777697224433,2680.5250045466837,0.9113052697776446,0.03755796199939558,1.5900297103552125e-05,7.849393752768818e-05
11,1e-06,5000,crescents,0.03162746094167228,8859.0,3.9976659297943113,0.3005716502666473,0.00075552389025684,0.0050783199258148,0.00024450341985929737,2213.288955378398,1.0063700258539618,0.031361467248194046,7.28148243232893e-06,4.49283265652555e-05
12,1e-05,500,crescents,0.032779219001531565,4815.2,1.545118808746338,0.03256711289286608,8.559967391192913e-05,0.05024480000138276,0.0009925029688338555,521.6466236831213,0.3016711596083583,0.005791421136578683,8.25001805419086e-06,0.0006622725215579077
13,1e-05,1000,crescents,0.03215763866901394,4929.6,1.6128362655639648,0.03118856064975258,8.020468521863222e-05,0.047772400081157664,0.0006267780517774639,657.7038087163553,0.32788715493002046,0.005914300295222832,2.701484693557247e-06,0.0010161291525076532
14,1e-05,2000,crescents,0.03229545727372164,4903.6,1.7380321025848389,0.032031950727105095,7.853456772863865e-05,0.04590155035257334,0.0004039911034621181,476.7838084499095,0.20963849160444875,0.005274389420952215,5.316712419440703e-07,0.0004721343851442628
15,1e-05,5000,crescents,0.03218573555350302,4892.0,2.373587131500244,0.03321485146880146,7.209543255157769e-05,0.0440733686089515,0.0003145942285533403,398.3108082892052,0.18837258214566133,0.005579609433231791,1.271046819270908e-06,0.00016579660605227543
16,0.0001,500,crescents,0.033020668476819934,947.6,0.3181296348571777,0.0034194820094853003,7.4088573455810545e-06,0.3164463996887207,0.001050636674552462,114.91431590537361,0.06551642062428674,0.0005116396292975704,4.1755390901155244e-07,0.00731136152150753
17,0.0001,1000,crescents,0.03240482285618776,940.2,0.29913721084594724,0.00358902094885702,6.947852671146393e-06,0.31572160720825193,0.0006431547855881279,67.23615099037124,0.09902024464608261,0.0008148146802371534,2.9286198315696625e-07,0.005973803142280463
18,0.0001,2000,crescents,0.03257549256086344,960.2,0.3290518760681152,0.00351904160343106,6.938015576452017e-06,0.3110896468162537,0.0004002192568880942,60.28847319347207,0.06288456485352946,0.0007661841421466346,2.3091315973242067e-07,0.003945505162822457
19,0.0001,5000,crescents,0.03247405439615246,947.2,0.41332321166992186,0.00368098816834384,6.571764242835343e-06,0.30412266254425047,0.0003141509790723682,56.51283040159996,0.05589153388474056,0.0009206274214263353,1.1965075008137825e-07,0.0013963288181929117
20,0.001,500,crescents,0.03379896208643908,141.4,0.038511323928832955,0.00037321248091752,8.059665560722351e-07,0.9758935928344726,0.0010547427217274046,13.957077057894322,0.011127267063414199,0.00011610736366532404,8.820388762484804e-08,0.0016679724147991497
21,0.001,1000,crescents,0.0332097359001636,145.6,0.05739250183105467,0.00036658011376852,7.721595466136933e-07,0.9748906016349792,0.0006401756746121809,7.700649323271382,0.0184493650647473,0.00010730447566594842,3.071725866514907e-08,0.0014675677074548169
22,0.001,2000,crescents,0.03339320272207258,145.4,0.05493378639221186,0.0003672869643196,7.816590368747711e-07,0.9728196024894714,0.0003976875066033923,4.979959839195491,0.02358898845015113,0.0001065350062972058,4.290219329838824e-08,0.0019130649011595351
23,0.001,5000,crescents,0.033301274478435484,146.6,0.10871934890747063,0.00035959810484196,8.070375770330429e-07,0.9700462102890015,0.0003155880281143704,6.0249481325568235,0.09325057183988666,8.571370393468421e-05,1.044705598526172e-08,0.0007127632474778664
24,0.01,500,crescents,0.03965578377246852,19.2,0.0072442054748534795,2.1885335445404053e-05,1.2814998626708984e-07,1.0,0.0010867489925063534,0.8366600265340753,0.0022388711783530735,6.152626258253464e-06,2.445276054202786e-09,0.0
25,0.01,1000,crescents,0.03904988914728158,19.8,0.00940723419189446,2.0659249275922776e-05,1.2691598385572434e-07,1.0,0.0006561735394487142,0.8366600265340753,0.005808238366542082,5.0082009923643436e-06,3.2631611340115174e-09,0.0
26,0.01,2000,crescents,0.03925349861383434,20.0,0.01647396087646482,1.91772123798728e-05,1.2529781088232994e-07,1.0,0.00039213436446792934,0.7071067811865472,0.01373338312275849,6.655812680799592e-06,2.212886548078452e-09,0.0
27,0.01,5000,crescents,0.03918250873684882,19.6,0.007795715332031219,2.373786410316825e-05,9.636278264224532e-08,1.0,0.00031607547217741384,0.5477225575051664,0.006115460485463594,6.5604777932897856e-06,1.6384642343377825e-09,0.0
28,0.1,500,crescents,0.055768274515867224,4.0,0.00097789764404292,2.43261456489563e-07,1.1003576219081879e-07,1.0,0.0008454988813880849,0.0,1.9285837877349048e-05,2.8505546130375862e-08,1.7929471384900171e-09,0.0
29,0.1,1000,crescents,0.055133453756570784,4.0,0.0011867046356200599,2.615153789520264e-07,1.0901130735874178e-07,1.0,0.0008452394853302675,0.0,0.00017732065061735601,3.128493644197957e-08,1.4080961341232508e-09,0.0
30,0.1,2000,crescents,0.05536395013332364,4.0,0.0011863708496093399,2.718414179980755e-07,1.0832445695996284e-07,1.0,0.00034533207729360826,0.0,0.00013532213035678727,3.129779432290066e-08,1.2230536312243554e-09,0.0
31,0.1,5000,crescents,0.055396996438503196,4.0,0.0017423152923583599,2.467219019308686e-07,7.457565516233446e-08,1.0,0.00031295555440828796,0.0,0.0005332444431063408,1.1944825070509682e-08,1.6385417776450727e-09,0.0


==> csv/kl_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.01775369457900518,2.0,0.00050611495971674,1.7783375024795531,0.06096593886613842,0.0038992000278084997,0.0010099034485553432,0.0,1.6435671422562016e-05,0.005265333163322505,0.003962579970185544,1.3386551042250021e-05
1,1e-08,1000,0.01601348314434286,2.0,0.00053620338439938,1.8624517440795898,0.04896632656455036,0.00197459994815284,0.0011030801926640557,0.0,3.10868937665698e-05,0.011936800793314401,0.0063908403924853785,2.880901056498827e-06
2,1e-08,2000,0.0142110992223024,2.0,0.00073299407958978,1.929573917388916,0.04520596638321872,0.0009941499913111,0.000355999169231501,0.0,7.316918199146303e-05,0.005555762876918262,0.0018380359339439155,1.5471480634708994e-06
3,1e-08,5000,0.013044870272278741,2.0,0.0006162643432616599,1.9595959186553955,0.03725388348102564,0.00039935199310998,0.00043822681017777735,0.0,7.376683937314973e-05,0.0045445170910707235,0.0009647392160373359,2.1241038718743863e-07
4,1e-07,500,0.01734450571238988,2.0,0.00049943923950188,1.7725772619247437,0.00463653076440092,0.00395840005949134,0.0009606710149118961,0.0,1.4940115556472192e-05,0.0077159250725938565,0.00030523739905564956,3.293630977606203e-05
5,1e-07,1000,0.01591318994760508,2.0,0.0006160259246825799,1.8621238231658936,0.00486161904409522,0.00201539997942742,0.0010257795653753642,0.0,0.00011234454467780168,0.014108485759231385,0.0005073385167365409,1.5789213292481663e-05
6,1e-07,2000,0.01471104994416234,682.6,0.18231959342956544,1.7855441570281982,0.00253147408366198,0.0010466000065207201,0.0008567890835139435,674.9457755997885,0.18793892508197038,0.13737394366051497,0.0002901756287864179,3.688563004643695e-05
7,1e-07,5000,0.014737791568040781,1906.0,0.894670057296753,1.6579953670501708,0.00524410204961892,0.00051465600263322,0.0017567396922626862,1356.4906929278948,0.6200381864822947,0.16026474520194675,0.0004999258698900589,7.177820278806156e-05
8,1e-06,500,0.03178906515240666,8274.0,2.6044525623321535,0.33563691973686216,0.0007658360060304,0.009019199945032561,0.0009118077725532585,3382.6741640305827,1.0633593821286598,0.05176243675415642,4.716254218783516e-05,0.00017332987698471752
9,1e-06,1000,0.03151102289557456,7696.0,2.4842577457427977,0.3278203547000885,0.00082139072474086,0.00707320002838966,0.0007410082728255937,2575.866650275204,0.850156590075475,0.0536616584693103,2.6888995244488172e-05,0.00011016664162055173
10,1e-06,2000,0.0316901125013828,9309.4,3.154344415664673,0.29952527284622193,0.0008254172047600001,0.00591869987547392,0.0003801777697224433,2680.5250045466837,0.9113052697776446,0.03755796199939558,1.5900297103552125e-05,7.849393752768818e-05
11,1e-06,5000,0.03162746094167228,8859.0,3.9976659297943113,0.3005716502666473,0.00075552389025684,0.0050783199258148,0.00024450341985929737,2213.288955378398,1.0063700258539618,0.031361467248194046,7.28148243232893e-06,4.49283265652555e-05
12,1e-05,500,0.032779219001531565,4815.2,1.545118808746338,0.03256711289286608,8.559967391192913e-05,0.05024480000138276,0.0009925029688338555,521.6466236831213,0.3016711596083583,0.005791421136578683,8.25001805419086e-06,0.0006622725215579077
13,1e-05,1000,0.03215763866901394,4929.6,1.6128362655639648,0.03118856064975258,8.020468521863222e-05,0.047772400081157664,0.0006267780517774639,657.7038087163553,0.32788715493002046,0.005914300295222832,2.701484693557247e-06,0.0010161291525076532
14,1e-05,2000,0.03229545727372164,4903.6,1.7380321025848389,0.032031950727105095,7.853456772863865e-05,0.04590155035257334,0.0004039911034621181,476.7838084499095,0.20963849160444875,0.005274389420952215,5.316712419440703e-07,0.0004721343851442628
15,1e-05,5000,0.03218573555350302,4892.0,2.373587131500244,0.03321485146880146,7.209543255157769e-05,0.0440733686089515,0.0003145942285533403,398.3108082892052,0.18837258214566133,0.005579609433231791,1.271046819270908e-06,0.00016579660605227543
16,0.0001,500,0.033020668476819934,947.6,0.3181296348571777,0.0034194820094853003,7.4088573455810545e-06,0.3164463996887207,0.001050636674552462,114.91431590537361,0.06551642062428674,0.0005116396292975704,4.1755390901155244e-07,0.00731136152150753
17,0.0001,1000,0.03240482285618776,940.2,0.29913721084594724,0.00358902094885702,6.947852671146393e-06,0.31572160720825193,0.0006431547855881279,67.23615099037124,0.09902024464608261,0.0008148146802371534,2.9286198315696625e-07,0.005973803142280463
18,0.0001,2000,0.03257549256086344,960.2,0.3290518760681152,0.00351904160343106,6.938015576452017e-06,0.3110896468162537,0.0004002192568880942,60.28847319347207,0.06288456485352946,0.0007661841421466346,2.3091315973242067e-07,0.003945505162822457
19,0.0001,5000,0.03247405439615246,947.2,0.41332321166992186,0.00368098816834384,6.571764242835343e-06,0.30412266254425047,0.0003141509790723682,56.51283040159996,0.05589153388474056,0.0009206274214263353,1.1965075008137825e-07,0.0013963288181929117
20,0.001,500,0.03379896208643908,141.4,0.038511323928832955,0.00037321248091752,8.059665560722351e-07,0.9758935928344726,0.0010547427217274046,13.957077057894322,0.011127267063414199,0.00011610736366532404,8.820388762484804e-08,0.0016679724147991497
21,0.001,1000,0.0332097359001636,145.6,0.05739250183105467,0.00036658011376852,7.721595466136933e-07,0.9748906016349792,0.0006401756746121809,7.700649323271382,0.0184493650647473,0.00010730447566594842,3.071725866514907e-08,0.0014675677074548169
22,0.001,2000,0.03339320272207258,145.4,0.05493378639221186,0.0003672869643196,7.816590368747711e-07,0.9728196024894714,0.0003976875066033923,4.979959839195491,0.02358898845015113,0.0001065350062972058,4.290219329838824e-08,0.0019130649011595351
23,0.001,5000,0.033301274478435484,146.6,0.10871934890747063,0.00035959810484196,8.070375770330429e-07,0.9700462102890015,0.0003155880281143704,6.0249481325568235,0.09325057183988666,8.571370393468421e-05,1.044705598526172e-08,0.0007127632474778664
24,0.01,500,0.03965578377246852,19.2,0.0072442054748534795,2.1885335445404053e-05,1.2814998626708984e-07,1.0,0.0010867489925063534,0.8366600265340753,0.0022388711783530735,6.152626258253464e-06,2.445276054202786e-09,0.0
25,0.01,1000,0.03904988914728158,19.8,0.00940723419189446,2.0659249275922776e-05,1.2691598385572434e-07,1.0,0.0006561735394487142,0.8366600265340753,0.005808238366542082,5.0082009923643436e-06,3.2631611340115174e-09,0.0
26,0.01,2000,0.03925349861383434,20.0,0.01647396087646482,1.91772123798728e-05,1.2529781088232994e-07,1.0,0.00039213436446792934,0.7071067811865472,0.01373338312275849,6.655812680799592e-06,2.212886548078452e-09,0.0
27,0.01,5000,0.03918250873684882,19.6,0.007795715332031219,2.373786410316825e-05,9.636278264224532e-08,1.0,0.00031607547217741384,0.5477225575051664,0.006115460485463594,6.5604777932897856e-06,1.6384642343377825e-09,0.0
28,0.1,500,0.055768274515867224,4.0,0.00097789764404292,2.43261456489563e-07,1.1003576219081879e-07,1.0,0.0008454988813880849,0.0,1.9285837877349048e-05,2.8505546130375862e-08,1.7929471384900171e-09,0.0
29,0.1,1000,0.055133453756570784,4.0,0.0011867046356200599,2.615153789520264e-07,1.0901130735874178e-07,1.0,0.0008452394853302675,0.0,0.00017732065061735601,3.128493644197957e-08,1.4080961341232508e-09,0.0
30,0.1,2000,0.05536395013332364,4.0,0.0011863708496093399,2.718414179980755e-07,1.0832445695996284e-07,1.0,0.00034533207729360826,0.0,0.00013532213035678727,3.129779432290066e-08,1.2230536312243554e-09,0.0
31,0.1,5000,0.055396996438503196,4.0,0.0017423152923583599,2.467219019308686e-07,7.457565516233446e-08,1.0,0.00031295555440828796,0.0,0.0005332444431063408,1.1944825070509682e-08,1.6385417776450727e-09,0.0


==> csv/kl_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,0.015255786804482294,2.0,0.00059789419174189,1.8824897706508636,0.048098028823733284,0.0018168254900956052,0.001976010486081469,0.0,0.000103165767144466,0.07179810229649321,0.009472671859967488,0.001361824872463343
1,1e-07,crescents,0.01567663429304952,648.15,0.2695262789726257,1.7695601522922515,0.0043184314854442605,0.0018837640120181749,0.0015633802752183699,1058.162273646354,0.4809291003533108,0.12261547177097794,0.0011463987816922425,0.001347807232697008
2,1e-06,crescents,0.03165441537275908,8534.6,3.060180163383484,0.3158885493874549,0.0007920419564470249,0.0067723549436777344,0.0005868147243556483,2595.8398580076264,1.0741614364150784,0.04412059668217933,4.166946598891175e-05,0.0015198328918420488
3,1e-05,crescents,0.03235451262444254,4885.1,1.8173935770988465,0.032250618934631305,7.910858985269443e-05,0.046998029761016316,0.0006413762059881649,481.1683040705251,0.4148510062907375,0.0052360662704043085,6.3795874198519035e-06,0.0024210858006525823
4,0.0001,crescents,0.0326187595725059,948.8,0.3399104833602905,0.0035521331825293045,6.966622459003702e-06,0.31184507906436915,0.0006591846521543938,72.27768091115499,0.08043434224265118,0.0007117229928909223,4.0225045955322344e-07,0.006915529394842048
5,0.001,crescents,0.03342579379677769,144.75,0.06488924026489254,0.00036666941596190004,7.917056791484356e-07,0.9734125018119812,0.0006542471434140426,8.39721131654651,0.052678840197581595,9.603532530462524e-05,4.98946204618147e-08,0.0026806827756214405
6,0.01,crescents,0.039285420067608316,19.65,0.010230278968810996,2.136491530109197e-05,1.1918164091184736e-07,1.0,0.000668159674013062,0.7451598203705944,0.008371426626499276,5.880543531357371e-06,1.3743192851009434e-08,0.0
7,0.1,crescents,0.055415668711066214,4.0,0.00127332210540767,2.5583503884263335e-07,1.0048679541796445e-07,1.0,0.0006333275643009557,0.0,0.0003939925013088845,2.743628994233181e-08,1.54252753695152e-08,0.0


==> csv/kl_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
3,1E-05,0.032354512624443,4885.1,1.81739357709885,0.032250618934631,7.91085898526944E-05,0.046998029761016,0.000641376205988,481.168304070525,0.414851006290738,0.005236066270404,6.3795874198519E-06,0.002421085800653
4,0.0001,0.032618759572506,948.8,0.33991048336029,0.003552133182529,6.9666224590037E-06,0.311845079064369,0.000659184652154,72.277680911155,0.080434342242651,0.000711722992891,4.02250459553224E-07,0.006915529394842
5,0.001,0.033425793796778,144.75,0.064889240264893,0.000366669415962,7.91705679148436E-07,0.973412501811981,0.000654247143414,8.39721131654651,0.052678840197582,9.60353253046252E-05,4.98946204618147E-08,0.002680682775621
6,0.01,0.039285420067608,19.65,0.010230278968811,2.1364915301092E-05,1.19181640911847E-07,1,0.000668159674013,0.745159820370594,0.008371426626499,5.88054353135737E-06,1.37431928510094E-08,0
7,0.1,0.055415668711066,4,0.001273322105408,2.55835038842633E-07,1.00486795417964E-07,1,0.000633327564301,0,0.000393992501309,2.74362899423318E-08,1.54252753695152E-08,0


==> csv/kl_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,0.06638663262128826,2.0,0.00050826072692864,1.863209891319275,0.23441131711006163,0.00397920003160828,0.0026346212714587866,0.0,1.3458934686062424e-05,0.03199606926029394,0.012774478022613833,5.933003966154052e-06
1,1e-08,1000,densities,0.08191134780645366,2.0,0.00075516700744626,2.050608253479004,0.3113784849643707,0.0019980000797659,0.00476130160768882,0.0,7.963655223518784e-05,0.04987036770865224,0.02940780542832311,2.0000152289999945e-06
2,1e-08,2000,densities,0.07950228601694102,2.0,0.0005396842956542399,2.000734734535217,0.27278696894645693,0.00099905000533904,0.006503341128674238,0.0,8.951974749199536e-06,0.05535791107400221,0.05026374847064979,8.177580149524716e-07
3,1e-08,5000,densities,0.08489153236150736,2.0,0.00053839683532708,2.115444040298462,0.3204795598983764,0.00040057599544520003,0.0039773461543904905,0.0,6.35151748526381e-06,0.04127002361284219,0.024416984158570215,3.1571985491469396e-07
4,1e-07,500,densities,0.07473079264163966,1323.4,0.4198997974395752,1.831447148323059,0.026364491879939982,0.00401199990883466,0.0036657197677502904,1381.9308231601176,0.46614227185711804,0.08460568937740194,0.002540303007640723,7.999886293754819e-06
5,1e-07,1000,densities,0.07483518272638316,926.4,0.3099308967590332,1.8779829740524292,0.031227961927652335,0.00207299999892708,0.0011379577495318318,982.5348848768679,0.28758514653343303,0.07830903820062876,0.0020673329978928233,4.772841898627078e-05
6,1e-07,2000,densities,0.07453255206346507,1869.2,0.6610670566558838,1.8445013761520386,0.01711406838148826,0.00111330000217996,0.00215240581041076,2295.166050637731,0.7981871312279017,0.1048811286559771,0.005585643881942572,9.29030906535852e-05
7,1e-07,5000,densities,0.07582017630338667,11615.8,5.386214780807495,1.7193507909774781,0.02605942040681834,0.0005905759928281999,0.009707369402283308,22447.121757588433,10.37337681283172,0.3131286969274601,0.0023508099061549507,0.00017910088431402694
8,1e-06,500,densities,0.12396864444017405,18034.8,5.66476845741272,0.413950252532959,0.0030528840143233,0.0112112002447247,0.004282493812644238,3724.8690849478185,1.1676116470551325,0.10031091546181213,0.00015495084887529232,0.00023570148962804105
9,1e-06,1000,densities,0.12225664407014843,17690.6,5.571483421325683,0.42655187249183657,0.0034717159811407,0.00895440001040694,0.0026049761862166547,3945.5218032599946,1.2365479592846833,0.09737227485624528,8.311321290118109e-05,0.000102763325434551
10,1e-06,2000,densities,0.12293624132871624,18596.4,6.240171670913696,0.41459956765174866,0.00302303913049396,0.00773375006392594,0.003540779071147661,4096.798603788085,1.398967276190981,0.09265444777682645,0.0001454126529681179,8.187596261965223e-05
11,1e-06,5000,densities,0.12209350615739818,17795.0,8.307675457000732,0.4054248213768005,0.0031565731856971597,0.00689700786024328,0.004280861496985088,4355.007060843875,2.111910696625022,0.09948581697285218,0.00017757723556833887,0.0001155490297998804
12,1e-05,500,densities,0.1361600518226623,5734.0,1.7356490612030029,0.042422495037317244,0.00035295556299384,0.06580239981412885,0.0035021632729826855,454.6630620580475,0.28443959774398103,0.011770063640110535,1.632203146800172e-05,0.0010280648185614833
13,1e-05,1000,densities,0.13579004704952236,5963.8,1.9151020526885987,0.04054571390151972,0.00034004463814194,0.06280359923839567,0.0023134793578466783,665.2151531647487,0.2804179686878116,0.011933855383412503,1.2694793869099516e-05,0.0007206149695158608
14,1e-05,2000,densities,0.13558209240436553,5968.6,2.019755792617798,0.04219534583389754,0.00031808716012158005,0.06057849973440166,0.0014388853558568572,559.0512498868061,0.17710217063695852,0.01196068220557159,8.741781794067047e-06,0.00034308651947674026
15,1e-05,5000,densities,0.1353736519813537,5742.2,2.698183012008667,0.0414002869278192,0.00029557396774173997,0.058861935883760416,0.0005614478707571778,522.7171319174454,0.2782229989722712,0.011604393095720216,1.699804785306034e-05,0.00030375585257532876
16,0.0001,500,densities,0.1372978329658508,988.8,0.30294699668884273,0.0040205448400228595,2.9308069497346877e-05,0.41985520124435427,0.003569124682467728,53.26067968022939,0.10720297419771614,0.0011760621425953937,9.812047206171834e-07,0.00572836779783797
17,0.0001,1000,densities,0.1369436234235763,1006.0,0.3721007347106933,0.00398707860149438,2.798584755510092e-05,0.41080340147018435,0.0024878522891982374,77.31429363319566,0.07826273867171846,0.0010986218670359308,1.36023085141965e-06,0.004734415925778807
18,0.0001,2000,densities,0.13680931925773618,1010.4,0.38719038963317864,0.00406876499764616,2.703559584915638e-05,0.4076349437236786,0.0014593056847120693,58.3506640921935,0.08708468594692834,0.0011268643694356659,9.296028567785383e-07,0.0035801369359411937
19,0.0001,5000,densities,0.13659633696079249,982.6,0.4552184581756592,0.0041374838445335,2.710013650357723e-05,0.40077447295188906,0.0003544785424283003,50.02799216438733,0.09068191557520264,0.0011236102362236827,1.8744206434559437e-06,0.0022224517199302906
20,0.001,500,densities,0.13815524876117705,138.2,0.03134860992431636,0.00039059319533401996,3.2871495932340624e-06,0.9984311938285828,0.0035706283454840612,5.167204273105525,0.0010828450158669731,0.00011536381075953126,1.663745123273145e-07,0.00020420216129906493
21,0.001,1000,densities,0.13782100975513453,142.2,0.04423685073852534,0.0003771160729229,3.3629825338721274e-06,0.998086404800415,0.0025044678220868433,8.526429498916881,0.002574091714970485,9.975587908343561e-05,1.1124254288777464e-07,0.0005455141488372845
22,0.001,2000,densities,0.1377030789852142,143.2,0.04659438133239742,0.00038420170312744,3.2809446565806864e-06,0.9974509954452515,0.0014615086278492418,6.457553716385172,0.021372482042662188,9.995016189871144e-05,4.497801664809742e-08,0.00034353142936945145
23,0.001,5000,densities,0.13749421238899226,140.6,0.059142637252807585,0.00038718031719322,3.4858094295486808e-06,0.9971116185188293,0.00034121167354048,5.079370039680114,0.037141553034211815,0.00010082488855049332,2.3457955094617737e-07,0.00017231244063307846
24,0.01,500,densities,0.14350673854351043,18.4,0.00458111763000484,2.053147181868553e-05,2.7022324502468107e-07,1.0,0.003604786260607254,0.5477225575051662,0.0002702334768045772,4.013470676604273e-06,2.957040838591091e-09,0.0
25,0.01,1000,densities,0.14319154918193813,18.8,0.0047437191009520995,2.0001106895506383e-05,2.7192290872335436e-07,1.0,0.002496435522293378,0.8366600265340757,0.00013546315503888177,4.226240004143903e-06,6.168584156521999e-09,0.0
26,0.01,2000,densities,0.1430627346038818,18.8,0.0054790496826171205,2.2243254352360964e-05,2.7244677767157557e-07,1.0,0.0014637709074498946,0.8366600265340753,0.0007037271682185013,7.092341703913962e-06,6.019302594602839e-09,0.0
27,0.01,5000,densities,0.142870482802391,18.6,0.01609311103820794,2.2948352852836252e-05,2.331769792363048e-07,1.0,0.0003339169570168689,0.5477225575051664,0.013035005220054999,5.930680454556793e-06,2.4899173180727085e-09,0.0
28,0.1,500,densities,0.15365497469902034,4.2,0.00100898742675776,3.03611159324646e-07,1.105479896068573e-07,1.0,0.0034268103256873844,0.44721359549995787,0.00010120917826734383,1.1807280182095515e-07,1.9646271234125767e-09,0.0
29,0.1,1000,densities,0.1535117477178573,4.4,0.0010224342346191,2.7215573936700823e-07,1.103850081562996e-07,1.0,0.0023110622532487,0.5477225575051663,0.00013183422109581895,1.6406391521144294e-07,1.1298885157844892e-09,0.0
30,0.1,2000,densities,0.15337973237037655,4.4,0.0025502681732177,2.810382284224033e-07,1.0781222954392433e-07,1.0,0.0012817453679525132,0.5477225575051663,0.001172081334298918,1.6004898094341393e-07,1.3167030935028995e-09,0.0
31,0.1,5000,densities,0.15318451523780824,4.4,0.0017438411712645998,2.55709164775908e-07,7.751514203846455e-08,1.0,0.0003115709388294802,0.5477225575051663,0.00037458474017258833,1.612714934716549e-07,1.1102167216452728e-09,0.0


==> csv/kl_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.06638663262128826,2.0,0.00050826072692864,1.863209891319275,0.23441131711006163,0.00397920003160828,0.0026346212714587866,0.0,1.3458934686062424e-05,0.03199606926029394,0.012774478022613833,5.933003966154052e-06
1,1e-08,1000,0.08191134780645366,2.0,0.00075516700744626,2.050608253479004,0.3113784849643707,0.0019980000797659,0.00476130160768882,0.0,7.963655223518784e-05,0.04987036770865224,0.02940780542832311,2.0000152289999945e-06
2,1e-08,2000,0.07950228601694102,2.0,0.0005396842956542399,2.000734734535217,0.27278696894645693,0.00099905000533904,0.006503341128674238,0.0,8.951974749199536e-06,0.05535791107400221,0.05026374847064979,8.177580149524716e-07
3,1e-08,5000,0.08489153236150736,2.0,0.00053839683532708,2.115444040298462,0.3204795598983764,0.00040057599544520003,0.0039773461543904905,0.0,6.35151748526381e-06,0.04127002361284219,0.024416984158570215,3.1571985491469396e-07
4,1e-07,500,0.07473079264163966,1323.4,0.4198997974395752,1.831447148323059,0.026364491879939982,0.00401199990883466,0.0036657197677502904,1381.9308231601176,0.46614227185711804,0.08460568937740194,0.002540303007640723,7.999886293754819e-06
5,1e-07,1000,0.07483518272638316,926.4,0.3099308967590332,1.8779829740524292,0.031227961927652335,0.00207299999892708,0.0011379577495318318,982.5348848768679,0.28758514653343303,0.07830903820062876,0.0020673329978928233,4.772841898627078e-05
6,1e-07,2000,0.07453255206346507,1869.2,0.6610670566558838,1.8445013761520386,0.01711406838148826,0.00111330000217996,0.00215240581041076,2295.166050637731,0.7981871312279017,0.1048811286559771,0.005585643881942572,9.29030906535852e-05
7,1e-07,5000,0.07582017630338667,11615.8,5.386214780807495,1.7193507909774781,0.02605942040681834,0.0005905759928281999,0.009707369402283308,22447.121757588433,10.37337681283172,0.3131286969274601,0.0023508099061549507,0.00017910088431402694
8,1e-06,500,0.12396864444017405,18034.8,5.66476845741272,0.413950252532959,0.0030528840143233,0.0112112002447247,0.004282493812644238,3724.8690849478185,1.1676116470551325,0.10031091546181213,0.00015495084887529232,0.00023570148962804105
9,1e-06,1000,0.12225664407014843,17690.6,5.571483421325683,0.42655187249183657,0.0034717159811407,0.00895440001040694,0.0026049761862166547,3945.5218032599946,1.2365479592846833,0.09737227485624528,8.311321290118109e-05,0.000102763325434551
10,1e-06,2000,0.12293624132871624,18596.4,6.240171670913696,0.41459956765174866,0.00302303913049396,0.00773375006392594,0.003540779071147661,4096.798603788085,1.398967276190981,0.09265444777682645,0.0001454126529681179,8.187596261965223e-05
11,1e-06,5000,0.12209350615739818,17795.0,8.307675457000732,0.4054248213768005,0.0031565731856971597,0.00689700786024328,0.004280861496985088,4355.007060843875,2.111910696625022,0.09948581697285218,0.00017757723556833887,0.0001155490297998804
12,1e-05,500,0.1361600518226623,5734.0,1.7356490612030029,0.042422495037317244,0.00035295556299384,0.06580239981412885,0.0035021632729826855,454.6630620580475,0.28443959774398103,0.011770063640110535,1.632203146800172e-05,0.0010280648185614833
13,1e-05,1000,0.13579004704952236,5963.8,1.9151020526885987,0.04054571390151972,0.00034004463814194,0.06280359923839567,0.0023134793578466783,665.2151531647487,0.2804179686878116,0.011933855383412503,1.2694793869099516e-05,0.0007206149695158608
14,1e-05,2000,0.13558209240436553,5968.6,2.019755792617798,0.04219534583389754,0.00031808716012158005,0.06057849973440166,0.0014388853558568572,559.0512498868061,0.17710217063695852,0.01196068220557159,8.741781794067047e-06,0.00034308651947674026
15,1e-05,5000,0.1353736519813537,5742.2,2.698183012008667,0.0414002869278192,0.00029557396774173997,0.058861935883760416,0.0005614478707571778,522.7171319174454,0.2782229989722712,0.011604393095720216,1.699804785306034e-05,0.00030375585257532876
16,0.0001,500,0.1372978329658508,988.8,0.30294699668884273,0.0040205448400228595,2.9308069497346877e-05,0.41985520124435427,0.003569124682467728,53.26067968022939,0.10720297419771614,0.0011760621425953937,9.812047206171834e-07,0.00572836779783797
17,0.0001,1000,0.1369436234235763,1006.0,0.3721007347106933,0.00398707860149438,2.798584755510092e-05,0.41080340147018435,0.0024878522891982374,77.31429363319566,0.07826273867171846,0.0010986218670359308,1.36023085141965e-06,0.004734415925778807
18,0.0001,2000,0.13680931925773618,1010.4,0.38719038963317864,0.00406876499764616,2.703559584915638e-05,0.4076349437236786,0.0014593056847120693,58.3506640921935,0.08708468594692834,0.0011268643694356659,9.296028567785383e-07,0.0035801369359411937
19,0.0001,5000,0.13659633696079249,982.6,0.4552184581756592,0.0041374838445335,2.710013650357723e-05,0.40077447295188906,0.0003544785424283003,50.02799216438733,0.09068191557520264,0.0011236102362236827,1.8744206434559437e-06,0.0022224517199302906
20,0.001,500,0.13815524876117705,138.2,0.03134860992431636,0.00039059319533401996,3.2871495932340624e-06,0.9984311938285828,0.0035706283454840612,5.167204273105525,0.0010828450158669731,0.00011536381075953126,1.663745123273145e-07,0.00020420216129906493
21,0.001,1000,0.13782100975513453,142.2,0.04423685073852534,0.0003771160729229,3.3629825338721274e-06,0.998086404800415,0.0025044678220868433,8.526429498916881,0.002574091714970485,9.975587908343561e-05,1.1124254288777464e-07,0.0005455141488372845
22,0.001,2000,0.1377030789852142,143.2,0.04659438133239742,0.00038420170312744,3.2809446565806864e-06,0.9974509954452515,0.0014615086278492418,6.457553716385172,0.021372482042662188,9.995016189871144e-05,4.497801664809742e-08,0.00034353142936945145
23,0.001,5000,0.13749421238899226,140.6,0.059142637252807585,0.00038718031719322,3.4858094295486808e-06,0.9971116185188293,0.00034121167354048,5.079370039680114,0.037141553034211815,0.00010082488855049332,2.3457955094617737e-07,0.00017231244063307846
24,0.01,500,0.14350673854351043,18.4,0.00458111763000484,2.053147181868553e-05,2.7022324502468107e-07,1.0,0.003604786260607254,0.5477225575051662,0.0002702334768045772,4.013470676604273e-06,2.957040838591091e-09,0.0
25,0.01,1000,0.14319154918193813,18.8,0.0047437191009520995,2.0001106895506383e-05,2.7192290872335436e-07,1.0,0.002496435522293378,0.8366600265340757,0.00013546315503888177,4.226240004143903e-06,6.168584156521999e-09,0.0
26,0.01,2000,0.1430627346038818,18.8,0.0054790496826171205,2.2243254352360964e-05,2.7244677767157557e-07,1.0,0.0014637709074498946,0.8366600265340753,0.0007037271682185013,7.092341703913962e-06,6.019302594602839e-09,0.0
27,0.01,5000,0.142870482802391,18.6,0.01609311103820794,2.2948352852836252e-05,2.331769792363048e-07,1.0,0.0003339169570168689,0.5477225575051664,0.013035005220054999,5.930680454556793e-06,2.4899173180727085e-09,0.0
28,0.1,500,0.15365497469902034,4.2,0.00100898742675776,3.03611159324646e-07,1.105479896068573e-07,1.0,0.0034268103256873844,0.44721359549995787,0.00010120917826734383,1.1807280182095515e-07,1.9646271234125767e-09,0.0
29,0.1,1000,0.1535117477178573,4.4,0.0010224342346191,2.7215573936700823e-07,1.103850081562996e-07,1.0,0.0023110622532487,0.5477225575051663,0.00013183422109581895,1.6406391521144294e-07,1.1298885157844892e-09,0.0
30,0.1,2000,0.15337973237037655,4.4,0.0025502681732177,2.810382284224033e-07,1.0781222954392433e-07,1.0,0.0012817453679525132,0.5477225575051663,0.001172081334298918,1.6004898094341393e-07,1.3167030935028995e-09,0.0
31,0.1,5000,0.15318451523780824,4.4,0.0017438411712645998,2.55709164775908e-07,7.751514203846455e-08,1.0,0.0003115709388294802,0.5477225575051663,0.00037458474017258833,1.612714934716549e-07,1.1102167216452728e-09,0.0


==> csv/kl_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,0.07817294970154758,2.0,0.0005853772163390551,2.0074992299079897,0.2847640827298164,0.001844206528039605,0.008428937298226314,0.0,0.00010807576254014443,0.10387043268100399,0.045835190581619535,0.001393617061589099
1,1e-07,densities,0.07497967593371864,3933.7,1.6942781329154968,1.8183205723762512,0.02519148564897473,0.0019472189756924749,0.004916883865534455,11340.974571043384,5.258417141708065,0.17174369626643865,0.0061081299112079315,0.0013425704229252753
2,1e-06,densities,0.12281375899910922,18029.2,6.446024751663208,0.4151316285133362,0.00317605307791378,0.008699089544825216,0.003515706866171937,3722.073440266439,1.8013896690267641,0.08980542436102595,0.00022551506755886025,0.001672077096994967
3,1e-05,densities,0.13572646081447598,5852.15,2.0921724796295167,0.04164096042513842,0.00032666533224977496,0.06201160866767165,0.002073626366460531,523.1674055314668,0.44295850353323857,0.010871408136277697,2.5878131128435162e-05,0.0027338294804523386
4,0.0001,densities,0.13691177815198896,996.95,0.37936414480209346,0.004053468070924225,2.7857412351295353e-05,0.40976700484752654,0.0021279273282888756,56.92236171451334,0.1005865085145059,0.0010400805256005235,1.5493831322565264e-06,0.008056471575872115
5,0.001,densities,0.1377933874726295,141.05,0.045330619812011676,0.000384772822144395,3.3542215533088894e-06,0.9977700531482696,0.002130524454788269,6.236353522945753,0.022149747603439178,9.57397989201425e-05,1.661839903772802e-07,0.000620295144015536
6,0.01,densities,0.14315787628293034,18.65,0.0077242493629455,2.1431046479847283e-05,2.619424776639789e-07,1.0,0.0021397937540174657,0.6708203932499368,0.007783923726561235,5.164925443965328e-06,1.760200422985577e-08,0.0
7,0.1,densities,0.15343274250626562,4.35,0.00158138275146479,2.7812857297249136e-07,1.0156509233638644e-07,1.0,0.001998634015766737,0.48936048492959283,0.0008642856959422286,1.4065822096651342e-07,1.4348962440599501e-08,0.0


==> csv/kl_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.07817294970154758,2.0,0.0005853772163390551,2.0074992299079897,0.2847640827298164,0.001844206528039605,0.008428937298226314,0.0,0.00010807576254014443,0.10387043268100399,0.045835190581619535,0.001393617061589099
1,1e-07,0.07497967593371864,3933.7,1.6942781329154968,1.8183205723762512,0.02519148564897473,0.0019472189756924749,0.004916883865534455,11340.974571043384,5.258417141708065,0.17174369626643865,0.0061081299112079315,0.0013425704229252753
2,1e-06,0.12281375899910922,18029.2,6.446024751663208,0.4151316285133362,0.00317605307791378,0.008699089544825216,0.003515706866171937,3722.073440266439,1.8013896690267641,0.08980542436102595,0.00022551506755886025,0.001672077096994967
3,1e-05,0.13572646081447598,5852.15,2.0921724796295167,0.04164096042513842,0.00032666533224977496,0.06201160866767165,0.002073626366460531,523.1674055314668,0.44295850353323857,0.010871408136277697,2.5878131128435162e-05,0.0027338294804523386
4,0.0001,0.13691177815198896,996.95,0.37936414480209346,0.004053468070924225,2.7857412351295353e-05,0.40976700484752654,0.0021279273282888756,56.92236171451334,0.1005865085145059,0.0010400805256005235,1.5493831322565264e-06,0.008056471575872115
5,0.001,0.1377933874726295,141.05,0.045330619812011676,0.000384772822144395,3.3542215533088894e-06,0.9977700531482696,0.002130524454788269,6.236353522945753,0.022149747603439178,9.57397989201425e-05,1.661839903772802e-07,0.000620295144015536
6,0.01,0.14315787628293034,18.65,0.0077242493629455,2.1431046479847283e-05,2.619424776639789e-07,1.0,0.0021397937540174657,0.6708203932499368,0.007783923726561235,5.164925443965328e-06,1.760200422985577e-08,0.0
7,0.1,0.15343274250626562,4.35,0.00158138275146479,2.7812857297249136e-07,1.0156509233638644e-07,1.0,0.001998634015766737,0.48936048492959283,0.0008642856959422286,1.4065822096651342e-07,1.4348962440599501e-08,0.0


==> csv/kl_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
3,1E-05,0.135726460814476,5852.15,2.09217247962952,0.041640960425139,0.00032666533225,0.062011608667672,0.002073626366461,523.167405531467,0.442958503533239,0.010871408136278,2.58781311284352E-05,0.002733829480452
4,0.0001,0.136911778151989,996.95,0.379364144802094,0.004053468070924,2.78574123512954E-05,0.409767004847527,0.002127927328289,56.9223617145133,0.100586508514506,0.001040080525601,1.54938313225653E-06,0.008056471575872
5,0.001,0.13779338747263,141.05,0.045330619812012,0.000384772822144,3.35422155330889E-06,0.99777005314827,0.002130524454788,6.23635352294575,0.022149747603439,9.57397989201425E-05,1.6618399037728E-07,0.000620295144016
6,0.01,0.14315787628293,18.65,0.007724249362946,2.14310464798473E-05,2.61942477663979E-07,1,0.002139793754017,0.670820393249937,0.007783923726561,5.16492544396533E-06,1.76020042298558E-08,0
7,0.1,0.153432742506266,4.35,0.001581382751465,2.78128572972491E-07,1.01565092336386E-07,1,0.001998634015767,0.489360484929593,0.000864285695942,1.40658220966513E-07,1.43489624405995E-08,0


==> csv/kl_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,0.05272000506520268,2.0,0.0005611419677734001,1.834222936630249,0.21165656745433803,0.0039735999889671195,0.004632069137699628,0.0,4.3862409715827035e-05,0.06010486482614907,0.0303328130627364,4.560736427828883e-06
1,1e-08,1000,moons,0.06615713685750958,2.0,0.0008841514587401799,2.0501779556274413,0.2532620787620544,0.0019936000462621,0.001840507828891573,0.0,0.0003570576970463273,0.03307820682130469,0.01757842615984586,1.6733327945638418e-06
2,1e-08,2000,moons,0.04997329786419864,2.0,0.0005392551422118599,1.9028683423995971,0.14576542675495144,0.00099945000838484,0.001546328658313275,0.0,9.881292454814405e-06,0.010774270531019394,0.022166127234400215,4.809064203853411e-07
3,1e-08,5000,moons,0.056292025744914966,2.0,0.00061349868774408,2.016704225540161,0.21511086821556086,0.00040057600126596,0.001659619052268082,0.0,4.133122055167072e-05,0.023376744964448658,0.01760957847679317,2.1465591720892433e-07
4,1e-07,500,moons,0.060328850150108304,3555.4,1.0700460433959962,1.7947701215744019,0.026605723798274937,0.004107199981808619,0.003910106283504804,3126.019481705129,0.9567611251451389,0.0458508100991939,0.006681753624919842,9.23212752009914e-05
5,1e-07,1000,moons,0.06168237477540965,4945.0,1.529256248474121,1.8018632888793946,0.02606765553355212,0.0022543999832122996,0.0025526557984293335,1641.2071776591765,0.48359814643110105,0.03940026287145247,0.001223499990932719,7.030861311624116e-05
6,1e-07,2000,moons,0.05820793956518168,6793.4,2.2198925971984864,1.7895857572555542,0.01672583594918246,0.00129714997019614,0.001165227602901794,2957.5059256069126,0.9585573202650239,0.04198726166093856,0.002288407559005026,6.495059465664679e-05
7,1e-07,5000,moons,0.05640272796154015,8771.4,4.049798202514649,1.7561421632766723,0.02349512763321394,0.0007176719955168199,0.001506798613996479,3878.9482208454397,1.8125866678622482,0.03218206548112245,0.0022942780101026686,3.418398549006402e-05
8,1e-06,500,moons,0.12309379428625103,40275.2,12.902334403991699,0.37245404720306396,0.00390558592043812,0.01421279981732362,0.006910672909152288,5747.547972831544,1.797882240005136,0.06826208865684667,0.0001913220608502608,0.0002411538305077028
9,1e-06,1000,moons,0.12044270485639567,39872.2,12.867158651351929,0.3691523432731628,0.0041858914308249605,0.01208800002932544,0.004598156789144155,2741.574036935716,0.6997518709782237,0.04511843854931927,9.379938531526578e-05,6.576868913895551e-05
10,1e-06,2000,moons,0.12135692983865734,40066.6,13.294133758544922,0.3610891819000244,0.0038953161798417,0.010817699879407821,0.002958687778011202,2141.151279101969,1.059040248109088,0.02331302168484829,8.051449190315575e-05,8.199579477821702e-05
11,1e-06,5000,moons,0.12221755087375638,40662.0,18.963198328018187,0.3542897880077362,0.00373019021935756,0.00990400779992336,0.0016153381382100094,1800.9741808254776,0.7560872115373454,0.017192879775823955,6.665263194802508e-05,6.453508828735814e-05
12,1e-05,500,moons,0.1363739520311355,10202.4,3.1947936534881594,0.03616730272769926,0.00046238149516278,0.08713839948177333,0.004878409533414455,693.3576277794888,0.3814691357100428,0.003185424079632194,2.17611063688927e-05,0.00040649527813783003
13,1e-05,1000,moons,0.133867135643959,10313.8,3.318064069747925,0.03639296516776082,0.0004078852012753,0.08398880064487452,0.0029107015268230005,239.30670696827542,0.17724237646681598,0.0016605397537919659,7.5854258272013635e-06,0.0006572599026785508
14,1e-05,2000,moons,0.1340821355581283,10199.8,3.542579984664917,0.03604999855160706,0.00038302688626566,0.08191969841718669,0.0020996278181728886,133.72995176847988,0.25508157360095546,0.000907368207265264,7.961217317972637e-06,0.0009498686074099498
15,1e-05,5000,moons,0.134544175863266,10140.0,4.65462646484375,0.03557443097233766,0.00037478345911944,0.08035812079906461,0.0011755901192371681,218.84697850324537,0.13363179297461847,0.0009314515388894934,3.839956275204183e-06,0.0005375020161570986
16,0.0001,500,moons,0.13763163983821863,1648.2,0.497570276260376,0.00360529394820328,3.578467294573784e-05,0.4339752018451691,0.004787318847325148,141.86683897232643,0.08113851275746219,0.00017230417895490387,1.6532489029339521e-06,0.007054828633839812
17,0.0001,1000,moons,0.13515649139881133,1671.4,0.46231827735900877,0.00362178748473522,3.4704850986599925e-05,0.43156940340995786,0.002864196059632552,58.5175187443897,0.0967817939177282,0.0001497549202359195,8.737017973743023e-07,0.003526101314549932
18,0.0001,2000,moons,0.13532075881958006,1643.8,0.5645251274108887,0.0035872080363333002,3.502086037769914e-05,0.426242995262146,0.002076274697376508,31.618032829383928,0.0956346575235593,3.290146207665043e-05,7.825774527223677e-07,0.0038463085983118385
19,0.0001,5000,moons,0.1357635825872421,1615.4,0.7842652797698975,0.0035552379675209004,3.421427682042122e-05,0.42394472360610963,0.0011744359053759196,36.349690507623336,0.09342396486068008,2.8794689638943465e-05,5.556980864935867e-07,0.002520604611476966
20,0.001,500,moons,0.13844116926193234,226.8,0.05168147087097162,0.00034347330220039997,5.026673898100853e-06,0.9675696015357971,0.0047862107151480865,24.252834885843757,0.005229207575019881,1.873885529103786e-05,1.482433457795043e-07,0.003924991041092151
21,0.001,1000,moons,0.13598351478576656,230.0,0.0896029949188232,0.00034377328120166,4.754634574055672e-06,0.9638113975524902,0.002859255745344023,6.96419413859206,0.04629262369070483,1.2018854569484339e-05,1.263420845897362e-07,0.003749208123806906
22,0.001,2000,moons,0.13614828586578365,226.8,0.08866648674011227,0.00033788948785508,4.747731145471334e-06,0.9628231048583984,0.002071702082011432,4.549725266430934,0.029426580942762813,6.095545270670972e-06,5.99096054810456e-08,0.0021617243933719507
23,0.001,5000,moons,0.13659418523311612,223.2,0.08700127601623532,0.00033663657959546,4.726141924038529e-06,0.9608739137649536,0.001174710096651499,4.4944410108488455,0.03931208954817044,1.0272284183002972e-05,8.533748508325466e-08,0.0018066106242471674
24,0.01,500,moons,0.14286773502826686,29.2,0.00861096382141106,2.4522561579942705e-05,3.7224963307380675e-07,1.0,0.004846302125267486,2.588435821108957,0.0015717405820784747,3.067666763867141e-06,1.584480530207754e-08,0.0
25,0.01,1000,moons,0.14041622877120968,29.6,0.01019334793090816,2.4599838070571423e-05,3.5266857594251634e-07,1.0,0.0028606239245169865,1.1401754250991378,0.0014259188062949498,3.017142423565164e-06,8.61064257563982e-09,0.0
26,0.01,2000,moons,0.1405997574329376,29.2,0.00896015167236324,2.453802153468132e-05,3.584311343729496e-07,1.0,0.0020695655952236054,0.44721359549995765,0.0014904993575326777,3.2592113023266246e-06,8.149425923878235e-09,0.0
27,0.01,5000,moons,0.14104185104370112,29.2,0.01122040748596188,2.190086233895272e-05,3.1845702324062587e-07,1.0,0.001171320047940933,0.8366600265340759,0.004781493238894439,3.005040399790213e-06,4.896145364390909e-09,0.0
28,0.1,500,moons,0.1565237939357757,5.0,0.00140252113342282,4.7250650823116305e-07,1.0742805898189544e-07,1.0,0.004150038992497701,0.0,0.00038304690566242543,1.6841741480209442e-07,4.629174433867878e-09,0.0
29,0.1,1000,moons,0.15413203239440915,5.0,0.0016159057617187,5.068723112344742e-07,1.101754605770111e-07,1.0,0.002678928633759123,0.0,0.0006993972464667846,1.215833060524552e-07,2.080221603803968e-09,0.0
30,0.1,2000,moons,0.15426892638206477,5.0,0.0035291194915770805,4.65824268758297e-07,1.059030182659626e-07,1.0,0.0019362826543259427,0.0,0.0026377018025749107,4.641122789112839e-08,1.285585736807384e-09,0.0
31,0.1,5000,moons,0.15456639230251307,5.0,0.00297503471374508,3.976572770625353e-07,7.978233043104411e-08,1.0,0.0010976631665123378,0.0,0.002691596221740326,3.810050935519381e-08,9.569806803542852e-10,0.0


==> csv/kl_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.05272000506520268,2.0,0.0005611419677734001,1.834222936630249,0.21165656745433803,0.0039735999889671195,0.004632069137699628,0.0,4.3862409715827035e-05,0.06010486482614907,0.0303328130627364,4.560736427828883e-06
1,1e-08,1000,0.06615713685750958,2.0,0.0008841514587401799,2.0501779556274413,0.2532620787620544,0.0019936000462621,0.001840507828891573,0.0,0.0003570576970463273,0.03307820682130469,0.01757842615984586,1.6733327945638418e-06
2,1e-08,2000,0.04997329786419864,2.0,0.0005392551422118599,1.9028683423995971,0.14576542675495144,0.00099945000838484,0.001546328658313275,0.0,9.881292454814405e-06,0.010774270531019394,0.022166127234400215,4.809064203853411e-07
3,1e-08,5000,0.056292025744914966,2.0,0.00061349868774408,2.016704225540161,0.21511086821556086,0.00040057600126596,0.001659619052268082,0.0,4.133122055167072e-05,0.023376744964448658,0.01760957847679317,2.1465591720892433e-07
4,1e-07,500,0.060328850150108304,3555.4,1.0700460433959962,1.7947701215744019,0.026605723798274937,0.004107199981808619,0.003910106283504804,3126.019481705129,0.9567611251451389,0.0458508100991939,0.006681753624919842,9.23212752009914e-05
5,1e-07,1000,0.06168237477540965,4945.0,1.529256248474121,1.8018632888793946,0.02606765553355212,0.0022543999832122996,0.0025526557984293335,1641.2071776591765,0.48359814643110105,0.03940026287145247,0.001223499990932719,7.030861311624116e-05
6,1e-07,2000,0.05820793956518168,6793.4,2.2198925971984864,1.7895857572555542,0.01672583594918246,0.00129714997019614,0.001165227602901794,2957.5059256069126,0.9585573202650239,0.04198726166093856,0.002288407559005026,6.495059465664679e-05
7,1e-07,5000,0.05640272796154015,8771.4,4.049798202514649,1.7561421632766723,0.02349512763321394,0.0007176719955168199,0.001506798613996479,3878.9482208454397,1.8125866678622482,0.03218206548112245,0.0022942780101026686,3.418398549006402e-05
8,1e-06,500,0.12309379428625103,40275.2,12.902334403991699,0.37245404720306396,0.00390558592043812,0.01421279981732362,0.006910672909152288,5747.547972831544,1.797882240005136,0.06826208865684667,0.0001913220608502608,0.0002411538305077028
9,1e-06,1000,0.12044270485639567,39872.2,12.867158651351929,0.3691523432731628,0.0041858914308249605,0.01208800002932544,0.004598156789144155,2741.574036935716,0.6997518709782237,0.04511843854931927,9.379938531526578e-05,6.576868913895551e-05
10,1e-06,2000,0.12135692983865734,40066.6,13.294133758544922,0.3610891819000244,0.0038953161798417,0.010817699879407821,0.002958687778011202,2141.151279101969,1.059040248109088,0.02331302168484829,8.051449190315575e-05,8.199579477821702e-05
11,1e-06,5000,0.12221755087375638,40662.0,18.963198328018187,0.3542897880077362,0.00373019021935756,0.00990400779992336,0.0016153381382100094,1800.9741808254776,0.7560872115373454,0.017192879775823955,6.665263194802508e-05,6.453508828735814e-05
12,1e-05,500,0.1363739520311355,10202.4,3.1947936534881594,0.03616730272769926,0.00046238149516278,0.08713839948177333,0.004878409533414455,693.3576277794888,0.3814691357100428,0.003185424079632194,2.17611063688927e-05,0.00040649527813783003
13,1e-05,1000,0.133867135643959,10313.8,3.318064069747925,0.03639296516776082,0.0004078852012753,0.08398880064487452,0.0029107015268230005,239.30670696827542,0.17724237646681598,0.0016605397537919659,7.5854258272013635e-06,0.0006572599026785508
14,1e-05,2000,0.1340821355581283,10199.8,3.542579984664917,0.03604999855160706,0.00038302688626566,0.08191969841718669,0.0020996278181728886,133.72995176847988,0.25508157360095546,0.000907368207265264,7.961217317972637e-06,0.0009498686074099498
15,1e-05,5000,0.134544175863266,10140.0,4.65462646484375,0.03557443097233766,0.00037478345911944,0.08035812079906461,0.0011755901192371681,218.84697850324537,0.13363179297461847,0.0009314515388894934,3.839956275204183e-06,0.0005375020161570986
16,0.0001,500,0.13763163983821863,1648.2,0.497570276260376,0.00360529394820328,3.578467294573784e-05,0.4339752018451691,0.004787318847325148,141.86683897232643,0.08113851275746219,0.00017230417895490387,1.6532489029339521e-06,0.007054828633839812
17,0.0001,1000,0.13515649139881133,1671.4,0.46231827735900877,0.00362178748473522,3.4704850986599925e-05,0.43156940340995786,0.002864196059632552,58.5175187443897,0.0967817939177282,0.0001497549202359195,8.737017973743023e-07,0.003526101314549932
18,0.0001,2000,0.13532075881958006,1643.8,0.5645251274108887,0.0035872080363333002,3.502086037769914e-05,0.426242995262146,0.002076274697376508,31.618032829383928,0.0956346575235593,3.290146207665043e-05,7.825774527223677e-07,0.0038463085983118385
19,0.0001,5000,0.1357635825872421,1615.4,0.7842652797698975,0.0035552379675209004,3.421427682042122e-05,0.42394472360610963,0.0011744359053759196,36.349690507623336,0.09342396486068008,2.8794689638943465e-05,5.556980864935867e-07,0.002520604611476966
20,0.001,500,0.13844116926193234,226.8,0.05168147087097162,0.00034347330220039997,5.026673898100853e-06,0.9675696015357971,0.0047862107151480865,24.252834885843757,0.005229207575019881,1.873885529103786e-05,1.482433457795043e-07,0.003924991041092151
21,0.001,1000,0.13598351478576656,230.0,0.0896029949188232,0.00034377328120166,4.754634574055672e-06,0.9638113975524902,0.002859255745344023,6.96419413859206,0.04629262369070483,1.2018854569484339e-05,1.263420845897362e-07,0.003749208123806906
22,0.001,2000,0.13614828586578365,226.8,0.08866648674011227,0.00033788948785508,4.747731145471334e-06,0.9628231048583984,0.002071702082011432,4.549725266430934,0.029426580942762813,6.095545270670972e-06,5.99096054810456e-08,0.0021617243933719507
23,0.001,5000,0.13659418523311612,223.2,0.08700127601623532,0.00033663657959546,4.726141924038529e-06,0.9608739137649536,0.001174710096651499,4.4944410108488455,0.03931208954817044,1.0272284183002972e-05,8.533748508325466e-08,0.0018066106242471674
24,0.01,500,0.14286773502826686,29.2,0.00861096382141106,2.4522561579942705e-05,3.7224963307380675e-07,1.0,0.004846302125267486,2.588435821108957,0.0015717405820784747,3.067666763867141e-06,1.584480530207754e-08,0.0
25,0.01,1000,0.14041622877120968,29.6,0.01019334793090816,2.4599838070571423e-05,3.5266857594251634e-07,1.0,0.0028606239245169865,1.1401754250991378,0.0014259188062949498,3.017142423565164e-06,8.61064257563982e-09,0.0
26,0.01,2000,0.1405997574329376,29.2,0.00896015167236324,2.453802153468132e-05,3.584311343729496e-07,1.0,0.0020695655952236054,0.44721359549995765,0.0014904993575326777,3.2592113023266246e-06,8.149425923878235e-09,0.0
27,0.01,5000,0.14104185104370112,29.2,0.01122040748596188,2.190086233895272e-05,3.1845702324062587e-07,1.0,0.001171320047940933,0.8366600265340759,0.004781493238894439,3.005040399790213e-06,4.896145364390909e-09,0.0
28,0.1,500,0.1565237939357757,5.0,0.00140252113342282,4.7250650823116305e-07,1.0742805898189544e-07,1.0,0.004150038992497701,0.0,0.00038304690566242543,1.6841741480209442e-07,4.629174433867878e-09,0.0
29,0.1,1000,0.15413203239440915,5.0,0.0016159057617187,5.068723112344742e-07,1.101754605770111e-07,1.0,0.002678928633759123,0.0,0.0006993972464667846,1.215833060524552e-07,2.080221603803968e-09,0.0
30,0.1,2000,0.15426892638206477,5.0,0.0035291194915770805,4.65824268758297e-07,1.059030182659626e-07,1.0,0.0019362826543259427,0.0,0.0026377018025749107,4.641122789112839e-08,1.285585736807384e-09,0.0
31,0.1,5000,0.15456639230251307,5.0,0.00297503471374508,3.976572770625353e-07,7.978233043104411e-08,1.0,0.0010976631665123378,0.0,0.002691596221740326,3.810050935519381e-08,9.569806803542852e-10,0.0


==> csv/kl_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,0.05628561638295646,2.0,0.0006495118141173799,1.9509933650493623,0.2064487352967262,0.0018418065112200048,0.006766735739071783,0.0,0.00021842407288142168,0.09514850812658872,0.04472288704276254,0.001391167029199703
1,1e-07,moons,0.05915547311305995,6016.3,2.217248272895813,1.7855903327465057,0.023223585728555866,0.0020941054826834698,0.003102800752564667,3418.413160640783,1.5753446977931695,0.04102268342850099,0.005309790405225693,0.0013201907694703641
2,1e-06,moons,0.1217777449637651,40219.0,14.506706285476685,0.3642463400959969,0.0039292459376155855,0.01175562688149506,0.0042331930769675,3205.4953472205552,2.852745349737785,0.040484300311422985,0.00020017308494332242,0.0016634670557531287
3,1e-05,moons,0.13471684977412218,10214.0,3.6775160431861877,0.036046174354851204,0.000407019260455795,0.08335125483572478,0.003006566937751012,362.3041757825511,0.637236063869619,0.001779538873827257,3.6877736604740514e-05,0.0026748263393387125
4,0.0001,moons,0.13596811816096305,1644.7,0.5771697402000427,0.0035923818591981752,3.493116528261453e-05,0.42893308103084565,0.002961896484942246,76.57407834041628,0.15358414543621585,0.0001096158066425047,1.128100341725265e-06,0.005875342704720167
5,0.001,moons,0.13679178878664966,226.7,0.0792380571365356,0.00034044316271315,4.813795385416597e-06,0.9637695044279099,0.002957192204483171,12.196203032954665,0.03509885577131376,1.2051438116668287e-05,1.6215077708168166e-07,0.003757162245172265
6,0.01,moons,0.14123139306902882,29.3,0.009746217727661086,2.3890320881037043e-05,3.504515916574746e-07,1.0,0.0029752011141121427,1.3803127029389886,0.002712066856001324,3.069963461450587e-06,2.235988102190422e-08,0.0
7,0.1,moons,0.15487278625369066,5.0,0.00238064527511592,4.6071509132161734e-07,1.0082221706397831e-07,1.0,0.0026762058969591845,0.0,0.0019923722410959683,1.0720612161114468e-07,1.279670782595541e-08,0.0


==> csv/kl_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.05628561638295646,2.0,0.0006495118141173799,1.9509933650493623,0.2064487352967262,0.0018418065112200048,0.006766735739071783,0.0,0.00021842407288142168,0.09514850812658872,0.04472288704276254,0.001391167029199703
1,1e-07,0.05915547311305995,6016.3,2.217248272895813,1.7855903327465057,0.023223585728555866,0.0020941054826834698,0.003102800752564667,3418.413160640783,1.5753446977931695,0.04102268342850099,0.005309790405225693,0.0013201907694703641
2,1e-06,0.1217777449637651,40219.0,14.506706285476685,0.3642463400959969,0.0039292459376155855,0.01175562688149506,0.0042331930769675,3205.4953472205552,2.852745349737785,0.040484300311422985,0.00020017308494332242,0.0016634670557531287
3,1e-05,0.13471684977412218,10214.0,3.6775160431861877,0.036046174354851204,0.000407019260455795,0.08335125483572478,0.003006566937751012,362.3041757825511,0.637236063869619,0.001779538873827257,3.6877736604740514e-05,0.0026748263393387125
4,0.0001,0.13596811816096305,1644.7,0.5771697402000427,0.0035923818591981752,3.493116528261453e-05,0.42893308103084565,0.002961896484942246,76.57407834041628,0.15358414543621585,0.0001096158066425047,1.128100341725265e-06,0.005875342704720167
5,0.001,0.13679178878664966,226.7,0.0792380571365356,0.00034044316271315,4.813795385416597e-06,0.9637695044279099,0.002957192204483171,12.196203032954665,0.03509885577131376,1.2051438116668287e-05,1.6215077708168166e-07,0.003757162245172265
6,0.01,0.14123139306902882,29.3,0.009746217727661086,2.3890320881037043e-05,3.504515916574746e-07,1.0,0.0029752011141121427,1.3803127029389886,0.002712066856001324,3.069963461450587e-06,2.235988102190422e-08,0.0
7,0.1,0.15487278625369066,5.0,0.00238064527511592,4.6071509132161734e-07,1.0082221706397831e-07,1.0,0.0026762058969591845,0.0,0.0019923722410959683,1.0720612161114468e-07,1.279670782595541e-08,0.0


==> csv/kl_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
3,1E-05,0.134716849774122,10214,3.67751604318619,0.036046174354851,0.000407019260456,0.083351254835725,0.003006566937751,362.304175782551,0.637236063869619,0.001779538873827,3.68777366047405E-05,0.002674826339339
4,0.0001,0.135968118160963,1644.7,0.577169740200043,0.003592381859198,3.49311652826145E-05,0.428933081030846,0.002961896484942,76.5740783404163,0.153584145436216,0.000109615806643,1.12810034172527E-06,0.00587534270472
5,0.001,0.13679178878665,226.7,0.079238057136536,0.000340443162713,4.8137953854166E-06,0.96376950442791,0.002957192204483,12.1962030329547,0.035098855771314,1.20514381166683E-05,1.62150777081682E-07,0.003757162245172
6,0.01,0.141231393069029,29.3,0.009746217727661,2.3890320881037E-05,3.50451591657475E-07,1,0.002975201114112,1.38031270293899,0.002712066856001,3.06996346145059E-06,2.23598810219042E-08,0
7,0.1,0.154872786253691,5,0.002380645275116,4.60715091321617E-07,1.00822217063978E-07,1,0.002676205896959,0,0.001992372241096,1.07206121611145E-07,1.27967078259554E-08,0


==> csv/kl_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,0.000746619538404,2.0,0.0005111694335937,1.5084511518478394,0.0016552483430131797,0.0036152000073343,0.00010965144655110237,0.0,1.7202524192384214e-05,0.019504395345502072,0.00046514401388252714,3.266797516638264e-05
1,1e-08,1000,slopes,0.0004555025196168,2.0,0.0007325649261474,1.5292749404907227,0.0009833985706790799,0.0018256000243127,5.0357347515882064e-05,0.0,0.00011467544545097208,0.002633329962861817,0.00015489168908912882,9.964919784478108e-06
2,1e-08,2000,slopes,0.00025012003025036,2.0,0.00098061561584466,1.5676504611968993,0.0004972739901858601,0.0009295500000007,5.489984232216522e-05,0.0,0.00037529443469175056,0.019103752350312274,8.706653514101196e-05,6.008862883567714e-06
3,1e-08,5000,slopes,0.00010357226274205315,2.0,0.00083727836608882,1.58299880027771,0.00020033680775664002,0.00038387199165294003,1.7976784245152514e-05,0.0,0.00013125991909288985,0.003624950455408724,3.958630616527581e-05,1.8361749497148947e-06
4,1e-07,500,slopes,0.00075312139233568,2.0,0.00095582008361812,1.508491539955139,0.00016064299270505998,0.0038176000583916595,0.00011944269337607062,0.0,0.0005381433997170699,0.019473393625111354,4.7376727292231304e-05,5.2505217251099393e-05
5,1e-07,1000,slopes,0.00045075923553664,2.0,0.00073847770690912,1.5289597272872926,9.096220601348341e-05,0.0020322000142186402,4.7369657965250094e-05,0.0,8.492264298012885e-05,0.0023752409337867773,2.1416998958048466e-05,2.7151377562555247e-05
6,1e-07,2000,slopes,0.00024882046272972,2.0,0.0005441188812255399,1.566961979866028,4.7403713688254355e-05,0.0011207499774172401,5.491487984973581e-05,0.0,5.523392336473179e-06,0.019024495281496332,8.787622444782033e-06,1.1385269198137545e-05
7,1e-07,5000,slopes,0.00010264829761578871,2.0,0.00060710906982418,1.5816285133361816,2.06270138733089e-05,0.00056256799725812,1.7963040358138215e-05,0.0,0.00012020359222878321,0.003994817059080041,3.804989562854926e-06,4.934174689457849e-06
8,1e-06,500,slopes,0.015140561386942803,10523.8,3.2266805171966553,0.3200497031211853,0.00046213814057404005,0.00947440005838866,0.0012640696635024449,960.467958861721,0.2829129976586783,0.03213789497683556,3.0427343511483105e-05,0.000155938586845126
9,1e-06,1000,slopes,0.01416787151247258,10162.0,3.375848960876465,0.3415793240070343,0.0004753751447424,0.0074334000237285605,0.001661611151135155,1794.2660059199695,0.6920513611165535,0.08376464856871887,3.977549195219393e-05,0.00016352310129117337
10,1e-06,2000,slopes,0.014499169401824418,10363.2,3.5623330593109133,0.32661048173904417,0.00045294914161781997,0.00618315003812308,0.0005795316338744555,1039.9895191779576,0.3463412918626087,0.05868152336956669,2.0156444440157733e-05,3.755194502015521e-05
11,1e-06,5000,slopes,0.01433937288820738,10341.6,4.769733142852783,0.3250997066497803,0.00044987035798834,0.0053694879636168,0.0010945805385490037,1286.3457155834897,0.48632436133130463,0.05558551058538008,1.999857714282491e-05,3.7241422772079495e-05
12,1e-05,500,slopes,0.02137759476900096,4133.4,1.2581229209899902,0.036828431487083424,6.2109949067235e-05,0.052675200253725,0.0008851464780422681,1040.2510754620732,0.3406844338864403,0.005657877979780705,3.875455304715797e-06,0.001009124254759765
13,1e-05,1000,slopes,0.02098599225282664,3276.4,1.0246350765228271,0.04436044469475744,5.9664086438715455e-05,0.049653599411249125,0.0003579085870482738,278.186628003576,0.17306929590215314,0.008552380761529525,1.1763483640058915e-06,0.0005057510694240282
14,1e-05,2000,slopes,0.02104998789727682,3439.0,1.1204084873199462,0.04495109245181078,5.643008043989539e-05,0.04741279929876322,0.0010371942716169552,305.788325480225,0.2195879255298187,0.008011830559408293,1.971222707829714e-06,0.00019436606889154326
15,1e-05,5000,slopes,0.020832023397088,3683.2,1.777739667892456,0.04556174054741856,5.361061193980277e-05,0.045798919349908776,0.0004178155542498639,485.28208291672996,0.2871975755688141,0.012447919384003229,1.5291357773983647e-06,0.00019592907064842842
16,0.0001,500,slopes,0.02169050686061378,899.8,0.3175188541412354,0.004614974651485621,5.410658195614814e-06,0.3341856002807617,0.0007282551398608947,251.51580467239032,0.13914233953036736,0.0010902316798380802,3.415678155056616e-07,0.00997030499266082
17,0.0001,1000,slopes,0.02134103663265702,922.4,0.339689302444458,0.0042089854832738,5.243835039436817e-06,0.32878359556198117,0.0003544489492825254,41.0767574182773,0.07114967607181402,0.0008820579595526037,1.7827115401148733e-07,0.0034948206402969015
18,0.0001,2000,slopes,0.02138632796704764,981.8,0.3294892311096191,0.00428537577390666,5.102064460515976e-06,0.32197485566139217,0.0009395081255936033,85.3973067491007,0.14343359935375402,0.0009599709166276056,9.644989565828498e-08,0.001966828610138737
19,0.0001,5000,slopes,0.021121534705162003,1023.8,0.4649088382720947,0.004229887202382041,5.028641317039728e-06,0.3173020780086517,0.000329431286805702,78.98860677338219,0.1036971700944195,0.0011174586664303163,7.908603700134525e-08,0.002367681310091241
20,0.001,500,slopes,0.02246078178286548,151.8,0.03998594284057612,0.0004220455884933,5.741138011217118e-07,0.9594760060310363,0.0007283613510657613,25.87856255668,0.01183663559604262,9.433985186273219e-05,4.5320232099783697e-08,0.003751429458532751
21,0.001,1000,slopes,0.02212524898350232,154.2,0.0442926406860351,0.00040856699924912004,5.666399374604225e-07,0.9566088080406189,0.0003471827375400233,6.220932405998312,0.006778222235224101,9.597114921094981e-05,1.9058827314268387e-08,0.0022916958064083176
22,0.001,2000,slopes,0.02218374088406558,163.2,0.052694559097289984,0.00042006191797551993,5.578971467912197e-07,0.9535908460617065,0.0009335624252935396,8.871302046486747,0.010453701673162813,9.673487836694478e-05,2.4953190421862923e-08,0.0024690561569841556
23,0.001,5000,slopes,0.0219285182654857,168.0,0.0655905723571777,0.00041069861035789994,5.939073162153363e-07,0.9511186957359314,0.000330360903316001,6.123724356957945,0.018921938924080523,0.0001077520418377536,6.96545173144817e-09,0.0012487035415717242
24,0.01,500,slopes,0.02822408117353912,22.2,0.00558981895446774,3.038402646780014e-05,1.1795200407505036e-07,1.0,0.0007503022559321459,1.4832396974191326,0.0004033859383489376,1.0454584717085495e-05,2.0001764963301517e-09,0.0
25,0.01,1000,slopes,0.02791875712573526,22.6,0.0054075241088866795,2.679671160876751e-05,1.18231400847435e-07,1.0,0.0003294902262619434,0.5477225575051662,0.0002821290470621783,4.023768954665932e-06,2.142801017471317e-09,0.0
26,0.01,2000,slopes,0.02798896916210646,23.2,0.00629663467407222,2.939880359917879e-05,1.1777738109230997e-07,1.0,0.0009284723845903965,0.8366600265340757,0.0002770623931950397,5.478056733005659e-06,2.9515933441278754e-09,0.0
27,0.01,5000,slopes,0.02774722389876836,23.6,0.00624504089355464,2.795435138978064e-05,8.635688573122024e-08,1.0,0.00032571444715518745,0.5477225575051662,0.0005794935497573196,6.196183518107999e-06,8.92460786884726e-10,0.0
28,0.1,500,slopes,0.043618346750736184,4.4,0.0010634422302245798,4.7124922275543213e-07,1.0938383638858795e-07,1.0,0.000955400758587681,0.5477225575051662,0.00012013027147584443,3.4524933820051475e-07,1.2254060587790556e-09,0.0
29,0.1,1000,slopes,0.04339645951986308,4.6,0.0016108512878417601,3.9257574826478956e-07,1.0973308235406876e-07,1.0,0.0005651144294468926,0.5477225575051661,0.00027708647848230544,3.824915565843044e-07,2.8665130759730597e-09,0.0
30,0.1,2000,slopes,0.043694632500410044,4.4,0.00171980857849118,5.870708264410495e-07,1.0748626664280891e-07,1.0,0.0011246133151808025,0.5477225575051663,0.00023719447125969528,4.283752643864648e-07,1.3937058350468241e-09,0.0
31,0.1,5000,slopes,0.04341276437044138,5.0,0.00163311958312982,8.122005965560675e-08,7.325143087655307e-08,1.0,0.00034435792384818534,0.0,0.00017356687521211643,1.3125230603495987e-09,6.525199512360243e-10,0.0


==> csv/kl_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.000746619538404,2.0,0.0005111694335937,1.5084511518478394,0.0016552483430131797,0.0036152000073343,0.00010965144655110237,0.0,1.7202524192384214e-05,0.019504395345502072,0.00046514401388252714,3.266797516638264e-05
1,1e-08,1000,0.0004555025196168,2.0,0.0007325649261474,1.5292749404907227,0.0009833985706790799,0.0018256000243127,5.0357347515882064e-05,0.0,0.00011467544545097208,0.002633329962861817,0.00015489168908912882,9.964919784478108e-06
2,1e-08,2000,0.00025012003025036,2.0,0.00098061561584466,1.5676504611968993,0.0004972739901858601,0.0009295500000007,5.489984232216522e-05,0.0,0.00037529443469175056,0.019103752350312274,8.706653514101196e-05,6.008862883567714e-06
3,1e-08,5000,0.00010357226274205315,2.0,0.00083727836608882,1.58299880027771,0.00020033680775664002,0.00038387199165294003,1.7976784245152514e-05,0.0,0.00013125991909288985,0.003624950455408724,3.958630616527581e-05,1.8361749497148947e-06
4,1e-07,500,0.00075312139233568,2.0,0.00095582008361812,1.508491539955139,0.00016064299270505998,0.0038176000583916595,0.00011944269337607062,0.0,0.0005381433997170699,0.019473393625111354,4.7376727292231304e-05,5.2505217251099393e-05
5,1e-07,1000,0.00045075923553664,2.0,0.00073847770690912,1.5289597272872926,9.096220601348341e-05,0.0020322000142186402,4.7369657965250094e-05,0.0,8.492264298012885e-05,0.0023752409337867773,2.1416998958048466e-05,2.7151377562555247e-05
6,1e-07,2000,0.00024882046272972,2.0,0.0005441188812255399,1.566961979866028,4.7403713688254355e-05,0.0011207499774172401,5.491487984973581e-05,0.0,5.523392336473179e-06,0.019024495281496332,8.787622444782033e-06,1.1385269198137545e-05
7,1e-07,5000,0.00010264829761578871,2.0,0.00060710906982418,1.5816285133361816,2.06270138733089e-05,0.00056256799725812,1.7963040358138215e-05,0.0,0.00012020359222878321,0.003994817059080041,3.804989562854926e-06,4.934174689457849e-06
8,1e-06,500,0.015140561386942803,10523.8,3.2266805171966553,0.3200497031211853,0.00046213814057404005,0.00947440005838866,0.0012640696635024449,960.467958861721,0.2829129976586783,0.03213789497683556,3.0427343511483105e-05,0.000155938586845126
9,1e-06,1000,0.01416787151247258,10162.0,3.375848960876465,0.3415793240070343,0.0004753751447424,0.0074334000237285605,0.001661611151135155,1794.2660059199695,0.6920513611165535,0.08376464856871887,3.977549195219393e-05,0.00016352310129117337
10,1e-06,2000,0.014499169401824418,10363.2,3.5623330593109133,0.32661048173904417,0.00045294914161781997,0.00618315003812308,0.0005795316338744555,1039.9895191779576,0.3463412918626087,0.05868152336956669,2.0156444440157733e-05,3.755194502015521e-05
11,1e-06,5000,0.01433937288820738,10341.6,4.769733142852783,0.3250997066497803,0.00044987035798834,0.0053694879636168,0.0010945805385490037,1286.3457155834897,0.48632436133130463,0.05558551058538008,1.999857714282491e-05,3.7241422772079495e-05
12,1e-05,500,0.02137759476900096,4133.4,1.2581229209899902,0.036828431487083424,6.2109949067235e-05,0.052675200253725,0.0008851464780422681,1040.2510754620732,0.3406844338864403,0.005657877979780705,3.875455304715797e-06,0.001009124254759765
13,1e-05,1000,0.02098599225282664,3276.4,1.0246350765228271,0.04436044469475744,5.9664086438715455e-05,0.049653599411249125,0.0003579085870482738,278.186628003576,0.17306929590215314,0.008552380761529525,1.1763483640058915e-06,0.0005057510694240282
14,1e-05,2000,0.02104998789727682,3439.0,1.1204084873199462,0.04495109245181078,5.643008043989539e-05,0.04741279929876322,0.0010371942716169552,305.788325480225,0.2195879255298187,0.008011830559408293,1.971222707829714e-06,0.00019436606889154326
15,1e-05,5000,0.020832023397088,3683.2,1.777739667892456,0.04556174054741856,5.361061193980277e-05,0.045798919349908776,0.0004178155542498639,485.28208291672996,0.2871975755688141,0.012447919384003229,1.5291357773983647e-06,0.00019592907064842842
16,0.0001,500,0.02169050686061378,899.8,0.3175188541412354,0.004614974651485621,5.410658195614814e-06,0.3341856002807617,0.0007282551398608947,251.51580467239032,0.13914233953036736,0.0010902316798380802,3.415678155056616e-07,0.00997030499266082
17,0.0001,1000,0.02134103663265702,922.4,0.339689302444458,0.0042089854832738,5.243835039436817e-06,0.32878359556198117,0.0003544489492825254,41.0767574182773,0.07114967607181402,0.0008820579595526037,1.7827115401148733e-07,0.0034948206402969015
18,0.0001,2000,0.02138632796704764,981.8,0.3294892311096191,0.00428537577390666,5.102064460515976e-06,0.32197485566139217,0.0009395081255936033,85.3973067491007,0.14343359935375402,0.0009599709166276056,9.644989565828498e-08,0.001966828610138737
19,0.0001,5000,0.021121534705162003,1023.8,0.4649088382720947,0.004229887202382041,5.028641317039728e-06,0.3173020780086517,0.000329431286805702,78.98860677338219,0.1036971700944195,0.0011174586664303163,7.908603700134525e-08,0.002367681310091241
20,0.001,500,0.02246078178286548,151.8,0.03998594284057612,0.0004220455884933,5.741138011217118e-07,0.9594760060310363,0.0007283613510657613,25.87856255668,0.01183663559604262,9.433985186273219e-05,4.5320232099783697e-08,0.003751429458532751
21,0.001,1000,0.02212524898350232,154.2,0.0442926406860351,0.00040856699924912004,5.666399374604225e-07,0.9566088080406189,0.0003471827375400233,6.220932405998312,0.006778222235224101,9.597114921094981e-05,1.9058827314268387e-08,0.0022916958064083176
22,0.001,2000,0.02218374088406558,163.2,0.052694559097289984,0.00042006191797551993,5.578971467912197e-07,0.9535908460617065,0.0009335624252935396,8.871302046486747,0.010453701673162813,9.673487836694478e-05,2.4953190421862923e-08,0.0024690561569841556
23,0.001,5000,0.0219285182654857,168.0,0.0655905723571777,0.00041069861035789994,5.939073162153363e-07,0.9511186957359314,0.000330360903316001,6.123724356957945,0.018921938924080523,0.0001077520418377536,6.96545173144817e-09,0.0012487035415717242
24,0.01,500,0.02822408117353912,22.2,0.00558981895446774,3.038402646780014e-05,1.1795200407505036e-07,1.0,0.0007503022559321459,1.4832396974191326,0.0004033859383489376,1.0454584717085495e-05,2.0001764963301517e-09,0.0
25,0.01,1000,0.02791875712573526,22.6,0.0054075241088866795,2.679671160876751e-05,1.18231400847435e-07,1.0,0.0003294902262619434,0.5477225575051662,0.0002821290470621783,4.023768954665932e-06,2.142801017471317e-09,0.0
26,0.01,2000,0.02798896916210646,23.2,0.00629663467407222,2.939880359917879e-05,1.1777738109230997e-07,1.0,0.0009284723845903965,0.8366600265340757,0.0002770623931950397,5.478056733005659e-06,2.9515933441278754e-09,0.0
27,0.01,5000,0.02774722389876836,23.6,0.00624504089355464,2.795435138978064e-05,8.635688573122024e-08,1.0,0.00032571444715518745,0.5477225575051662,0.0005794935497573196,6.196183518107999e-06,8.92460786884726e-10,0.0
28,0.1,500,0.043618346750736184,4.4,0.0010634422302245798,4.7124922275543213e-07,1.0938383638858795e-07,1.0,0.000955400758587681,0.5477225575051662,0.00012013027147584443,3.4524933820051475e-07,1.2254060587790556e-09,0.0
29,0.1,1000,0.04339645951986308,4.6,0.0016108512878417601,3.9257574826478956e-07,1.0973308235406876e-07,1.0,0.0005651144294468926,0.5477225575051661,0.00027708647848230544,3.824915565843044e-07,2.8665130759730597e-09,0.0
30,0.1,2000,0.043694632500410044,4.4,0.00171980857849118,5.870708264410495e-07,1.0748626664280891e-07,1.0,0.0011246133151808025,0.5477225575051663,0.00023719447125969528,4.283752643864648e-07,1.3937058350468241e-09,0.0
31,0.1,5000,0.04341276437044138,5.0,0.00163311958312982,8.122005965560675e-08,7.325143087655307e-08,1.0,0.00034435792384818534,0.0,0.00017356687521211643,1.3125230603495987e-09,6.525199512360243e-10,0.0


==> csv/kl_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,0.00038895358775330326,2.0,0.000765407085418645,1.5470938384532928,0.0008340644279086901,0.0016885555058251602,0.00025515120267043454,0.0,0.000258748381405275,0.03298672365411863,0.0006094174615003779,0.001257607737838101
1,1e-07,slopes,0.00038883734705445717,2.0,0.0007113814353942401,1.5465104401111602,7.990898157002667e-05,0.001883279511821415,0.0002585002753280944,0.0,0.00030277906537955565,0.03250588888081393,5.9486956483371346e-05,0.0012662025551893076
2,1e-06,slopes,0.014536743797361796,10347.65,3.733648920059204,0.328334803879261,0.00046008319623064997,0.007115109520964275,0.0011759944634294446,1210.5126480349686,0.7643725038416118,0.05601598456368617,2.8305541360269358e-05,0.0015916217117835025
3,1e-05,slopes,0.021061399579048103,3633.0,1.2952265381813048,0.04292542729526755,5.7953681971412155e-05,0.048885129578411526,0.0007048607614098379,650.613475680332,0.383664060867095,0.009028056274656969,3.956513554468737e-06,0.0027012598159747775
4,0.0001,slopes,0.02138485154137011,956.95,0.3629015564918518,0.00433480577776203,5.196299753151834e-06,0.3255615323781967,0.0006245914315526693,137.96432605263539,0.12430819243619474,0.0009483070913886692,2.386386143178399e-07,0.008314779813517975
5,0.001,slopes,0.02217457247897977,159.3,0.05064092874526973,0.00041534327901896,5.731395503971725e-07,0.9551985889673233,0.000617796146742242,14.804337913349293,0.015425838199826054,9.089838759348493e-05,2.8916842435852472e-08,0.004009851480245205
6,0.01,slopes,0.0279697578400373,22.9,0.00588475465774532,2.863347326638177e-05,1.1007941793650389e-07,1.0,0.0006132112163650439,1.0208355710680816,0.0005472664298956054,6.541321090481118e-06,1.4187931883169643e-08,0.0
7,0.1,slopes,0.04353055078536267,4.6,0.001506805419921835,3.830289642792195e-07,9.996365406550467e-08,1.0,0.000753739969959353,0.5026246899500345,0.00032879283784814764,3.6266514949727873e-07,1.592733089726855e-08,0.0


==> csv/kl_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.00038895358775330326,2.0,0.000765407085418645,1.5470938384532928,0.0008340644279086901,0.0016885555058251602,0.00025515120267043454,0.0,0.000258748381405275,0.03298672365411863,0.0006094174615003779,0.001257607737838101
1,1e-07,0.00038883734705445717,2.0,0.0007113814353942401,1.5465104401111602,7.990898157002667e-05,0.001883279511821415,0.0002585002753280944,0.0,0.00030277906537955565,0.03250588888081393,5.9486956483371346e-05,0.0012662025551893076
2,1e-06,0.014536743797361796,10347.65,3.733648920059204,0.328334803879261,0.00046008319623064997,0.007115109520964275,0.0011759944634294446,1210.5126480349686,0.7643725038416118,0.05601598456368617,2.8305541360269358e-05,0.0015916217117835025
3,1e-05,0.021061399579048103,3633.0,1.2952265381813048,0.04292542729526755,5.7953681971412155e-05,0.048885129578411526,0.0007048607614098379,650.613475680332,0.383664060867095,0.009028056274656969,3.956513554468737e-06,0.0027012598159747775
4,0.0001,0.02138485154137011,956.95,0.3629015564918518,0.00433480577776203,5.196299753151834e-06,0.3255615323781967,0.0006245914315526693,137.96432605263539,0.12430819243619474,0.0009483070913886692,2.386386143178399e-07,0.008314779813517975
5,0.001,0.02217457247897977,159.3,0.05064092874526973,0.00041534327901896,5.731395503971725e-07,0.9551985889673233,0.000617796146742242,14.804337913349293,0.015425838199826054,9.089838759348493e-05,2.8916842435852472e-08,0.004009851480245205
6,0.01,0.0279697578400373,22.9,0.00588475465774532,2.863347326638177e-05,1.1007941793650389e-07,1.0,0.0006132112163650439,1.0208355710680816,0.0005472664298956054,6.541321090481118e-06,1.4187931883169643e-08,0.0
7,0.1,0.04353055078536267,4.6,0.001506805419921835,3.830289642792195e-07,9.996365406550467e-08,1.0,0.000753739969959353,0.5026246899500345,0.00032879283784814764,3.6266514949727873e-07,1.592733089726855e-08,0.0


==> csv/kl_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
3,1E-05,0.021061399579048,3633,1.2952265381813,0.042925427295268,5.79536819714122E-05,0.048885129578412,0.00070486076141,650.613475680332,0.383664060867095,0.009028056274657,3.95651355446874E-06,0.002701259815975
4,0.0001,0.02138485154137,956.95,0.362901556491852,0.004334805777762,5.19629975315183E-06,0.325561532378197,0.000624591431553,137.964326052635,0.124308192436195,0.000948307091389,2.3863861431784E-07,0.008314779813518
5,0.001,0.02217457247898,159.3,0.05064092874527,0.000415343279019,5.73139550397173E-07,0.955198588967323,0.000617796146742,14.8043379133493,0.015425838199826,9.08983875934849E-05,2.89168424358525E-08,0.004009851480245
6,0.01,0.027969757840037,22.9,0.005884754657745,2.86334732663818E-05,1.10079417936504E-07,1,0.000613211216365,1.02083557106808,0.000547266429896,6.54132109048112E-06,1.41879318831696E-08,0
7,0.1,0.043530550785363,4.6,0.001506805419922,3.8302896427922E-07,9.99636540655047E-08,1,0.000753739969959,0.502624689950035,0.000328792837848,3.62665149497279E-07,1.59273308972685E-08,0


==> csv/kl_tolmargerr.csv <==
epsilon,tolerance,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio,cost_rounded,marginal_error_1_rounded,marginal_error_2_rounded,pi_nonzeros_ratio_rounded
1E-06,1E-05,500,crescents,0,0.018191616982222,2,0.000603914260864,1.76471877098084,0.000506123295054,0.004836000036448,0.056587912142277,3.35020013153553E-05,3.35159711539745E-05,0.947932004928589
1E-06,1E-06,500,crescents,0,0.032480254769325,12078,2.75723528862,0.275996059179306,0.00080077140592,0.009167999960482,0.038644403219223,0.00011553382501,0.000115455361083,0.705615997314453
1E-06,1E-07,500,crescents,0,0.033328056335449,50725,11.402003288269,0.02849798463285,0.000933262053877,0.00957200024277,0.034046251326799,0.000131135806441,0.000130346277729,0.664027988910675
1E-06,1E-08,500,crescents,0,0.033502891659737,101146,22.5431244373322,0.003447699826211,0.001071727834642,0.009460000321269,0.033588103950024,8.56139231473208E-05,8.41724686324596E-05,0.686479985713959


==> csv/rchi2.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.158930703997612,7,0.04101848602294922,1.8579885363578796e-07,8.824281394481659e-08,1.0
0.1,500,moons,1,0.15503117442131042,7,0.03328347206115723,1.4854595065116882e-07,9.383074939250946e-08,1.0
0.1,500,moons,2,0.1647806167602539,7,0.03554844856262207,1.1175870895385742e-07,9.336508810520172e-08,1.0
0.1,500,moons,3,0.1603846251964569,7,0.03311920166015625,1.0244548320770264e-07,9.755603969097137e-08,1.0
0.1,500,moons,4,0.1554727703332901,7,0.03256535530090332,2.2398307919502258e-07,8.847564458847046e-08,1.0
0.1,500,densities,0,0.15053200721740723,5,0.02300429344177246,1.5227124094963074e-07,9.42964106798172e-08,1.0
0.1,500,densities,1,0.1551424264907837,5,0.02324819564819336,1.387670636177063e-07,9.080395102500916e-08,1.0
0.1,500,densities,2,0.1563684344291687,5,0.06984329223632812,1.3899989426136017e-07,9.313225746154785e-08,1.0
0.1,500,densities,3,0.15932849049568176,5,0.13367938995361328,1.3783574104309082e-07,9.336508810520172e-08,1.0
0.1,500,densities,4,0.15262006223201752,5,0.040221214294433594,1.8137507140636444e-07,9.452924132347107e-08,1.0
0.1,500,slopes,0,0.04630935937166214,6,0.0293121337890625,1.3667158782482147e-07,8.987262845039368e-08,1.0
0.1,500,slopes,1,0.04544135928153992,5,0.022832632064819336,5.294568836688995e-07,9.313225746154785e-08,1.0
0.1,500,slopes,2,0.04554998129606247,6,0.027770519256591797,1.2060627341270447e-07,9.19681042432785e-08,1.0
0.1,500,slopes,3,0.045931145548820496,5,0.023440122604370117,3.7765130400657654e-07,9.406358003616333e-08,1.0
0.1,500,slopes,4,0.04812163859605789,5,0.023284435272216797,6.644986569881439e-07,9.546056389808655e-08,1.0
0.1,500,crescents,0,0.05830942839384079,5,0.022708892822265625,1.9744038581848145e-07,9.150244295597076e-08,1.0
0.1,500,crescents,1,0.05716189742088318,5,0.022113323211669922,1.6693957149982452e-07,9.336508810520172e-08,1.0
0.1,500,crescents,2,0.05896570533514023,5,0.022417783737182617,1.685693860054016e-07,9.266659617424011e-08,1.0
0.1,500,crescents,3,0.056903671473264694,5,0.021878719329833984,1.6880221664905548e-07,9.080395102500916e-08,1.0
0.1,500,crescents,4,0.05800303816795349,5,0.02245807647705078,1.5087425708770752e-07,9.452924132347107e-08,1.0
0.1,1000,moons,0,0.16090627014636993,7,0.034002065658569336,1.1979136615991592e-07,9.755603969097137e-08,1.0
0.1,1000,moons,1,0.1569201648235321,7,0.033518314361572266,1.9674189388751984e-07,9.825453162193298e-08,1.0
0.1,1000,moons,2,0.15506312251091003,7,0.0332636833190918,1.598382368683815e-07,9.941868484020233e-08,1.0
0.1,1000,moons,3,0.15568126738071442,7,0.0335695743560791,1.4551915228366852e-07,9.895302355289459e-08,1.0
0.1,1000,moons,4,0.15432190895080566,7,0.03383469581604004,2.2933818399906158e-07,9.627547115087509e-08,1.0
0.1,1000,densities,0,0.15216441452503204,5,0.022397994995117188,1.7334241420030594e-07,9.580980986356735e-08,1.0
0.1,1000,densities,1,0.15279489755630493,5,0.02243828773498535,1.8917489796876907e-07,9.685754776000977e-08,1.0
0.1,1000,densities,2,0.15574760735034943,5,0.0224611759185791,2.0849984139204025e-07,9.837094694375992e-08,1.0
0.1,1000,densities,3,0.1578076034784317,5,0.022458553314208984,1.4121178537607193e-07,9.511131793260574e-08,1.0
0.1,1000,densities,4,0.15490785241127014,5,0.02252960205078125,1.314328983426094e-07,1.0011717677116394e-07,1.0
0.1,1000,slopes,0,0.046488020569086075,6,0.027032136917114258,1.0384246706962585e-07,9.452924132347107e-08,1.0
0.1,1000,slopes,1,0.046108417212963104,6,0.027057886123657227,1.0908115655183792e-07,9.476207196712494e-08,1.0
0.1,1000,slopes,2,0.04677901789546013,5,0.02275681495666504,5.724141374230385e-07,9.837094694375992e-08,1.0
0.1,1000,slopes,3,0.045965977013111115,6,0.02707505226135254,1.1734664440155029e-07,9.66247171163559e-08,1.0
0.1,1000,slopes,4,0.04502469301223755,6,0.027099609375,1.0442454367876053e-07,9.639188647270203e-08,1.0
0.1,1000,crescents,0,0.05807428061962128,5,0.022153854370117188,2.1292362362146378e-07,9.720679372549057e-08,1.0
0.1,1000,crescents,1,0.05707164481282234,5,0.022470951080322266,2.0384322851896286e-07,9.918585419654846e-08,1.0
0.1,1000,crescents,2,0.058143794536590576,5,0.022362709045410156,2.0687002688646317e-07,9.627547115087509e-08,1.0
0.1,1000,crescents,3,0.05688590556383133,5,0.055080413818359375,1.6763806343078613e-07,9.42964106798172e-08,1.0
0.1,1000,crescents,4,0.055968865752220154,5,0.022229909896850586,1.7113052308559418e-07,9.324867278337479e-08,1.0
0.1,2000,moons,0,0.15594251453876495,7,0.05069231986999512,1.516309566795826e-07,8.556526154279709e-08,1.0
0.1,2000,moons,1,0.15746420621871948,7,0.04835820198059082,1.4191027730703354e-07,8.445931598544121e-08,1.0
0.1,2000,moons,2,0.159605473279953,7,0.05010795593261719,1.2433156371116638e-07,8.620554581284523e-08,1.0
0.1,2000,moons,3,0.15490800142288208,7,0.049906015396118164,1.5605473890900612e-07,8.329516276717186e-08,1.0
0.1,2000,moons,4,0.15549567341804504,7,0.04997730255126953,1.6356352716684341e-07,8.748611435294151e-08,1.0
0.1,2000,densities,0,0.1546134650707245,5,0.03625965118408203,1.5919795259833336e-07,8.806819096207619e-08,1.0
0.1,2000,densities,1,0.15268217027187347,5,0.03646278381347656,2.0849984139204025e-07,8.498318493366241e-08,1.0
0.1,2000,densities,2,0.15598949790000916,5,0.03616905212402344,1.7916318029165268e-07,8.870847523212433e-08,1.0
0.1,2000,densities,3,0.15418212115764618,5,0.035924673080444336,1.7165439203381538e-07,8.451752364635468e-08,1.0
0.1,2000,densities,4,0.1553129404783249,5,0.0361170768737793,1.521548256278038e-07,8.562346920371056e-08,1.0
0.1,2000,slopes,0,0.04757700115442276,6,0.042055606842041016,1.1961674317717552e-07,8.672941476106644e-08,1.0
0.1,2000,slopes,1,0.04786902293562889,6,0.041956424713134766,1.3649696484208107e-07,8.603092283010483e-08,1.0
0.1,2000,slopes,2,0.045763950794935226,6,0.13940000534057617,1.1833617463707924e-07,9.062932804226875e-08,1.0
0.1,2000,slopes,3,0.04586106538772583,6,0.04422903060913086,1.0989606380462646e-07,8.64383764564991e-08,1.0
0.1,2000,slopes,4,0.045131612569093704,6,0.04304814338684082,1.1344673112034798e-07,8.754432201385498e-08,1.0
0.1,2000,crescents,0,0.05810617655515671,5,0.03533291816711426,2.101878635585308e-07,8.655479177832603e-08,1.0
0.1,2000,crescents,1,0.05748191475868225,5,0.03517270088195801,1.8486753106117249e-07,8.480856195092201e-08,1.0
0.1,2000,crescents,2,0.05710289627313614,5,0.035120487213134766,1.5209661796689034e-07,8.85920599102974e-08,1.0
0.1,2000,crescents,3,0.05721770226955414,5,0.03470492362976074,1.835869625210762e-07,8.702045306563377e-08,1.0
0.1,2000,crescents,4,0.0574340745806694,5,0.034720659255981445,2.253800630569458e-07,8.66129994392395e-08,1.0
0.1,5000,moons,0,0.157561793923378,7,0.3373446464538574,1.2434611562639475e-07,7.083872333168983e-08,1.0
0.1,5000,moons,1,0.1556132733821869,7,0.33336615562438965,1.4217221178114414e-07,7.150811143219471e-08,1.0
0.1,5000,moons,2,0.15732994675636292,7,0.3286740779876709,1.1520751286298037e-07,6.913614924997091e-08,1.0
0.1,5000,moons,3,0.15814152359962463,7,0.3324277400970459,1.0993971955031157e-07,6.868503987789154e-08,1.0
0.1,5000,moons,4,0.15598143637180328,7,0.3330199718475342,1.15629518404603e-07,7.104245014488697e-08,1.0
0.1,5000,densities,0,0.15475821495056152,5,0.25038647651672363,1.5078694559633732e-07,6.990740075707436e-08,1.0
0.1,5000,densities,1,0.15442335605621338,5,0.24462223052978516,1.6241392586380243e-07,6.903428584337234e-08,1.0
0.1,5000,densities,2,0.15413115918636322,5,0.2553222179412842,2.0660809241235256e-07,6.874324753880501e-08,1.0
0.1,5000,densities,3,0.1544935405254364,5,0.2515835762023926,1.4607212506234646e-07,6.919435691088438e-08,1.0
0.1,5000,densities,4,0.15396595001220703,5,0.244795560836792,1.4049874152988195e-07,6.929622031748295e-08,1.0
0.1,5000,slopes,0,0.046470850706100464,6,0.2875967025756836,1.0240182746201754e-07,6.789923645555973e-08,1.0
0.1,5000,slopes,1,0.04616783559322357,6,0.28881192207336426,9.271025191992521e-08,7.011112757027149e-08,1.0
0.1,5000,slopes,2,0.04559428244829178,6,0.2878093719482422,9.659561328589916e-08,6.842310540378094e-08,1.0
0.1,5000,slopes,3,0.04598934203386307,6,0.2871253490447998,1.017178874462843e-07,6.753543857485056e-08,1.0
0.1,5000,slopes,4,0.04647979140281677,6,0.2918825149536133,1.0056828614324331e-07,6.801565177738667e-08,1.0
0.1,5000,crescents,0,0.05732879787683487,5,0.22861599922180176,1.7197453416883945e-07,6.881600711494684e-08,1.0
0.1,5000,crescents,1,0.057160474359989166,5,0.23547077178955078,1.6970443539321423e-07,6.832124199718237e-08,1.0
0.1,5000,crescents,2,0.05771985650062561,5,0.22713685035705566,1.5595287550240755e-07,6.803020369261503e-08,1.0
0.1,5000,crescents,3,0.05796918645501137,5,0.22698521614074707,1.8568243831396103e-07,6.865593604743481e-08,1.0
0.1,5000,crescents,4,0.057436391711235046,5,0.22718000411987305,1.6232661437243223e-07,6.871414370834827e-08,1.0
0.01,500,moons,0,0.149478018283844,255,1.2866575717926025,0.0002149287611246109,1.5576370060443878e-06,1.0
0.01,500,moons,1,0.14576300978660583,362,2.397169828414917,0.0003585392842069268,2.777436748147011e-06,1.0
0.01,500,moons,2,0.15627527236938477,316,1.9620132446289062,0.00020936562214046717,3.4691765904426575e-06,1.0
0.01,500,moons,3,0.15206821262836456,351,2.0606577396392822,0.00034339679405093193,3.564869984984398e-06,1.0
0.01,500,moons,4,0.14573019742965698,255,1.3253717422485352,0.0002735552843660116,2.405373379588127e-06,1.0
0.01,500,densities,0,0.1443735659122467,369,2.3965659141540527,0.00031374848913401365,1.974869519472122e-06,1.0
0.01,500,densities,1,0.1489291489124298,403,2.3019704818725586,0.0005443262634798884,5.577690899372101e-06,1.0
0.01,500,densities,2,0.15031906962394714,342,2.4126102924346924,0.0006074972916394472,6.597023457288742e-06,1.0
0.01,500,densities,3,0.1532929241657257,315,1.6398341655731201,0.00028996251057833433,3.1976960599422455e-06,1.0
0.01,500,densities,4,0.14614132046699524,240,1.3103539943695068,0.00022231251932680607,2.3031607270240784e-06,1.0
0.01,500,slopes,0,0.03563406318426132,533,3.4408669471740723,0.0019194688647985458,5.863839760422707e-06,1.0
0.01,500,slopes,1,0.03514396771788597,421,2.4889023303985596,0.0035547888837754726,6.287591531872749e-06,1.0
0.01,500,slopes,2,0.03559047356247902,684,4.225155591964722,0.002644825028255582,9.262468665838242e-06,1.0
0.01,500,slopes,3,0.03486838936805725,567,3.559563398361206,0.0021391017362475395,3.6722049117088318e-06,1.0
0.01,500,slopes,4,0.036872003227472305,372,2.034446954727173,0.0020017523784190416,6.152782589197159e-06,1.0
0.01,500,crescents,0,0.0476020947098732,1674,9.546154737472534,0.0037107099778950214,2.1054409444332123e-05,1.0
0.01,500,crescents,1,0.04669637978076935,1814,11.215696573257446,0.005876276642084122,1.9895844161510468e-05,1.0
0.01,500,crescents,2,0.048316001892089844,1767,10.286765813827515,0.004558563232421875,1.5205703675746918e-05,1.0
0.01,500,crescents,3,0.045800209045410156,1384,8.310472011566162,0.004336029291152954,1.3455050066113472e-05,1.0
0.01,500,crescents,4,0.04703476279973984,2020,12.131456851959229,0.005610841326415539,2.2791093215346336e-05,1.0
0.01,1000,moons,0,0.15208101272583008,341,1.5931735038757324,0.00033871218329295516,1.1107884347438812e-05,1.0
0.01,1000,moons,1,0.14757654070854187,509,3.0520265102386475,0.0005612507229670882,6.369198672473431e-06,1.0
0.01,1000,moons,2,0.14594262838363647,478,2.826206684112549,0.00036177842412143946,5.917157977819443e-06,1.0
0.01,1000,moons,3,0.1467469334602356,589,3.3108084201812744,0.0009886915795505047,1.432525459676981e-05,1.0
0.01,1000,moons,4,0.14489597082138062,613,3.6970319747924805,0.0006134632276371121,1.638568937778473e-05,1.0
0.01,1000,densities,0,0.14575400948524475,411,2.2667274475097656,0.0009419277193956077,5.900510586798191e-06,1.0
0.01,1000,densities,1,0.14630338549613953,498,2.656000852584839,0.0007924301899038255,9.929761290550232e-06,1.0
0.01,1000,densities,2,0.14933405816555023,331,1.822072982788086,0.0005987572367303073,1.3455981388688087e-05,1.0
0.01,1000,densities,3,0.15166187286376953,343,2.0703701972961426,0.0009155597072094679,1.004722435027361e-05,1.0
0.01,1000,densities,4,0.1488436907529831,483,2.597381830215454,0.0010772558161988854,9.582494385540485e-06,1.0
0.01,1000,slopes,0,0.03550418093800545,653,3.888967275619507,0.007213791832327843,1.9258470274508e-05,1.0
0.01,1000,slopes,1,0.03545713424682617,657,4.070380687713623,0.007611663546413183,4.424760118126869e-05,1.0
0.01,1000,slopes,2,0.03574163839221001,548,2.475006580352783,0.004251476842910051,1.7968472093343735e-05,1.0
0.01,1000,slopes,3,0.03517000377178192,821,4.832733392715454,0.0053808437660336494,2.5847461074590683e-05,1.0
0.01,1000,slopes,4,0.034565944224596024,751,3.76640248298645,0.0076097119599580765,3.1798845157027245e-05,1.0
0.01,1000,crescents,0,0.04696979373693466,2482,15.149396181106567,0.010228818282485008,8.848845027387142e-05,1.0
0.01,1000,crescents,1,0.04618129879236221,2133,12.549188375473022,0.014095700345933437,0.00010126642882823944,1.0
0.01,1000,crescents,2,0.047263920307159424,2312,13.348373651504517,0.011570264585316181,8.081016130745411e-05,1.0
0.01,1000,crescents,3,0.045967549085617065,2087,11.97279977798462,0.011507241055369377,8.373998571187258e-05,1.0
0.01,1000,crescents,4,0.045455291867256165,2758,16.03167414665222,0.012920697219669819,0.00011662452016025782,1.0
0.01,2000,moons,0,0.14668282866477966,778,5.9465577602386475,0.0011332232970744371,4.043168155476451e-05,1.0
0.01,2000,moons,1,nan,1,3.4676849842071533,nan,nan,0.996999979019165
0.01,2000,moons,2,nan,1,3.2426412105560303,nan,nan,0.968500018119812
0.01,2000,moons,3,0.14580848813056946,519,3.9429826736450195,0.0015942315803840756,3.9929174818098545e-05,1.0
0.01,2000,moons,4,nan,1,3.288254976272583,nan,nan,0.9754999876022339
0.01,2000,densities,0,0.14830578863620758,519,3.8165664672851562,0.002290669595822692,6.004888564348221e-05,1.0
0.01,2000,densities,1,0.14610779285430908,510,3.8869001865386963,0.001984952948987484,4.215689841657877e-05,1.0
0.01,2000,densities,2,0.14969198405742645,487,4.030657052993774,0.0012749710585922003,5.179335130378604e-05,1.0
0.01,2000,densities,3,0.14791591465473175,574,4.082121133804321,0.0016212461050599813,1.6485166270285845e-05,1.0
0.01,2000,densities,4,0.1491135209798813,411,3.310002088546753,0.0024231865536421537,4.110205918550491e-05,1.0
0.01,2000,slopes,0,0.03619612008333206,771,5.5334672927856445,0.013327106833457947,9.571865666657686e-05,1.0
0.01,2000,slopes,1,0.03663588687777519,691,5.362284421920776,0.016100706532597542,0.00013726187171414495,1.0
0.01,2000,slopes,2,0.03490341454744339,632,4.432718753814697,0.013443687930703163,9.340973338112235e-05,1.0
0.01,2000,slopes,3,0.034818507730960846,916,7.022014856338501,0.01187907438725233,9.477889398112893e-05,1.0
0.01,2000,slopes,4,0.03420901671051979,770,5.721702575683594,0.018047846853733063,0.0001497072516940534,1.0
0.01,2000,crescents,0,0.046930503100156784,2919,21.011091470718384,0.024594513699412346,0.0005198988365009427,1.0
0.01,2000,crescents,1,0.04625605046749115,2705,19.93168306350708,0.029001710936427116,0.0006554801948368549,1.0
0.01,2000,crescents,2,0.046566277742385864,3115,23.07923436164856,0.021561022847890854,0.0004669067857321352,1.0
0.01,2000,crescents,3,0.04611070454120636,2941,21.650601863861084,0.026899907737970352,0.0005092291394248605,1.0
0.01,2000,crescents,4,0.04620560258626938,2918,21.962252616882324,0.032165661454200745,0.0006798964459449053,1.0
0.01,5000,moons,0,nan,1,40.40038847923279,nan,nan,0.0
0.01,5000,moons,1,nan,1,40.55254340171814,nan,nan,0.0
0.01,5000,moons,2,nan,1,40.41698241233826,nan,nan,0.0
0.01,5000,moons,3,nan,1,40.40336990356445,nan,nan,0.0
0.01,5000,moons,4,nan,1,40.36043405532837,nan,nan,0.0
0.01,5000,densities,0,nan,1,40.4639995098114,nan,nan,0.0
0.01,5000,densities,1,nan,1,40.42916512489319,nan,nan,0.0
0.01,5000,densities,2,nan,1,40.439340114593506,nan,nan,0.0
0.01,5000,densities,3,nan,1,40.367703676223755,nan,nan,0.0
0.01,5000,densities,4,nan,1,40.401094913482666,nan,nan,0.0
0.01,5000,slopes,0,nan,1,40.406424045562744,nan,nan,0.0
0.01,5000,slopes,1,nan,1,40.35448718070984,nan,nan,0.0
0.01,5000,slopes,2,nan,1,40.421613931655884,nan,nan,0.0
0.01,5000,slopes,3,nan,1,40.394774198532104,nan,nan,0.0
0.01,5000,slopes,4,nan,1,40.37792181968689,nan,nan,0.0
0.01,5000,crescents,0,nan,1,40.432302713394165,nan,nan,0.0
0.01,5000,crescents,1,nan,1,40.434903621673584,nan,nan,0.0
0.01,5000,crescents,2,nan,1,40.406450271606445,nan,nan,0.0
0.01,5000,crescents,3,nan,1,40.43606686592102,nan,nan,0.0
0.01,5000,crescents,4,nan,1,40.44675350189209,nan,nan,0.0
0.001,500,moons,0,nan,15387,81.57022857666016,nan,nan,0.9993159770965576
0.001,500,moons,1,nan,9167,50.33124756813049,nan,nan,0.999347984790802
0.001,500,moons,2,nan,18432,97.64276123046875,nan,nan,0.9992039799690247
0.001,500,moons,3,nan,8782,48.22778940200806,nan,nan,0.999288022518158
0.001,500,moons,4,nan,10171,55.60800623893738,nan,nan,0.9994319677352905
0.001,500,densities,0,nan,8251,42.86088752746582,nan,nan,0.9996399879455566
0.001,500,densities,1,nan,7173,37.821595907211304,nan,nan,0.9996200203895569
0.001,500,densities,2,nan,7209,38.10507607460022,nan,nan,0.9995520114898682
0.001,500,densities,3,nan,4479,23.820412635803223,nan,nan,0.9996079802513123
0.001,500,densities,4,nan,4780,26.020134687423706,nan,nan,0.9996240139007568
0.001,500,slopes,0,0.010017797350883484,1476,7.911687135696411,1.0247886180877686,0.0038153931964188814,1.0
0.001,500,slopes,1,0.010420887731015682,2889,15.054929971694946,0.9407252669334412,0.004926355555653572,1.0
0.001,500,slopes,2,0.010969948954880238,3587,19.052221059799194,0.9298515319824219,0.005569519475102425,1.0
0.001,500,slopes,3,0.010503705590963364,2923,15.250516891479492,0.9021398425102234,0.0032156810630112886,1.0
0.001,500,slopes,4,0.011496123857796192,3253,16.83784055709839,0.9313610792160034,0.0051297955214977264,1.0
0.001,500,crescents,0,0.031601808965206146,1426,7.199196100234985,0.9307081699371338,0.034626077860593796,1.0
0.001,500,crescents,1,0.030275605618953705,1279,6.653692007064819,0.924435555934906,0.03720032423734665,1.0
0.001,500,crescents,2,0.03125136345624924,1620,8.391398429870605,0.9603729248046875,0.03661733120679855,1.0
0.001,500,crescents,3,0.029189202934503555,1462,7.709557771682739,0.9072127342224121,0.03514666482806206,1.0
0.001,500,crescents,4,0.0312688909471035,1795,9.410843849182129,0.9300262928009033,0.03251957893371582,1.0
0.001,1000,moons,0,nan,2,0.0016057491302490234,nan,nan,0.9993019700050354
0.001,1000,moons,1,nan,2,0.0016617774963378906,nan,nan,0.999360978603363
0.001,1000,moons,2,nan,2,0.0015406608581542969,nan,nan,0.999301016330719
0.001,1000,moons,3,nan,2,0.0014793872833251953,nan,nan,0.9993420243263245
0.001,1000,moons,4,nan,2,0.0014836788177490234,nan,nan,0.9993410110473633
0.001,1000,densities,0,nan,2,0.0014693737030029297,nan,nan,0.9993429780006409
0.001,1000,densities,1,nan,2,0.001476287841796875,nan,nan,0.9993590116500854
0.001,1000,densities,2,nan,2,0.001478433609008789,nan,nan,0.9993529915809631
0.001,1000,densities,3,nan,2,0.0014774799346923828,nan,nan,0.9993500113487244
0.001,1000,densities,4,nan,2,0.001468658447265625,nan,nan,0.9993690252304077
0.001,1000,slopes,0,0.01206502877175808,2,0.0014882087707519531,1.037590742111206,0.3571161925792694,1.0
0.001,1000,slopes,1,0.012190107256174088,2,0.0014996528625488281,1.020355463027954,0.3659249544143677,1.0
0.001,1000,slopes,2,0.012160411104559898,2,0.0015037059783935547,1.0441854000091553,0.3505263030529022,1.0
0.001,1000,slopes,3,0.01244722492992878,2,0.0014796257019042969,0.9966434240341187,0.39347732067108154,1.0
0.001,1000,slopes,4,0.011781405657529831,2,0.0014760494232177734,1.0167211294174194,0.3655227720737457,1.0
0.001,1000,crescents,0,nan,2,0.0014607906341552734,nan,nan,0.9999070167541504
0.001,1000,crescents,1,nan,2,0.0014483928680419922,nan,nan,0.9999099969863892
0.001,1000,crescents,2,nan,2,0.0014715194702148438,nan,nan,0.9999139904975891
0.001,1000,crescents,3,nan,2,0.0014753341674804688,nan,nan,0.9998999834060669
0.001,1000,crescents,4,nan,2,0.0015010833740234375,nan,nan,0.9998989701271057
0.001,2000,moons,0,nan,1,6.646249532699585,nan,nan,0.0
0.001,2000,moons,1,nan,1,6.371276378631592,nan,nan,0.0
0.001,2000,moons,2,nan,1,6.831271171569824,nan,nan,0.0
0.001,2000,moons,3,nan,1,6.775163888931274,nan,nan,0.0
0.001,2000,moons,4,nan,1,6.5331854820251465,nan,nan,0.0
0.001,2000,densities,0,nan,1,6.380614280700684,nan,nan,0.0
0.001,2000,densities,1,nan,1,6.485761880874634,nan,nan,0.0
0.001,2000,densities,2,nan,1,6.690840482711792,nan,nan,0.0
0.001,2000,densities,3,nan,1,6.632776737213135,nan,nan,0.0
0.001,2000,densities,4,nan,1,6.498058319091797,nan,nan,0.0
0.001,2000,slopes,0,nan,1,6.586874961853027,nan,nan,0.0
0.001,2000,slopes,1,nan,1,6.773678541183472,nan,nan,0.0
0.001,2000,slopes,2,nan,1,6.432316303253174,nan,nan,0.0
0.001,2000,slopes,3,nan,1,6.665302276611328,nan,nan,0.0
0.001,2000,slopes,4,nan,1,6.604540824890137,nan,nan,0.0
0.001,2000,crescents,0,nan,1,6.573480844497681,nan,nan,0.0
0.001,2000,crescents,1,nan,1,6.402146577835083,nan,nan,0.0
0.001,2000,crescents,2,nan,1,6.403909921646118,nan,nan,0.0
0.001,2000,crescents,3,nan,1,6.606595277786255,nan,nan,0.0
0.001,2000,crescents,4,nan,1,6.566837549209595,nan,nan,0.0
0.001,5000,moons,0,nan,1,40.45009160041809,nan,nan,0.0
0.001,5000,moons,1,nan,1,40.438716173172,nan,nan,0.0
0.001,5000,moons,2,nan,1,40.46610236167908,nan,nan,0.0
0.001,5000,moons,3,nan,1,40.38990569114685,nan,nan,0.0
0.001,5000,moons,4,nan,1,40.441020011901855,nan,nan,0.0
0.001,5000,densities,0,nan,1,40.39958167076111,nan,nan,0.0
0.001,5000,densities,1,nan,1,40.36114144325256,nan,nan,0.0
0.001,5000,densities,2,nan,1,40.368146896362305,nan,nan,0.0
0.001,5000,densities,3,nan,1,40.35459518432617,nan,nan,0.0
0.001,5000,densities,4,nan,1,40.35115075111389,nan,nan,0.0
0.001,5000,slopes,0,nan,1,40.411760091781616,nan,nan,0.0
0.001,5000,slopes,1,nan,1,40.391202211380005,nan,nan,0.0
0.001,5000,slopes,2,nan,1,40.39368557929993,nan,nan,0.0
0.001,5000,slopes,3,nan,1,40.399622201919556,nan,nan,0.0
0.001,5000,slopes,4,nan,1,40.37558674812317,nan,nan,0.0
0.001,5000,crescents,0,nan,1,40.400312662124634,nan,nan,0.0
0.001,5000,crescents,1,nan,1,40.37488007545471,nan,nan,0.0
0.001,5000,crescents,2,nan,1,40.35561752319336,nan,nan,0.0
0.001,5000,crescents,3,nan,1,40.401626110076904,nan,nan,0.0
0.001,5000,crescents,4,nan,1,40.3458411693573,nan,nan,0.0
0.0001,500,moons,0,nan,7864,48.44615364074707,nan,nan,0.9992719888687134
0.0001,500,moons,1,nan,5332,33.510589599609375,nan,nan,0.9993360042572021
0.0001,500,moons,2,nan,4237,27.42941164970398,nan,nan,0.9991679787635803
0.0001,500,moons,3,nan,4032,25.837265968322754,nan,nan,0.9991959929466248
0.0001,500,moons,4,nan,6242,39.38713526725769,nan,nan,0.999243974685669
0.0001,500,densities,0,nan,2955,18.465812921524048,nan,nan,0.9990599751472473
0.0001,500,densities,1,nan,2022,12.635618686676025,nan,nan,0.9989839792251587
0.0001,500,densities,2,nan,3440,21.59825086593628,nan,nan,0.9989240169525146
0.0001,500,densities,3,nan,1740,11.089746713638306,nan,nan,0.9988719820976257
0.0001,500,densities,4,nan,1683,10.983632326126099,nan,nan,0.9990000128746033
0.0001,500,slopes,0,0.0033203503116965294,400,2.022653579711914,1.3798165321350098,0.012628578580915928,1.0
0.0001,500,slopes,1,0.0032646507024765015,623,3.8670215606689453,1.3649816513061523,0.01492177601903677,1.0
0.0001,500,slopes,2,0.0033855903893709183,1003,5.638162136077881,1.3631045818328857,0.013918904587626457,1.0
0.0001,500,slopes,3,0.003108434844762087,453,2.978761672973633,1.34446382522583,0.007971175946295261,1.0
0.0001,500,slopes,4,0.003622939810156822,460,3.0836384296417236,1.407921314239502,0.01886104792356491,1.0
0.0001,500,crescents,0,nan,525,2.7623722553253174,nan,nan,0.9999319911003113
0.0001,500,crescents,1,nan,772,4.9201130867004395,nan,nan,0.9999240040779114
0.0001,500,crescents,2,nan,841,4.550081253051758,nan,nan,0.9999240040779114
0.0001,500,crescents,3,nan,393,2.466676950454712,nan,nan,0.9999319911003113
0.0001,500,crescents,4,nan,670,4.148330926895142,nan,nan,0.9999399781227112
0.0001,1000,moons,0,nan,2,0.0015192031860351562,nan,nan,0.9997010231018066
0.0001,1000,moons,1,nan,2,0.001508951187133789,nan,nan,0.9997550249099731
0.0001,1000,moons,2,nan,2,0.0015261173248291016,nan,nan,0.9997040033340454
0.0001,1000,moons,3,nan,2,0.0015070438385009766,nan,nan,0.9996770024299622
0.0001,1000,moons,4,nan,2,0.00150299072265625,nan,nan,0.9996309876441956
0.0001,1000,densities,0,nan,2,0.0014979839324951172,nan,nan,0.9995350241661072
0.0001,1000,densities,1,nan,2,0.0015022754669189453,nan,nan,0.9994850158691406
0.0001,1000,densities,2,nan,2,0.0015017986297607422,nan,nan,0.9994440078735352
0.0001,1000,densities,3,nan,2,0.001519918441772461,nan,nan,0.999405026435852
0.0001,1000,densities,4,nan,2,0.0015082359313964844,nan,nan,0.9994540214538574
0.0001,1000,slopes,0,inf,2,0.003516674041748047,inf,inf,1.0
0.0001,1000,slopes,1,0.005739657208323479,9,0.021671533584594727,1.2182841300964355,0.23878493905067444,1.0
0.0001,1000,slopes,2,nan,2,0.003530263900756836,nan,nan,0.9999970197677612
0.0001,1000,slopes,3,nan,6,0.015070676803588867,nan,nan,0.9999989867210388
0.0001,1000,slopes,4,0.00633208779618144,2,0.003538846969604492,1.1810376644134521,0.2889149785041809,1.0
0.0001,1000,crescents,0,nan,9,0.024277448654174805,nan,nan,0.9998719692230225
0.0001,1000,crescents,1,nan,6,0.014470577239990234,nan,nan,0.9999189972877502
0.0001,1000,crescents,2,nan,72,0.22252726554870605,nan,nan,0.9998850226402283
0.0001,1000,crescents,3,nan,23,0.08261513710021973,nan,nan,0.9999039769172668
0.0001,1000,crescents,4,nan,66,0.26476430892944336,nan,nan,0.9999120235443115
0.0001,2000,moons,0,nan,1,6.722964763641357,nan,nan,0.0
0.0001,2000,moons,1,nan,1,6.595643520355225,nan,nan,0.0
0.0001,2000,moons,2,nan,1,6.541536808013916,nan,nan,0.0
0.0001,2000,moons,3,nan,1,6.572216510772705,nan,nan,0.0
0.0001,2000,moons,4,nan,1,6.49263072013855,nan,nan,0.0
0.0001,2000,densities,0,nan,1,6.626113414764404,nan,nan,0.0
0.0001,2000,densities,1,nan,1,6.394481420516968,nan,nan,0.0
0.0001,2000,densities,2,nan,1,6.7858312129974365,nan,nan,0.0
0.0001,2000,densities,3,nan,1,6.484575986862183,nan,nan,0.0
0.0001,2000,densities,4,nan,1,6.298230886459351,nan,nan,0.0
0.0001,2000,slopes,0,nan,1,6.685479164123535,nan,nan,0.0
0.0001,2000,slopes,1,nan,1,6.469379186630249,nan,nan,0.0
0.0001,2000,slopes,2,nan,1,6.671625137329102,nan,nan,0.0
0.0001,2000,slopes,3,nan,1,6.411042928695679,nan,nan,0.0
0.0001,2000,slopes,4,nan,1,6.467928886413574,nan,nan,0.0
0.0001,2000,crescents,0,nan,1,6.560147762298584,nan,nan,0.0
0.0001,2000,crescents,1,nan,1,6.559998989105225,nan,nan,0.0
0.0001,2000,crescents,2,nan,1,6.6194140911102295,nan,nan,0.0
0.0001,2000,crescents,3,nan,1,6.465010166168213,nan,nan,0.0
0.0001,2000,crescents,4,nan,1,6.651529788970947,nan,nan,0.0
0.0001,5000,moons,0,nan,1,40.40195417404175,nan,nan,0.0
0.0001,5000,moons,1,nan,1,40.37165880203247,nan,nan,0.0
0.0001,5000,moons,2,nan,1,40.378063917160034,nan,nan,0.0
0.0001,5000,moons,3,nan,1,40.370885133743286,nan,nan,0.0
0.0001,5000,moons,4,nan,1,40.37836146354675,nan,nan,0.0
0.0001,5000,densities,0,nan,1,40.484898805618286,nan,nan,0.0
0.0001,5000,densities,1,nan,1,40.435619592666626,nan,nan,0.0
0.0001,5000,densities,2,nan,1,40.41410160064697,nan,nan,0.0
0.0001,5000,densities,3,nan,1,40.358078479766846,nan,nan,0.0
0.0001,5000,densities,4,nan,1,40.39816379547119,nan,nan,0.0
0.0001,5000,slopes,0,nan,1,40.372331619262695,nan,nan,0.0
0.0001,5000,slopes,1,nan,1,40.321085691452026,nan,nan,0.0
0.0001,5000,slopes,2,nan,1,40.42630863189697,nan,nan,0.0
0.0001,5000,slopes,3,nan,1,40.39935803413391,nan,nan,0.0
0.0001,5000,slopes,4,nan,1,40.43809723854065,nan,nan,0.0
0.0001,5000,crescents,0,nan,1,40.38306140899658,nan,nan,0.0
0.0001,5000,crescents,1,nan,1,40.4278028011322,nan,nan,0.0
0.0001,5000,crescents,2,nan,1,40.367486000061035,nan,nan,0.0
0.0001,5000,crescents,3,nan,1,40.397719860076904,nan,nan,0.0
0.0001,5000,crescents,4,nan,1,40.358694076538086,nan,nan,0.0
1e-05,500,moons,0,nan,2680,17.521286249160767,nan,nan,0.9995880126953125
1e-05,500,moons,1,nan,1810,12.345887422561646,nan,nan,0.9995440244674683
1e-05,500,moons,2,nan,4456,29.911988496780396,nan,nan,0.9996560215950012
1e-05,500,moons,3,nan,992,6.663764953613281,nan,nan,0.9996399879455566
1e-05,500,moons,4,nan,1508,10.394890546798706,nan,nan,0.9995279908180237
1e-05,500,densities,0,nan,816,5.565123796463013,nan,nan,0.9997519850730896
1e-05,500,densities,1,nan,383,2.1891353130340576,nan,nan,0.9998520016670227
1e-05,500,densities,2,nan,1049,7.431362628936768,nan,nan,0.9998520016670227
1e-05,500,densities,3,nan,1348,8.693663835525513,nan,nan,0.9998480081558228
1e-05,500,densities,4,nan,735,5.394629001617432,nan,nan,0.9998639822006226
1e-05,500,slopes,0,nan,2,0.010503530502319336,nan,nan,0.9999799728393555
1e-05,500,slopes,1,nan,2,0.008787393569946289,nan,nan,0.9999920129776001
1e-05,500,slopes,2,nan,2,0.009490489959716797,nan,nan,0.9999880194664001
1e-05,500,slopes,3,nan,2,0.008554697036743164,nan,nan,0.9999920129776001
1e-05,500,slopes,4,nan,2,0.009344100952148438,nan,nan,0.9999600052833557
1e-05,500,crescents,0,nan,2,0.009017467498779297,nan,nan,0.9993640184402466
1e-05,500,crescents,1,nan,2,0.007750749588012695,nan,nan,0.999239981174469
1e-05,500,crescents,2,nan,2,0.008240699768066406,nan,nan,0.9991440176963806
1e-05,500,crescents,3,nan,2,0.008104801177978516,nan,nan,0.9992039799690247
1e-05,500,crescents,4,nan,2,0.008208036422729492,nan,nan,0.9994120001792908
1e-05,1000,moons,0,nan,2,0.0015480518341064453,nan,nan,0.9996629953384399
1e-05,1000,moons,1,nan,2,0.0015408992767333984,nan,nan,0.9996269941329956
1e-05,1000,moons,2,nan,2,0.0015513896942138672,nan,nan,0.9997649788856506
1e-05,1000,moons,3,nan,2,0.001520395278930664,nan,nan,0.9996389746665955
1e-05,1000,moons,4,nan,4,0.007185697555541992,nan,nan,0.9996510148048401
1e-05,1000,densities,0,nan,2,0.0015134811401367188,nan,nan,0.9998980164527893
1e-05,1000,densities,1,nan,2,0.0035865306854248047,nan,nan,0.9998949766159058
1e-05,1000,densities,2,nan,2,0.001522064208984375,nan,nan,0.9999079704284668
1e-05,1000,densities,3,nan,2,0.0015187263488769531,nan,nan,0.9999169707298279
1e-05,1000,densities,4,nan,3,0.0041217803955078125,nan,nan,0.9998610019683838
1e-05,1000,slopes,0,nan,2,0.002450704574584961,nan,nan,0.9999549984931946
1e-05,1000,slopes,1,nan,2,0.0033800601959228516,nan,nan,0.9999600052833557
1e-05,1000,slopes,2,nan,2,0.002109050750732422,nan,nan,0.9999600052833557
1e-05,1000,slopes,3,nan,2,0.0016918182373046875,nan,nan,0.9999459981918335
1e-05,1000,slopes,4,nan,2,0.0015664100646972656,nan,nan,0.9999489784240723
1e-05,1000,crescents,0,nan,2,0.0015561580657958984,nan,nan,0.9995790123939514
1e-05,1000,crescents,1,nan,2,0.0015041828155517578,nan,nan,0.9995830059051514
1e-05,1000,crescents,2,nan,2,0.0014984607696533203,nan,nan,0.9995880126953125
1e-05,1000,crescents,3,nan,2,0.0036246776580810547,nan,nan,0.999530017375946
1e-05,1000,crescents,4,nan,2,0.0015113353729248047,nan,nan,0.9996200203895569
1e-05,2000,moons,0,nan,1,6.519221305847168,nan,nan,0.0
1e-05,2000,moons,1,nan,1,6.6153764724731445,nan,nan,0.0
1e-05,2000,moons,2,nan,1,6.668693780899048,nan,nan,0.0
1e-05,2000,moons,3,nan,1,6.296206712722778,nan,nan,0.0
1e-05,2000,moons,4,nan,1,6.641833305358887,nan,nan,0.0
1e-05,2000,densities,0,nan,1,6.664366006851196,nan,nan,0.0
1e-05,2000,densities,1,nan,1,6.360652923583984,nan,nan,0.0
1e-05,2000,densities,2,nan,1,6.623071908950806,nan,nan,0.0
1e-05,2000,densities,3,nan,1,6.513685941696167,nan,nan,0.0
1e-05,2000,densities,4,nan,1,6.668411731719971,nan,nan,0.0
1e-05,2000,slopes,0,nan,1,6.4536309242248535,nan,nan,0.0
1e-05,2000,slopes,1,nan,1,6.491046905517578,nan,nan,0.0
1e-05,2000,slopes,2,nan,1,6.576753377914429,nan,nan,0.0
1e-05,2000,slopes,3,nan,1,6.651374340057373,nan,nan,0.0
1e-05,2000,slopes,4,nan,1,6.820569753646851,nan,nan,0.0
1e-05,2000,crescents,0,nan,1,6.233168840408325,nan,nan,0.0
1e-05,2000,crescents,1,nan,1,6.411478042602539,nan,nan,0.0
1e-05,2000,crescents,2,nan,1,6.969443321228027,nan,nan,0.0
1e-05,2000,crescents,3,nan,1,6.535303831100464,nan,nan,0.0
1e-05,2000,crescents,4,nan,1,6.349322080612183,nan,nan,0.0
1e-05,5000,moons,0,nan,1,40.38660717010498,nan,nan,0.0
1e-05,5000,moons,1,nan,1,40.42561936378479,nan,nan,0.0
1e-05,5000,moons,2,nan,1,40.39143943786621,nan,nan,0.0
1e-05,5000,moons,3,nan,1,40.37010741233826,nan,nan,0.0
1e-05,5000,moons,4,nan,1,40.42746543884277,nan,nan,0.0
1e-05,5000,densities,0,nan,1,40.3958957195282,nan,nan,0.0
1e-05,5000,densities,1,nan,1,40.38974356651306,nan,nan,0.0
1e-05,5000,densities,2,nan,1,40.410858154296875,nan,nan,0.0
1e-05,5000,densities,3,nan,1,40.388057470321655,nan,nan,0.0
1e-05,5000,densities,4,nan,1,40.416215896606445,nan,nan,0.0
1e-05,5000,slopes,0,nan,1,40.392372369766235,nan,nan,0.0
1e-05,5000,slopes,1,nan,1,40.39422869682312,nan,nan,0.0
1e-05,5000,slopes,2,nan,1,40.41175079345703,nan,nan,0.0
1e-05,5000,slopes,3,nan,1,40.44213104248047,nan,nan,0.0
1e-05,5000,slopes,4,nan,1,40.43475556373596,nan,nan,0.0
1e-05,5000,crescents,0,nan,1,40.40489101409912,nan,nan,0.0
1e-05,5000,crescents,1,nan,1,40.46150279045105,nan,nan,0.0
1e-05,5000,crescents,2,nan,1,40.394607067108154,nan,nan,0.0
1e-05,5000,crescents,3,nan,1,40.42347311973572,nan,nan,0.0
1e-05,5000,crescents,4,nan,1,40.43375372886658,nan,nan,0.0
1e-06,500,moons,0,nan,2,0.013840913772583008,nan,nan,0.9992759823799133
1e-06,500,moons,1,nan,2,0.013232946395874023,nan,nan,0.9990720152854919
1e-06,500,moons,2,nan,2,0.014433145523071289,nan,nan,0.9992600083351135
1e-06,500,moons,3,nan,2,0.01040959358215332,nan,nan,0.999131977558136
1e-06,500,moons,4,nan,2,0.009885311126708984,nan,nan,0.9989799857139587
1e-06,500,densities,0,nan,2,0.009303569793701172,nan,nan,0.9995959997177124
1e-06,500,densities,1,nan,2,0.00883340835571289,nan,nan,0.9995160102844238
1e-06,500,densities,2,nan,2,0.00898885726928711,nan,nan,0.9994679689407349
1e-06,500,densities,3,nan,2,0.009321928024291992,nan,nan,0.999567985534668
1e-06,500,densities,4,nan,2,0.009240865707397461,nan,nan,0.999567985534668
1e-06,500,slopes,0,nan,2,0.008193016052246094,nan,nan,0.9994159936904907
1e-06,500,slopes,1,nan,2,0.00794076919555664,nan,nan,0.9994440078735352
1e-06,500,slopes,2,nan,2,0.0074005126953125,nan,nan,0.9994040131568909
1e-06,500,slopes,3,nan,2,0.00806736946105957,nan,nan,0.9995120167732239
1e-06,500,slopes,4,nan,2,0.007255077362060547,nan,nan,0.9994279742240906
1e-06,500,crescents,0,nan,2,0.060248613357543945,nan,nan,0.9986839890480042
1e-06,500,crescents,1,nan,2,0.011962652206420898,nan,nan,0.99863600730896
1e-06,500,crescents,2,nan,2,0.014251232147216797,nan,nan,0.998524010181427
1e-06,500,crescents,3,nan,2,0.010445356369018555,nan,nan,0.9985920190811157
1e-06,500,crescents,4,nan,2,0.00907588005065918,nan,nan,0.9986159801483154
1e-06,1000,moons,0,nan,2,0.0016710758209228516,nan,nan,0.9995030164718628
1e-06,1000,moons,1,nan,2,0.0019450187683105469,nan,nan,0.9994499683380127
1e-06,1000,moons,2,nan,2,0.001967191696166992,nan,nan,0.9994180202484131
1e-06,1000,moons,3,nan,2,0.0021429061889648438,nan,nan,0.9994530081748962
1e-06,1000,moons,4,nan,2,0.002134561538696289,nan,nan,0.9993680119514465
1e-06,1000,densities,0,nan,2,0.0016939640045166016,nan,nan,0.9997079968452454
1e-06,1000,densities,1,nan,2,0.0016720294952392578,nan,nan,0.9997469782829285
1e-06,1000,densities,2,nan,2,0.001644134521484375,nan,nan,0.9997419714927673
1e-06,1000,densities,3,nan,2,0.0016353130340576172,nan,nan,0.9997069835662842
1e-06,1000,densities,4,nan,2,0.0016210079193115234,nan,nan,0.9997280240058899
1e-06,1000,slopes,0,nan,2,0.0016562938690185547,nan,nan,0.9994670152664185
1e-06,1000,slopes,1,nan,2,0.001638174057006836,nan,nan,0.9995099902153015
1e-06,1000,slopes,2,nan,2,0.0016484260559082031,nan,nan,0.9995189905166626
1e-06,1000,slopes,3,nan,2,0.0015718936920166016,nan,nan,0.9994930028915405
1e-06,1000,slopes,4,nan,2,0.001613616943359375,nan,nan,0.9995089769363403
1e-06,1000,crescents,0,nan,2,0.0015759468078613281,nan,nan,0.9991959929466248
1e-06,1000,crescents,1,nan,2,0.001566171646118164,nan,nan,0.9991649985313416
1e-06,1000,crescents,2,nan,2,0.0015883445739746094,nan,nan,0.9991610050201416
1e-06,1000,crescents,3,nan,2,0.0015759468078613281,nan,nan,0.9991160035133362
1e-06,1000,crescents,4,nan,2,0.0017435550689697266,nan,nan,0.999222993850708
1e-06,2000,moons,0,nan,1,6.505657434463501,nan,nan,0.0
1e-06,2000,moons,1,nan,1,6.83958625793457,nan,nan,0.0
1e-06,2000,moons,2,nan,1,6.677762508392334,nan,nan,0.0
1e-06,2000,moons,3,nan,1,6.178901433944702,nan,nan,0.0
1e-06,2000,moons,4,nan,1,6.080674648284912,nan,nan,0.0
1e-06,2000,densities,0,nan,1,6.770493507385254,nan,nan,0.0
1e-06,2000,densities,1,nan,1,6.889246225357056,nan,nan,0.0
1e-06,2000,densities,2,nan,1,7.222561836242676,nan,nan,0.0
1e-06,2000,densities,3,nan,1,6.749272584915161,nan,nan,0.0
1e-06,2000,densities,4,nan,1,6.636883735656738,nan,nan,0.0
1e-06,2000,slopes,0,nan,1,6.4402711391448975,nan,nan,0.0
1e-06,2000,slopes,1,nan,1,6.163404703140259,nan,nan,0.0
1e-06,2000,slopes,2,nan,1,6.438899993896484,nan,nan,0.0
1e-06,2000,slopes,3,nan,1,6.240750312805176,nan,nan,0.0
1e-06,2000,slopes,4,nan,1,6.268965721130371,nan,nan,0.0
1e-06,2000,crescents,0,nan,1,6.544853448867798,nan,nan,0.0
1e-06,2000,crescents,1,nan,1,6.54213285446167,nan,nan,0.0
1e-06,2000,crescents,2,nan,1,6.546368598937988,nan,nan,0.0
1e-06,2000,crescents,3,nan,1,7.0051586627960205,nan,nan,0.0
1e-06,2000,crescents,4,nan,1,6.591144561767578,nan,nan,0.0
1e-06,5000,moons,0,nan,1,40.30007815361023,nan,nan,0.0
1e-06,5000,moons,1,nan,1,40.20975685119629,nan,nan,0.0
1e-06,5000,moons,2,nan,1,40.34281635284424,nan,nan,0.0
1e-06,5000,moons,3,nan,1,40.22122144699097,nan,nan,0.0
1e-06,5000,moons,4,nan,1,40.15962076187134,nan,nan,0.0
1e-06,5000,densities,0,nan,1,40.085373401641846,nan,nan,0.0
1e-06,5000,densities,1,nan,1,40.42585802078247,nan,nan,0.0
1e-06,5000,densities,2,nan,1,40.41258788108826,nan,nan,0.0
1e-06,5000,densities,3,nan,1,40.39722442626953,nan,nan,0.0
1e-06,5000,densities,4,nan,1,40.429157972335815,nan,nan,0.0
1e-06,5000,slopes,0,nan,1,40.380897521972656,nan,nan,0.0
1e-06,5000,slopes,1,nan,1,40.368268728256226,nan,nan,0.0
1e-06,5000,slopes,2,nan,1,40.38711905479431,nan,nan,0.0
1e-06,5000,slopes,3,nan,1,40.378583669662476,nan,nan,0.0
1e-06,5000,slopes,4,nan,1,40.40792894363403,nan,nan,0.0
1e-06,5000,crescents,0,nan,1,40.39667367935181,nan,nan,0.0
1e-06,5000,crescents,1,nan,1,40.42598843574524,nan,nan,0.0
1e-06,5000,crescents,2,nan,1,40.35535979270935,nan,nan,0.0
1e-06,5000,crescents,3,nan,1,40.406341314315796,nan,nan,0.0
1e-06,5000,crescents,4,nan,1,40.394548177719116,nan,nan,0.0
1e-07,500,moons,0,nan,2,0.009059667587280273,nan,nan,0.998412013053894
1e-07,500,moons,1,nan,2,0.009897232055664062,nan,nan,0.9983479976654053
1e-07,500,moons,2,nan,2,0.009143352508544922,nan,nan,0.9982079863548279
1e-07,500,moons,3,nan,2,0.008547306060791016,nan,nan,0.9983999729156494
1e-07,500,moons,4,nan,2,0.008796453475952148,nan,nan,0.9984920024871826
1e-07,500,densities,0,nan,2,0.008611917495727539,nan,nan,0.998416006565094
1e-07,500,densities,1,nan,2,0.009438753128051758,nan,nan,0.9983559846878052
1e-07,500,densities,2,nan,2,0.00972747802734375,nan,nan,0.9982399940490723
1e-07,500,densities,3,nan,2,0.008963584899902344,nan,nan,0.9985439777374268
1e-07,500,densities,4,nan,2,0.0627889633178711,nan,nan,0.9984319806098938
1e-07,500,slopes,0,nan,2,0.01641225814819336,nan,nan,0.9982519745826721
1e-07,500,slopes,1,nan,2,0.014196634292602539,nan,nan,0.9983559846878052
1e-07,500,slopes,2,nan,2,0.010285377502441406,nan,nan,0.9982720017433167
1e-07,500,slopes,3,nan,2,0.010654926300048828,nan,nan,0.9983159899711609
1e-07,500,slopes,4,nan,2,0.010139942169189453,nan,nan,0.9983959794044495
1e-07,500,crescents,0,nan,2,0.012962102890014648,nan,nan,0.9981039762496948
1e-07,500,crescents,1,nan,2,0.008477449417114258,nan,nan,0.9980959892272949
1e-07,500,crescents,2,nan,2,0.009177446365356445,nan,nan,0.9981560111045837
1e-07,500,crescents,3,nan,2,0.00891256332397461,nan,nan,0.9982559680938721
1e-07,500,crescents,4,nan,2,0.008479118347167969,nan,nan,0.9981279969215393
1e-07,1000,moons,0,nan,2,0.0015835762023925781,nan,nan,0.9986950159072876
1e-07,1000,moons,1,nan,2,0.001583099365234375,nan,nan,0.9987580180168152
1e-07,1000,moons,2,nan,2,0.001550436019897461,nan,nan,0.998803973197937
1e-07,1000,moons,3,nan,2,0.0015730857849121094,nan,nan,0.9987599849700928
1e-07,1000,moons,4,nan,2,0.0015401840209960938,nan,nan,0.9987189769744873
1e-07,1000,densities,0,nan,2,0.0015227794647216797,nan,nan,0.9991700053215027
1e-07,1000,densities,1,nan,2,0.0015177726745605469,nan,nan,0.9992520213127136
1e-07,1000,densities,2,nan,2,0.0015311241149902344,nan,nan,0.9991959929466248
1e-07,1000,densities,3,nan,2,0.001542806625366211,nan,nan,0.9992979764938354
1e-07,1000,densities,4,nan,2,0.0015518665313720703,nan,nan,0.9992049932479858
1e-07,1000,slopes,0,nan,2,0.0044744014739990234,nan,nan,0.9991809725761414
1e-07,1000,slopes,1,nan,2,0.0028123855590820312,nan,nan,0.9992330074310303
1e-07,1000,slopes,2,nan,2,0.0038330554962158203,nan,nan,0.9991959929466248
1e-07,1000,slopes,3,nan,2,0.001983642578125,nan,nan,0.9992380142211914
1e-07,1000,slopes,4,nan,2,0.002100706100463867,nan,nan,0.9991959929466248
1e-07,1000,crescents,0,nan,2,0.0021352767944335938,nan,nan,0.999127984046936
1e-07,1000,crescents,1,nan,2,0.0021049976348876953,nan,nan,0.999101996421814
1e-07,1000,crescents,2,nan,2,0.0021584033966064453,nan,nan,0.9991480112075806
1e-07,1000,crescents,3,nan,2,0.0016889572143554688,nan,nan,0.9991379976272583
1e-07,1000,crescents,4,nan,2,0.0016300678253173828,nan,nan,0.9991400241851807
1e-07,2000,moons,0,nan,1,6.433161735534668,nan,nan,0.0
1e-07,2000,moons,1,nan,1,6.96214747428894,nan,nan,0.0
1e-07,2000,moons,2,nan,1,6.633845329284668,nan,nan,0.0
1e-07,2000,moons,3,nan,1,6.711267709732056,nan,nan,0.0
1e-07,2000,moons,4,nan,1,6.594939708709717,nan,nan,0.0
1e-07,2000,densities,0,nan,1,6.671366453170776,nan,nan,0.0
1e-07,2000,densities,1,nan,1,6.547011375427246,nan,nan,0.0
1e-07,2000,densities,2,nan,1,6.2646753787994385,nan,nan,0.0
1e-07,2000,densities,3,nan,1,6.655503988265991,nan,nan,0.0
1e-07,2000,densities,4,nan,1,6.650631904602051,nan,nan,0.0
1e-07,2000,slopes,0,nan,1,6.667243003845215,nan,nan,0.0
1e-07,2000,slopes,1,nan,1,6.294910907745361,nan,nan,0.0
1e-07,2000,slopes,2,nan,1,6.538522005081177,nan,nan,0.0
1e-07,2000,slopes,3,nan,1,6.726592540740967,nan,nan,0.0
1e-07,2000,slopes,4,nan,1,6.355652332305908,nan,nan,0.0
1e-07,2000,crescents,0,nan,1,6.94078516960144,nan,nan,0.0
1e-07,2000,crescents,1,nan,1,6.56828761100769,nan,nan,0.0
1e-07,2000,crescents,2,nan,1,6.400212526321411,nan,nan,0.0
1e-07,2000,crescents,3,nan,1,6.580838680267334,nan,nan,0.0
1e-07,2000,crescents,4,nan,1,6.56315803527832,nan,nan,0.0
1e-07,5000,moons,0,nan,1,40.48205876350403,nan,nan,0.0
1e-07,5000,moons,1,nan,1,40.436344385147095,nan,nan,0.0
1e-07,5000,moons,2,nan,1,40.42520809173584,nan,nan,0.0
1e-07,5000,moons,3,nan,1,40.44295883178711,nan,nan,0.0
1e-07,5000,moons,4,nan,1,40.44019079208374,nan,nan,0.0
1e-07,5000,densities,0,nan,1,40.38620853424072,nan,nan,0.0
1e-07,5000,densities,1,nan,1,40.42677187919617,nan,nan,0.0
1e-07,5000,densities,2,nan,1,40.40168857574463,nan,nan,0.0
1e-07,5000,densities,3,nan,1,40.3809814453125,nan,nan,0.0
1e-07,5000,densities,4,nan,1,40.40898418426514,nan,nan,0.0
1e-07,5000,slopes,0,nan,1,40.42669916152954,nan,nan,0.0
1e-07,5000,slopes,1,nan,1,40.35301160812378,nan,nan,0.0
1e-07,5000,slopes,2,nan,1,40.48839020729065,nan,nan,0.0
1e-07,5000,slopes,3,nan,1,40.38762807846069,nan,nan,0.0
1e-07,5000,slopes,4,nan,1,40.45511794090271,nan,nan,0.0
1e-07,5000,crescents,0,nan,1,40.402565240859985,nan,nan,0.0
1e-07,5000,crescents,1,nan,1,40.407390832901,nan,nan,0.0
1e-07,5000,crescents,2,nan,1,40.29870080947876,nan,nan,0.0
1e-07,5000,crescents,3,nan,1,40.4318163394928,nan,nan,0.0
1e-07,5000,crescents,4,nan,1,40.37701225280762,nan,nan,0.0
1e-08,500,moons,0,nan,2,0.013801336288452148,nan,nan,0.9993640184402466
1e-08,500,moons,1,nan,2,0.011773109436035156,nan,nan,0.9993280172348022
1e-08,500,moons,2,nan,2,0.01527261734008789,nan,nan,0.9991679787635803
1e-08,500,moons,3,nan,2,0.014668703079223633,nan,nan,0.9993039965629578
1e-08,500,moons,4,nan,2,0.014133691787719727,nan,nan,0.9992839694023132
1e-08,500,densities,0,nan,2,0.014102935791015625,nan,nan,0.9986720085144043
1e-08,500,densities,1,nan,2,0.013669729232788086,nan,nan,0.9988880157470703
1e-08,500,densities,2,nan,2,0.013206720352172852,nan,nan,0.9990400075912476
1e-08,500,densities,3,nan,2,0.009988784790039062,nan,nan,0.9989320039749146
1e-08,500,densities,4,nan,2,0.009963512420654297,nan,nan,0.9990000128746033
1e-08,500,slopes,0,nan,2,0.008289337158203125,nan,nan,0.9991639852523804
1e-08,500,slopes,1,nan,2,0.008130311965942383,nan,nan,0.9991199970245361
1e-08,500,slopes,2,nan,2,0.0073626041412353516,nan,nan,0.9989320039749146
1e-08,500,slopes,3,nan,2,0.008136987686157227,nan,nan,0.9991999864578247
1e-08,500,slopes,4,nan,2,0.007391214370727539,nan,nan,0.999131977558136
1e-08,500,crescents,0,nan,2,0.00733494758605957,nan,nan,0.9987279772758484
1e-08,500,crescents,1,nan,2,0.006796121597290039,nan,nan,0.9989680051803589
1e-08,500,crescents,2,nan,2,0.006905794143676758,nan,nan,0.9989200234413147
1e-08,500,crescents,3,nan,2,0.0066831111907958984,nan,nan,0.9989359974861145
1e-08,500,crescents,4,nan,2,0.012279033660888672,nan,nan,0.9987239837646484
1e-08,1000,moons,0,nan,2,0.002850770950317383,nan,nan,0.9996200203895569
1e-08,1000,moons,1,nan,2,0.0023355484008789062,nan,nan,0.99965900182724
1e-08,1000,moons,2,nan,2,0.0017247200012207031,nan,nan,0.9996140003204346
1e-08,1000,moons,3,nan,2,0.0018355846405029297,nan,nan,0.9996569752693176
1e-08,1000,moons,4,nan,2,0.001943826675415039,nan,nan,0.999550998210907
1e-08,1000,densities,0,nan,2,0.0019099712371826172,nan,nan,0.9994189739227295
1e-08,1000,densities,1,nan,2,0.0018565654754638672,nan,nan,0.9995750188827515
1e-08,1000,densities,2,nan,2,0.0018396377563476562,nan,nan,0.9994350075721741
1e-08,1000,densities,3,nan,2,0.0018892288208007812,nan,nan,0.9994360208511353
1e-08,1000,densities,4,nan,2,0.0019004344940185547,nan,nan,0.9994750022888184
1e-08,1000,slopes,0,nan,2,0.0016584396362304688,nan,nan,0.9995399713516235
1e-08,1000,slopes,1,nan,2,0.0017399787902832031,nan,nan,0.9995689988136292
1e-08,1000,slopes,2,nan,2,0.001604318618774414,nan,nan,0.99959397315979
1e-08,1000,slopes,3,nan,2,0.0015616416931152344,nan,nan,0.999530017375946
1e-08,1000,slopes,4,nan,2,0.0015277862548828125,nan,nan,0.9995869994163513
1e-08,1000,crescents,0,nan,2,0.0015501976013183594,nan,nan,0.9993529915809631
1e-08,1000,crescents,1,nan,2,0.001528024673461914,nan,nan,0.999405026435852
1e-08,1000,crescents,2,nan,2,0.0015411376953125,nan,nan,0.999396026134491
1e-08,1000,crescents,3,nan,2,0.001573801040649414,nan,nan,0.9994459748268127
1e-08,1000,crescents,4,nan,2,0.0015270709991455078,nan,nan,0.9994249939918518
1e-08,2000,moons,0,nan,1,6.620707273483276,nan,nan,0.0
1e-08,2000,moons,1,nan,1,6.424401760101318,nan,nan,0.0
1e-08,2000,moons,2,nan,1,6.468398094177246,nan,nan,0.0
1e-08,2000,moons,3,nan,1,6.334495306015015,nan,nan,0.0
1e-08,2000,moons,4,nan,1,6.4196531772613525,nan,nan,0.0
1e-08,2000,densities,0,nan,1,6.702347278594971,nan,nan,0.0
1e-08,2000,densities,1,nan,1,6.581465005874634,nan,nan,0.0
1e-08,2000,densities,2,nan,1,6.537257671356201,nan,nan,0.0
1e-08,2000,densities,3,nan,1,6.323585510253906,nan,nan,0.0
1e-08,2000,densities,4,nan,1,6.738351583480835,nan,nan,0.0
1e-08,2000,slopes,0,nan,1,6.403262376785278,nan,nan,0.0
1e-08,2000,slopes,1,nan,1,6.3575685024261475,nan,nan,0.0
1e-08,2000,slopes,2,nan,1,6.617201805114746,nan,nan,0.0
1e-08,2000,slopes,3,nan,1,6.340567588806152,nan,nan,0.0
1e-08,2000,slopes,4,nan,1,6.5771520137786865,nan,nan,0.0
1e-08,2000,crescents,0,nan,1,6.473012685775757,nan,nan,0.0
1e-08,2000,crescents,1,nan,1,6.334317684173584,nan,nan,0.0
1e-08,2000,crescents,2,nan,1,6.928639650344849,nan,nan,0.0
1e-08,2000,crescents,3,nan,1,6.512272357940674,nan,nan,0.0
1e-08,2000,crescents,4,nan,1,6.3789074420928955,nan,nan,0.0
1e-08,5000,moons,0,nan,1,40.39751887321472,nan,nan,0.0
1e-08,5000,moons,1,nan,1,40.34036636352539,nan,nan,0.0
1e-08,5000,moons,2,nan,1,40.40335154533386,nan,nan,0.0
1e-08,5000,moons,3,nan,1,40.328556060791016,nan,nan,0.0
1e-08,5000,moons,4,nan,1,40.375762701034546,nan,nan,0.0
1e-08,5000,densities,0,nan,1,40.357154846191406,nan,nan,0.0
1e-08,5000,densities,1,nan,1,40.38031816482544,nan,nan,0.0
1e-08,5000,densities,2,nan,1,40.388575077056885,nan,nan,0.0
1e-08,5000,densities,3,nan,1,40.376893758773804,nan,nan,0.0
1e-08,5000,densities,4,nan,1,40.36586856842041,nan,nan,0.0
1e-08,5000,slopes,0,nan,1,40.45616292953491,nan,nan,0.0
1e-08,5000,slopes,1,nan,1,40.402235984802246,nan,nan,0.0
1e-08,5000,slopes,2,nan,1,40.371434926986694,nan,nan,0.0
1e-08,5000,slopes,3,nan,1,40.451881408691406,nan,nan,0.0
1e-08,5000,slopes,4,nan,1,40.38245344161987,nan,nan,0.0
1e-08,5000,crescents,0,nan,1,40.421738624572754,nan,nan,0.0
1e-08,5000,crescents,1,nan,1,40.501253604888916,nan,nan,0.0
1e-08,5000,crescents,2,nan,1,40.475385665893555,nan,nan,0.0
1e-08,5000,crescents,3,nan,1,40.3921685218811,nan,nan,0.0
1e-08,5000,crescents,4,nan,1,40.38769245147705,nan,nan,0.0


==> csv/rchi2_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,,2.0,0.007999801635742121,,,0.998855197429657,,0.0,0.002404850795158347,,,0.00011922525209600578
1,1e-08,500,densities,,2.0,0.012186336517333921,,,0.998906409740448,,0.0,0.002042374258886992,,,0.00014365520445057352
2,1e-08,500,moons,,2.0,0.013929891586303662,,,0.99928959608078,,0.0,0.0013283942470484595,,,7.423725127137173e-05
3,1e-08,500,slopes,,2.0,0.00786209106445308,,,0.9991095900535584,,0.0,0.0004475661617024289,,,0.00010401522519976217
4,1e-08,1000,crescents,,2.0,0.00154404640197752,,,0.9994050025939941,,0.0,1.9212602870413356e-05,,,3.487155976083884e-05
5,1e-08,1000,densities,,2.0,0.00187916755676264,,,0.9994680047035217,,0.0,2.9899153757236804e-05,,,6.327873993682244e-05
6,1e-08,1000,moons,,2.0,0.00213809013366696,,,0.9996201992034912,,0.0,0.00046017019805633287,,,4.383308718216203e-05
7,1e-08,1000,slopes,,2.0,0.0016184329986571998,,,0.999563992023468,,0.0,8.368872500738513e-05,,,2.8215890736686968e-05
8,1e-08,2000,crescents,,1.0,6.525429964065552,,,0.0,,0.0,0.2363744369334538,,,0.0
9,1e-08,2000,densities,,1.0,6.57660140991211,,,0.0,,0.0,0.16398458155373355,,,0.0
10,1e-08,2000,moons,,1.0,6.453531122207641,,,0.0,,0.0,0.10527897800371736,,,0.0
11,1e-08,2000,slopes,,1.0,6.4591504573822025,,,0.0,,0.0,0.12884958641502622,,,0.0
12,1e-08,5000,crescents,,1.0,40.43564777374267,,,0.0,,0.0,0.050662727570813415,,,0.0
13,1e-08,5000,densities,,1.0,40.37376208305359,,,0.0,,0.0,0.012352350806813009,,,0.0
14,1e-08,5000,moons,,1.0,40.369111108779904,,,0.0,,0.0,0.033520980565310575,,,0.0
15,1e-08,5000,slopes,,1.0,40.41283373832702,,,0.0,,0.0,0.03921503461618488,,,0.0
16,1e-07,500,crescents,,2.0,0.00960173606872554,,,0.998147988319397,,0.0,0.0019020605288646623,,,6.473913156863792e-05
17,1e-07,500,densities,,2.0,0.019906139373779257,,,0.9983975887298584,,0.0,0.023976065447061323,,,0.00011126403207147235
18,1e-07,500,moons,,2.0,0.00908880233764644,,,0.9983719944953918,,0.0,0.0005089374319550946,,,0.00010519115117132316
19,1e-07,500,slopes,,2.0,0.01233782768249508,,,0.9983183860778808,,0.0,0.002825400642733249,,,5.916526496279474e-05
20,1e-07,1000,crescents,,2.0,0.0019435405731200403,,,0.9991312026977539,,0.0,0.0002608040665181402,,,1.7817701713159735e-05
21,1e-07,1000,densities,,2.0,0.0015332698822021,,,0.9992241978645324,,0.0,1.4067706378938101e-05,,,5.079024714802328e-05
22,1e-07,1000,moons,,2.0,0.00156607627868646,,,0.998747193813324,,0.0,1.9749637250831375e-05,,,4.190286225911311e-05
23,1e-07,1000,slopes,,2.0,0.00304083824157712,,,0.9992087960243226,,0.0,0.0010881651370098448,,,2.5208515965871675e-05
24,1e-07,2000,crescents,,1.0,6.61065640449524,,,0.0,,0.0,0.19887931882763413,,,0.0
25,1e-07,2000,densities,,1.0,6.5578378200531,,,0.0,,0.0,0.17109909551432276,,,0.0
26,1e-07,2000,moons,,1.0,6.667072391510009,,,0.0,,0.0,0.1936774943047396,,,0.0
27,1e-07,2000,slopes,,1.0,6.516584157943726,,,0.0,,0.0,0.1886272516016276,,,0.0
28,1e-07,5000,crescents,,1.0,40.383497095108034,,,0.0,,0.0,0.05123894393484764,,,0.0
29,1e-07,5000,densities,,1.0,40.40092692375183,,,0.0,,0.0,0.018356976757024034,,,0.0
30,1e-07,5000,moons,,1.0,40.445352172851564,,,0.0,,0.0,0.021602464983969012,,,0.0
31,1e-07,5000,slopes,,1.0,40.42216939926148,,,0.0,,0.0,0.05354256128593837,,,0.0
32,1e-06,500,crescents,,2.0,0.0211967468261718,,,0.9986104011535645,,0.0,0.021914976416471967,,,5.8956083738251375e-05
33,1e-06,500,densities,,2.0,0.009137725830078061,,,0.9995431900024414,,0.0,0.00021612697455018485,,,5.102805125514167e-05
34,1e-06,500,moons,,2.0,0.01236038208007808,,,0.9991439938545227,,0.0,0.00207251313965485,,,0.00012560285276546612
35,1e-06,500,slopes,,2.0,0.00777134895324702,,,0.9994408011436462,,0.0,0.0004177889383388309,,,4.247129789518264e-05
36,1e-06,1000,crescents,,2.0,0.001609992980957,,,0.9991721987724305,,0.0,7.507675750719321e-05,,,4.0253426591793624e-05
37,1e-06,1000,densities,,2.0,0.00165328979492184,,,0.999726390838623,,0.0,2.938822106708138e-05,,,1.8602742364492496e-05
38,1e-06,1000,moons,,2.0,0.0019721508026122403,,,0.9994384050369263,,0.0,0.00019166476840119142,,,4.9730084408797646e-05
39,1e-06,1000,slopes,,2.0,0.00162568092346188,,,0.9994995951652527,,0.0,3.409243960868738e-05,,,2.0476585599962973e-05
40,1e-06,2000,crescents,,1.0,6.645931625366211,,,0.0,,0.0,0.20183499795342918,,,0.0
41,1e-06,2000,densities,,1.0,6.853691577911377,,,0.0,,0.0,0.22481119074520697,,,0.0
42,1e-06,2000,moons,,1.0,6.456516456604004,,,0.0,,0.0,0.32265860034835636,,,0.0
43,1e-06,2000,slopes,,1.0,6.310458374023438,,,0.0,,0.0,0.12405063468925023,,,0.0
44,1e-06,5000,crescents,,1.0,40.39578227996826,,,0.0,,0.0,0.02578856398965809,,,0.0
45,1e-06,5000,densities,,1.0,40.35004034042358,,,0.0,,0.0,0.14848825005603541,,,0.0
46,1e-06,5000,moons,,1.0,40.246698713302614,,,0.0,,0.0,0.07362799599791009,,,0.0
47,1e-06,5000,slopes,,1.0,40.38455958366394,,,0.0,,0.0,0.0147240627187056,,,0.0
48,1e-05,500,crescents,,2.0,0.00826435089111322,,,0.9992727994918823,,0.0,0.00046372344377362075,,,0.00011191028488537517
49,1e-05,500,densities,,866.2,5.854782915115356,,,0.999833595752716,,360.1259501896524,2.4636083721886632,,,4.6013345813270145e-05
50,1e-05,500,moons,,2289.2,15.36756353378296,,,0.9995912075042724,,1357.4222629675705,9.024867477140171,,,5.659768766369477e-05
51,1e-05,500,slopes,,2.0,0.00933604240417474,,,0.9999824047088623,,0.0,0.0007580342296731646,,,1.345187171740313e-05
52,1e-05,1000,crescents,,2.0,0.00193896293640132,,,0.9995800137519837,,0.0,0.0009426180214285485,,,3.230366643148478e-05
53,1e-05,1000,densities,,2.2,0.0024525165557861004,,,0.9998957872390747,,0.44721359549995787,0.00129343757530611,,,2.1288564682736043e-05
54,1e-05,1000,moons,,2.4,0.0026692867279052,,,0.9996689915657043,,0.8944271909999159,0.00252477910075769,,,5.5311578465280796e-05
55,1e-05,1000,slopes,,2.0,0.00223960876464838,,,0.9999539971351623,,0.0,0.0007272391722345973,,,6.3712040211202145e-06
56,1e-05,2000,crescents,,1.0,6.499743223190308,,,0.0,,0.0,0.28432459563229756,,,0.0
57,1e-05,2000,densities,,1.0,6.566037702560425,,,0.0,,0.0,0.13069565053056317,,,0.0
58,1e-05,2000,moons,,1.0,6.548266315460205,,,0.0,,0.0,0.15177202074212803,,,0.0
59,1e-05,2000,slopes,,1.0,6.598675060272217,,,0.0,,0.0,0.1458737898773347,,,0.0
60,1e-05,5000,crescents,,1.0,40.42364554405212,,,0.0,,0.0,0.02612633619683466,,,0.0
61,1e-05,5000,densities,,1.0,40.400154161453244,,,0.0,,0.0,0.012702357555773926,,,0.0
62,1e-05,5000,moons,,1.0,40.400247764587405,,,0.0,,0.0,0.025281480914238298,,,0.0
63,1e-05,5000,slopes,,1.0,40.41504769325256,,,0.0,,0.0,0.022805582760541374,,,0.0
64,0.0001,500,crescents,,640.2,3.7695148944854737,,,0.9999303936958313,,182.31758006292208,1.094118895559935,,,6.6824223730128574e-06
65,0.0001,500,densities,,2368.0,14.954612302780152,,,0.99896799325943,,786.9367827214585,4.8101471529355155,,,7.227297784004834e-05
66,0.0001,500,moons,,5541.4,34.92211122512818,,,0.999243187904358,,1573.920836636964,9.26692393034526,,,6.581939079756563e-05
67,0.0001,500,slopes,0.00334039321169254,587.8,3.5180474758148192,1.3720575809478759,0.013660296611487821,1.0,0.00018829411482139402,246.67934652094405,1.3539213774816319,0.023654011379852635,0.003941337293000713,0.0
68,0.0001,1000,crescents,,35.2,0.12173094749450679,,,0.9998983979225159,,31.586389473949062,0.11527191581519419,,,1.9483909598681098e-05
69,0.0001,1000,densities,,2.0,0.0015060424804687,,,0.9994646191596985,,0.0,8.580419343379886e-06,,,4.863465818045343e-05
70,0.0001,1000,moons,,2.0,0.001512861251831,,,0.9996936082839966,,0.0,9.519740683981008e-06,,,4.5089182328795645e-05
71,0.0001,1000,slopes,,4.2,0.00946559906005854,,,0.99999920129776,,3.1937438845342623,0.00845792582133334,,,1.296041290765896e-06
72,0.0001,2000,crescents,,1.0,6.57122015953064,,,0.0,,0.0,0.07124143274486604,,,0.0
73,0.0001,2000,densities,,1.0,6.517846584320068,,,0.0,,0.0,0.19241518834543053,,,0.0
74,0.0001,2000,moons,,1.0,6.58499846458435,,,0.0,,0.0,0.08621500889773569,,,0.0
75,0.0001,2000,slopes,,1.0,6.541091060638427,,,0.0,,0.0,0.12776431704351587,,,0.0
76,0.0001,5000,crescents,,1.0,40.386952829360965,,,0.0,,0.0,0.02728235167053034,,,0.0
77,0.0001,5000,densities,,1.0,40.418172454833986,,,0.0,,0.0,0.04686419915622817,,,0.0
78,0.0001,5000,moons,,1.0,40.380184698104856,,,0.0,,0.0,0.012658048623196147,,,0.0
79,0.0001,5000,slopes,,1.0,40.39143624305725,,,0.0,,0.0,0.046824869295715735,,,0.0
80,0.001,500,crescents,0.030717374384403202,1516.4,7.872937631607056,0.9305511355400086,0.03522199541330332,1.0,0.0009876749209531224,197.38363660648264,1.0725131299991157,0.019181504924126378,0.0018387899668325172,0.0
81,0.001,500,densities,,6378.4,33.72562136650085,,,0.9996088027954102,,1657.597598936485,8.320117243318114,,,3.3747795105496194e-05
82,0.001,500,moons,,12387.8,66.67600660324096,,,0.9993175864219666,,4295.844003219856,21.85615610200209,,,8.335194381693369e-05
83,0.001,500,slopes,0.01068169269710772,2825.6,14.821439123153686,0.9457732677459717,0.00453134896233672,1.0,0.0005671960544369782,805.8112682260034,4.181766635468015,0.046459650632542114,0.0009792268872148887,0.0
84,0.001,1000,crescents,,2.0,0.00147142410278314,,,0.9999059915542603,,0.0,1.9611721623525074e-05,,,6.451277000263994e-06
85,0.001,1000,densities,,2.0,0.00147404670715326,,,0.9993548035621643,,0.0,4.661677705526415e-06,,,9.824158264793582e-06
86,0.001,1000,moons,,2.0,0.00155425071716302,,,0.999329400062561,,0.0,7.903117386649231e-05,,,2.6690052135411714e-05
87,0.001,1000,slopes,0.01212883554399006,2.0,0.00148944854736322,1.0230992317199707,0.3665135085582733,1.0,0.0002402612484391168,0.0,1.209301714642247e-05,0.01872664266804768,0.016372808295288813,0.0
88,0.001,2000,crescents,,1.0,6.510594034194947,,,0.0,,0.0,0.09934368792679824,,,0.0
89,0.001,2000,densities,,1.0,6.537610340118408,,,0.0,,0.0,0.12393194453117844,,,0.0
90,0.001,2000,moons,,1.0,6.631429290771484,,,0.0,,0.0,0.18584095031224626,,,0.0
91,0.001,2000,slopes,,1.0,6.612542581558228,,,0.0,,0.0,0.12445154590164934,,,0.0
92,0.001,5000,crescents,,1.0,40.37565550804138,,,0.0,,0.0,0.025364662136562046,,,0.0
93,0.001,5000,densities,,1.0,40.36692318916321,,,0.0,,0.0,0.01937944768721688,,,0.0
94,0.001,5000,moons,,1.0,40.437167167663574,,,0.0,,0.0,0.028527081011168846,,,0.0
95,0.001,5000,slopes,,1.0,40.394371366500856,,,0.0,,0.0,0.013165435573352445,,,0.0
96,0.01,500,crescents,0.04708988964557644,1731.8,10.298109197616578,0.004818484093993861,1.8480420112609864e-05,1.0,0.0009469517282072936,232.03491116640188,1.4764311683478437,0.0009047430632408027,3.9745710700264676e-06,0.0
97,0.01,500,densities,0.1486112058162689,333.8,2.012266969680786,0.00039556941483166004,3.9300881326198574e-06,1.0,0.0034997963832318884,61.73896662562469,0.5057856755234833,0.0001694900136703816,2.0514208283148143e-06,0.0
98,0.01,500,moons,0.14986294209957118,307.8,1.8063740253448486,0.00027995714917776005,2.7548987418413164e-06,1.0,0.00447264986936848,51.104794295643146,0.48461114393313365,6.973625187571893e-05,8.249784640084918e-07,0.0
99,0.01,500,slopes,0.03562177941203114,515.4,3.1497870445251466,0.0024519873782991803,6.247777491807938e-06,1.0,0.0007681294014346855,123.36247403485389,0.8788933103608647,0.0006777799176468467,1.9924830213218964e-06,0.0
100,0.01,1000,crescents,0.046367570757865864,2354.4,13.81028642654419,0.01206454429775472,9.418590925631962e-05,1.0,0.000740452967562879,274.5419822176564,1.7253888857012716,0.0014818385589358506,1.4782709557522039e-05,0.0
101,0.01,1000,densities,0.14837940335273742,413.2,2.2825106620788573,0.0008651861338875799,9.783194400370121e-06,1.0,0.0024033350678219286,77.05971710303639,0.35209882068069004,0.00018005422975904422,2.6784357385154372e-06,0.0
102,0.01,1000,moons,0.1474486172199249,506.0,2.895849418640137,0.00057277922751378,1.0821036994457245e-05,1.0,0.0027727161165411593,107.6522178127325,0.796914423662094,0.0002617632036222648,4.668888315499906e-06,0.0
103,0.01,1000,slopes,0.03528778031468388,686.0,3.8066980838775635,0.0064134975895285,2.782416995614767e-05,1.0,0.000451778649797934,104.19213022104884,0.8520667794352987,0.0015205023005001005,1.0723111786698319e-05,0.0
104,0.01,2000,crescents,0.04641382768750184,2919.6,21.526972675323485,0.02684456333518024,0.0005662822804879,1.0,0.0003355329667238079,145.5121988013376,1.1646191984344971,0.0040604481714761045,9.506105966154787e-05,0.0
105,0.01,2000,densities,0.1482270002365112,500.2,3.8252493858337404,0.0019190052524208398,4.231727216392755e-05,1.0,0.0013716885947498076,59.21739609270235,0.3072179178926652,0.0004743740138323028,1.6378387815008454e-05,0.0
106,0.01,2000,moons,0.1462456583976745,260.0,3.9776243209838866,0.0013637274387292,4.018042818643153e-05,0.9881999969482422,0.0006182521208063045,366.2813126546316,1.1350514663639844,0.0003259820833113872,3.5532592108841877e-07,0.015044095450714575
107,0.01,2000,slopes,0.03535258919000618,756.0,5.614437580108643,0.01455968450754876,0.00011417528148738563,1.0,0.0010189646956205742,106.79653552433244,0.9299699396842331,0.002474489449071118,2.7127414138111533e-05,0.0
108,0.01,5000,crescents,,1.0,40.43129539489746,,,0.0,,0.0,0.014941838490908375,,,0.0
109,0.01,5000,densities,,1.0,40.4202606678009,,,0.0,,0.0,0.03703364837774902,,,0.0
110,0.01,5000,moons,,1.0,40.4267436504364,,,0.0,,0.0,0.07341448884101934,,,0.0
111,0.01,5000,slopes,,1.0,40.391044235229494,,,0.0,,0.0,0.025949824452938686,,,0.0
112,0.1,500,crescents,0.057868748158216396,5.0,0.022315359115600543,1.705251634120941e-07,9.257346391677857e-08,1.0,0.000843587413593854,0.0,0.0003229553512633268,1.680950175294645e-08,1.4780620344079935e-09,0.0
113,0.1,500,densities,0.15479828417301175,5.0,0.057999277114868096,1.498498022556305e-07,9.322538971900941e-08,1.0,0.0033930939043114146,0.0,0.046411491671011794,1.860504787950262e-08,1.4780620344079898e-09,0.0
114,0.1,500,moons,0.15891997814178466,7.0,0.03510699272155758,1.5450641512870792e-07,9.229406714439393e-08,1.0,0.003984295016259357,0.0,0.003495607886790659,5.0939811812534765e-08,3.943026648837427e-09,0.0
115,0.1,500,slopes,0.04627069681882852,5.4,0.02532796859741206,3.657769411802292e-07,9.2899426817894e-08,1.0,0.0010897255315170445,0.5477225575051662,0.0029919191730617706,2.391467681312728e-07,2.1211881141980014e-09,0.0
116,0.1,1000,crescents,0.05722889825701708,5.0,0.028859567642211842,1.9248109310865403e-07,9.604264050722122e-08,1.0,0.0009057815807100413,0.0,0.014658404753784186,2.137205859291831e-08,2.3529146485272402e-09,0.0
117,0.1,1000,densities,0.15468447506427763,5.0,0.02245712280273432,1.6873236745595933e-07,9.725335985422134e-08,1.0,0.0022833794619069375,0.0,4.7756080553424745e-05,3.2284804483544036e-08,2.017380456177638e-09,0.0
118,0.1,1000,moons,0.1565785467624664,7.0,0.03363766670227048,1.7024576663970948e-07,9.809155017137528e-08,1.0,0.002599996526505916,0.0,0.0002873813628083124,4.3183698341309485e-08,1.2364162176243742e-09,0.0
119,0.1,1000,slopes,0.046073225140571564,5.8,0.02620429992675778,2.0142178982496262e-07,9.613577276468279e-08,1.0,0.0006675250795515819,0.44721359549995804,0.001927359899802652,2.0746140279394038e-07,1.5627429070463271e-09,0.0
120,0.1,2000,crescents,0.057468552887439704,5.0,0.0350103378295898,1.9122380763292312e-07,8.671777322888374e-08,1.0,0.00038876793429734163,0.0,0.0002827296549232359,2.808890273765283e-08,1.3497401464558077e-09,0.0
121,0.1,2000,densities,0.1545560389757156,5.0,0.0361866474151611,1.741340383887291e-07,8.638016879558565e-08,1.0,0.0012532159213984233,0.0,0.00019707934144649897,2.1901037548000155e-08,1.8883878595088986e-09,0.0
122,0.1,2000,moons,0.15668317377567287,7.0,0.04980835914611812,1.474982127547264e-07,8.54022800922394e-08,1.0,0.0018881085877475129,0.0,0.0008677815419038464,1.5135279067567162e-08,1.6080491849996102e-09,0.0
123,0.1,2000,slopes,0.04644053056836124,6.0,0.062137842178344685,1.1955853551626205e-07,8.747447282075883e-08,1.0,0.0012081972366411466,0.0,0.043200606984413394,1.0236276847914288e-08,1.8486775098923172e-09,0.0
124,0.1,5000,crescents,0.057522941380739157,5.0,0.22907776832580556,1.6912817955017092e-07,6.850750651210547e-08,1.0,0.00032189870972209873,0.0,0.0036342526804970044,1.120632872809396e-08,3.249674332897554e-10,0.0
125,0.1,5000,densities,0.15435444414615626,5.0,0.2493420124053955,1.6127596609294416e-07,6.923510227352382e-08,1.0,0.0003114126610903077,0.0,0.0046050226548392725,2.659495263524985e-08,4.3000847943454936e-10,0.0
126,0.1,5000,moons,0.15692559480667112,7.0,0.3329665184020996,1.2145901564508677e-07,7.02420948073268e-08,1.0,0.001079392805718104,0.0,0.0030840678977316167,1.2680007374834662e-08,1.2496867593521636e-09,0.0
127,0.1,5000,slopes,0.046140420436859064,6.0,0.28864517211914065,9.87987732514739e-08,6.839691195636987e-08,1.0,0.0003695266541714718,0.0,0.0019115377750435942,4.079166858539642e-09,1.0092568903508434e-09,0.0


==> csv/rchi2_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.010494530200958195,,,0.9990401983261108,,0.0,0.0031352394454677653,,,0.0002052499254803373
1,1e-08,1000,,2.0,0.0017949342727660799,,,0.9995142996311188,,0.0,0.00032239539812242403,,,9.476185724388586e-05
2,1e-08,2000,,1.0,6.503678238391876,,,0.0,,0.0,0.16112118706363912,,,0.0
3,1e-08,5000,,1.0,40.3978386759758,,,0.0,,0.0,0.04402137430391414,,,0.0
4,1e-07,500,,2.0,0.012733626365661579,,,0.9983089894056321,,0.0,0.011965567290525107,,,0.00012849161992826885
5,1e-07,1000,,2.0,0.00202093124389643,,,0.9990778475999832,,0.0,0.000809982830056369,,,0.00020194797006752773
6,1e-07,2000,,1.0,6.588037693500519,,,0.0,,0.0,0.18231768565394976,,,0.0
7,1e-07,5000,,1.0,40.412986397743225,,,0.0,,0.0,0.04347904838762205,,,0.0
8,1e-06,500,,2.0,0.01261655092239374,,,0.9991845965385437,,0.0,0.011437355679612729,,,0.00037853827095018843
9,1e-06,1000,,2.0,0.00171527862548824,,,0.9994591474533081,,0.0,0.00018097472751755705,,,0.000205010818375729
10,1e-06,2000,,1.0,6.5666495084762575,,,0.0,,0.0,0.29694126938097914,,,0.0
11,1e-06,5000,,1.0,40.3442702293396,,,0.0,,0.0,0.09802197734167245,,,0.0
12,1e-05,500,,789.85,5.309986710548401,,,0.9996700018644333,,1155.436088783433,7.740374190758617,,,0.0002822639144908796
13,1e-05,1000,,2.15,0.00232509374618525,,,0.9997746974229813,,0.48936048492959283,0.0014384775137584757,,,0.0001618673470931277
14,1e-05,2000,,1.0,6.553180575370789,,,0.0,,0.0,0.1768907963126494,,,0.0
15,1e-05,5000,,1.0,40.40977379083633,,,0.0,,0.0,0.022976352831064834,,,0.0
16,0.0001,500,0.00334039321169254,2284.35,14.291071474552155,1.3720575809478759,0.013660296611487821,0.9995353937149047,0.00018829411482139402,2221.269937267987,13.978142352481175,0.023654011379852635,0.003941337293000713,0.0004550568738058265
17,0.0001,1000,,10.85,0.03355386257171626,,,0.9997639566659927,,20.52027238969718,0.07450971727865732,,,0.0002126215189333495
18,0.0001,2000,,1.0,6.553789067268371,,,0.0,,0.0,0.12076023095226718,,,0.0
19,0.0001,5000,,1.0,40.394186556339264,,,0.0,,0.0,0.036512312103523556,,,0.0
20,0.001,500,0.02069953354075546,5777.05,30.77400118112564,0.9381622016429901,0.01987667218782002,0.9997315973043441,0.010586995188758514,4824.280447846464,25.798060395497448,0.03445609177626276,0.0162349060986938,0.0002978133839875306
21,0.001,1000,0.01212883554399006,2.0,0.00149729251861566,1.0230992317199707,0.3665135085582733,0.9996475487947464,0.0002402612484391168,0.0,5.1181106843581986e-05,0.01872664266804768,0.016372808295288813,0.00031565024472270966
22,0.001,2000,,1.0,6.573044061660767,,,0.0,,0.0,0.1360410112723176,,,0.0
23,0.001,5000,,1.0,40.39352930784226,,,0.0,,0.0,0.034554197861015365,,,0.0
24,0.01,500,0.09529645424336192,722.2,4.31663430929184,0.001986499509075615,7.853296119719744e-06,1.0,0.055563846510433175,616.6603261883619,3.6815852404045177,0.0019687953534259137,6.817615876056322e-06,0.0
25,0.01,1000,0.094370842911303,989.9,5.698836147785187,0.004979001812171145,3.5653577651823665e-05,1.0,0.05510915061248288,827.8003128138675,4.93306382674107,0.0049281131533783365,3.650253850036601e-05,0.0
26,0.01,2000,0.08485049425679088,1108.95,8.736070990562439,0.0129025717854828,0.00021730794276876052,0.9970499992370605,0.0543548821779923,1103.8828825654707,7.660456732232369,0.01102995075369054,0.00023954609383408597,0.008667694107860776
27,0.01,5000,,1.0,40.417335987091064,,,0.0,,0.0,0.0432539725513425,,,0.0
28,0.1,500,0.10446442682296034,5.6,0.03518739938735957,2.1016458049416542e-07,9.274808689951897e-08,1.0,0.05399805360716616,0.882579950158088,0.025769869177644997,1.4586763345711066e-07,2.295323347020327e-09,0.0
29,0.1,1000,0.10364128630608316,5.7,0.0277896642684936,1.8322025425732135e-07,9.688083082437516e-08,1.0,0.05352457369965133,0.8645047258706176,0.007967498717894683,9.989284571969735e-08,1.90040377283919e-09,0.0
30,0.1,2000,0.10378707405179735,5.75,0.04578579664230342,1.5810364857316016e-07,8.649367373436691e-08,1.0,0.05334819516997989,0.8506963092234008,0.022858581210173385,3.338026242496684e-08,1.7266640482366916e-09,0.0
31,0.1,5000,0.10373585019260641,5.75,0.2750078678131103,1.3766548363491894e-07,6.909540388733148e-08,1.0,0.05342348006327063,0.8506963092234008,0.04088351553558395,3.296275128921458e-08,1.0839246526985044e-09,0.0


==> csv/rchi2_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,,1.5,11.742655396461487,,,0.4995650500059128,,0.512989176042577,17.21466515820686,,,0.5125429687345476
1,1e-08,densities,,1.5,11.741107249259949,,,0.4995936036109924,,0.512989176042577,17.182455428384834,,,0.5125722676861064
2,1e-08,moons,,1.5,11.70967755317688,,,0.4997274488210678,,0.512989176042577,17.18978405386788,,,0.5127095599839798
3,1e-08,slopes,,1.5,11.720366179943085,,,0.49966839551925657,,0.512989176042577,17.20973101758125,,,0.5126489859070934
4,1e-07,crescents,,1.5,11.75142469406128,,,0.4993197977542877,,0.512989176042577,17.18458250275944,,,0.5122914283367296
5,1e-07,densities,,1.5,11.745051038265228,,,0.4994054466485977,,0.512989176042577,17.19455074019191,,,0.5123792679815924
6,1e-07,moons,,1.5,11.780769860744476,,,0.49927979707717896,,0.512989176042577,17.207408747010273,,,0.512250284149263
7,1e-07,slopes,,1.5,11.738533055782318,,,0.49938179552555084,,0.512989176042577,17.20829008648534,,,0.5123550142885167
8,1e-06,crescents,,1.5,11.7661301612854,,,0.4994456499814987,,0.512989176042577,17.185170437995,,,0.5124204664928822
9,1e-06,densities,,1.5,11.80363073348999,,,0.49981739521026614,,0.512989176042577,17.151447745273018,,,0.512801832392734
10,1e-06,moons,,1.5,11.679386925697326,,,0.49964559972286227,,0.512989176042577,17.136747450485597,,,0.5126255839016614
11,1e-06,slopes,,1.5,11.676103746891021,,,0.49973509907722474,,0.512989176042577,17.209402955237476,,,0.5127173943303269
12,1e-05,crescents,,1.5,11.733398020267487,,,0.49971320331096647,,0.512989176042577,17.211475333727453,,,0.5126949437447598
13,1e-05,densities,,217.6,13.205856823921204,,,0.4999323457479477,,418.2239893444156,16.35827866244309,,,0.5129197652681571
14,1e-05,moons,,573.4,15.579686725139618,,,0.4998150497674942,,1192.0096873502507,16.266633624963617,,,0.5127994231695906
15,1e-05,slopes,,1.5,11.7563246011734,,,0.49998410046100616,,0.512989176042577,17.199230800979613,,,0.5129728636087203
16,0.0001,crescents,,169.35,12.712354707717896,,,0.4999571979045868,,291.8945871372061,16.567787929105915,,,0.5129452622376284
17,0.0001,densities,,593.0,15.473034346103669,,,0.4996081531047821,,1111.6902256900244,15.899632906801028,,,0.5125871828245154
18,0.0001,moons,,1386.35,20.472201812267304,,,0.4997341990470886,,2564.999030983709,18.39434957205244,,,0.5127164973581972
19,0.0001,slopes,,148.5,12.615010094642638,,,0.49999980032444,,283.77539302097796,16.63507846995585,,,0.5129889711802016
20,0.001,crescents,0.030717374384403202,380.1,13.690164649486542,0.9305511355400086,0.03522199541330332,0.4999764978885651,0.0009876749209531224,679.1517852206684,16.106640887152597,0.019181504924126378,0.0018387899668325172,0.512965064527007
21,0.001,densities,,1595.6,20.157907235622407,,,0.4997409015893936,,2933.398377668001,18.06183492656142,,,0.5127233552141132
22,0.001,moons,,3097.95,28.4365393280983,,,0.4996617466211319,,5845.192324736449,29.345781792694485,,,0.5126421369890929
23,0.001,slopes,0.01140526412054889,707.4,15.457460629940034,0.9844362497329712,0.185522428760305,0.5,0.0008662372894618819,1308.0547791522945,15.839457126617566,0.05268882117503033,0.19109445617036527,0.512989176042577
24,0.01,crescents,0.04662376269698138,1751.7,21.51666592359543,0.014575863908976274,0.00022631620328560984,0.75,0.0007495326605073498,1137.0430302462519,12.011160553314479,0.009776712282562978,0.0002561025224680104,0.4442616583193193
25,0.01,densities,0.14840586980183917,312.05,12.135071921348572,0.0010599202670466934,1.8676851565639176e-05,0.75,0.0023904390430397366,200.95966471435318,16.772703655726946,0.0007186922960343006,1.9631796383290784e-05,0.4442616583193193
26,0.01,moons,0.14825409278273577,268.7,12.276647853851319,0.0005825947300763416,1.2353377921196321e-05,0.7470499992370605,0.0035085090610149873,255.60518485804585,16.70690544233225,0.0004346955738730791,1.3853540722580517e-05,0.4425956597090448
27,0.01,slopes,0.03542071630557374,489.6,13.240491735935212,0.00780838982512548,4.9415742978447084e-05,0.75,0.000738887260797792,315.7786366561568,16.12467199035753,0.00545541278152576,5.073512613833722e-05,0.4442616583193193
28,0.1,crescents,0.05752228517085308,5.0,0.07881575822830195,1.8083956092596055e-07,8.596034604124724e-08,1.0,0.0006566404723294694,0.0,0.0893957954085576,2.1824751156922808e-08,1.0981802111268093e-08,0.0
29,0.1,densities,0.15459831058979032,5.0,0.09149626493453974,1.634980435483158e-07,8.652350516058505e-08,1.0,0.001975122933127491,0.0,0.0967948240447043,2.5089614848882114e-08,1.1085300650032907e-08,0.0
30,0.1,moons,0.15727682337164878,7.0,0.11287988424301146,1.4842735254205764e-07,8.650749805383386e-08,1.0,0.00259326224318274,0.0,0.13054758017030543,3.6709374548174016e-08,1.0887444163026489e-08,0.0
31,0.1,slopes,0.0462312182411551,5.8,0.10057882070541377,1.9638900994323194e-07,8.622664608992637e-08,1.0,0.0008369873687698861,0.4103913408340619,0.11418707137370306,1.8095262630878492e-07,1.1136421220197256e-08,0.0


==> csv/rchi2_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.5,11.72845159471035,,,0.4996386244893074,,0.5031546054266277,16.869442967979673,,,0.5027909904392709
1,1e-07,,1.5,11.753944662213325,,,0.4993467092514038,,0.5031546054266277,16.869000302571685,,,0.5024972810961672
2,1e-06,,1.5,11.731312891840934,,,0.49966093599796296,,0.5031546054266277,16.841625625611748,,,0.5028134560078664
3,1e-05,,198.5,13.068816542625427,,,0.49986117482185366,,662.6647012849816,16.518972956354077,,,0.5030149310610699
4,0.0001,,574.3,15.318150240182877,,,0.4998248375952244,,1474.4087714458485,16.883328877522153,,,0.502978404775705
5,0.001,0.017842634208500328,1445.2625,19.435517960786818,0.9664745450019836,0.13542228431130446,0.49984478652477266,0.009463642155452338,3454.191204839217,21.00756630273592,0.05080453615942569,0.16986719169901088,0.5029984585897697
6,0.01,0.0918562165869955,705.5125,14.792219358682633,0.006292170996107769,8.007671057017187e-05,0.7492624998092652,0.05425331070136163,858.3367931498005,15.73109481921843,0.0080509136936229,0.00015857965558161417,0.435338628263945
7,0.1,0.10390715934336181,5.7,0.09594268202781672,1.7228849173989148e-07,8.630449883639814e-08,1.0,0.052548120295958206,0.8479312128776438,0.10755223481312748,9.37785695270187e-08,1.081433473732067e-08,0.0


==> csv/rchi2_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.091856216586996,705.5125,14.7922193586826,0.006292170996108,8.00767105701719E-05,0.749262499809265,0.054253310701362,858.336793149801,15.7310948192184,0.008050913693623,0.000158579655582,0.435338628263945
7,0.1,0.103907159343362,5.7,0.095942682027817,1.72288491739891E-07,8.63044988363981E-08,1,0.052548120295958,0.847931212877644,0.107552234813127,9.37785695270187E-08,1.08143347373207E-08,0


==> csv/rchi2_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,,2.0,0.007999801635742121,,,0.998855197429657,,0.0,0.002404850795158347,,,0.00011922525209600578
1,1e-08,1000,crescents,,2.0,0.00154404640197752,,,0.9994050025939941,,0.0,1.9212602870413356e-05,,,3.487155976083884e-05
2,1e-08,2000,crescents,,1.0,6.525429964065552,,,0.0,,0.0,0.2363744369334538,,,0.0
3,1e-08,5000,crescents,,1.0,40.43564777374267,,,0.0,,0.0,0.050662727570813415,,,0.0
4,1e-07,500,crescents,,2.0,0.00960173606872554,,,0.998147988319397,,0.0,0.0019020605288646623,,,6.473913156863792e-05
5,1e-07,1000,crescents,,2.0,0.0019435405731200403,,,0.9991312026977539,,0.0,0.0002608040665181402,,,1.7817701713159735e-05
6,1e-07,2000,crescents,,1.0,6.61065640449524,,,0.0,,0.0,0.19887931882763413,,,0.0
7,1e-07,5000,crescents,,1.0,40.383497095108034,,,0.0,,0.0,0.05123894393484764,,,0.0
8,1e-06,500,crescents,,2.0,0.0211967468261718,,,0.9986104011535645,,0.0,0.021914976416471967,,,5.8956083738251375e-05
9,1e-06,1000,crescents,,2.0,0.001609992980957,,,0.9991721987724305,,0.0,7.507675750719321e-05,,,4.0253426591793624e-05
10,1e-06,2000,crescents,,1.0,6.645931625366211,,,0.0,,0.0,0.20183499795342918,,,0.0
11,1e-06,5000,crescents,,1.0,40.39578227996826,,,0.0,,0.0,0.02578856398965809,,,0.0
12,1e-05,500,crescents,,2.0,0.00826435089111322,,,0.9992727994918823,,0.0,0.00046372344377362075,,,0.00011191028488537517
13,1e-05,1000,crescents,,2.0,0.00193896293640132,,,0.9995800137519837,,0.0,0.0009426180214285485,,,3.230366643148478e-05
14,1e-05,2000,crescents,,1.0,6.499743223190308,,,0.0,,0.0,0.28432459563229756,,,0.0
15,1e-05,5000,crescents,,1.0,40.42364554405212,,,0.0,,0.0,0.02612633619683466,,,0.0
16,0.0001,500,crescents,,640.2,3.7695148944854737,,,0.9999303936958313,,182.31758006292208,1.094118895559935,,,6.6824223730128574e-06
17,0.0001,1000,crescents,,35.2,0.12173094749450679,,,0.9998983979225159,,31.586389473949062,0.11527191581519419,,,1.9483909598681098e-05
18,0.0001,2000,crescents,,1.0,6.57122015953064,,,0.0,,0.0,0.07124143274486604,,,0.0
19,0.0001,5000,crescents,,1.0,40.386952829360965,,,0.0,,0.0,0.02728235167053034,,,0.0
20,0.001,500,crescents,0.030717374384403202,1516.4,7.872937631607056,0.9305511355400086,0.03522199541330332,1.0,0.0009876749209531224,197.38363660648264,1.0725131299991157,0.019181504924126378,0.0018387899668325172,0.0
21,0.001,1000,crescents,,2.0,0.00147142410278314,,,0.9999059915542603,,0.0,1.9611721623525074e-05,,,6.451277000263994e-06
22,0.001,2000,crescents,,1.0,6.510594034194947,,,0.0,,0.0,0.09934368792679824,,,0.0
23,0.001,5000,crescents,,1.0,40.37565550804138,,,0.0,,0.0,0.025364662136562046,,,0.0
24,0.01,500,crescents,0.04708988964557644,1731.8,10.298109197616578,0.004818484093993861,1.8480420112609864e-05,1.0,0.0009469517282072936,232.03491116640188,1.4764311683478437,0.0009047430632408027,3.9745710700264676e-06,0.0
25,0.01,1000,crescents,0.046367570757865864,2354.4,13.81028642654419,0.01206454429775472,9.418590925631962e-05,1.0,0.000740452967562879,274.5419822176564,1.7253888857012716,0.0014818385589358506,1.4782709557522039e-05,0.0
26,0.01,2000,crescents,0.04641382768750184,2919.6,21.526972675323485,0.02684456333518024,0.0005662822804879,1.0,0.0003355329667238079,145.5121988013376,1.1646191984344971,0.0040604481714761045,9.506105966154787e-05,0.0
27,0.01,5000,crescents,,1.0,40.43129539489746,,,0.0,,0.0,0.014941838490908375,,,0.0
28,0.1,500,crescents,0.057868748158216396,5.0,0.022315359115600543,1.705251634120941e-07,9.257346391677857e-08,1.0,0.000843587413593854,0.0,0.0003229553512633268,1.680950175294645e-08,1.4780620344079935e-09,0.0
29,0.1,1000,crescents,0.05722889825701708,5.0,0.028859567642211842,1.9248109310865403e-07,9.604264050722122e-08,1.0,0.0009057815807100413,0.0,0.014658404753784186,2.137205859291831e-08,2.3529146485272402e-09,0.0
30,0.1,2000,crescents,0.057468552887439704,5.0,0.0350103378295898,1.9122380763292312e-07,8.671777322888374e-08,1.0,0.00038876793429734163,0.0,0.0002827296549232359,2.808890273765283e-08,1.3497401464558077e-09,0.0
31,0.1,5000,crescents,0.057522941380739157,5.0,0.22907776832580556,1.6912817955017092e-07,6.850750651210547e-08,1.0,0.00032189870972209873,0.0,0.0036342526804970044,1.120632872809396e-08,3.249674332897554e-10,0.0


==> csv/rchi2_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.007999801635742121,,,0.998855197429657,,0.0,0.002404850795158347,,,0.00011922525209600578
1,1e-08,1000,,2.0,0.00154404640197752,,,0.9994050025939941,,0.0,1.9212602870413356e-05,,,3.487155976083884e-05
2,1e-08,2000,,1.0,6.525429964065552,,,0.0,,0.0,0.2363744369334538,,,0.0
3,1e-08,5000,,1.0,40.43564777374267,,,0.0,,0.0,0.050662727570813415,,,0.0
4,1e-07,500,,2.0,0.00960173606872554,,,0.998147988319397,,0.0,0.0019020605288646623,,,6.473913156863792e-05
5,1e-07,1000,,2.0,0.0019435405731200403,,,0.9991312026977539,,0.0,0.0002608040665181402,,,1.7817701713159735e-05
6,1e-07,2000,,1.0,6.61065640449524,,,0.0,,0.0,0.19887931882763413,,,0.0
7,1e-07,5000,,1.0,40.383497095108034,,,0.0,,0.0,0.05123894393484764,,,0.0
8,1e-06,500,,2.0,0.0211967468261718,,,0.9986104011535645,,0.0,0.021914976416471967,,,5.8956083738251375e-05
9,1e-06,1000,,2.0,0.001609992980957,,,0.9991721987724305,,0.0,7.507675750719321e-05,,,4.0253426591793624e-05
10,1e-06,2000,,1.0,6.645931625366211,,,0.0,,0.0,0.20183499795342918,,,0.0
11,1e-06,5000,,1.0,40.39578227996826,,,0.0,,0.0,0.02578856398965809,,,0.0
12,1e-05,500,,2.0,0.00826435089111322,,,0.9992727994918823,,0.0,0.00046372344377362075,,,0.00011191028488537517
13,1e-05,1000,,2.0,0.00193896293640132,,,0.9995800137519837,,0.0,0.0009426180214285485,,,3.230366643148478e-05
14,1e-05,2000,,1.0,6.499743223190308,,,0.0,,0.0,0.28432459563229756,,,0.0
15,1e-05,5000,,1.0,40.42364554405212,,,0.0,,0.0,0.02612633619683466,,,0.0
16,0.0001,500,,640.2,3.7695148944854737,,,0.9999303936958313,,182.31758006292208,1.094118895559935,,,6.6824223730128574e-06
17,0.0001,1000,,35.2,0.12173094749450679,,,0.9998983979225159,,31.586389473949062,0.11527191581519419,,,1.9483909598681098e-05
18,0.0001,2000,,1.0,6.57122015953064,,,0.0,,0.0,0.07124143274486604,,,0.0
19,0.0001,5000,,1.0,40.386952829360965,,,0.0,,0.0,0.02728235167053034,,,0.0
20,0.001,500,0.030717374384403202,1516.4,7.872937631607056,0.9305511355400086,0.03522199541330332,1.0,0.0009876749209531224,197.38363660648264,1.0725131299991157,0.019181504924126378,0.0018387899668325172,0.0
21,0.001,1000,,2.0,0.00147142410278314,,,0.9999059915542603,,0.0,1.9611721623525074e-05,,,6.451277000263994e-06
22,0.001,2000,,1.0,6.510594034194947,,,0.0,,0.0,0.09934368792679824,,,0.0
23,0.001,5000,,1.0,40.37565550804138,,,0.0,,0.0,0.025364662136562046,,,0.0
24,0.01,500,0.04708988964557644,1731.8,10.298109197616578,0.004818484093993861,1.8480420112609864e-05,1.0,0.0009469517282072936,232.03491116640188,1.4764311683478437,0.0009047430632408027,3.9745710700264676e-06,0.0
25,0.01,1000,0.046367570757865864,2354.4,13.81028642654419,0.01206454429775472,9.418590925631962e-05,1.0,0.000740452967562879,274.5419822176564,1.7253888857012716,0.0014818385589358506,1.4782709557522039e-05,0.0
26,0.01,2000,0.04641382768750184,2919.6,21.526972675323485,0.02684456333518024,0.0005662822804879,1.0,0.0003355329667238079,145.5121988013376,1.1646191984344971,0.0040604481714761045,9.506105966154787e-05,0.0
27,0.01,5000,,1.0,40.43129539489746,,,0.0,,0.0,0.014941838490908375,,,0.0
28,0.1,500,0.057868748158216396,5.0,0.022315359115600543,1.705251634120941e-07,9.257346391677857e-08,1.0,0.000843587413593854,0.0,0.0003229553512633268,1.680950175294645e-08,1.4780620344079935e-09,0.0
29,0.1,1000,0.05722889825701708,5.0,0.028859567642211842,1.9248109310865403e-07,9.604264050722122e-08,1.0,0.0009057815807100413,0.0,0.014658404753784186,2.137205859291831e-08,2.3529146485272402e-09,0.0
30,0.1,2000,0.057468552887439704,5.0,0.0350103378295898,1.9122380763292312e-07,8.671777322888374e-08,1.0,0.00038876793429734163,0.0,0.0002827296549232359,2.808890273765283e-08,1.3497401464558077e-09,0.0
31,0.1,5000,0.057522941380739157,5.0,0.22907776832580556,1.6912817955017092e-07,6.850750651210547e-08,1.0,0.00032189870972209873,0.0,0.0036342526804970044,1.120632872809396e-08,3.249674332897554e-10,0.0


==> csv/rchi2_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,,1.5,11.742655396461487,,,0.4995650500059128,,0.512989176042577,17.21466515820686,,,0.5125429687345476
1,1e-07,crescents,,1.5,11.75142469406128,,,0.4993197977542877,,0.512989176042577,17.18458250275944,,,0.5122914283367296
2,1e-06,crescents,,1.5,11.7661301612854,,,0.4994456499814987,,0.512989176042577,17.185170437995,,,0.5124204664928822
3,1e-05,crescents,,1.5,11.733398020267487,,,0.49971320331096647,,0.512989176042577,17.211475333727453,,,0.5126949437447598
4,0.0001,crescents,,169.35,12.712354707717896,,,0.4999571979045868,,291.8945871372061,16.567787929105915,,,0.5129452622376284
5,0.001,crescents,0.030717374384403202,380.1,13.690164649486542,0.9305511355400086,0.03522199541330332,0.4999764978885651,0.0009876749209531224,679.1517852206684,16.106640887152597,0.019181504924126378,0.0018387899668325172,0.512965064527007
6,0.01,crescents,0.04662376269698138,1751.7,21.51666592359543,0.014575863908976274,0.00022631620328560984,0.75,0.0007495326605073498,1137.0430302462519,12.011160553314479,0.009776712282562978,0.0002561025224680104,0.4442616583193193
7,0.1,crescents,0.05752228517085308,5.0,0.07881575822830195,1.8083956092596055e-07,8.596034604124724e-08,1.0,0.0006566404723294694,0.0,0.0893957954085576,2.1824751156922808e-08,1.0981802111268093e-08,0.0


==> csv/rchi2_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.5,11.742655396461487,,,0.4995650500059128,,0.512989176042577,17.21466515820686,,,0.5125429687345476
1,1e-07,,1.5,11.75142469406128,,,0.4993197977542877,,0.512989176042577,17.18458250275944,,,0.5122914283367296
2,1e-06,,1.5,11.7661301612854,,,0.4994456499814987,,0.512989176042577,17.185170437995,,,0.5124204664928822
3,1e-05,,1.5,11.733398020267487,,,0.49971320331096647,,0.512989176042577,17.211475333727453,,,0.5126949437447598
4,0.0001,,169.35,12.712354707717896,,,0.4999571979045868,,291.8945871372061,16.567787929105915,,,0.5129452622376284
5,0.001,0.030717374384403202,380.1,13.690164649486542,0.9305511355400086,0.03522199541330332,0.4999764978885651,0.0009876749209531224,679.1517852206684,16.106640887152597,0.019181504924126378,0.0018387899668325172,0.512965064527007
6,0.01,0.04662376269698138,1751.7,21.51666592359543,0.014575863908976274,0.00022631620328560984,0.75,0.0007495326605073498,1137.0430302462519,12.011160553314479,0.009776712282562978,0.0002561025224680104,0.4442616583193193
7,0.1,0.05752228517085308,5.0,0.07881575822830195,1.8083956092596055e-07,8.596034604124724e-08,1.0,0.0006566404723294694,0.0,0.0893957954085576,2.1824751156922808e-08,1.0981802111268093e-08,0.0


==> csv/rchi2_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.046623762696981,1751.7,21.5166659235954,0.014575863908976,0.000226316203286,0.75,0.000749532660507,1137.04303024625,12.0111605533145,0.009776712282563,0.000256102522468,0.444261658319319
7,0.1,0.057522285170853,5,0.078815758228302,1.80839560925961E-07,8.59603460412473E-08,1,0.000656640472329,0,0.089395795408558,2.18247511569228E-08,1.09818021112681E-08,0


==> csv/rchi2_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.046623762696981,1751.7,21.5166659235954,0.014575863908976,0.000226316203286,0.75,0.000749532660507,1137.04303024625,12.0111605533145,0.009776712282563,0.000256102522468,0.444261658319319
7,0.1,0.057522285170853,5,0.078815758228302,1.80839560925961E-07,8.59603460412473E-08,1,0.000656640472329,0,0.089395795408558,2.18247511569228E-08,1.09818021112681E-08,0


==> csv/rchi2_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,,2.0,0.012186336517333921,,,0.998906409740448,,0.0,0.002042374258886992,,,0.00014365520445057352
1,1e-08,1000,densities,,2.0,0.00187916755676264,,,0.9994680047035217,,0.0,2.9899153757236804e-05,,,6.327873993682244e-05
2,1e-08,2000,densities,,1.0,6.57660140991211,,,0.0,,0.0,0.16398458155373355,,,0.0
3,1e-08,5000,densities,,1.0,40.37376208305359,,,0.0,,0.0,0.012352350806813009,,,0.0
4,1e-07,500,densities,,2.0,0.019906139373779257,,,0.9983975887298584,,0.0,0.023976065447061323,,,0.00011126403207147235
5,1e-07,1000,densities,,2.0,0.0015332698822021,,,0.9992241978645324,,0.0,1.4067706378938101e-05,,,5.079024714802328e-05
6,1e-07,2000,densities,,1.0,6.5578378200531,,,0.0,,0.0,0.17109909551432276,,,0.0
7,1e-07,5000,densities,,1.0,40.40092692375183,,,0.0,,0.0,0.018356976757024034,,,0.0
8,1e-06,500,densities,,2.0,0.009137725830078061,,,0.9995431900024414,,0.0,0.00021612697455018485,,,5.102805125514167e-05
9,1e-06,1000,densities,,2.0,0.00165328979492184,,,0.999726390838623,,0.0,2.938822106708138e-05,,,1.8602742364492496e-05
10,1e-06,2000,densities,,1.0,6.853691577911377,,,0.0,,0.0,0.22481119074520697,,,0.0
11,1e-06,5000,densities,,1.0,40.35004034042358,,,0.0,,0.0,0.14848825005603541,,,0.0
12,1e-05,500,densities,,866.2,5.854782915115356,,,0.999833595752716,,360.1259501896524,2.4636083721886632,,,4.6013345813270145e-05
13,1e-05,1000,densities,,2.2,0.0024525165557861004,,,0.9998957872390747,,0.44721359549995787,0.00129343757530611,,,2.1288564682736043e-05
14,1e-05,2000,densities,,1.0,6.566037702560425,,,0.0,,0.0,0.13069565053056317,,,0.0
15,1e-05,5000,densities,,1.0,40.400154161453244,,,0.0,,0.0,0.012702357555773926,,,0.0
16,0.0001,500,densities,,2368.0,14.954612302780152,,,0.99896799325943,,786.9367827214585,4.8101471529355155,,,7.227297784004834e-05
17,0.0001,1000,densities,,2.0,0.0015060424804687,,,0.9994646191596985,,0.0,8.580419343379886e-06,,,4.863465818045343e-05
18,0.0001,2000,densities,,1.0,6.517846584320068,,,0.0,,0.0,0.19241518834543053,,,0.0
19,0.0001,5000,densities,,1.0,40.418172454833986,,,0.0,,0.0,0.04686419915622817,,,0.0
20,0.001,500,densities,,6378.4,33.72562136650085,,,0.9996088027954102,,1657.597598936485,8.320117243318114,,,3.3747795105496194e-05
21,0.001,1000,densities,,2.0,0.00147404670715326,,,0.9993548035621643,,0.0,4.661677705526415e-06,,,9.824158264793582e-06
22,0.001,2000,densities,,1.0,6.537610340118408,,,0.0,,0.0,0.12393194453117844,,,0.0
23,0.001,5000,densities,,1.0,40.36692318916321,,,0.0,,0.0,0.01937944768721688,,,0.0
24,0.01,500,densities,0.1486112058162689,333.8,2.012266969680786,0.00039556941483166004,3.9300881326198574e-06,1.0,0.0034997963832318884,61.73896662562469,0.5057856755234833,0.0001694900136703816,2.0514208283148143e-06,0.0
25,0.01,1000,densities,0.14837940335273742,413.2,2.2825106620788573,0.0008651861338875799,9.783194400370121e-06,1.0,0.0024033350678219286,77.05971710303639,0.35209882068069004,0.00018005422975904422,2.6784357385154372e-06,0.0
26,0.01,2000,densities,0.1482270002365112,500.2,3.8252493858337404,0.0019190052524208398,4.231727216392755e-05,1.0,0.0013716885947498076,59.21739609270235,0.3072179178926652,0.0004743740138323028,1.6378387815008454e-05,0.0
27,0.01,5000,densities,,1.0,40.4202606678009,,,0.0,,0.0,0.03703364837774902,,,0.0
28,0.1,500,densities,0.15479828417301175,5.0,0.057999277114868096,1.498498022556305e-07,9.322538971900941e-08,1.0,0.0033930939043114146,0.0,0.046411491671011794,1.860504787950262e-08,1.4780620344079898e-09,0.0
29,0.1,1000,densities,0.15468447506427763,5.0,0.02245712280273432,1.6873236745595933e-07,9.725335985422134e-08,1.0,0.0022833794619069375,0.0,4.7756080553424745e-05,3.2284804483544036e-08,2.017380456177638e-09,0.0
30,0.1,2000,densities,0.1545560389757156,5.0,0.0361866474151611,1.741340383887291e-07,8.638016879558565e-08,1.0,0.0012532159213984233,0.0,0.00019707934144649897,2.1901037548000155e-08,1.8883878595088986e-09,0.0
31,0.1,5000,densities,0.15435444414615626,5.0,0.2493420124053955,1.6127596609294416e-07,6.923510227352382e-08,1.0,0.0003114126610903077,0.0,0.0046050226548392725,2.659495263524985e-08,4.3000847943454936e-10,0.0


==> csv/rchi2_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.012186336517333921,,,0.998906409740448,,0.0,0.002042374258886992,,,0.00014365520445057352
1,1e-08,1000,,2.0,0.00187916755676264,,,0.9994680047035217,,0.0,2.9899153757236804e-05,,,6.327873993682244e-05
2,1e-08,2000,,1.0,6.57660140991211,,,0.0,,0.0,0.16398458155373355,,,0.0
3,1e-08,5000,,1.0,40.37376208305359,,,0.0,,0.0,0.012352350806813009,,,0.0
4,1e-07,500,,2.0,0.019906139373779257,,,0.9983975887298584,,0.0,0.023976065447061323,,,0.00011126403207147235
5,1e-07,1000,,2.0,0.0015332698822021,,,0.9992241978645324,,0.0,1.4067706378938101e-05,,,5.079024714802328e-05
6,1e-07,2000,,1.0,6.5578378200531,,,0.0,,0.0,0.17109909551432276,,,0.0
7,1e-07,5000,,1.0,40.40092692375183,,,0.0,,0.0,0.018356976757024034,,,0.0
8,1e-06,500,,2.0,0.009137725830078061,,,0.9995431900024414,,0.0,0.00021612697455018485,,,5.102805125514167e-05
9,1e-06,1000,,2.0,0.00165328979492184,,,0.999726390838623,,0.0,2.938822106708138e-05,,,1.8602742364492496e-05
10,1e-06,2000,,1.0,6.853691577911377,,,0.0,,0.0,0.22481119074520697,,,0.0
11,1e-06,5000,,1.0,40.35004034042358,,,0.0,,0.0,0.14848825005603541,,,0.0
12,1e-05,500,,866.2,5.854782915115356,,,0.999833595752716,,360.1259501896524,2.4636083721886632,,,4.6013345813270145e-05
13,1e-05,1000,,2.2,0.0024525165557861004,,,0.9998957872390747,,0.44721359549995787,0.00129343757530611,,,2.1288564682736043e-05
14,1e-05,2000,,1.0,6.566037702560425,,,0.0,,0.0,0.13069565053056317,,,0.0
15,1e-05,5000,,1.0,40.400154161453244,,,0.0,,0.0,0.012702357555773926,,,0.0
16,0.0001,500,,2368.0,14.954612302780152,,,0.99896799325943,,786.9367827214585,4.8101471529355155,,,7.227297784004834e-05
17,0.0001,1000,,2.0,0.0015060424804687,,,0.9994646191596985,,0.0,8.580419343379886e-06,,,4.863465818045343e-05
18,0.0001,2000,,1.0,6.517846584320068,,,0.0,,0.0,0.19241518834543053,,,0.0
19,0.0001,5000,,1.0,40.418172454833986,,,0.0,,0.0,0.04686419915622817,,,0.0
20,0.001,500,,6378.4,33.72562136650085,,,0.9996088027954102,,1657.597598936485,8.320117243318114,,,3.3747795105496194e-05
21,0.001,1000,,2.0,0.00147404670715326,,,0.9993548035621643,,0.0,4.661677705526415e-06,,,9.824158264793582e-06
22,0.001,2000,,1.0,6.537610340118408,,,0.0,,0.0,0.12393194453117844,,,0.0
23,0.001,5000,,1.0,40.36692318916321,,,0.0,,0.0,0.01937944768721688,,,0.0
24,0.01,500,0.1486112058162689,333.8,2.012266969680786,0.00039556941483166004,3.9300881326198574e-06,1.0,0.0034997963832318884,61.73896662562469,0.5057856755234833,0.0001694900136703816,2.0514208283148143e-06,0.0
25,0.01,1000,0.14837940335273742,413.2,2.2825106620788573,0.0008651861338875799,9.783194400370121e-06,1.0,0.0024033350678219286,77.05971710303639,0.35209882068069004,0.00018005422975904422,2.6784357385154372e-06,0.0
26,0.01,2000,0.1482270002365112,500.2,3.8252493858337404,0.0019190052524208398,4.231727216392755e-05,1.0,0.0013716885947498076,59.21739609270235,0.3072179178926652,0.0004743740138323028,1.6378387815008454e-05,0.0
27,0.01,5000,,1.0,40.4202606678009,,,0.0,,0.0,0.03703364837774902,,,0.0
28,0.1,500,0.15479828417301175,5.0,0.057999277114868096,1.498498022556305e-07,9.322538971900941e-08,1.0,0.0033930939043114146,0.0,0.046411491671011794,1.860504787950262e-08,1.4780620344079898e-09,0.0
29,0.1,1000,0.15468447506427763,5.0,0.02245712280273432,1.6873236745595933e-07,9.725335985422134e-08,1.0,0.0022833794619069375,0.0,4.7756080553424745e-05,3.2284804483544036e-08,2.017380456177638e-09,0.0
30,0.1,2000,0.1545560389757156,5.0,0.0361866474151611,1.741340383887291e-07,8.638016879558565e-08,1.0,0.0012532159213984233,0.0,0.00019707934144649897,2.1901037548000155e-08,1.8883878595088986e-09,0.0
31,0.1,5000,0.15435444414615626,5.0,0.2493420124053955,1.6127596609294416e-07,6.923510227352382e-08,1.0,0.0003114126610903077,0.0,0.0046050226548392725,2.659495263524985e-08,4.3000847943454936e-10,0.0


==> csv/rchi2_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,,1.5,11.741107249259949,,,0.4995936036109924,,0.512989176042577,17.182455428384834,,,0.5125722676861064
1,1e-07,densities,,1.5,11.745051038265228,,,0.4994054466485977,,0.512989176042577,17.19455074019191,,,0.5123792679815924
2,1e-06,densities,,1.5,11.80363073348999,,,0.49981739521026614,,0.512989176042577,17.151447745273018,,,0.512801832392734
3,1e-05,densities,,217.6,13.205856823921204,,,0.4999323457479477,,418.2239893444156,16.35827866244309,,,0.5129197652681571
4,0.0001,densities,,593.0,15.473034346103669,,,0.4996081531047821,,1111.6902256900244,15.899632906801028,,,0.5125871828245154
5,0.001,densities,,1595.6,20.157907235622407,,,0.4997409015893936,,2933.398377668001,18.06183492656142,,,0.5127233552141132
6,0.01,densities,0.14840586980183917,312.05,12.135071921348572,0.0010599202670466934,1.8676851565639176e-05,0.75,0.0023904390430397366,200.95966471435318,16.772703655726946,0.0007186922960343006,1.9631796383290784e-05,0.4442616583193193
7,0.1,densities,0.15459831058979032,5.0,0.09149626493453974,1.634980435483158e-07,8.652350516058505e-08,1.0,0.001975122933127491,0.0,0.0967948240447043,2.5089614848882114e-08,1.1085300650032907e-08,0.0


==> csv/rchi2_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.5,11.741107249259949,,,0.4995936036109924,,0.512989176042577,17.182455428384834,,,0.5125722676861064
1,1e-07,,1.5,11.745051038265228,,,0.4994054466485977,,0.512989176042577,17.19455074019191,,,0.5123792679815924
2,1e-06,,1.5,11.80363073348999,,,0.49981739521026614,,0.512989176042577,17.151447745273018,,,0.512801832392734
3,1e-05,,217.6,13.205856823921204,,,0.4999323457479477,,418.2239893444156,16.35827866244309,,,0.5129197652681571
4,0.0001,,593.0,15.473034346103669,,,0.4996081531047821,,1111.6902256900244,15.899632906801028,,,0.5125871828245154
5,0.001,,1595.6,20.157907235622407,,,0.4997409015893936,,2933.398377668001,18.06183492656142,,,0.5127233552141132
6,0.01,0.14840586980183917,312.05,12.135071921348572,0.0010599202670466934,1.8676851565639176e-05,0.75,0.0023904390430397366,200.95966471435318,16.772703655726946,0.0007186922960343006,1.9631796383290784e-05,0.4442616583193193
7,0.1,0.15459831058979032,5.0,0.09149626493453974,1.634980435483158e-07,8.652350516058505e-08,1.0,0.001975122933127491,0.0,0.0967948240447043,2.5089614848882114e-08,1.1085300650032907e-08,0.0


==> csv/rchi2_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.148405869801839,312.05,12.1350719213486,0.001059920267047,1.86768515656392E-05,0.75,0.00239043904304,200.959664714353,16.7727036557269,0.000718692296034,1.96317963832908E-05,0.444261658319319
7,0.1,0.15459831058979,5,0.09149626493454,1.63498043548316E-07,8.6523505160585E-08,1,0.001975122933128,0,0.096794824044704,2.50896148488821E-08,1.10853006500329E-08,0


==> csv/rchi2_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,,2.0,0.013929891586303662,,,0.99928959608078,,0.0,0.0013283942470484595,,,7.423725127137173e-05
1,1e-08,1000,moons,,2.0,0.00213809013366696,,,0.9996201992034912,,0.0,0.00046017019805633287,,,4.383308718216203e-05
2,1e-08,2000,moons,,1.0,6.453531122207641,,,0.0,,0.0,0.10527897800371736,,,0.0
3,1e-08,5000,moons,,1.0,40.369111108779904,,,0.0,,0.0,0.033520980565310575,,,0.0
4,1e-07,500,moons,,2.0,0.00908880233764644,,,0.9983719944953918,,0.0,0.0005089374319550946,,,0.00010519115117132316
5,1e-07,1000,moons,,2.0,0.00156607627868646,,,0.998747193813324,,0.0,1.9749637250831375e-05,,,4.190286225911311e-05
6,1e-07,2000,moons,,1.0,6.667072391510009,,,0.0,,0.0,0.1936774943047396,,,0.0
7,1e-07,5000,moons,,1.0,40.445352172851564,,,0.0,,0.0,0.021602464983969012,,,0.0
8,1e-06,500,moons,,2.0,0.01236038208007808,,,0.9991439938545227,,0.0,0.00207251313965485,,,0.00012560285276546612
9,1e-06,1000,moons,,2.0,0.0019721508026122403,,,0.9994384050369263,,0.0,0.00019166476840119142,,,4.9730084408797646e-05
10,1e-06,2000,moons,,1.0,6.456516456604004,,,0.0,,0.0,0.32265860034835636,,,0.0
11,1e-06,5000,moons,,1.0,40.246698713302614,,,0.0,,0.0,0.07362799599791009,,,0.0
12,1e-05,500,moons,,2289.2,15.36756353378296,,,0.9995912075042724,,1357.4222629675705,9.024867477140171,,,5.659768766369477e-05
13,1e-05,1000,moons,,2.4,0.0026692867279052,,,0.9996689915657043,,0.8944271909999159,0.00252477910075769,,,5.5311578465280796e-05
14,1e-05,2000,moons,,1.0,6.548266315460205,,,0.0,,0.0,0.15177202074212803,,,0.0
15,1e-05,5000,moons,,1.0,40.400247764587405,,,0.0,,0.0,0.025281480914238298,,,0.0
16,0.0001,500,moons,,5541.4,34.92211122512818,,,0.999243187904358,,1573.920836636964,9.26692393034526,,,6.581939079756563e-05
17,0.0001,1000,moons,,2.0,0.001512861251831,,,0.9996936082839966,,0.0,9.519740683981008e-06,,,4.5089182328795645e-05
18,0.0001,2000,moons,,1.0,6.58499846458435,,,0.0,,0.0,0.08621500889773569,,,0.0
19,0.0001,5000,moons,,1.0,40.380184698104856,,,0.0,,0.0,0.012658048623196147,,,0.0
20,0.001,500,moons,,12387.8,66.67600660324096,,,0.9993175864219666,,4295.844003219856,21.85615610200209,,,8.335194381693369e-05
21,0.001,1000,moons,,2.0,0.00155425071716302,,,0.999329400062561,,0.0,7.903117386649231e-05,,,2.6690052135411714e-05
22,0.001,2000,moons,,1.0,6.631429290771484,,,0.0,,0.0,0.18584095031224626,,,0.0
23,0.001,5000,moons,,1.0,40.437167167663574,,,0.0,,0.0,0.028527081011168846,,,0.0
24,0.01,500,moons,0.14986294209957118,307.8,1.8063740253448486,0.00027995714917776005,2.7548987418413164e-06,1.0,0.00447264986936848,51.104794295643146,0.48461114393313365,6.973625187571893e-05,8.249784640084918e-07,0.0
25,0.01,1000,moons,0.1474486172199249,506.0,2.895849418640137,0.00057277922751378,1.0821036994457245e-05,1.0,0.0027727161165411593,107.6522178127325,0.796914423662094,0.0002617632036222648,4.668888315499906e-06,0.0
26,0.01,2000,moons,0.1462456583976745,260.0,3.9776243209838866,0.0013637274387292,4.018042818643153e-05,0.9881999969482422,0.0006182521208063045,366.2813126546316,1.1350514663639844,0.0003259820833113872,3.5532592108841877e-07,0.015044095450714575
27,0.01,5000,moons,,1.0,40.4267436504364,,,0.0,,0.0,0.07341448884101934,,,0.0
28,0.1,500,moons,0.15891997814178466,7.0,0.03510699272155758,1.5450641512870792e-07,9.229406714439393e-08,1.0,0.003984295016259357,0.0,0.003495607886790659,5.0939811812534765e-08,3.943026648837427e-09,0.0
29,0.1,1000,moons,0.1565785467624664,7.0,0.03363766670227048,1.7024576663970948e-07,9.809155017137528e-08,1.0,0.002599996526505916,0.0,0.0002873813628083124,4.3183698341309485e-08,1.2364162176243742e-09,0.0
30,0.1,2000,moons,0.15668317377567287,7.0,0.04980835914611812,1.474982127547264e-07,8.54022800922394e-08,1.0,0.0018881085877475129,0.0,0.0008677815419038464,1.5135279067567162e-08,1.6080491849996102e-09,0.0
31,0.1,5000,moons,0.15692559480667112,7.0,0.3329665184020996,1.2145901564508677e-07,7.02420948073268e-08,1.0,0.001079392805718104,0.0,0.0030840678977316167,1.2680007374834662e-08,1.2496867593521636e-09,0.0


==> csv/rchi2_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.013929891586303662,,,0.99928959608078,,0.0,0.0013283942470484595,,,7.423725127137173e-05
1,1e-08,1000,,2.0,0.00213809013366696,,,0.9996201992034912,,0.0,0.00046017019805633287,,,4.383308718216203e-05
2,1e-08,2000,,1.0,6.453531122207641,,,0.0,,0.0,0.10527897800371736,,,0.0
3,1e-08,5000,,1.0,40.369111108779904,,,0.0,,0.0,0.033520980565310575,,,0.0
4,1e-07,500,,2.0,0.00908880233764644,,,0.9983719944953918,,0.0,0.0005089374319550946,,,0.00010519115117132316
5,1e-07,1000,,2.0,0.00156607627868646,,,0.998747193813324,,0.0,1.9749637250831375e-05,,,4.190286225911311e-05
6,1e-07,2000,,1.0,6.667072391510009,,,0.0,,0.0,0.1936774943047396,,,0.0
7,1e-07,5000,,1.0,40.445352172851564,,,0.0,,0.0,0.021602464983969012,,,0.0
8,1e-06,500,,2.0,0.01236038208007808,,,0.9991439938545227,,0.0,0.00207251313965485,,,0.00012560285276546612
9,1e-06,1000,,2.0,0.0019721508026122403,,,0.9994384050369263,,0.0,0.00019166476840119142,,,4.9730084408797646e-05
10,1e-06,2000,,1.0,6.456516456604004,,,0.0,,0.0,0.32265860034835636,,,0.0
11,1e-06,5000,,1.0,40.246698713302614,,,0.0,,0.0,0.07362799599791009,,,0.0
12,1e-05,500,,2289.2,15.36756353378296,,,0.9995912075042724,,1357.4222629675705,9.024867477140171,,,5.659768766369477e-05
13,1e-05,1000,,2.4,0.0026692867279052,,,0.9996689915657043,,0.8944271909999159,0.00252477910075769,,,5.5311578465280796e-05
14,1e-05,2000,,1.0,6.548266315460205,,,0.0,,0.0,0.15177202074212803,,,0.0
15,1e-05,5000,,1.0,40.400247764587405,,,0.0,,0.0,0.025281480914238298,,,0.0
16,0.0001,500,,5541.4,34.92211122512818,,,0.999243187904358,,1573.920836636964,9.26692393034526,,,6.581939079756563e-05
17,0.0001,1000,,2.0,0.001512861251831,,,0.9996936082839966,,0.0,9.519740683981008e-06,,,4.5089182328795645e-05
18,0.0001,2000,,1.0,6.58499846458435,,,0.0,,0.0,0.08621500889773569,,,0.0
19,0.0001,5000,,1.0,40.380184698104856,,,0.0,,0.0,0.012658048623196147,,,0.0
20,0.001,500,,12387.8,66.67600660324096,,,0.9993175864219666,,4295.844003219856,21.85615610200209,,,8.335194381693369e-05
21,0.001,1000,,2.0,0.00155425071716302,,,0.999329400062561,,0.0,7.903117386649231e-05,,,2.6690052135411714e-05
22,0.001,2000,,1.0,6.631429290771484,,,0.0,,0.0,0.18584095031224626,,,0.0
23,0.001,5000,,1.0,40.437167167663574,,,0.0,,0.0,0.028527081011168846,,,0.0
24,0.01,500,0.14986294209957118,307.8,1.8063740253448486,0.00027995714917776005,2.7548987418413164e-06,1.0,0.00447264986936848,51.104794295643146,0.48461114393313365,6.973625187571893e-05,8.249784640084918e-07,0.0
25,0.01,1000,0.1474486172199249,506.0,2.895849418640137,0.00057277922751378,1.0821036994457245e-05,1.0,0.0027727161165411593,107.6522178127325,0.796914423662094,0.0002617632036222648,4.668888315499906e-06,0.0
26,0.01,2000,0.1462456583976745,260.0,3.9776243209838866,0.0013637274387292,4.018042818643153e-05,0.9881999969482422,0.0006182521208063045,366.2813126546316,1.1350514663639844,0.0003259820833113872,3.5532592108841877e-07,0.015044095450714575
27,0.01,5000,,1.0,40.4267436504364,,,0.0,,0.0,0.07341448884101934,,,0.0
28,0.1,500,0.15891997814178466,7.0,0.03510699272155758,1.5450641512870792e-07,9.229406714439393e-08,1.0,0.003984295016259357,0.0,0.003495607886790659,5.0939811812534765e-08,3.943026648837427e-09,0.0
29,0.1,1000,0.1565785467624664,7.0,0.03363766670227048,1.7024576663970948e-07,9.809155017137528e-08,1.0,0.002599996526505916,0.0,0.0002873813628083124,4.3183698341309485e-08,1.2364162176243742e-09,0.0
30,0.1,2000,0.15668317377567287,7.0,0.04980835914611812,1.474982127547264e-07,8.54022800922394e-08,1.0,0.0018881085877475129,0.0,0.0008677815419038464,1.5135279067567162e-08,1.6080491849996102e-09,0.0
31,0.1,5000,0.15692559480667112,7.0,0.3329665184020996,1.2145901564508677e-07,7.02420948073268e-08,1.0,0.001079392805718104,0.0,0.0030840678977316167,1.2680007374834662e-08,1.2496867593521636e-09,0.0


==> csv/rchi2_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,,1.5,11.70967755317688,,,0.4997274488210678,,0.512989176042577,17.18978405386788,,,0.5127095599839798
1,1e-07,moons,,1.5,11.780769860744476,,,0.49927979707717896,,0.512989176042577,17.207408747010273,,,0.512250284149263
2,1e-06,moons,,1.5,11.679386925697326,,,0.49964559972286227,,0.512989176042577,17.136747450485597,,,0.5126255839016614
3,1e-05,moons,,573.4,15.579686725139618,,,0.4998150497674942,,1192.0096873502507,16.266633624963617,,,0.5127994231695906
4,0.0001,moons,,1386.35,20.472201812267304,,,0.4997341990470886,,2564.999030983709,18.39434957205244,,,0.5127164973581972
5,0.001,moons,,3097.95,28.4365393280983,,,0.4996617466211319,,5845.192324736449,29.345781792694485,,,0.5126421369890929
6,0.01,moons,0.14825409278273577,268.7,12.276647853851319,0.0005825947300763416,1.2353377921196321e-05,0.7470499992370605,0.0035085090610149873,255.60518485804585,16.70690544233225,0.0004346955738730791,1.3853540722580517e-05,0.4425956597090448
7,0.1,moons,0.15727682337164878,7.0,0.11287988424301146,1.4842735254205764e-07,8.650749805383386e-08,1.0,0.00259326224318274,0.0,0.13054758017030543,3.6709374548174016e-08,1.0887444163026489e-08,0.0


==> csv/rchi2_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.5,11.70967755317688,,,0.4997274488210678,,0.512989176042577,17.18978405386788,,,0.5127095599839798
1,1e-07,,1.5,11.780769860744476,,,0.49927979707717896,,0.512989176042577,17.207408747010273,,,0.512250284149263
2,1e-06,,1.5,11.679386925697326,,,0.49964559972286227,,0.512989176042577,17.136747450485597,,,0.5126255839016614
3,1e-05,,573.4,15.579686725139618,,,0.4998150497674942,,1192.0096873502507,16.266633624963617,,,0.5127994231695906
4,0.0001,,1386.35,20.472201812267304,,,0.4997341990470886,,2564.999030983709,18.39434957205244,,,0.5127164973581972
5,0.001,,3097.95,28.4365393280983,,,0.4996617466211319,,5845.192324736449,29.345781792694485,,,0.5126421369890929
6,0.01,0.14825409278273577,268.7,12.276647853851319,0.0005825947300763416,1.2353377921196321e-05,0.7470499992370605,0.0035085090610149873,255.60518485804585,16.70690544233225,0.0004346955738730791,1.3853540722580517e-05,0.4425956597090448
7,0.1,0.15727682337164878,7.0,0.11287988424301146,1.4842735254205764e-07,8.650749805383386e-08,1.0,0.00259326224318274,0.0,0.13054758017030543,3.6709374548174016e-08,1.0887444163026489e-08,0.0


==> csv/rchi2_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.148254092782736,268.7,12.2766478538513,0.000582594730076,1.23533779211963E-05,0.74704999923706,0.003508509061015,255.605184858046,16.7069054423323,0.000434695573873,1.38535407225805E-05,0.442595659709045
7,0.1,0.157276823371649,7,0.112879884243011,1.48427352542058E-07,8.65074980538339E-08,1,0.002593262243183,0,0.130547580170305,3.6709374548174E-08,1.08874441630265E-08,0


==> csv/rchi2_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,,2.0,0.00786209106445308,,,0.9991095900535584,,0.0,0.0004475661617024289,,,0.00010401522519976217
1,1e-08,1000,slopes,,2.0,0.0016184329986571998,,,0.999563992023468,,0.0,8.368872500738513e-05,,,2.8215890736686968e-05
2,1e-08,2000,slopes,,1.0,6.4591504573822025,,,0.0,,0.0,0.12884958641502622,,,0.0
3,1e-08,5000,slopes,,1.0,40.41283373832702,,,0.0,,0.0,0.03921503461618488,,,0.0
4,1e-07,500,slopes,,2.0,0.01233782768249508,,,0.9983183860778808,,0.0,0.002825400642733249,,,5.916526496279474e-05
5,1e-07,1000,slopes,,2.0,0.00304083824157712,,,0.9992087960243226,,0.0,0.0010881651370098448,,,2.5208515965871675e-05
6,1e-07,2000,slopes,,1.0,6.516584157943726,,,0.0,,0.0,0.1886272516016276,,,0.0
7,1e-07,5000,slopes,,1.0,40.42216939926148,,,0.0,,0.0,0.05354256128593837,,,0.0
8,1e-06,500,slopes,,2.0,0.00777134895324702,,,0.9994408011436462,,0.0,0.0004177889383388309,,,4.247129789518264e-05
9,1e-06,1000,slopes,,2.0,0.00162568092346188,,,0.9994995951652527,,0.0,3.409243960868738e-05,,,2.0476585599962973e-05
10,1e-06,2000,slopes,,1.0,6.310458374023438,,,0.0,,0.0,0.12405063468925023,,,0.0
11,1e-06,5000,slopes,,1.0,40.38455958366394,,,0.0,,0.0,0.0147240627187056,,,0.0
12,1e-05,500,slopes,,2.0,0.00933604240417474,,,0.9999824047088623,,0.0,0.0007580342296731646,,,1.345187171740313e-05
13,1e-05,1000,slopes,,2.0,0.00223960876464838,,,0.9999539971351623,,0.0,0.0007272391722345973,,,6.3712040211202145e-06
14,1e-05,2000,slopes,,1.0,6.598675060272217,,,0.0,,0.0,0.1458737898773347,,,0.0
15,1e-05,5000,slopes,,1.0,40.41504769325256,,,0.0,,0.0,0.022805582760541374,,,0.0
16,0.0001,500,slopes,0.00334039321169254,587.8,3.5180474758148192,1.3720575809478759,0.013660296611487821,1.0,0.00018829411482139402,246.67934652094405,1.3539213774816319,0.023654011379852635,0.003941337293000713,0.0
17,0.0001,1000,slopes,,4.2,0.00946559906005854,,,0.99999920129776,,3.1937438845342623,0.00845792582133334,,,1.296041290765896e-06
18,0.0001,2000,slopes,,1.0,6.541091060638427,,,0.0,,0.0,0.12776431704351587,,,0.0
19,0.0001,5000,slopes,,1.0,40.39143624305725,,,0.0,,0.0,0.046824869295715735,,,0.0
20,0.001,500,slopes,0.01068169269710772,2825.6,14.821439123153686,0.9457732677459717,0.00453134896233672,1.0,0.0005671960544369782,805.8112682260034,4.181766635468015,0.046459650632542114,0.0009792268872148887,0.0
21,0.001,1000,slopes,0.01212883554399006,2.0,0.00148944854736322,1.0230992317199707,0.3665135085582733,1.0,0.0002402612484391168,0.0,1.209301714642247e-05,0.01872664266804768,0.016372808295288813,0.0
22,0.001,2000,slopes,,1.0,6.612542581558228,,,0.0,,0.0,0.12445154590164934,,,0.0
23,0.001,5000,slopes,,1.0,40.394371366500856,,,0.0,,0.0,0.013165435573352445,,,0.0
24,0.01,500,slopes,0.03562177941203114,515.4,3.1497870445251466,0.0024519873782991803,6.247777491807938e-06,1.0,0.0007681294014346855,123.36247403485389,0.8788933103608647,0.0006777799176468467,1.9924830213218964e-06,0.0
25,0.01,1000,slopes,0.03528778031468388,686.0,3.8066980838775635,0.0064134975895285,2.782416995614767e-05,1.0,0.000451778649797934,104.19213022104884,0.8520667794352987,0.0015205023005001005,1.0723111786698319e-05,0.0
26,0.01,2000,slopes,0.03535258919000618,756.0,5.614437580108643,0.01455968450754876,0.00011417528148738563,1.0,0.0010189646956205742,106.79653552433244,0.9299699396842331,0.002474489449071118,2.7127414138111533e-05,0.0
27,0.01,5000,slopes,,1.0,40.391044235229494,,,0.0,,0.0,0.025949824452938686,,,0.0
28,0.1,500,slopes,0.04627069681882852,5.4,0.02532796859741206,3.657769411802292e-07,9.2899426817894e-08,1.0,0.0010897255315170445,0.5477225575051662,0.0029919191730617706,2.391467681312728e-07,2.1211881141980014e-09,0.0
29,0.1,1000,slopes,0.046073225140571564,5.8,0.02620429992675778,2.0142178982496262e-07,9.613577276468279e-08,1.0,0.0006675250795515819,0.44721359549995804,0.001927359899802652,2.0746140279394038e-07,1.5627429070463271e-09,0.0
30,0.1,2000,slopes,0.04644053056836124,6.0,0.062137842178344685,1.1955853551626205e-07,8.747447282075883e-08,1.0,0.0012081972366411466,0.0,0.043200606984413394,1.0236276847914288e-08,1.8486775098923172e-09,0.0
31,0.1,5000,slopes,0.046140420436859064,6.0,0.28864517211914065,9.87987732514739e-08,6.839691195636987e-08,1.0,0.0003695266541714718,0.0,0.0019115377750435942,4.079166858539642e-09,1.0092568903508434e-09,0.0


==> csv/rchi2_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.00786209106445308,,,0.9991095900535584,,0.0,0.0004475661617024289,,,0.00010401522519976217
1,1e-08,1000,,2.0,0.0016184329986571998,,,0.999563992023468,,0.0,8.368872500738513e-05,,,2.8215890736686968e-05
2,1e-08,2000,,1.0,6.4591504573822025,,,0.0,,0.0,0.12884958641502622,,,0.0
3,1e-08,5000,,1.0,40.41283373832702,,,0.0,,0.0,0.03921503461618488,,,0.0
4,1e-07,500,,2.0,0.01233782768249508,,,0.9983183860778808,,0.0,0.002825400642733249,,,5.916526496279474e-05
5,1e-07,1000,,2.0,0.00304083824157712,,,0.9992087960243226,,0.0,0.0010881651370098448,,,2.5208515965871675e-05
6,1e-07,2000,,1.0,6.516584157943726,,,0.0,,0.0,0.1886272516016276,,,0.0
7,1e-07,5000,,1.0,40.42216939926148,,,0.0,,0.0,0.05354256128593837,,,0.0
8,1e-06,500,,2.0,0.00777134895324702,,,0.9994408011436462,,0.0,0.0004177889383388309,,,4.247129789518264e-05
9,1e-06,1000,,2.0,0.00162568092346188,,,0.9994995951652527,,0.0,3.409243960868738e-05,,,2.0476585599962973e-05
10,1e-06,2000,,1.0,6.310458374023438,,,0.0,,0.0,0.12405063468925023,,,0.0
11,1e-06,5000,,1.0,40.38455958366394,,,0.0,,0.0,0.0147240627187056,,,0.0
12,1e-05,500,,2.0,0.00933604240417474,,,0.9999824047088623,,0.0,0.0007580342296731646,,,1.345187171740313e-05
13,1e-05,1000,,2.0,0.00223960876464838,,,0.9999539971351623,,0.0,0.0007272391722345973,,,6.3712040211202145e-06
14,1e-05,2000,,1.0,6.598675060272217,,,0.0,,0.0,0.1458737898773347,,,0.0
15,1e-05,5000,,1.0,40.41504769325256,,,0.0,,0.0,0.022805582760541374,,,0.0
16,0.0001,500,0.00334039321169254,587.8,3.5180474758148192,1.3720575809478759,0.013660296611487821,1.0,0.00018829411482139402,246.67934652094405,1.3539213774816319,0.023654011379852635,0.003941337293000713,0.0
17,0.0001,1000,,4.2,0.00946559906005854,,,0.99999920129776,,3.1937438845342623,0.00845792582133334,,,1.296041290765896e-06
18,0.0001,2000,,1.0,6.541091060638427,,,0.0,,0.0,0.12776431704351587,,,0.0
19,0.0001,5000,,1.0,40.39143624305725,,,0.0,,0.0,0.046824869295715735,,,0.0
20,0.001,500,0.01068169269710772,2825.6,14.821439123153686,0.9457732677459717,0.00453134896233672,1.0,0.0005671960544369782,805.8112682260034,4.181766635468015,0.046459650632542114,0.0009792268872148887,0.0
21,0.001,1000,0.01212883554399006,2.0,0.00148944854736322,1.0230992317199707,0.3665135085582733,1.0,0.0002402612484391168,0.0,1.209301714642247e-05,0.01872664266804768,0.016372808295288813,0.0
22,0.001,2000,,1.0,6.612542581558228,,,0.0,,0.0,0.12445154590164934,,,0.0
23,0.001,5000,,1.0,40.394371366500856,,,0.0,,0.0,0.013165435573352445,,,0.0
24,0.01,500,0.03562177941203114,515.4,3.1497870445251466,0.0024519873782991803,6.247777491807938e-06,1.0,0.0007681294014346855,123.36247403485389,0.8788933103608647,0.0006777799176468467,1.9924830213218964e-06,0.0
25,0.01,1000,0.03528778031468388,686.0,3.8066980838775635,0.0064134975895285,2.782416995614767e-05,1.0,0.000451778649797934,104.19213022104884,0.8520667794352987,0.0015205023005001005,1.0723111786698319e-05,0.0
26,0.01,2000,0.03535258919000618,756.0,5.614437580108643,0.01455968450754876,0.00011417528148738563,1.0,0.0010189646956205742,106.79653552433244,0.9299699396842331,0.002474489449071118,2.7127414138111533e-05,0.0
27,0.01,5000,,1.0,40.391044235229494,,,0.0,,0.0,0.025949824452938686,,,0.0
28,0.1,500,0.04627069681882852,5.4,0.02532796859741206,3.657769411802292e-07,9.2899426817894e-08,1.0,0.0010897255315170445,0.5477225575051662,0.0029919191730617706,2.391467681312728e-07,2.1211881141980014e-09,0.0
29,0.1,1000,0.046073225140571564,5.8,0.02620429992675778,2.0142178982496262e-07,9.613577276468279e-08,1.0,0.0006675250795515819,0.44721359549995804,0.001927359899802652,2.0746140279394038e-07,1.5627429070463271e-09,0.0
30,0.1,2000,0.04644053056836124,6.0,0.062137842178344685,1.1955853551626205e-07,8.747447282075883e-08,1.0,0.0012081972366411466,0.0,0.043200606984413394,1.0236276847914288e-08,1.8486775098923172e-09,0.0
31,0.1,5000,0.046140420436859064,6.0,0.28864517211914065,9.87987732514739e-08,6.839691195636987e-08,1.0,0.0003695266541714718,0.0,0.0019115377750435942,4.079166858539642e-09,1.0092568903508434e-09,0.0


==> csv/rchi2_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,,1.5,11.720366179943085,,,0.49966839551925657,,0.512989176042577,17.20973101758125,,,0.5126489859070934
1,1e-07,slopes,,1.5,11.738533055782318,,,0.49938179552555084,,0.512989176042577,17.20829008648534,,,0.5123550142885167
2,1e-06,slopes,,1.5,11.676103746891021,,,0.49973509907722474,,0.512989176042577,17.209402955237476,,,0.5127173943303269
3,1e-05,slopes,,1.5,11.7563246011734,,,0.49998410046100616,,0.512989176042577,17.199230800979613,,,0.5129728636087203
4,0.0001,slopes,,148.5,12.615010094642638,,,0.49999980032444,,283.77539302097796,16.63507846995585,,,0.5129889711802016
5,0.001,slopes,0.01140526412054889,707.4,15.457460629940034,0.9844362497329712,0.185522428760305,0.5,0.0008662372894618819,1308.0547791522945,15.839457126617566,0.05268882117503033,0.19109445617036527,0.512989176042577
6,0.01,slopes,0.03542071630557374,489.6,13.240491735935212,0.00780838982512548,4.9415742978447084e-05,0.75,0.000738887260797792,315.7786366561568,16.12467199035753,0.00545541278152576,5.073512613833722e-05,0.4442616583193193
7,0.1,slopes,0.0462312182411551,5.8,0.10057882070541377,1.9638900994323194e-07,8.622664608992637e-08,1.0,0.0008369873687698861,0.4103913408340619,0.11418707137370306,1.8095262630878492e-07,1.1136421220197256e-08,0.0


==> csv/rchi2_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.5,11.720366179943085,,,0.49966839551925657,,0.512989176042577,17.20973101758125,,,0.5126489859070934
1,1e-07,,1.5,11.738533055782318,,,0.49938179552555084,,0.512989176042577,17.20829008648534,,,0.5123550142885167
2,1e-06,,1.5,11.676103746891021,,,0.49973509907722474,,0.512989176042577,17.209402955237476,,,0.5127173943303269
3,1e-05,,1.5,11.7563246011734,,,0.49998410046100616,,0.512989176042577,17.199230800979613,,,0.5129728636087203
4,0.0001,,148.5,12.615010094642638,,,0.49999980032444,,283.77539302097796,16.63507846995585,,,0.5129889711802016
5,0.001,0.01140526412054889,707.4,15.457460629940034,0.9844362497329712,0.185522428760305,0.5,0.0008662372894618819,1308.0547791522945,15.839457126617566,0.05268882117503033,0.19109445617036527,0.512989176042577
6,0.01,0.03542071630557374,489.6,13.240491735935212,0.00780838982512548,4.9415742978447084e-05,0.75,0.000738887260797792,315.7786366561568,16.12467199035753,0.00545541278152576,5.073512613833722e-05,0.4442616583193193
7,0.1,0.0462312182411551,5.8,0.10057882070541377,1.9638900994323194e-07,8.622664608992637e-08,1.0,0.0008369873687698861,0.4103913408340619,0.11418707137370306,1.8095262630878492e-07,1.1136421220197256e-08,0.0


==> csv/rchi2_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.035420716305574,489.6,13.2404917359352,0.007808389825125,4.94157429784471E-05,0.75,0.000738887260798,315.778636656157,16.1246719903575,0.005455412781526,5.07351261383372E-05,0.444261658319319
7,0.1,0.046231218241155,5.8,0.100578820705414,1.96389009943232E-07,8.62266460899264E-08,1,0.00083698736877,0.410391340834062,0.114187071373703,1.80952626308785E-07,1.11364212201973E-08,0


==> csv/rkl.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15658624470233917,8,0.04023027420043945,8.272472769021988e-07,8.614733815193176e-08,1.0
0.1,500,moons,1,0.15273427963256836,8,0.034887075424194336,6.314367055892944e-07,9.313225746154785e-08,1.0
0.1,500,moons,2,0.16273391246795654,8,0.03441667556762695,3.7369318306446075e-07,8.963979780673981e-08,1.0
0.1,500,moons,3,0.15840314328670502,8,0.0340123176574707,3.1245872378349304e-07,9.639188647270203e-08,1.0
0.1,500,moons,4,0.1530396193265915,8,0.034258127212524414,1.044943928718567e-06,9.522773325443268e-08,1.0
0.1,500,densities,0,0.14941498637199402,6,0.026259183883666992,2.0605511963367462e-07,9.895302355289459e-08,1.0
0.1,500,densities,1,0.15405406057834625,6,0.031194686889648438,1.8114224076271057e-07,9.406358003616333e-08,1.0
0.1,500,densities,2,0.15530426800251007,6,0.026428699493408203,1.725275069475174e-07,9.173527359962463e-08,1.0
0.1,500,densities,3,0.1582563817501068,6,0.02592635154724121,1.8510036170482635e-07,9.42964106798172e-08,1.0
0.1,500,densities,4,0.15144149959087372,6,0.02824854850769043,2.5867484509944916e-07,9.266659617424011e-08,1.0
0.1,500,slopes,0,0.04385018348693848,7,0.029752016067504883,3.855675458908081e-07,9.941868484020233e-08,1.0
0.1,500,slopes,1,0.04316258803009987,6,0.025745630264282227,1.1275988072156906e-06,9.615905582904816e-08,1.0
0.1,500,slopes,2,0.043306563049554825,7,0.030172348022460938,2.9406510293483734e-07,1.0151416063308716e-07,1.0
0.1,500,slopes,3,0.04335997626185417,6,0.025157451629638672,7.967464625835419e-07,9.452924132347107e-08,1.0
0.1,500,slopes,4,0.045525673776865005,6,0.025539159774780273,1.5113037079572678e-06,9.615905582904816e-08,1.0
0.1,500,crescents,0,0.05625433474779129,6,0.02489161491394043,3.413297235965729e-07,9.383074939250946e-08,1.0
0.1,500,crescents,1,0.05521056801080704,6,0.02495431900024414,2.761371433734894e-07,9.383074939250946e-08,1.0
0.1,500,crescents,2,0.0569583997130394,6,0.024880170822143555,2.691522240638733e-07,9.96515154838562e-08,1.0
0.1,500,crescents,3,0.05479264631867409,6,0.025022268295288086,2.8475187718868256e-07,9.685754776000977e-08,1.0
0.1,500,crescents,4,0.05591932684183121,6,0.024857521057128906,2.4191103875637054e-07,9.313225746154785e-08,1.0
0.1,1000,moons,0,0.15876951813697815,8,0.03596758842468262,3.909226506948471e-07,9.39471647143364e-08,1.0
0.1,1000,moons,1,0.15458595752716064,8,0.03534579277038574,8.46455805003643e-07,9.685754776000977e-08,1.0
0.1,1000,moons,2,0.15281257033348083,8,0.03535819053649902,6.189802661538124e-07,9.42964106798172e-08,1.0
0.1,1000,moons,3,0.15349718928337097,8,0.03536581993103027,5.636829882860184e-07,9.42964106798172e-08,1.0
0.1,1000,moons,4,0.1519252359867096,8,0.03549385070800781,1.0317889973521233e-06,9.674113243818283e-08,1.0
0.1,1000,densities,0,0.15101832151412964,6,0.026688337326049805,2.2456515580415726e-07,9.383074939250946e-08,1.0
0.1,1000,densities,1,0.15161395072937012,6,0.027048349380493164,2.734595909714699e-07,9.348150342702866e-08,1.0
0.1,1000,densities,2,0.15457957983016968,6,0.026729822158813477,2.935994416475296e-07,9.953510016202927e-08,1.0
0.1,1000,densities,3,0.15671825408935547,6,0.02668166160583496,1.9010622054338455e-07,9.534414857625961e-08,1.0
0.1,1000,densities,4,0.15383732318878174,6,0.026801586151123047,1.762527972459793e-07,9.778887033462524e-08,1.0
0.1,1000,slopes,0,0.04398045688867569,7,0.030379772186279297,2.5867484509944916e-07,9.615905582904816e-08,1.0
0.1,1000,slopes,1,0.04371627792716026,6,0.02607440948486328,1.4028046280145645e-06,9.650830179452896e-08,1.0
0.1,1000,slopes,2,0.044215019792318344,6,0.026293516159057617,1.3114186003804207e-06,9.546056389808655e-08,1.0
0.1,1000,slopes,3,0.04349571466445923,7,0.03078746795654297,2.9278453439474106e-07,9.278301149606705e-08,1.0
0.1,1000,slopes,4,0.04269348829984665,6,0.02633976936340332,1.4366814866662025e-06,9.383074939250946e-08,1.0
0.1,1000,crescents,0,0.05595353990793228,6,0.026110410690307617,3.651948645710945e-07,9.243376553058624e-08,1.0
0.1,1000,crescents,1,0.05502350255846977,6,0.02633833885192871,3.657769411802292e-07,9.615905582904816e-08,1.0
0.1,1000,crescents,2,0.0560973584651947,6,0.02591991424560547,3.4959521144628525e-07,9.569339454174042e-08,1.0
0.1,1000,crescents,3,0.05484746769070625,6,0.0433809757232666,2.7567148208618164e-07,9.569339454174042e-08,1.0
0.1,1000,crescents,4,0.05401509255170822,6,0.03802776336669922,2.849847078323364e-07,9.255018085241318e-08,1.0
0.1,2000,moons,0,0.15364551544189453,8,0.059195518493652344,6.390037015080452e-07,9.074574336409569e-08,1.0
0.1,2000,moons,1,0.15523427724838257,8,0.0541684627532959,5.713663995265961e-07,8.923234418034554e-08,1.0
0.1,2000,moons,2,0.15745800733566284,8,0.05406022071838379,4.54543624073267e-07,8.760252967476845e-08,1.0
0.1,2000,moons,3,0.15265785157680511,8,0.05542731285095215,6.294576451182365e-07,8.469214662909508e-08,1.0
0.1,2000,moons,4,0.15325643122196198,8,0.05645394325256348,6.690970622003078e-07,8.527422323822975e-08,1.0
0.1,2000,densities,0,0.15349234640598297,6,0.041742801666259766,2.1379673853516579e-07,8.94651748239994e-08,1.0
0.1,2000,densities,1,0.15149275958538055,6,0.04181647300720215,2.942979335784912e-07,8.882489055395126e-08,1.0
0.1,2000,densities,2,0.15486177802085876,6,0.04177236557006836,2.4045584723353386e-07,8.806819096207619e-08,1.0
0.1,2000,densities,3,0.1530519425868988,6,0.04174327850341797,2.3294705897569656e-07,8.638016879558563e-08,1.0
0.1,2000,densities,4,0.15421080589294434,6,0.04187798500061035,2.0285369828343391e-07,8.865026757121086e-08,1.0
0.1,2000,slopes,0,0.04495922476053238,7,0.05031275749206543,3.1694071367383003e-07,8.707866072654724e-08,1.0
0.1,2000,slopes,1,0.04531237110495567,7,0.050167083740234375,3.8085272535681725e-07,8.795177564024925e-08,1.0
0.1,2000,slopes,2,0.04331880807876587,6,0.04207897186279297,1.6589765436947346e-06,8.649658411741257e-08,1.0
0.1,2000,slopes,3,0.04335770756006241,6,0.04101109504699707,1.4397082850337029e-06,8.905772119760513e-08,1.0
0.1,2000,slopes,4,0.042701397091150284,6,0.040938377380371094,1.533364411443472e-06,9.167706593871117e-08,1.0
0.1,2000,crescents,0,0.05602291598916054,6,0.040822744369506836,3.6659184843301773e-07,9.103678166866302e-08,1.0
0.1,2000,crescents,1,0.0553903803229332,6,0.0405271053314209,3.291643224656582e-07,8.85920599102974e-08,1.0
0.1,2000,crescents,2,0.055176787078380585,6,0.041002750396728516,2.389424480497837e-07,8.923234418034554e-08,1.0
0.1,2000,crescents,3,0.05518292263150215,6,0.04082036018371582,3.055902197957039e-07,8.94651748239994e-08,1.0
0.1,2000,crescents,4,0.055335767567157745,6,0.04077625274658203,4.062894731760025e-07,8.998904377222061e-08,1.0
0.1,5000,moons,0,0.1553436815738678,8,0.35266923904418945,5.500187398865819e-07,7.796916179358959e-08,1.0
0.1,5000,moons,1,0.15335562825202942,8,0.3587803840637207,6.614718586206436e-07,7.609196472913027e-08,1.0
0.1,5000,moons,2,0.15516310930252075,8,0.35047292709350586,4.888424882665277e-07,7.767812348902225e-08,1.0
0.1,5000,moons,3,0.1559813916683197,8,0.3474416732788086,4.652392817661166e-07,7.763446774333715e-08,1.0
0.1,5000,moons,4,0.15382954478263855,8,0.3589465618133545,4.88420482724905e-07,7.681956049054861e-08,1.0
0.1,5000,densities,0,0.1536397635936737,6,0.2703211307525635,2.0999868866056204e-07,7.238122634589672e-08,1.0
0.1,5000,densities,1,0.15327611565589905,6,0.26530003547668457,2.310407580807805e-07,7.30069587007165e-08,1.0
0.1,5000,densities,2,0.15298955142498016,6,0.2701406478881836,2.692249836400151e-07,7.35744833946228e-08,1.0
0.1,5000,densities,3,0.15336918830871582,6,0.26952171325683594,2.0275183487683535e-07,7.293419912457466e-08,1.0
0.1,5000,densities,4,0.15285447239875793,6,0.26805806159973145,1.9300205167382956e-07,7.345806807279587e-08,1.0
0.1,5000,slopes,0,0.0439894013106823,7,0.3082160949707031,3.083405317738652e-07,6.880145519971848e-08,1.0
0.1,5000,slopes,1,0.04366059973835945,6,0.26444077491760254,1.5395489754155278e-06,6.877235136926174e-08,1.0
0.1,5000,slopes,2,0.04316388815641403,7,0.3074803352355957,2.815359039232135e-07,6.83503458276391e-08,1.0
0.1,5000,slopes,3,0.043454013764858246,7,0.3113114833831787,3.098102752119303e-07,7.000926416367292e-08,1.0
0.1,5000,slopes,4,0.04395398125052452,7,0.3083302974700928,3.0937371775507927e-07,6.897607818245888e-08,1.0
0.1,5000,crescents,0,0.055284757167100906,6,0.2629687786102295,3.162131179124117e-07,7.051858119666576e-08,1.0
0.1,5000,crescents,1,0.055073633790016174,6,0.2622992992401123,3.1807576306164265e-07,7.019843906164169e-08,1.0
0.1,5000,crescents,2,0.05566888302564621,6,0.26174426078796387,2.8272916097193956e-07,6.846676114946604e-08,1.0
0.1,5000,crescents,3,0.055869415402412415,6,0.2629983425140381,3.4866388887166977e-07,6.82630343362689e-08,1.0
0.1,5000,crescents,4,0.05538584291934967,6,0.2611069679260254,2.9077637009322643e-07,7.10278982296586e-08,1.0
0.01,500,moons,0,0.144249826669693,91,0.45911598205566406,8.050492033362389e-05,7.906928658485413e-07,1.0
0.01,500,moons,1,0.14060203731060028,90,0.3597867488861084,7.738638669252396e-05,8.007045835256577e-07,1.0
0.01,500,moons,2,0.15148888528347015,86,0.4354720115661621,7.515307515859604e-05,8.889473974704742e-07,1.0
0.01,500,moons,3,0.1473536193370819,84,0.3347947597503662,6.881123408675194e-05,7.685739547014236e-07,1.0
0.01,500,moons,4,0.14036548137664795,94,0.45903587341308594,8.548656478524208e-05,7.720664143562317e-07,1.0
0.01,500,densities,0,0.1404975801706314,71,0.2787199020385742,2.4694018065929413e-05,6.216578185558319e-07,1.0
0.01,500,densities,1,0.14504548907279968,66,0.2575860023498535,9.185564704239368e-05,6.547197699546814e-07,1.0
0.01,500,densities,2,0.14649774134159088,67,0.32911252975463867,5.75874000787735e-05,6.249174475669861e-07,1.0
0.01,500,densities,3,0.14947554469108582,59,0.25137877464294434,9.429245255887508e-05,6.712507456541061e-07,1.0
0.01,500,densities,4,0.14209511876106262,60,0.23428630828857422,9.624450467526913e-05,6.014015525579453e-07,1.0
0.01,500,slopes,0,0.02985205501317978,100,0.43071532249450684,0.00011967425234615803,2.7404166758060455e-07,1.0
0.01,500,slopes,1,0.029521699994802475,88,0.3779258728027344,0.0001640825066715479,2.6100315153598785e-07,1.0
0.01,500,slopes,2,0.030142677947878838,121,0.5184628963470459,0.00010988442227244377,2.6565976440906525e-07,1.0
0.01,500,slopes,3,0.028872355818748474,79,0.33112049102783203,0.00014212890528142452,2.598389983177185e-07,1.0
0.01,500,slopes,4,0.030825413763523102,79,0.3218827247619629,0.00020447606220841408,2.6263296604156494e-07,1.0
0.01,500,crescents,0,0.04182968661189079,160,0.7299659252166748,0.00011502695269882679,3.655441105365753e-07,1.0
0.01,500,crescents,1,0.041094571352005005,165,0.69295334815979,0.00017626769840717316,4.6635977923870087e-07,1.0
0.01,500,crescents,2,0.04258750379085541,163,0.634169340133667,0.00011030281893908978,4.2421743273735046e-07,1.0
0.01,500,crescents,3,0.039819762110710144,132,0.49958133697509766,0.0001290370710194111,3.5902485251426697e-07,1.0
0.01,500,crescents,4,0.04115735739469528,181,0.8054792881011963,0.00013241218402981758,4.4354237616062164e-07,1.0
0.01,1000,moons,0,0.14711615443229675,84,0.3361961841583252,7.941958028823137e-05,8.0897007137537e-07,1.0
0.01,1000,moons,1,0.14239414036273956,95,0.4196305274963379,7.717171683907509e-05,8.556526154279709e-07,1.0
0.01,1000,moons,2,0.14086060225963593,89,0.3901176452636719,7.745891343802214e-05,7.596099749207497e-07,1.0
0.01,1000,moons,3,0.141759991645813,91,0.4192776679992676,8.160260040313005e-05,7.924390956759453e-07,1.0
0.01,1000,moons,4,0.13969393074512482,95,0.38335299491882324,7.935217581689358e-05,8.151400834321976e-07,1.0
0.01,1000,densities,0,0.14175578951835632,64,0.2578139305114746,5.971617065370083e-05,6.628688424825668e-07,1.0
0.01,1000,densities,1,0.1422654688358307,66,0.32023000717163086,5.170272197574377e-05,6.597256287932396e-07,1.0
0.01,1000,densities,2,0.14534661173820496,72,0.31122279167175293,5.0405506044626236e-05,7.238704711198807e-07,1.0
0.01,1000,densities,3,0.1477993130683899,66,0.27398157119750977,5.111016798764467e-05,6.83940015733242e-07,1.0
0.01,1000,densities,4,0.14500458538532257,75,0.37571287155151367,3.0515831895172596e-05,6.725313141942024e-07,1.0
0.01,1000,slopes,0,0.029699767008423805,73,0.28516554832458496,0.00011677085421979427,2.5692861527204514e-07,1.0
0.01,1000,slopes,1,0.02979414351284504,74,0.29163360595703125,0.00017910648602992296,2.9336661100387573e-07,1.0
0.01,1000,slopes,2,0.029823582619428635,94,0.51027512550354,0.0001286680344492197,2.695014700293541e-07,1.0
0.01,1000,slopes,3,0.02937883697450161,95,0.37671518325805664,0.00015417765825986862,2.7474015951156616e-07,1.0
0.01,1000,slopes,4,0.028951207175850868,101,0.4912698268890381,0.00016704050358384848,3.0477531254291534e-07,1.0
0.01,1000,crescents,0,0.04109843075275421,215,0.9346878528594971,0.00012086622882634401,4.6531204134225845e-07,1.0
0.01,1000,crescents,1,0.04050440713763237,158,0.6317641735076904,0.00018164992798119783,4.440080374479294e-07,1.0
0.01,1000,crescents,2,0.041629791259765625,180,0.7043626308441162,0.00012527999933809042,4.4656917452812195e-07,1.0
0.01,1000,crescents,3,0.04026537388563156,149,0.6394448280334473,0.00012937176506966352,4.0850136429071426e-07,1.0
0.01,1000,crescents,4,0.03995082527399063,220,0.9461956024169922,0.00016370427329093218,5.299225449562073e-07,1.0
0.01,2000,moons,0,0.14153161644935608,121,0.7575640678405762,1.609494211152196e-05,8.262577466666698e-07,1.0
0.01,2000,moons,1,0.14324183762073517,91,0.576880931854248,8.00139969214797e-05,8.118804544210434e-07,1.0
0.01,2000,moons,2,0.14582347869873047,93,0.6000363826751709,5.4509611800312996e-05,8.407514542341232e-07,1.0
0.01,2000,moons,3,0.14076602458953857,91,0.5679891109466553,7.572001777589321e-05,7.802736945450306e-07,1.0
0.01,2000,moons,4,0.14133766293525696,94,0.5993449687957764,7.567176362499595e-05,8.310307748615742e-07,1.0
0.01,2000,densities,0,0.1444019079208374,65,0.38855695724487305,6.055872654542327e-05,6.457557901740074e-07,1.0
0.01,2000,densities,1,0.1420946717262268,81,0.4759078025817871,2.4420907720923424e-05,6.721238605678082e-07,1.0
0.01,2000,densities,2,0.1458035558462143,80,0.47901487350463867,3.0175899155437946e-05,7.238704711198807e-07,1.0
0.01,2000,densities,3,0.14398309588432312,65,0.398648738861084,6.225297693163157e-05,6.666523404419422e-07,1.0
0.01,2000,densities,4,0.1452764868736267,70,0.4099385738372803,3.7090154364705086e-05,6.862101145088673e-07,1.0
0.01,2000,slopes,0,0.030343111604452133,108,0.6244645118713379,0.00010249915067106485,3.139721229672432e-07,1.0
0.01,2000,slopes,1,0.030878441408276558,98,0.5566153526306152,0.00019580707885324955,3.109453245997429e-07,1.0
0.01,2000,slopes,2,0.029220782220363617,108,0.6130411624908447,0.00012345012510195374,2.7188798412680626e-07,1.0
0.01,2000,slopes,3,0.02906298264861107,105,0.6041738986968994,0.00013342226156964898,2.9924558475613594e-07,1.0
0.01,2000,slopes,4,0.028620384633541107,99,0.5812256336212158,0.00020066351862624288,3.0908267945051193e-07,1.0
0.01,2000,crescents,0,0.04138510674238205,220,1.2642147541046143,0.00014405115507543087,5.654874257743359e-07,1.0
0.01,2000,crescents,1,0.040614284574985504,185,1.0646605491638184,0.00018598412862047553,5.497713573276997e-07,1.0
0.01,2000,crescents,2,0.04119238629937172,231,1.3273906707763672,0.00012734829215332866,4.927278496325016e-07,1.0
0.01,2000,crescents,3,0.04064520075917244,333,1.9037525653839111,7.713126251474023e-05,5.122856236994267e-07,1.0
0.01,2000,crescents,4,0.04060184210538864,244,1.399587631225586,0.00015284772962331772,5.008187144994736e-07,1.0
0.01,5000,moons,0,0.14343559741973877,107,3.973482131958008,2.43026006501168e-05,8.045317372307181e-07,1.0
0.01,5000,moons,1,0.14140257239341736,95,3.5659871101379395,7.110834121704102e-05,7.798662409186363e-07,1.0
0.01,5000,moons,2,0.14345097541809082,96,3.596482992172241,6.129172106739134e-05,8.3498889580369e-07,1.0
0.01,5000,moons,3,0.1443427950143814,93,3.491276741027832,6.913581455592066e-05,8.151255315169692e-07,1.0
0.01,5000,moons,4,0.1421698033809662,98,3.663553237915039,5.811559094581753e-05,8.207862265408039e-07,1.0
0.01,5000,densities,0,0.14462216198444366,72,2.648747444152832,3.302565892226994e-05,6.662448868155479e-07,1.0
0.01,5000,densities,1,0.14408233761787415,93,3.4148082733154297,1.8630526028573513e-05,6.642803782597184e-07,1.0
0.01,5000,densities,2,0.14382344484329224,262,9.592311382293701,1.8587321392260492e-05,7.721828296780586e-07,1.0
0.01,5000,densities,3,0.14422093331813812,73,2.6783859729766846,2.9448216082528234e-05,6.174523150548339e-07,1.0
0.01,5000,densities,4,0.14381372928619385,76,2.7936692237854004,2.9221948352642357e-05,6.783811841160059e-07,1.0
0.01,5000,slopes,0,0.029802797362208366,126,4.562774181365967,0.00011946189624723047,3.007007762789726e-07,1.0
0.01,5000,slopes,1,0.029274210333824158,116,4.204089879989624,9.086665522772819e-05,2.8440263122320175e-07,1.0
0.01,5000,slopes,2,0.029100995510816574,132,4.7708420753479,0.00016374218103010207,3.230234142392874e-07,1.0
0.01,5000,slopes,3,0.029060814529657364,122,4.412568092346191,0.00014525227015838027,3.0336377676576376e-07,1.0
0.01,5000,slopes,4,0.029607895761728287,114,4.129162788391113,0.00015349831664934754,3.061577444896102e-07,1.0
0.01,5000,crescents,0,0.04079018905758858,328,11.811383247375488,0.00015017921396065503,6.709160516038537e-07,1.0
0.01,5000,crescents,1,0.04032725840806961,338,12.160006999969482,0.00013446228695102036,5.797483026981354e-07,1.0
0.01,5000,crescents,2,0.04110542684793472,398,14.328241109848022,0.00011939102842006832,6.888149073347449e-07,1.0
0.01,5000,crescents,3,0.04108849912881851,355,12.78386116027832,0.00012233843153808266,5.431938916444778e-07,1.0
0.01,5000,crescents,4,0.04078857600688934,309,11.11892580986023,0.00017215141269844025,6.349437171593308e-07,1.0
0.001,500,moons,0,0.13713914155960083,7207,27.938396215438843,0.025385821238160133,0.00043909368105232716,1.0
0.001,500,moons,1,0.13360334932804108,7222,28.443199634552002,0.028387751430273056,0.00044452911242842674,1.0
0.001,500,moons,2,0.14455771446228027,6884,27.155641317367554,0.02515774965286255,0.00043865106999874115,1.0
0.001,500,moons,3,0.1402795910835266,6399,25.560606002807617,0.02568121626973152,0.0004608314484357834,1.0
0.001,500,moons,4,0.1332629919052124,7526,29.649853229522705,0.02898247353732586,0.00042853690683841705,1.0
0.001,500,densities,0,0.13325880467891693,5954,21.573787212371826,0.03374156355857849,0.0005376050248742104,1.0
0.001,500,densities,1,0.13743162155151367,5617,20.775998830795288,0.04126406088471413,0.0005420041270554066,1.0
0.001,500,densities,2,0.13919858634471893,5769,22.182409524917603,0.0368330180644989,0.0005416655912995338,1.0
0.001,500,densities,3,0.1415511667728424,4680,17.567413568496704,0.05569785088300705,0.0005322271026670933,1.0
0.001,500,densities,4,0.13397754728794098,4937,18.061723709106445,0.05658970773220062,0.00048254686407744884,1.0
0.001,500,slopes,0,0.02220096066594124,3805,14.085507154464722,0.058776482939720154,0.0001225750893354416,1.0
0.001,500,slopes,1,0.021967312321066856,3846,13.968488216400146,0.042645566165447235,0.00011808332055807114,1.0
0.001,500,slopes,2,0.022520530968904495,3892,14.126256227493286,0.08184880018234253,0.00011652219109237194,1.0
0.001,500,slopes,3,0.02060302346944809,3009,11.022643566131592,0.045457541942596436,0.00010186037980020046,1.0
0.001,500,slopes,4,0.02296968176960945,3563,13.317968368530273,0.04906439036130905,0.00011106999590992928,1.0
0.001,500,crescents,0,0.0341804064810276,6557,23.191514015197754,0.04271189495921135,0.0001750788651406765,1.0
0.001,500,crescents,1,0.033329691737890244,6057,22.272103548049927,0.06027150899171829,0.0001671218778938055,1.0
0.001,500,crescents,2,0.034825362265110016,7003,25.322385787963867,0.04375705122947693,0.0001911467406898737,1.0
0.001,500,crescents,3,0.032294850796461105,5222,19.244179487228394,0.05582889914512634,0.00015733856707811356,1.0
0.001,500,crescents,4,0.03340869024395943,6216,22.148110151290894,0.05122974142432213,0.00018818932585418224,1.0
0.001,1000,moons,0,0.13949528336524963,8732,32.3039653301239,0.04115542396903038,0.0006418594857677817,1.0
0.001,1000,moons,1,0.13489840924739838,9715,35.81287622451782,0.041532002389431,0.0006824142765253782,1.0
0.001,1000,moons,2,0.133346825838089,9084,33.58891534805298,0.03850078582763672,0.0007180474931374192,1.0
0.001,1000,moons,3,0.13412466645240784,9197,34.278339862823486,0.04258347302675247,0.0007064871024340391,1.0
0.001,1000,moons,4,0.1320364624261856,9297,34.76183247566223,0.043991751968860626,0.0007134004263207316,1.0
0.001,1000,densities,0,0.13364312052726746,8332,28.863376140594482,0.05515102297067642,0.0008787596598267555,1.0
0.001,1000,densities,1,0.133894681930542,7521,26.28360891342163,0.06877568364143372,0.0008814051980152726,1.0
0.001,1000,densities,2,0.13719916343688965,8255,29.438482761383057,0.06083584949374199,0.0009145296644419432,1.0
0.001,1000,densities,3,0.13855823874473572,6462,23.21288776397705,0.09086395055055618,0.0008798582712188363,1.0
0.001,1000,densities,4,0.13589435815811157,6159,21.926433801651,0.0952029675245285,0.0008361353538930416,1.0
0.001,1000,slopes,0,0.020640479400753975,4304,15.062068939208984,0.08325940370559692,0.00019301590509712696,1.0
0.001,1000,slopes,1,0.021040331572294235,4577,15.542592763900757,0.0715714544057846,0.00018633808940649033,1.0
0.001,1000,slopes,2,0.02140585333108902,4880,16.91335701942444,0.07469385862350464,0.00019585841801017523,1.0
0.001,1000,slopes,3,0.0205466840416193,4360,15.122661590576172,0.08369699865579605,0.00018892786465585232,1.0
0.001,1000,slopes,4,0.020653914660215378,5357,18.494349241256714,0.07218606770038605,0.00019254686776548624,1.0
0.001,1000,crescents,0,0.03332638368010521,9384,31.185091018676758,0.06444418430328369,0.00027465575840324163,1.0
0.001,1000,crescents,1,0.03274058178067207,5785,19.841965675354004,0.11722393333911896,0.00030098517891019583,1.0
0.001,1000,crescents,2,0.03338705003261566,7144,24.475752592086792,0.11958123743534088,0.000325556262396276,1.0
0.001,1000,crescents,3,0.032420385628938675,7936,26.930121421813965,0.08555185049772263,0.00031267013400793076,1.0
0.001,1000,crescents,4,0.03216954693198204,8466,28.769067525863647,0.07604708522558212,0.00030360836535692215,1.0
0.001,2000,moons,0,0.13315200805664062,11547,57.55449461936951,0.06397266685962677,0.0011584016028791666,1.0
0.001,2000,moons,1,0.13473756611347198,11915,59.04969120025635,0.06461848318576813,0.0010772604728117585,1.0
0.001,2000,moons,2,0.13755616545677185,11626,57.90307331085205,0.05874934047460556,0.0010829943930730224,1.0
0.001,2000,moons,3,0.13227060437202454,11424,56.66782569885254,0.06441810727119446,0.001100572058930993,1.0
0.001,2000,moons,4,0.13289132714271545,11892,59.20706224441528,0.06414478272199631,0.0011594343231990933,1.0
0.001,2000,densities,0,0.13524414598941803,11180,53.77555012702942,0.09364637732505798,0.0015152867417782545,1.0
0.001,2000,densities,1,0.1324869841337204,9844,47.756415605545044,0.11261856555938721,0.00155633594840765,1.0
0.001,2000,densities,2,0.13653072714805603,10560,51.309401988983154,0.10151307284832001,0.0016027302481234074,1.0
0.001,2000,densities,3,0.13268202543258667,7765,38.03442621231079,0.15970540046691895,0.001573922811076045,1.0
0.001,2000,densities,4,0.13384521007537842,7535,36.8479688167572,0.16509510576725006,0.001546739018522203,1.0
0.001,2000,slopes,0,0.01975957304239273,5824,26.6146297454834,0.146791011095047,0.00032892980379983783,1.0
0.001,2000,slopes,1,0.020756535232067108,6230,28.446430444717407,0.1294807493686676,0.00034506781958043575,1.0
0.001,2000,slopes,2,0.01958254724740982,6624,29.955647468566895,0.12062270939350128,0.00032111199107021093,1.0
0.001,2000,slopes,3,0.01914045214653015,6322,28.644695281982422,0.12490779161453247,0.0003189470153301954,1.0
0.001,2000,slopes,4,0.018825501203536987,6726,30.39901566505432,0.12133769690990448,0.00033795327180996537,1.0
0.001,2000,crescents,0,0.03318844735622406,11173,49.102234840393066,0.1368388831615448,0.0005717316525988281,1.0
0.001,2000,crescents,1,0.03269096091389656,4981,22.260878562927246,0.2286762297153473,0.0005920571275055408,1.0
0.001,2000,crescents,2,0.03276463970541954,6369,28.949516773223877,0.22933728992938995,0.0006321289693005383,1.0
0.001,2000,crescents,3,0.03225287050008774,8561,37.77915287017822,0.1778291016817093,0.0006240037619136274,1.0
0.001,2000,crescents,4,0.03258124738931656,8878,39.23753905296326,0.15770858526229858,0.000582955195568502,1.0
0.001,5000,moons,0,0.13352851569652557,14786,422.44625878334045,0.10624732077121735,0.0023477524518966675,1.0
0.001,5000,moons,1,0.13129109144210815,15028,429.30192494392395,0.10762112587690353,0.0022675725631415844,1.0
0.001,5000,moons,2,0.1335136592388153,15094,431.2134621143341,0.10524674504995346,0.002354367868974805,1.0
0.001,5000,moons,3,0.13428208231925964,14151,405.54603934288025,0.10889408737421036,0.0023287583608180285,1.0
0.001,5000,moons,4,0.1321384608745575,14360,411.1205458641052,0.1115221232175827,0.0023797708563506603,1.0
0.001,5000,densities,0,0.13305148482322693,13410,355.63685059547424,0.17792096734046936,0.0033198995515704155,1.0
0.001,5000,densities,1,0.13149994611740112,11710,318.48389744758606,0.2062075138092041,0.00351590383797884,1.0
0.001,5000,densities,2,0.1281048059463501,7516,211.11533665657043,0.23155435919761658,0.004287051502615213,1.0
0.001,5000,densities,3,0.12867911159992218,8712,242.23749494552612,0.27696216106414795,0.0038841008208692074,1.0
0.001,5000,densities,4,0.1276412308216095,8080,227.99529695510864,0.2924637496471405,0.004026649985462427,1.0
0.001,5000,slopes,0,0.015810292214155197,7082,184.3986361026764,0.30394530296325684,0.0006612750585190952,1.0
0.001,5000,slopes,1,0.015545981004834175,6970,180.67458963394165,0.293489933013916,0.0006360069382935762,1.0
0.001,5000,slopes,2,0.01661282405257225,8293,212.13226795196533,0.24541589617729187,0.0006604910595342517,1.0
0.001,5000,slopes,3,0.01582861691713333,7686,197.07875394821167,0.27395403385162354,0.0006562522612512112,1.0
0.001,5000,slopes,4,0.016661731526255608,8157,208.35568118095398,0.2564079761505127,0.0006738716037943959,1.0
0.001,5000,crescents,0,0.03243079409003258,9965,245.59751987457275,0.2654580771923065,0.0014596565160900354,1.0
0.001,5000,crescents,1,0.031767599284648895,4794,124.15558576583862,0.32315078377723694,0.0014746375381946564,1.0
0.001,5000,crescents,2,0.03244775906205177,5437,141.13233375549316,0.3376919627189636,0.001544528640806675,1.0
0.001,5000,crescents,3,0.03249300271272659,5877,149.37042498588562,0.32219216227531433,0.0014920729445293546,1.0
0.001,5000,crescents,4,0.032314881682395935,5369,138.13893342018127,0.32912611961364746,0.0014899738598614931,1.0
0.0001,500,moons,0,0.10667566955089569,31669,122.9525396823883,0.7049766778945923,0.014034466817975044,1.0
0.0001,500,moons,1,0.09778392314910889,16846,68.14761996269226,0.9072282910346985,0.015487183816730976,1.0
0.0001,500,moons,2,0.11643029749393463,35357,137.29874539375305,0.6431277990341187,0.01660769432783127,1.0
0.0001,500,moons,3,0.09699799120426178,17170,69.54655027389526,1.0072579383850098,0.015776721760630608,1.0
0.0001,500,moons,4,0.09302578866481781,16972,67.70530223846436,0.9603220224380493,0.015942055732011795,1.0
0.0001,500,densities,0,0.11224421858787537,15680,60.172856092453,0.6207910776138306,0.012770826928317547,1.0
0.0001,500,densities,1,0.10825960338115692,12328,48.345768451690674,0.78738933801651,0.013182179071009159,1.0
0.0001,500,densities,2,0.11138229072093964,12736,50.50272035598755,0.7839393615722656,0.012996666133403778,1.0
0.0001,500,densities,3,0.10775716602802277,8118,33.13661980628967,0.958492636680603,0.01265250239521265,1.0
0.0001,500,densities,4,0.10254842042922974,7417,30.17283010482788,0.9487718343734741,0.012713268399238586,1.0
0.0001,500,slopes,0,0.005675914231687784,4603,18.483967304229736,0.9247770309448242,0.0006904706824570894,1.0
0.0001,500,slopes,1,0.006678109522908926,5876,23.431001663208008,0.8178671598434448,0.0008079314138740301,1.0
0.0001,500,slopes,2,0.009080646559596062,9341,36.127424240112305,0.7100975513458252,0.001116603147238493,1.0
0.0001,500,slopes,3,0.006930061616003513,6715,25.191319465637207,0.7550368309020996,0.0007473889272660017,1.0
0.0001,500,slopes,4,0.00926193781197071,8485,32.369402170181274,0.7000865340232849,0.00108351930975914,1.0
0.0001,500,crescents,0,0.03066718950867653,6996,27.38490128517151,0.5276255011558533,0.003240208839997649,1.0
0.0001,500,crescents,1,0.027821138501167297,3140,13.00656008720398,0.6905577182769775,0.0031758106779307127,1.0
0.0001,500,crescents,2,0.02821817621588707,2813,11.527308940887451,0.7567324638366699,0.003029395127668977,1.0
0.0001,500,crescents,3,0.02598526142537594,2445,9.5385160446167,0.7180046439170837,0.002592566655948758,1.0
0.0001,500,crescents,4,0.027875538915395737,2880,11.479650020599365,0.7702430486679077,0.0028042898047715425,1.0
0.0001,1000,moons,0,0.09723477065563202,28993,111.65228867530823,1.0170241594314575,0.03056946024298668,1.0
0.0001,1000,moons,1,0.08533532917499542,16754,66.34753942489624,1.2286790609359741,0.02762473002076149,1.0
0.0001,1000,moons,2,0.09141035377979279,27668,104.94229030609131,1.0339038372039795,0.028925161808729172,1.0
0.0001,1000,moons,3,0.08600620925426483,17239,68.10093426704407,1.2191730737686157,0.026782719418406487,1.0
0.0001,1000,moons,4,0.08212560415267944,17907,69.26393342018127,1.1945459842681885,0.024579957127571106,1.0
0.0001,1000,densities,0,0.09774355590343475,12524,46.73140859603882,1.01432204246521,0.02160727232694626,1.0
0.0001,1000,densities,1,0.09716969728469849,9290,35.28609848022461,1.0727707147598267,0.02173808589577675,1.0
0.0001,1000,densities,2,0.09863562136888504,11293,42.80431127548218,1.0817605257034302,0.022092599421739578,1.0
0.0001,1000,densities,3,0.09453212469816208,6217,25.017127752304077,1.2890799045562744,0.021821223199367523,1.0
0.0001,1000,densities,4,0.09538821876049042,8360,33.32306218147278,1.1982872486114502,0.021250270307064056,1.0
0.0001,1000,slopes,0,0.0026560118421912193,1803,7.158701658248901,1.2056047916412354,0.0004885860253125429,1.0
0.0001,1000,slopes,1,0.003383906790986657,3848,14.711442947387695,1.1000218391418457,0.0007048621773719788,1.0
0.0001,1000,slopes,2,0.004270400386303663,4678,17.590277671813965,1.035879373550415,0.0007866374216973782,1.0
0.0001,1000,slopes,3,0.004455714952200651,5595,21.38038468360901,1.0169706344604492,0.0009984610369428992,1.0
0.0001,1000,slopes,4,0.003943050280213356,5295,19.938086986541748,1.0197688341140747,0.0009107213700190187,1.0
0.0001,1000,crescents,0,0.02730674296617508,4554,17.732266902923584,0.7761465907096863,0.005914982408285141,1.0
0.0001,1000,crescents,1,0.022806821390986443,1887,7.612188100814819,1.0922069549560547,0.005434252321720123,1.0
0.0001,1000,crescents,2,0.02434677630662918,1929,7.824798345565796,1.0837156772613525,0.005811109207570553,1.0
0.0001,1000,crescents,3,0.02396922931075096,2825,10.903105735778809,0.9470994472503662,0.005556364078074694,1.0
0.0001,1000,crescents,4,0.023900292813777924,2346,9.380489826202393,0.9999546408653259,0.0061213173903524876,1.0
0.0001,2000,moons,0,0.0816865861415863,23265,128.69773387908936,1.3315706253051758,0.046595655381679535,1.0
0.0001,2000,moons,1,0.07914569228887558,14641,84.49848008155823,1.470753788948059,0.04363958537578583,1.0
0.0001,2000,moons,2,0.08382133394479752,25452,140.3429410457611,1.3353197574615479,0.047166820615530014,1.0
0.0001,2000,moons,3,0.07469294965267181,14566,83.55060267448425,1.4760959148406982,0.036678820848464966,1.0
0.0001,2000,moons,4,0.07677903026342392,14681,84.40649509429932,1.4393830299377441,0.040991827845573425,1.0
0.0001,2000,densities,0,0.09045777469873428,9069,50.57498002052307,1.3468495607376099,0.05028700456023216,1.0
0.0001,2000,densities,1,0.08986341953277588,8199,45.467148780822754,1.3370121717453003,0.05007820576429367,1.0
0.0001,2000,densities,2,0.09214083850383759,9461,52.90884566307068,1.360189437866211,0.050729263573884964,1.0
0.0001,2000,densities,3,0.08532226085662842,4318,25.34862518310547,1.5006837844848633,0.04199006408452988,1.0
0.0001,2000,densities,4,0.08814270794391632,6253,35.60087251663208,1.4556727409362793,0.047492146492004395,1.0
0.0001,2000,slopes,0,0.0015738771762698889,1639,9.390937805175781,1.33766508102417,0.0004940180224366486,1.0
0.0001,2000,slopes,1,0.00203609187155962,2004,11.188313484191895,1.3312156200408936,0.0006470451480709016,1.0
0.0001,2000,slopes,2,0.002068048343062401,2485,13.66004753112793,1.260007619857788,0.0006823377916589379,1.0
0.0001,2000,slopes,3,0.001629174454137683,2048,11.281256675720215,1.3169090747833252,0.0005028864252381027,1.0
0.0001,2000,slopes,4,0.0015791860641911626,2088,11.713473796844482,1.2885234355926514,0.0004954824689775705,1.0
0.0001,2000,crescents,0,0.021540753543376923,2433,13.946238040924072,1.2332462072372437,0.006819328758865595,1.0
0.0001,2000,crescents,1,0.020560583099722862,1662,9.780512571334839,1.3181108236312866,0.006667099893093109,1.0
0.0001,2000,crescents,2,0.020741626620292664,1834,10.810088872909546,1.3464974164962769,0.006268678233027458,1.0
0.0001,2000,crescents,3,0.020441090688109398,2016,11.629865646362305,1.2809433937072754,0.006770027335733175,1.0
0.0001,2000,crescents,4,0.02144133672118187,2316,13.256625890731812,1.2598047256469727,0.006997109390795231,1.0
0.0001,5000,moons,0,0.06918755918741226,14885,513.141175031662,1.5993273258209229,0.07384775578975677,1.0
0.0001,5000,moons,1,0.06557346135377884,9505,342.7090780735016,1.6725473403930664,0.06691062450408936,1.0
0.0001,5000,moons,2,0.07034625113010406,15512,532.2845504283905,1.6018412113189697,0.08500202000141144,1.0
0.0001,5000,moons,3,0.06701353192329407,9136,329.7548403739929,1.66310715675354,0.06120952218770981,1.0
0.0001,5000,moons,4,0.06655006110668182,9139,330.31478333473206,1.6636009216308594,0.061232004314661026,1.0
0.0001,5000,densities,0,0.0793103277683258,3728,134.7418520450592,1.6611084938049316,0.09348377585411072,1.0
0.0001,5000,densities,1,0.0795842856168747,4474,158.58510541915894,1.6229748725891113,0.09236586838960648,1.0
0.0001,5000,densities,2,0.08155655860900879,10246,366.4408905506134,1.4820401668548584,0.1038404032588005,1.0
0.0001,5000,densities,3,0.07909432053565979,2195,81.34133768081665,1.7302767038345337,0.09926465153694153,1.0
0.0001,5000,densities,4,0.07739131897687912,2292,83.91018152236938,1.7028992176055908,0.09618213772773743,1.0
0.0001,5000,slopes,0,0.000677217380143702,998,35.1728196144104,1.4661945104599,0.0004653740907087922,1.0
0.0001,5000,slopes,1,0.0008033672347664833,1328,45.81697225570679,1.4419114589691162,0.0005564519087783992,1.0
0.0001,5000,slopes,2,0.0008805021643638611,1504,52.15353751182556,1.434491515159607,0.0005940913688391447,1.0
0.0001,5000,slopes,3,0.0007424423238262534,1144,39.803810119628906,1.4400343894958496,0.00047455698950216174,1.0
0.0001,5000,slopes,4,0.000729194434825331,1329,45.430992126464844,1.4508583545684814,0.00048455456271767616,1.0
0.0001,5000,crescents,0,0.017299072816967964,1765,64.41132950782776,1.5626351833343506,0.01843005232512951,1.0
0.0001,5000,crescents,1,0.01691250503063202,1398,51.74776482582092,1.5927209854125977,0.018443042412400246,1.0
0.0001,5000,crescents,2,0.017265433445572853,1435,53.58359241485596,1.6001224517822266,0.019602874293923378,1.0
0.0001,5000,crescents,3,0.017374921590089798,1429,52.82995057106018,1.5921823978424072,0.01931537315249443,1.0
0.0001,5000,crescents,4,0.01688988320529461,1393,51.92643404006958,1.616837501525879,0.019521662965416908,1.0
1e-05,500,moons,0,0.07166102528572083,12040,54.54324913024902,1.6672906875610352,0.11641088128089905,1.0
1e-05,500,moons,1,0.0657884031534195,8148,38.13370203971863,1.7173922061920166,0.11973624676465988,1.0
1e-05,500,moons,2,0.06545813381671906,9631,44.99828362464905,1.6726535558700562,0.1152481734752655,1.0
1e-05,500,moons,3,0.062413424253463745,5680,27.107765436172485,1.7318811416625977,0.11081169545650482,1.0
1e-05,500,moons,4,0.06066087260842323,3996,19.17683482170105,1.711993932723999,0.10136525332927704,1.0
1e-05,500,densities,0,0.07624521106481552,4984,22.554591417312622,1.6150577068328857,0.13426563143730164,1.0
1e-05,500,densities,1,0.07802830636501312,2717,11.962441205978394,1.7120121717453003,0.13722947239875793,1.0
1e-05,500,densities,2,0.08232097327709198,5740,26.029870986938477,1.6819125413894653,0.1485377550125122,1.0
1e-05,500,densities,3,0.08766921609640121,3013,13.779883861541748,1.7697690725326538,0.14466312527656555,1.0
1e-05,500,densities,4,0.08141882717609406,2328,10.70229721069336,1.7513998746871948,0.14894863963127136,1.0
1e-05,500,slopes,0,0.0010404880158603191,584,2.5111963748931885,1.435160756111145,0.000737042399123311,1.0
1e-05,500,slopes,1,0.0009914431720972061,878,3.8396098613739014,1.4281502962112427,0.0006563228089362383,1.0
1e-05,500,slopes,2,0.0014397695194929838,1861,8.304386138916016,1.4029591083526611,0.0009537534788250923,1.0
1e-05,500,slopes,3,0.0008930168114602566,674,3.0242083072662354,1.400138258934021,0.0005670574028044939,1.0
1e-05,500,slopes,4,0.0012025911128148437,858,3.818061590194702,1.4635999202728271,0.0008585588075220585,1.0
1e-05,500,crescents,0,0.019734010100364685,932,4.3061230182647705,1.5437101125717163,0.010455107316374779,1.0
1e-05,500,crescents,1,0.019381379708647728,1356,6.022998571395874,1.5439438819885254,0.00937382597476244,1.0
1e-05,500,crescents,2,0.019386515021324158,1579,7.362494468688965,1.491594910621643,0.010562000796198845,1.0
1e-05,500,crescents,3,0.01644742116332054,554,2.4735820293426514,1.6431615352630615,0.010353518649935722,1.0
1e-05,500,crescents,4,0.018942948430776596,961,4.46980881690979,1.5601580142974854,0.009006335400044918,1.0
1e-05,1000,moons,0,0.06658896803855896,11005,51.14073443412781,1.762210726737976,0.23766469955444336,1.0
1e-05,1000,moons,1,0.0589301623404026,4379,21.110315799713135,1.801346778869629,0.19085535407066345,1.0
1e-05,1000,moons,2,0.061890941113233566,6029,28.602176904678345,1.7494906187057495,0.18040627241134644,1.0
1e-05,1000,moons,3,0.05789916217327118,3740,18.099750757217407,1.7746145725250244,0.1784300059080124,1.0
1e-05,1000,moons,4,0.058492135256528854,4204,20.24130868911743,1.7796428203582764,0.16705815494060516,1.0
1e-05,1000,densities,0,0.09249384701251984,1881,8.956711053848267,1.978434443473816,0.4176834523677826,1.0
1e-05,1000,densities,1,0.08642788231372833,1676,8.106428146362305,1.8896045684814453,0.30013567209243774,1.0
1e-05,1000,densities,2,0.09143906831741333,3041,14.398759841918945,1.9239118099212646,0.376519113779068,1.0
1e-05,1000,densities,3,0.11248157173395157,1988,9.757187843322754,2.12481427192688,0.512502908706665,1.0
1e-05,1000,densities,4,0.0810750275850296,1877,9.237361192703247,1.8859024047851562,0.2666754722595215,1.0
1e-05,1000,slopes,0,0.000617259880527854,418,1.7893157005310059,1.4833171367645264,0.0009001426515169442,1.0
1e-05,1000,slopes,1,0.0005846017156727612,333,1.4386835098266602,1.4951239824295044,0.00069577363319695,1.0
1e-05,1000,slopes,2,0.0007172735640779138,1172,5.574707984924316,1.4530577659606934,0.0010336397681385279,1.0
1e-05,1000,slopes,3,0.0006679814541712403,805,3.7433841228485107,1.4772640466690063,0.000910490402020514,1.0
1e-05,1000,slopes,4,0.0005245527718216181,654,3.1950480937957764,1.4696056842803955,0.0010136592900380492,1.0
1e-05,1000,crescents,0,0.01802031695842743,720,3.4198999404907227,1.7219974994659424,0.06052243709564209,1.0
1e-05,1000,crescents,1,0.0161281730979681,580,2.685091733932495,1.770638108253479,0.055686935782432556,1.0
1e-05,1000,crescents,2,0.019188951700925827,1412,6.503680467605591,1.6576755046844482,0.06396777927875519,1.0
1e-05,1000,crescents,3,0.016860801726579666,1744,8.143322467803955,1.6373136043548584,0.05678635090589523,1.0
1e-05,1000,crescents,4,0.0167740099132061,862,3.984956979751587,1.743064284324646,0.058402761816978455,1.0
1e-05,2000,moons,0,0.0682915523648262,5185,35.352193117141724,2.0362589359283447,0.5829975605010986,1.0
1e-05,2000,moons,1,0.0704326182603836,2212,15.669760942459106,2.072573661804199,0.6180335879325867,0.9999972581863403
1e-05,2000,moons,2,0.062401749193668365,7452,50.3298282623291,1.9033178091049194,0.49705737829208374,1.0
1e-05,2000,moons,3,0.059557922184467316,1950,14.22989296913147,1.9220001697540283,0.41973671317100525,1.0
1e-05,2000,moons,4,0.053131043910980225,5418,38.21205735206604,1.7524925470352173,0.37407851219177246,1.0
1e-05,2000,densities,0,0.10103455930948257,1226,8.304530143737793,2.233474016189575,0.7613067626953125,0.9999995231628418
1e-05,2000,densities,1,0.08628234267234802,1236,8.552698373794556,2.1040937900543213,0.6632723808288574,0.9999995231628418
1e-05,2000,densities,2,0.09514439851045609,3345,21.990156173706055,2.1001996994018555,0.7058124542236328,0.9999997615814209
1e-05,2000,densities,3,0.09398883581161499,927,6.364941120147705,2.157064437866211,0.6950757503509521,1.0
1e-05,2000,densities,4,0.10433724522590637,603,4.179242849349976,2.295180320739746,0.8037437200546265,1.0
1e-05,2000,slopes,0,0.0003177201724611223,607,4.030945301055908,1.5407755374908447,0.0009330760221928358,1.0
1e-05,2000,slopes,1,0.00043915113201364875,674,4.484936475753784,1.5535072088241577,0.001319520641118288,1.0
1e-05,2000,slopes,2,0.0003207678673788905,643,4.260383367538452,1.515095591545105,0.0009852175135165453,1.0
1e-05,2000,slopes,3,0.00021899884450249374,47,0.306720495223999,1.5584867000579834,0.0005334697780199349,1.0
1e-05,2000,slopes,4,0.0002694814756978303,573,3.7782037258148193,1.502760648727417,0.0007605090504512191,1.0
1e-05,2000,crescents,0,0.013981400988996029,493,3.5290071964263916,1.8456851243972778,0.018810665234923363,1.0
1e-05,2000,crescents,1,0.014584999531507492,534,3.7695412635803223,1.828680396080017,0.02157045528292656,1.0
1e-05,2000,crescents,2,0.01487538032233715,1154,8.172209739685059,1.785744071006775,0.020006852224469185,1.0
1e-05,2000,crescents,3,0.014781523495912552,996,6.854198217391968,1.7882752418518066,0.017286179587244987,1.0
1e-05,2000,crescents,4,0.014976265840232372,613,4.264664173126221,1.8268612623214722,0.024517256766557693,1.0
1e-05,5000,moons,0,0.07386581599712372,4621,185.6531162261963,2.1136345863342285,0.5166116952896118,0.9999971389770508
1e-05,5000,moons,1,0.0721246749162674,2006,85.33495903015137,2.159088611602783,0.5248632431030273,0.9999953508377075
1e-05,5000,moons,2,0.0742010697722435,2751,113.3598005771637,2.1318492889404297,0.5183589458465576,0.9999966621398926
1e-05,5000,moons,3,0.07062195241451263,2349,98.82436752319336,2.0923733711242676,0.5320555567741394,0.9999958276748657
1e-05,5000,moons,4,0.070464126765728,1490,63.23771262168884,2.122523307800293,0.5343338251113892,0.9999943375587463
1e-05,5000,densities,0,0.09076610207557678,1625,66.76385569572449,2.160848379135132,0.5632354021072388,0.9999927878379822
1e-05,5000,densities,1,0.08795403689146042,1231,50.38039493560791,2.1483709812164307,0.5569608211517334,0.9999946355819702
1e-05,5000,densities,2,0.09423213452100754,16279,662.2268264293671,2.021761178970337,0.5635052919387817,0.999993085861206
1e-05,5000,densities,3,0.09081657230854034,564,23.682421445846558,2.1896235942840576,0.5639641880989075,0.9999929666519165
1e-05,5000,densities,4,0.09364378452301025,512,21.385175228118896,2.2258429527282715,0.546377420425415,0.9999956488609314
1e-05,5000,slopes,0,0.0001443033543182537,237,9.283744812011719,1.5710856914520264,0.0010176412761211395,1.0
1e-05,5000,slopes,1,0.00016682763816788793,295,11.486562252044678,1.561115026473999,0.0012714818585664034,1.0
1e-05,5000,slopes,2,0.0001415348961018026,699,27.480172395706177,1.5591721534729004,0.0010188939049839973,1.0
1e-05,5000,slopes,3,0.00012886407785117626,240,9.387177228927612,1.5611964464187622,0.0009425373282283545,1.0
1e-05,5000,slopes,4,0.00011525669833645225,390,15.259923458099365,1.5649069547653198,0.0008398799691349268,1.0
1e-05,5000,crescents,0,0.013716921210289001,467,20.340336322784424,1.9226346015930176,0.22043010592460632,1.0
1e-05,5000,crescents,1,0.014352032914757729,1045,43.71703624725342,1.8866493701934814,0.22171583771705627,1.0
1e-05,5000,crescents,2,0.015099304728209972,607,26.60675811767578,1.9268364906311035,0.23081353306770325,1.0
1e-05,5000,crescents,3,0.01538161002099514,1363,57.11993765830994,1.8906422853469849,0.2437610924243927,1.0
1e-05,5000,crescents,4,0.014471111819148064,767,33.1259560585022,1.9146653413772583,0.23619607090950012,1.0
1e-06,500,moons,0,0.06542666256427765,594,3.0804076194763184,1.9387460947036743,0.3489605784416199,0.9998520016670227
1e-06,500,moons,1,0.05735523998737335,2,0.008383750915527344,1.923547625541687,0.36236417293548584,0.9998760223388672
1e-06,500,moons,2,0.05744622275233269,2973,14.718545913696289,1.8869984149932861,0.36167633533477783,0.9998840093612671
1e-06,500,moons,3,0.059851616621017456,2,0.008940935134887695,1.9675662517547607,0.3380654454231262,0.9998639822006226
1e-06,500,moons,4,0.05957653000950813,2,0.008658409118652344,2.0155506134033203,0.31084445118904114,0.9998959898948669
1e-06,500,densities,0,0.07235559821128845,2,0.00806427001953125,1.9670921564102173,0.33374643325805664,0.9999240040779114
1e-06,500,densities,1,0.06709029525518417,2,0.008194208145141602,1.8918238878250122,0.3708539605140686,0.9999120235443115
1e-06,500,densities,2,0.07595831900835037,2,0.008388519287109375,2.003138780593872,0.32614195346832275,0.9998999834060669
1e-06,500,densities,3,0.07862043380737305,2,0.008062362670898438,2.0088417530059814,0.33315032720565796,0.9998800158500671
1e-06,500,densities,4,0.07794826477766037,388,1.8876194953918457,1.9929838180541992,0.32046616077423096,0.9999240040779114
1e-06,500,slopes,0,0.0007977162022143602,2,0.012067556381225586,1.5097469091415405,0.004577919840812683,1.0
1e-06,500,slopes,1,0.0007487363764084876,2,0.01648402214050293,1.5079096555709839,0.005023299716413021,1.0
1e-06,500,slopes,2,0.0007558231591247022,2,0.009401321411132812,1.5266252756118774,0.004883699584752321,1.0
1e-06,500,slopes,3,0.0005907659651711583,2,0.008147001266479492,1.482633352279663,0.002559856278821826,1.0
1e-06,500,slopes,4,0.0009801883716136217,2,0.008287906646728516,1.5369929075241089,0.006852064281702042,1.0
1e-06,500,crescents,0,0.021278327330946922,2,0.008431434631347656,1.8797508478164673,0.16915659606456757,1.0
1e-06,500,crescents,1,0.020503152161836624,2,0.008151054382324219,1.901314377784729,0.19552862644195557,1.0
1e-06,500,crescents,2,0.02025562711060047,2,0.008169412612915039,1.893220067024231,0.18917956948280334,1.0
1e-06,500,crescents,3,0.017354464158415794,2,0.007969141006469727,1.8403129577636719,0.18955165147781372,0.9999960064888
1e-06,500,crescents,4,0.02028055116534233,2,0.008115530014038086,1.8760100603103638,0.16557824611663818,1.0
1e-06,1000,moons,0,0.02235892228782177,202,1.0859310626983643,1.288778305053711,0.6955727338790894,0.9997919797897339
1e-06,1000,moons,1,0.021520625799894333,2,0.008375406265258789,1.2694220542907715,0.6897341012954712,0.9998340010643005
1e-06,1000,moons,2,0.025942455977201462,369,1.9120159149169922,1.3557136058807373,0.6653305292129517,0.999862015247345
1e-06,1000,moons,3,0.019676573574543,2,0.008420944213867188,1.2329682111740112,0.7478015422821045,0.9997869729995728
1e-06,1000,moons,4,0.023846613243222237,2,0.008857488632202148,1.289255142211914,0.6775239706039429,0.999871015548706
1e-06,1000,densities,0,0.035795241594314575,2,0.00795292854309082,1.465318202972412,0.48742544651031494,0.9998930096626282
1e-06,1000,densities,1,0.03525634482502937,2,0.008413553237915039,1.4428832530975342,0.5099685788154602,0.999879002571106
1e-06,1000,densities,2,0.03618575632572174,2,0.008137702941894531,1.4299705028533936,0.5278388857841492,0.9998980164527893
1e-06,1000,densities,3,0.03673926740884781,2,0.008269786834716797,1.4573554992675781,0.508134663105011,0.9998850226402283
1e-06,1000,densities,4,0.03414188697934151,2,0.008391141891479492,1.413064956665039,0.5367832183837891,0.9998819828033447
1e-06,1000,slopes,0,0.0004665385349653661,2,0.007503032684326172,1.538677453994751,0.007705109193921089,1.0
1e-06,1000,slopes,1,0.0004371670074760914,2,0.007338523864746094,1.530671238899231,0.0051155975088477135,1.0
1e-06,1000,slopes,2,0.00042715476593002677,2,0.0076389312744140625,1.5320329666137695,0.005805290304124355,1.0
1e-06,1000,slopes,3,0.00045180367305874825,2,0.007646083831787109,1.5350953340530396,0.006610454060137272,1.0
1e-06,1000,slopes,4,0.00037632574094459414,2,0.009395122528076172,1.530364751815796,0.0056124357506632805,1.0
1e-06,1000,crescents,0,0.007869983091950417,2,0.011407852172851562,1.558546781539917,0.5449461936950684,0.9999510049819946
1e-06,1000,crescents,1,0.008376816287636757,2,0.010551214218139648,1.6478171348571777,0.459275484085083,0.999966025352478
1e-06,1000,crescents,2,0.006746124476194382,2,0.010204553604125977,1.5339033603668213,0.6319417953491211,0.9999369978904724
1e-06,1000,crescents,3,0.006859267130494118,2,0.008740663528442383,1.5781241655349731,0.509952962398529,0.9999549984931946
1e-06,1000,crescents,4,0.0071016959846019745,2,0.008714914321899414,1.657365322113037,0.5638101100921631,0.9999520182609558
1e-06,2000,moons,0,0.005657540168613195,172,1.296553373336792,1.2354071140289307,1.0726159811019897,0.9998557567596436
1e-06,2000,moons,1,0.002741787815466523,2,0.012833118438720703,1.283889651298523,1.1678317785263062,0.9998182654380798
1e-06,2000,moons,2,0.002648192923516035,1101,8.269024133682251,1.2560840845108032,1.1259217262268066,0.9998080134391785
1e-06,2000,moons,3,0.0032574315555393696,2,0.012992143630981445,1.2555456161499023,1.1296427249908447,0.9998037219047546
1e-06,2000,moons,4,0.0020188377238810062,226,1.7395648956298828,1.3734544515609741,1.1743155717849731,0.9998024702072144
1e-06,2000,densities,0,0.012162096798419952,2,0.01267099380493164,1.1679967641830444,0.900063157081604,0.9998782277107239
1e-06,2000,densities,1,0.013455881737172604,2,0.012300968170166016,1.1499741077423096,0.8591772317886353,0.9998947381973267
1e-06,2000,densities,2,0.014117644168436527,2,0.012795686721801758,1.191381812095642,0.8619064092636108,0.9999005198478699
1e-06,2000,densities,3,0.01588296703994274,2,0.012488126754760742,1.1864380836486816,0.8228946924209595,0.9999142289161682
1e-06,2000,densities,4,0.015982836484909058,2,0.012317419052124023,1.1988694667816162,0.8238705396652222,0.99991774559021
1e-06,2000,slopes,0,0.0001364162308163941,2,0.011123895645141602,1.5818830728530884,0.010040022432804108,0.9999992251396179
1e-06,2000,slopes,1,0.00011727752280421555,2,0.011646032333374023,1.6043620109558105,0.01770273968577385,0.9999985098838806
1e-06,2000,slopes,2,0.000174518529092893,2,0.011462211608886719,1.5678431987762451,0.008669637143611908,0.9999995231628418
1e-06,2000,slopes,3,0.0002014853962464258,2,0.011729240417480469,1.5674149990081787,0.00452700350433588,1.0
1e-06,2000,slopes,4,0.00010933718294836581,2,0.01145172119140625,1.5498158931732178,0.009141134098172188,0.9999992251396179
1e-06,2000,crescents,0,-0.0015294118784368038,2,0.011644840240478516,1.598942518234253,0.8316687345504761,0.999918520450592
1e-06,2000,crescents,1,-0.0006779576069675386,2,0.011931180953979492,1.5455436706542969,0.8078765273094177,0.9999252557754517
1e-06,2000,crescents,2,0.0002651484392117709,2,0.011993408203125,1.63163423538208,0.7142916917800903,0.9999332427978516
1e-06,2000,crescents,3,-0.001235966687090695,2,0.011766433715820312,1.562718152999878,0.8290916681289673,0.9999150037765503
1e-06,2000,crescents,4,-0.0008013087790459394,2,0.011900901794433594,1.5873973369598389,0.8275587558746338,0.9999189972877502
1e-06,5000,moons,0,-0.00016087433323264122,2,0.07897448539733887,1.152280569076538,1.1432900428771973,0.9999236464500427
1e-06,5000,moons,1,-0.0019031758420169353,2,0.07900428771972656,1.2314175367355347,1.1724060773849487,0.9998986124992371
1e-06,5000,moons,2,-0.0014234960544854403,2,0.07605743408203125,1.1648931503295898,1.1649024486541748,0.9999006390571594
1e-06,5000,moons,3,-0.0004327096976339817,2,0.08073687553405762,1.1978309154510498,1.1458615064620972,0.9999172687530518
1e-06,5000,moons,4,-0.0011612640228122473,2,0.0806434154510498,1.2531603574752808,1.1751786470413208,0.9999105334281921
1e-06,5000,densities,0,0.004652366042137146,2,0.0762174129486084,1.0789406299591064,0.9720245599746704,0.9999481439590454
1e-06,5000,densities,1,0.0050446148961782455,2,0.07625031471252441,1.0957918167114258,0.970833420753479,0.9999527931213379
1e-06,5000,densities,2,0.0047526308335363865,8030,346.2313120365143,1.0899736881256104,0.9673703908920288,0.9999430179595947
1e-06,5000,densities,3,0.005130283534526825,2,0.07584285736083984,1.092894434928894,0.97048020362854,0.9999518394470215
1e-06,5000,densities,4,0.0050794403068721294,2,0.07436323165893555,1.0829293727874756,0.9646193385124207,0.9999515414237976
1e-06,5000,slopes,0,8.066320879152045e-05,2,0.06867194175720215,1.5890711545944214,0.007593655027449131,0.9999998211860657
1e-06,5000,slopes,1,0.00011186082701897249,2,0.06989431381225586,1.582993984222412,0.007528666406869888,0.9999999403953552
1e-06,5000,slopes,2,8.181600423995405e-05,2,0.06973433494567871,1.5889450311660767,0.005281493999063969,1.0
1e-06,5000,slopes,3,6.971499533392489e-05,2,0.06657791137695312,1.5820831060409546,0.0062110815197229385,0.9999998211860657
1e-06,5000,slopes,4,6.908680370543152e-05,2,0.06813597679138184,1.5883374214172363,0.005339446477591991,0.9999999403953552
1e-06,5000,crescents,0,-0.004075659438967705,2,0.0727224349975586,1.400071144104004,0.9573095440864563,0.9999123811721802
1e-06,5000,crescents,1,-0.003456805134192109,2,0.07435870170593262,1.3757990598678589,0.9622015357017517,0.9999146461486816
1e-06,5000,crescents,2,-0.0032223130110651255,2,0.07593607902526855,1.3675506114959717,0.9625912308692932,0.9999150633811951
1e-06,5000,crescents,3,-0.0041385493241250515,2,0.07462739944458008,1.3793556690216064,1.0034302473068237,0.9999078512191772
1e-06,5000,crescents,4,-0.003865992184728384,2,0.07459402084350586,1.4145394563674927,0.9884034395217896,0.9999108910560608
1e-07,500,moons,0,-0.0037751873023808002,2,0.008974075317382812,1.103856086730957,1.1045761108398438,0.9986039996147156
1e-07,500,moons,1,-0.004149399697780609,2,0.008339881896972656,1.1171321868896484,1.1180360317230225,0.9985079765319824
1e-07,500,moons,2,-0.003418893087655306,2,0.007892370223999023,1.101790189743042,1.101935625076294,0.998852014541626
1e-07,500,moons,3,-0.0038577208761125803,2,0.008226871490478516,1.1026318073272705,1.1043148040771484,0.9984719753265381
1e-07,500,moons,4,-0.00425681471824646,2,0.008341073989868164,1.1177613735198975,1.1191118955612183,0.9984440207481384
1e-07,500,densities,0,-0.006843611132353544,2,0.008530616760253906,1.1413300037384033,1.1425384283065796,0.9982839822769165
1e-07,500,densities,1,-0.006677889730781317,2,0.008542537689208984,1.1429119110107422,1.1445029973983765,0.9984359741210938
1e-07,500,densities,2,-0.005493382457643747,2,0.008685111999511719,1.1208993196487427,1.121501088142395,0.9985039830207825
1e-07,500,densities,3,-0.004756710026413202,2,0.008502006530761719,1.1015281677246094,1.1021177768707275,0.9985600113868713
1e-07,500,densities,4,-0.005855252034962177,2,0.008815765380859375,1.120701551437378,1.1214418411254883,0.9984480142593384
1e-07,500,slopes,0,0.0005651054088957608,2,0.007805824279785156,1.5447571277618408,0.0614524707198143,0.9999799728393555
1e-07,500,slopes,1,0.0004747789353132248,2,0.007944345474243164,1.541269063949585,0.05590341240167618,0.9999799728393555
1e-07,500,slopes,2,0.0006381844286806881,2,0.007720947265625,1.5543136596679688,0.053168848156929016,0.9999920129776001
1e-07,500,slopes,3,0.0006017503328621387,2,0.00755620002746582,1.506460428237915,0.03806740418076515,1.0
1e-07,500,slopes,4,0.0006216773763298988,2,0.007407188415527344,1.563718318939209,0.0727652981877327,0.9999759793281555
1e-07,500,crescents,0,-0.0023907197173684835,2,0.00809788703918457,1.2969324588775635,0.9291237592697144,0.999019980430603
1e-07,500,crescents,1,-0.0019421325996518135,2,0.007571220397949219,1.1418418884277344,0.9660993218421936,0.9989879727363586
1e-07,500,crescents,2,-0.0014679075684398413,2,0.007755279541015625,1.2227181196212769,0.9380196332931519,0.9990159869194031
1e-07,500,crescents,3,-0.001822192221879959,2,0.007704257965087891,1.7557348012924194,1.4296894073486328,0.9991239905357361
1e-07,500,crescents,4,-0.003940153867006302,2,0.007570981979370117,2.109511613845825,1.9391932487487793,0.9990320205688477
1e-07,1000,moons,0,-0.002493318635970354,2,0.008642911911010742,1.0648939609527588,1.0666146278381348,0.9992150068283081
1e-07,1000,moons,1,-0.002778278663754463,2,0.008341073989868164,1.0775667428970337,1.0778273344039917,0.9992309808731079
1e-07,1000,moons,2,-0.0023051679600030184,2,0.008461952209472656,1.064918041229248,1.0653128623962402,0.9992160201072693
1e-07,1000,moons,3,-0.002458419417962432,2,0.008370399475097656,1.068124532699585,1.0691328048706055,0.9992550015449524
1e-07,1000,moons,4,-0.0019508583936840296,2,0.008594989776611328,1.0671583414077759,1.063731074333191,0.9993489980697632
1e-07,1000,densities,0,-0.002810247242450714,2,0.010904788970947266,1.0638258457183838,1.0646605491638184,0.9992550015449524
1e-07,1000,densities,1,-0.003345523262396455,2,0.012513875961303711,1.0707039833068848,1.0712776184082031,0.9991909861564636
1e-07,1000,densities,2,-0.002705745166167617,2,0.012067556381225586,1.0614985227584839,1.0627117156982422,0.9992039799690247
1e-07,1000,densities,3,-0.00261035468429327,2,0.012341022491455078,1.0599298477172852,1.0601993799209595,0.9992949962615967
1e-07,1000,densities,4,-0.0033625904470682144,2,0.012003183364868164,1.074173092842102,1.0745893716812134,0.999193012714386
1e-07,1000,slopes,0,-0.0001307344064116478,2,0.010443449020385742,1.7475390434265137,0.4534035325050354,0.9999889731407166
1e-07,1000,slopes,1,0.00035581423435360193,2,0.007802486419677734,1.5530803203582764,0.046343423426151276,0.9999970197677612
1e-07,1000,slopes,2,8.137842814903706e-05,2,0.007803916931152344,1.6092747449874878,0.1871335208415985,0.9999840259552002
1e-07,1000,slopes,3,0.00023054688062984496,2,0.007398128509521484,1.5637052059173584,0.060068681836128235,0.9999840259552002
1e-07,1000,slopes,4,0.00014557933900505304,2,0.0078277587890625,1.6734400987625122,0.1828373223543167,0.9999939799308777
1e-07,1000,crescents,0,-0.0028784158639609814,2,0.008005619049072266,1.9651480913162231,1.890784740447998,0.9993780255317688
1e-07,1000,crescents,1,-0.0021980826277285814,2,0.007842779159545898,1.692891001701355,1.6206386089324951,0.9994019865989685
1e-07,1000,crescents,2,-0.0019197094952687621,2,0.007696628570556641,1.3128052949905396,1.2544180154800415,0.9993730187416077
1e-07,1000,crescents,3,-0.0027136574499309063,2,0.008036136627197266,2.055715799331665,2.0090794563293457,0.999413013458252
1e-07,1000,crescents,4,-0.002268567681312561,2,0.008253812789916992,1.7002290487289429,1.609257698059082,0.9994040131568909
1e-07,2000,moons,0,-0.001213295734487474,2,0.012727499008178711,1.0352540016174316,1.0354626178741455,0.9995855093002319
1e-07,2000,moons,1,-0.0014005261473357677,2,0.011826515197753906,1.038101315498352,1.038101315498352,0.9996227622032166
1e-07,2000,moons,2,-0.0013253927463665605,2,0.012301445007324219,1.035952091217041,1.0361204147338867,0.9996299743652344
1e-07,2000,moons,3,-0.0014770184643566608,2,0.012419939041137695,1.038236141204834,1.03866446018219,0.9996014833450317
1e-07,2000,moons,4,-0.0014626241754740477,2,0.015997648239135742,1.0389561653137207,1.0389560461044312,0.9996045231819153
1e-07,2000,densities,0,-0.0013191814068704844,2,0.013564586639404297,1.0313546657562256,1.031644344329834,0.9996307492256165
1e-07,2000,densities,1,-0.001730488147586584,2,0.013163328170776367,1.038575291633606,1.038664698600769,0.9996002316474915
1e-07,2000,densities,2,-0.0014194190734997392,2,0.01322174072265625,1.033491611480713,1.0336666107177734,0.9996194839477539
1e-07,2000,densities,3,-0.001078160828910768,2,0.013214588165283203,1.0273531675338745,1.0282999277114868,0.9996845126152039
1e-07,2000,densities,4,-0.001231776550412178,2,0.012786865234375,1.0284109115600586,1.0286495685577393,0.9996489882469177
1e-07,2000,slopes,0,-0.0001517326891189441,2,0.0108489990234375,1.7779982089996338,0.4526126980781555,0.9999924898147583
1e-07,2000,slopes,1,-0.0012437740806490183,2,0.011109590530395508,2.7011232376098633,1.4920363426208496,0.9999832510948181
1e-07,2000,slopes,2,-5.947838872089051e-05,2,0.011134624481201172,1.6676883697509766,0.3795255124568939,0.9999962449073792
1e-07,2000,slopes,3,-0.00029038716456852853,2,0.011042594909667969,1.9028279781341553,0.43912845849990845,0.9999942183494568
1e-07,2000,slopes,4,-0.0001877479808172211,2,0.01131296157836914,1.904587745666504,0.47349971532821655,0.9999954700469971
1e-07,2000,crescents,0,-0.0029627808835357428,2,0.012092113494873047,2.9047865867614746,2.902242660522461,0.9996770024299622
1e-07,2000,crescents,1,-0.0035263807512819767,2,0.012201309204101562,2.9812777042388916,2.9774036407470703,0.9996652603149414
1e-07,2000,crescents,2,-0.004014462232589722,2,0.011808156967163086,3.375864028930664,3.385592460632324,0.9996862411499023
1e-07,2000,crescents,3,-0.0032626152969896793,2,0.011609554290771484,2.974907875061035,2.977930784225464,0.9996535181999207
1e-07,2000,crescents,4,-0.002830913756042719,2,0.012209177017211914,2.6646323204040527,2.6696715354919434,0.9996680021286011
1e-07,5000,moons,0,-0.0004690016503445804,2,0.07741093635559082,1.0133973360061646,1.0135470628738403,0.9998356699943542
1e-07,5000,moons,1,-0.0006170747801661491,2,0.0758826732635498,1.0164835453033447,1.0165977478027344,0.9998387098312378
1e-07,5000,moons,2,-0.0004380229802336544,2,0.07436704635620117,1.0124824047088623,1.0126622915267944,0.9998384714126587
1e-07,5000,moons,3,-0.00031584364478476346,2,0.0809164047241211,1.0106747150421143,1.0108071565628052,0.9998798370361328
1e-07,5000,moons,4,-0.0005246613873168826,2,0.07137775421142578,1.0145795345306396,1.014611005783081,0.9998536109924316
1e-07,5000,densities,0,-0.0005317713366821408,2,0.08069658279418945,1.0129919052124023,1.013324499130249,0.9998410940170288
1e-07,5000,densities,1,-0.0005450709722936153,2,0.08286190032958984,1.0129462480545044,1.0132423639297485,0.9998503923416138
1e-07,5000,densities,2,-0.0005949037149548531,2,0.07814741134643555,1.013412594795227,1.0134572982788086,0.9998427033424377
1e-07,5000,densities,3,-0.00047911008005030453,2,0.07620954513549805,1.0117604732513428,1.0121679306030273,0.9998552203178406
1e-07,5000,densities,4,-0.00045257911551743746,2,0.08064794540405273,1.0114800930023193,1.0119855403900146,0.9998626112937927
1e-07,5000,slopes,0,-4.2898536776192486e-05,2,0.06368422508239746,1.657311201095581,0.29333484172821045,0.9999958276748657
1e-07,5000,slopes,1,-0.0001729456416796893,2,0.06850981712341309,1.7117215394973755,0.4093722105026245,0.9999927282333374
1e-07,5000,slopes,2,1.6239066098933108e-05,2,0.06216621398925781,1.5952036380767822,0.15090057253837585,0.9999977350234985
1e-07,5000,slopes,3,1.050541231961688e-05,2,0.06369996070861816,1.601637363433838,0.18368136882781982,0.9999983310699463
1e-07,5000,slopes,4,-5.978828539809911e-06,2,0.06513309478759766,1.6134083271026611,0.18935032188892365,0.9999980926513672
1e-07,5000,crescents,0,-0.0033490248024463654,2,0.06868624687194824,3.735292911529541,3.7244455814361572,0.9998528957366943
1e-07,5000,crescents,1,-0.003596765920519829,2,0.06974029541015625,3.9574315547943115,3.9631118774414062,0.9998489022254944
1e-07,5000,crescents,2,-0.003300956916064024,2,0.07118844985961914,3.622018337249756,3.6273915767669678,0.9998504519462585
1e-07,5000,crescents,3,-0.0028434384148567915,2,0.07123160362243652,3.2669389247894287,3.2706055641174316,0.9998481273651123
1e-07,5000,crescents,4,-0.003099221270531416,2,0.0680851936340332,3.680410861968994,3.6872358322143555,0.9998538494110107
1e-08,500,moons,0,0.0005243121995590627,2,0.00857234001159668,0.9893182516098022,0.9869052767753601,0.9994120001792908
1e-08,500,moons,1,0.0004109947185497731,2,0.008684873580932617,0.9904565811157227,0.9891670942306519,0.9993280172348022
1e-08,500,moons,2,0.00033722573425620794,2,0.008412361145019531,0.9912518262863159,0.9916344881057739,0.9992640018463135
1e-08,500,moons,3,0.00038434984162449837,2,0.008634090423583984,0.9893149137496948,0.990464448928833,0.9991919994354248
1e-08,500,moons,4,0.0003985974472016096,2,0.008532047271728516,0.9894623160362244,0.988429605960846,0.999288022518158
1e-08,500,densities,0,3.410871795495041e-05,2,0.00814199447631836,1.000704050064087,1.000704050064087,0.9986720085144043
1e-08,500,densities,1,0.00031109171686694026,2,0.010104894638061523,0.9973416328430176,0.9973416328430176,0.9991359710693359
1e-08,500,densities,2,0.0002132476365659386,2,0.007989883422851562,0.9976845979690552,0.9976846575737,0.9990400075912476
1e-08,500,densities,3,0.00019653644994832575,2,0.008240699768066406,0.9978758096694946,0.9978757500648499,0.9989240169525146
1e-08,500,densities,4,0.00023559670080430806,2,0.008194923400878906,0.9977920055389404,0.9977920055389404,0.9990000128746033
1e-08,500,slopes,0,8.533776417607442e-05,2,0.007159233093261719,1.4936085939407349,0.36180323362350464,0.9998480081558228
1e-08,500,slopes,1,3.316049696877599e-05,2,0.007525205612182617,1.5002999305725098,0.3267154097557068,0.9997640252113342
1e-08,500,slopes,2,5.247239823802374e-05,2,0.007582664489746094,1.4607614278793335,0.39349865913391113,0.9998040199279785
1e-08,500,slopes,3,0.00010910052515100688,2,0.007131814956665039,1.5123106241226196,0.2513043284416199,0.9998999834060669
1e-08,500,slopes,4,5.053544737165794e-05,2,0.007283926010131836,1.3678488731384277,0.43282872438430786,0.9997879862785339
1e-08,500,crescents,0,-0.0005378181813284755,2,0.01120758056640625,1.2248939275741577,1.2294148206710815,0.9987360239028931
1e-08,500,crescents,1,-9.272937313653529e-05,2,0.012176275253295898,1.088533639907837,1.0885337591171265,0.9989839792251587
1e-08,500,crescents,2,-0.0002733352594077587,2,0.011993646621704102,1.1526155471801758,1.153402328491211,0.9988639950752258
1e-08,500,crescents,3,-0.0004612511838786304,2,0.011538505554199219,1.217361330986023,1.2203682661056519,0.9988920092582703
1e-08,500,crescents,4,-0.00048146682092919946,2,0.008465290069580078,1.219468355178833,1.2242794036865234,0.9987999796867371
1e-08,1000,moons,0,0.00027885480085387826,2,0.008948326110839844,0.9942659139633179,0.993588387966156,0.9997569918632507
1e-08,1000,moons,1,0.00018793126218952239,2,0.008756875991821289,0.994343638420105,0.994343638420105,0.9996339678764343
1e-08,1000,moons,2,0.00020917046640533954,2,0.008885383605957031,0.9939690232276917,0.9947634935379028,0.9996529817581177
1e-08,1000,moons,3,0.00019068266556132585,2,0.008665323257446289,0.994909405708313,0.9949092864990234,0.9996510148048401
1e-08,1000,moons,4,0.00013067672261968255,2,0.008979558944702148,0.99510657787323,0.9957073330879211,0.9995129704475403
1e-08,1000,densities,0,7.850684778532013e-05,2,0.007967710494995117,0.9993418455123901,0.9993418455123901,0.9994189739227295
1e-08,1000,densities,1,0.0001347889774478972,2,0.008544445037841797,0.9988831281661987,0.9988831281661987,0.9995779991149902
1e-08,1000,densities,2,8.200520824175328e-05,2,0.008129119873046875,0.9989874958992004,0.9989874362945557,0.9994350075721741
1e-08,1000,densities,3,8.913539932109416e-05,2,0.008124589920043945,0.9990509748458862,0.9990509748458862,0.9994360208511353
1e-08,1000,densities,4,7.935789471957833e-05,2,0.008313655853271484,0.9991178512573242,0.9991179704666138,0.9994750022888184
1e-08,1000,slopes,0,7.913178706075996e-05,2,0.007462739944458008,1.4418646097183228,0.3006746768951416,0.9999210238456726
1e-08,1000,slopes,1,9.348925959784538e-05,2,0.007492542266845703,1.5584936141967773,0.3063128590583801,0.9999430179595947
1e-08,1000,slopes,2,9.139071335084736e-05,2,0.007497310638427734,1.5670156478881836,0.3517667055130005,0.999925971031189
1e-08,1000,slopes,3,4.274422462913208e-05,2,0.007639408111572266,1.4919202327728271,0.33957600593566895,0.9998689889907837
1e-08,1000,slopes,4,5.20522371516563e-05,2,0.0074384212493896484,1.4741497039794922,0.30463385581970215,0.9999150037765503
1e-08,1000,crescents,0,-0.0002837156062014401,2,0.007976770401000977,1.1299458742141724,1.129945993423462,0.9993540048599243
1e-08,1000,crescents,1,-0.00022666179575026035,2,0.007729768753051758,1.1140421628952026,1.1140421628952026,0.9993910193443298
1e-08,1000,crescents,2,-0.00018434214871376753,2,0.0074863433837890625,1.0993036031723022,1.0993036031723022,0.9994029998779297
1e-08,1000,crescents,3,-0.0002026962611125782,2,0.007749319076538086,1.1136400699615479,1.118696689605713,0.9994440078735352
1e-08,1000,crescents,4,-0.0001936781482072547,2,0.007478475570678711,1.1054997444152832,1.1156131029129028,0.9994120001792908
1e-08,2000,moons,0,8.698391320649534e-05,2,0.013137578964233398,0.997366726398468,0.9973667860031128,0.9997944831848145
1e-08,2000,moons,1,9.682711242930964e-05,2,0.012724161148071289,0.9971386790275574,0.9971386790275574,0.9998074769973755
1e-08,2000,moons,2,7.995347550604492e-05,2,0.012988090515136719,0.9974374771118164,0.9975257515907288,0.9997680187225342
1e-08,2000,moons,3,8.016664651222527e-05,2,0.013252973556518555,0.9976524710655212,0.997652530670166,0.9998077750205994
1e-08,2000,moons,4,8.182474266504869e-05,2,0.013939619064331055,0.9976035952568054,0.9976036548614502,0.999818742275238
1e-08,2000,densities,0,5.180682637728751e-05,2,0.012288808822631836,0.9993232488632202,0.9993232488632202,0.9997237324714661
1e-08,2000,densities,1,3.135427687084302e-05,2,0.011823177337646484,0.9996892213821411,0.9996892213821411,0.9997012615203857
1e-08,2000,densities,2,6.95106282364577e-05,2,0.012501239776611328,0.9992128610610962,0.9992127418518066,0.9997567534446716
1e-08,2000,densities,3,2.8915379516547546e-05,2,0.011362791061401367,0.999769926071167,0.999769926071167,0.9996979832649231
1e-08,2000,densities,4,3.608593760873191e-05,2,0.011550664901733398,0.9997307658195496,0.9997307658195496,0.9997100234031677
1e-08,2000,slopes,0,6.785747973481193e-05,2,0.010875701904296875,1.5798723697662354,0.3346256613731384,0.9999725222587585
1e-08,2000,slopes,1,4.0363764128414914e-05,2,0.01133584976196289,1.557984709739685,0.3606128692626953,0.9999492764472961
1e-08,2000,slopes,2,4.8436988436151296e-05,2,0.01088857650756836,1.5493769645690918,0.31551361083984375,0.9999637603759766
1e-08,2000,slopes,3,5.739751213695854e-05,2,0.010613679885864258,1.5678646564483643,0.2869831323623657,0.9999769926071167
1e-08,2000,slopes,4,5.631265230476856e-05,2,0.010793209075927734,1.5445756912231445,0.2807163596153259,0.999974250793457
1e-08,2000,crescents,0,-0.0001147313741967082,2,0.011555910110473633,1.058265209197998,1.0652817487716675,0.9997077584266663
1e-08,2000,crescents,1,-0.00010988157009705901,2,0.01181173324584961,1.0623669624328613,1.0669519901275635,0.9997069835662842
1e-08,2000,crescents,2,-0.00012897640408482403,2,0.011314153671264648,1.0409915447235107,1.0604321956634521,0.999701976776123
1e-08,2000,crescents,3,-0.00010707462206482887,2,0.011505842208862305,1.0641213655471802,1.0671780109405518,0.9996947646141052
1e-08,2000,crescents,4,-9.25748172448948e-05,2,0.011638641357421875,1.05440354347229,1.059316873550415,0.9997084736824036
1e-08,5000,moons,0,4.483844168134965e-05,2,0.08048892021179199,0.9990401268005371,0.9988120794296265,0.9999416470527649
1e-08,5000,moons,1,2.3360058548860252e-05,2,0.08209085464477539,0.9991613626480103,0.9992088079452515,0.9999008178710938
1e-08,5000,moons,2,4.965487460140139e-05,2,0.07746624946594238,0.9987615942955017,0.998546838760376,0.999944806098938
1e-08,5000,moons,3,2.4949462385848165e-05,2,0.083648681640625,0.9992194175720215,0.999272346496582,0.9999017715454102
1e-08,5000,moons,4,3.9971204387256876e-05,2,0.07900571823120117,0.9989121556282043,0.9989121556282043,0.9999410510063171
1e-08,5000,densities,0,1.96368528122548e-05,2,0.07270550727844238,0.9997740983963013,0.999774158000946,0.9998912811279297
1e-08,5000,densities,1,1.1944217476411723e-05,2,0.07588315010070801,0.9998500943183899,0.9998500943183899,0.9998814463615417
1e-08,5000,densities,2,1.1507727322168648e-05,2,0.07273244857788086,0.9997687935829163,0.999768853187561,0.9999092817306519
1e-08,5000,densities,3,1.889045597636141e-05,2,0.07299017906188965,0.9998214244842529,0.9998214244842529,0.99988853931427
1e-08,5000,densities,4,2.090756970574148e-05,2,0.07130241394042969,0.999772846698761,0.999772846698761,0.9999080896377563
1e-08,5000,slopes,0,2.133036105078645e-05,2,0.06500577926635742,1.4270009994506836,0.27238693833351135,0.9999880790710449
1e-08,5000,slopes,1,2.1483152522705495e-05,2,0.0653684139251709,1.4053354263305664,0.29319044947624207,0.9999857544898987
1e-08,5000,slopes,2,1.865084414021112e-05,2,0.06367349624633789,1.4260635375976562,0.27699530124664307,0.9999869465827942
1e-08,5000,slopes,3,2.1061418010503985e-05,2,0.06352376937866211,1.4238287210464478,0.27014869451522827,0.9999882578849792
1e-08,5000,slopes,4,2.099800985888578e-05,2,0.06660985946655273,1.4475351572036743,0.2592567801475525,0.9999897480010986
1e-08,5000,crescents,0,-4.476014873944223e-05,2,0.0665733814239502,1.0193145275115967,1.0094974040985107,0.999885618686676
1e-08,5000,crescents,1,-4.733854075311683e-05,2,0.06809616088867188,1.019544243812561,1.0193301439285278,0.9998791813850403
1e-08,5000,crescents,2,-5.186401540413499e-05,2,0.06814074516296387,1.027936339378357,1.022883415222168,0.9998772740364075
1e-08,5000,crescents,3,-4.1255480027757585e-05,2,0.06836700439453125,1.0190541744232178,1.0148983001708984,0.9998815655708313
1e-08,5000,crescents,4,-4.0548631659476086e-05,2,0.07022237777709961,1.0171191692352295,1.0133568048477173,0.9998805522918701


==> csv/rkl_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,-0.00036932016373606704,2.0,0.01107625961303706,1.1805745601654052,1.1831997156143188,0.998855197429657,0.00018380379105173837,0.0,0.0015082864277268365,0.059336829908656755,0.06134819771606318,9.38996655486129e-05
1,1e-08,500,densities,0.00019811624442807007,2.0,0.00853447914123532,0.998279619216919,0.998279619216919,0.9989544034004212,0.00010160975039508442,0.0,0.0008829549765216443,0.0013704527450149806,0.0013704506665847896,0.00017538908737588503
2,1e-08,500,moons,0.00041109598823818003,2.0,0.00856714248657222,0.989960777759552,0.989320182800293,0.9992968082427979,6.918508703377036e-05,0.0,0.00010435347252676626,0.0008647357296327021,0.0018243963622437843,8.121194204920562e-05
3,1e-08,500,slopes,6.612132638110641e-05,2.0,0.007336568832397419,1.4669658899307252,0.35323007106781,0.9998208045959472,3.054550763995765e-05,0.0,0.00020753932638894104,0.05860847896968164,0.06914276568311323,5.383303631494054e-05
4,1e-08,1000,crescents,-0.000218218791997,2.0,0.00768413543701166,1.1124862909317017,1.1155203104019165,0.9994008064270019,3.984951726848237e-05,0.0,0.0002081971454426189,0.011523715555344441,0.010992779895880956,3.272097938625677e-05
5,1e-08,1000,densities,9.275886550310917e-05,2.0,0.00821590423583978,0.9990762591361999,0.9990762710571289,0.9994686007499695,2.3864235734249806e-05,0.0,0.0002207738663087707,0.0001718166223843486,0.00017183154665263356,6.454021101840483e-05
6,1e-08,1000,moons,0.00019946318352589997,2.0,0.00884709358215326,0.9945189118385315,0.9946624279022217,0.9996415853500367,5.324218288230189e-05,0.0,0.00013270351126834485,0.00047300713817977167,0.0007775231177920968,8.680045373657026e-05
7,1e-08,1000,slopes,7.176164435804822e-05,2.0,0.00750608444213864,1.5066887617111206,0.32059282064437866,0.999914801120758,2.3141845200537357e-05,0.0,7.825059761214697e-05,0.054318841904834804,0.0233854160386002,2.765172472244364e-05
8,1e-08,2000,crescents,-0.00011064775753763895,2.0,0.01156525611877438,1.056029725074768,1.06383216381073,0.9997039914131165,1.3158654190260758e-05,0.0,0.0001822129023492809,0.009211730931453404,0.0037073216531520914,5.753839844722104e-06
9,1e-08,2000,densities,4.353460972197354e-05,2.0,0.011905336380004818,0.9995452046394349,0.9995451807975769,0.9997179508209229,1.703487762409398e-05,0.0,0.00048193603331266743,0.00025758014106442033,0.00025761859625009366,2.387022774336715e-05
10,1e-08,2000,moons,8.515117806382478e-05,2.0,0.01320848464965814,0.9974397897720337,0.997457480430603,0.9997992992401123,7.117113188304702e-06,0.0,0.0004540669664540436,0.00020498588660806204,0.0002085259727549727,1.9483399037440585e-05
11,1e-08,2000,slopes,5.407367934822105e-05,2.0,0.01090140342712396,1.559934878349304,0.3156903266906738,0.999967360496521,1.0317316477377998e-05,0.0,0.00026648619561886293,0.01424396604595501,0.033256181148602765,1.1257122635219614e-05
12,1e-08,5000,crescents,-4.5153363316785544e-05,2.0,0.06827993392944331,1.0205936908721924,1.0159932136535645,0.9998808383941651,4.646491077690921e-06,0.0,0.0012986663220802435,0.004215877625759765,0.0052190758285723515,3.118980698048195e-06
13,1e-08,5000,densities,1.657736465858761e-05,2.0,0.07312273979187006,0.9997974514961243,0.9997974753379821,0.9998957276344299,4.489677340625514e-06,0.0,0.001679094534836599,3.6462344308829295e-05,3.644109725751528e-05,1.2368617270408069e-05
14,1e-08,5000,moons,3.6554808320943263e-05,2.0,0.08054008483886713,0.999018931388855,0.9989504456520081,0.9999260187149048,1.1839420975126593e-05,0.0,0.0024430321156527967,0.00018611425347066953,0.0002974395269207996,2.2617406380245234e-05
15,1e-08,5000,slopes,2.0704757116618566e-05,2.0,0.06483626365661618,1.4259527683258058,0.2743956327438354,0.9999877572059631,1.1650152755857804e-06,0.0,0.0012779114628330996,0.014970779336693683,0.01236183246744688,1.4987931341582277e-06
16,1e-07,500,crescents,-0.00231262119486924,2.0,0.00773992538452144,1.505347776412964,1.2404250741004943,0.9990359902381897,0.0009677661733987319,0.0,0.00021601371934340584,0.41326765018904055,0.4437651764555486,5.1773395258684005e-05
17,1e-07,500,densities,-0.00592536907643076,2.0,0.0086152076721191,1.1254741907119752,1.1264204263687134,0.9984463930130005,0.0008612126076052196,0.0,0.00013262829328079275,0.01712162699445612,0.017509813917791866,0.00010333703694823984
18,1e-07,500,moons,-0.0038916031364351197,2.0,0.0083548545837402,1.1086343288421632,1.1095948934555053,0.9985759973526,0.0003309055797093802,0.0,0.00039182899913592676,0.008081160779286967,0.008269795330341983,0.00016570670881872876
19,1e-07,500,slopes,0.00058029929641628,2.0,0.007686901092529261,1.5421037197113037,0.056271486729383445,0.9999855875968933,6.497765351353457e-05,0.0,0.00021029825613274813,0.021762668638683168,0.012649494829750951,1.0054510344696142e-05
20,1e-07,1000,crescents,-0.0023956866236402997,2.0,0.00796699523925774,1.7453578472137452,1.6768357038497925,0.9993940114974975,0.0003923944945027115,0.0,0.00021039510900948557,0.2900521067890078,0.2925413240528729,1.7471096464834163e-05
21,1e-07,1000,densities,-0.00296689216047522,2.0,0.0119660854339599,1.066026258468628,1.0666877269744872,0.9992275953292846,0.00036048335615383297,0.0,0.0006282266810138279,0.006139227373063734,0.006031580544860309,4.579263139917464e-05
22,1e-07,1000,moons,-0.00239720861427482,2.0,0.00848226547241206,1.0685323238372804,1.0685237407684327,0.9992532014846802,0.0003024476329999181,0.0,0.0001335811660948107,0.005243461936688219,0.0055644388144112725,5.593582955214409e-05
23,1e-07,1000,slopes,0.0001365168951451674,2.0,0.008255147933959919,1.6294078826904297,0.185957296192646,0.9999896049499511,0.00018129988814759426,0.0,0.0012363572788943714,0.08130481063497123,0.16346145092368275,5.847425267479807e-06
24,1e-07,2000,crescents,-0.00331943058408792,2.0,0.01198406219482416,2.980293703079224,2.9825682163238527,0.9996700048446655,0.00047301507406110596,0.0,0.0002649277491399178,0.25585605876300904,0.2582795229534264,1.2358344312711078e-05
25,1e-07,2000,densities,-0.00135580520145588,2.0,0.013190221786498979,1.0318371295928954,1.0321850299835205,0.9996367931365967,0.0002440516549078875,0.0,0.0002762046259344097,0.004478219375850177,0.00424461526510106,3.201073537975142e-05
26,1e-07,2000,moons,-0.00137577145360404,2.0,0.013054609298706022,1.0372999429702758,1.0374609708786011,0.999608850479126,0.00010879283155347703,0.0,0.001676809265651759,0.0016018987079437419,0.00157195604060162,1.773108449566655e-05
27,1e-07,2000,slopes,-0.00038662406077489815,2.0,0.01108975410461422,1.9908451080322265,0.6473605453968048,0.9999923348426819,0.00048624007423366997,0.0,0.00016764203649685753,0.40908936951430896,0.4734785426940755,5.272670134884439e-06
28,1e-07,5000,crescents,-0.00323788146488364,2.0,0.06978635787963863,3.652418518066406,3.6545580863952636,0.999850845336914,0.00028281680277866816,0.0,0.0014283664575541956,0.25010166773218995,0.24965731393890092,2.477216651314388e-06
29,1e-07,5000,densities,-0.0005206870438996399,2.0,0.07971267700195309,1.0125182628631593,1.0128355264663695,0.9998504042625427,5.610901354588352e-05,0.0,0.0025730523996514995,0.0008454850323123731,0.000699887801923089,8.918954320354332e-06
30,1e-07,5000,moons,-0.00047292088856913997,2.0,0.0759909629821777,1.0135235071182251,1.013645052909851,0.999849259853363,0.00011108995074103053,0.0,0.0035428388253033595,0.0021847453869013986,0.0021610500771339146,1.8481573288558693e-05
31,1e-07,5000,slopes,-3.9015705715410485e-05,2.0,0.06463866233825678,1.6358564138412475,0.24532786309719082,0.999996542930603,7.834087425735766e-05,0.0,0.002404964390636875,0.04884499302209145,0.10614318924295088,2.3496631794574652e-06
32,1e-06,500,crescents,0.01993442438542838,2.0,0.0081673145294189,1.8781216621398926,0.18179893791675564,0.99999920129776,0.0015007245018682164,0.0,0.00016731900953870755,0.023465267545338703,0.013472400369408425,1.7859525024010667e-06
33,1e-06,500,densities,0.07439458221197122,79.2,0.38406577110290524,1.9727760791778564,0.33687176704406735,0.9999080061912536,0.004755045161576364,172.62444786298377,0.840512094375322,0.048001415185662095,0.019765368167761324,1.8546078847715437e-05
34,1e-06,500,moons,0.0599312543869018,714.6,3.5649873256683344,1.9464818000793458,0.3443821966648101,0.9998744010925293,0.0032841633259107655,1288.2460168772113,6.375324637822044,0.04831962768149815,0.021260773742247843,1.7112212202018274e-05
35,1e-06,500,slopes,0.00077464601490642,2.0,0.01087756156921382,1.5127816200256348,0.00477936794050034,1.0,0.00013929947586109538,0.0,0.0035067807522992647,0.020734613561653945,0.0015275201536573753,0.0
36,1e-06,1000,crescents,0.00739077739417548,2.0,0.00992383956909174,1.5951513528823853,0.5419853091239929,0.999952208995819,0.0007041944700541744,0.0,0.0011764457620643686,0.05483018989973758,0.06411755723556258,1.038673146229625e-05
37,1e-06,1000,densities,0.03562369942665096,2.0,0.008233022689819281,1.4417184829711913,0.5140301585197449,0.9998874068260193,0.0009900181978524832,0.0,0.00019136558497768905,0.020987254220491965,0.01915363332910752,7.900819937975056e-06
38,1e-06,1000,moons,0.02266903817653652,115.4,0.604720163345337,1.287227463722229,0.6951925754547119,0.9998291969299317,0.0023702222670475507,166.12585590449189,0.8670118607728843,0.04460371999273569,0.031628959255475285,3.8784321447325226e-05
39,1e-06,1000,slopes,0.0004317979444749,2.0,0.00790433883666986,1.5333683490753174,0.00616977736353868,1.0,3.440453862798509e-05,0.0,0.0008427286109084232,0.0035088573024845073,0.001013189942245479,0.0
40,1e-06,2000,crescents,-0.00079589930246582,2.0,0.01184735298156734,1.5852471828460692,0.802097475528717,0.9999222040176392,0.0006840069111878422,0.0,0.0001403442819771301,0.03327112142406394,0.04998668745355947,7.191368938348325e-06
41,1e-06,2000,densities,0.014320285245776141,2.0,0.0125146389007568,1.1789320468902589,0.8535824060440064,0.9999010920524597,0.0016318766205488113,0.0,0.00021719143483622203,0.019792552898724863,0.03195927914101298,1.591692906816517e-05
42,1e-06,2000,moons,0.00326475803740318,300.6,2.2661935329437255,1.2808761835098266,1.1340655565261841,0.9998176455497741,0.0014081395372189157,458.54857976009475,3.4426031081284805,0.054551669998440855,0.040688312839939324,2.2191130244912977e-05
43,1e-06,2000,slopes,0.0001478069723816,2.0,0.01148262023925778,1.574263834953308,0.01001610737293954,0.9999992966651916,3.916823149726601e-05,0.0,0.00023322715460768144,0.02030877867361334,0.004790451696686324,5.420418999082612e-07
44,1e-06,5000,crescents,-0.0037518638186156404,2.0,0.07444772720336909,1.3874631881713868,0.9747871994972229,0.999912166595459,0.00039839623897350274,0.0,0.0011460185233867005,0.019302715598626168,0.020114890024763053,2.9510620191689098e-06
45,1e-06,5000,densities,0.0049318671226501,1607.6,69.30679717063904,1.0881059885025024,0.9690655827522278,0.9999494671821594,0.0002145375718739078,3590.2307446736622,154.8055099709789,0.007005187788484446,0.003021783947778291,4.01046697614788e-06
46,1e-06,5000,moons,-0.0010163039900361998,2.0,0.07908329963684077,1.1999165058135985,1.1603277444839477,0.9999101400375366,0.0007151403124828308,0.0,0.0018935562032290681,0.042800088417703226,0.014890589891157682,1.0683506999870639e-05
47,1e-06,5000,slopes,8.262836781794618e-05,2.0,0.0686028957366943,1.5862861394882202,0.006390868686139519,0.9999999046325684,1.7386687457950716e-05,0.0,0.001348263479549749,0.0034473739317658126,0.0011302436593827133,7.996802253704865e-08
48,1e-05,500,crescents,0.01877845488488668,1076.4,4.9270013809204105,1.5565136909484862,0.009950157627463301,1.0,0.0013329588872295246,399.32856146286355,1.853821587868915,0.054903346375015843,0.0007097508254281884,0.0
49,1e-05,500,densities,0.08113650679588313,3756.4,17.00581693649292,1.7060302734375,0.14272892475128168,1.0,0.004408646059009672,1509.5523508643216,6.85199047067912,0.06126681648491567,0.006671577844863598,0.0
50,1e-05,500,moons,0.06519637182354923,7899.0,36.79196701049805,1.7002423048019408,0.11271445006132122,1.0,0.004198997354453699,3176.7544758762833,14.038594519362336,0.028636445401013025,0.007103057943436213,0.0
51,1e-05,500,slopes,0.00111346172634508,971.0,4.299492454528808,1.4260016679763794,0.00075454697944218,1.0,0.00021402714424970166,512.7123950130326,2.3079641258349457,0.025990428795060066,0.00015460306362456524,0.0
52,1e-05,1000,crescents,0.0173944506794214,1063.6,4.94739031791687,1.7061378002166747,0.05907325297594064,1.0,0.001212964279968638,494.19105617159846,2.292025359989456,0.05670262130178512,0.003286455003077432,0.0
53,1e-05,1000,densities,0.0927834793925285,2092.6,10.091289615631103,1.9605334997177124,0.37470332384109495,1.0,0.011909949914905679,542.0371758468232,2.4810310891414153,0.09905866656393342,0.09755724670037637,0.0
54,1e-05,1000,moons,0.06076027378439898,5871.4,27.838857316970824,1.773461103439331,0.1908828973770141,1.0,0.0036031862721540324,2997.041591302997,13.61438895672839,0.019482749571651848,0.02748176805799192,0.0
55,1e-05,1000,slopes,0.00062233387725424,676.4,3.148227882385254,1.4756737232208252,0.0009107411489821599,1.0,7.434354621046277e-05,334.42233777066986,1.6593216272407447,0.015712782232384568,0.00013418237422848316,0.0
56,1e-05,2000,crescents,0.01463991403579706,758.0,5.317924118041992,1.8150492191314698,0.02043828181922428,1.0,0.00039537488009058525,297.86154501714384,2.0744971828282512,0.026643618404614603,0.00276996701670146,0.0
57,1e-05,2000,densities,0.09615747630596154,1467.4,9.878313732147216,2.178002452850342,0.7258422136306762,0.9999997615814209,0.0069631557267901024,1081.251728322318,6.995605303125827,0.08479667802211177,0.056100644927159646,2.3841857909924952e-07
58,1e-05,2000,moons,0.06276297718286512,4443.4,30.758746528625487,1.9373286247253418,0.49838075041770935,0.9999994516372681,0.006938399303108975,2331.720352014795,15.496445721764795,0.12612939710474733,0.10382014304829218,1.2261763448891175e-06
59,1e-05,2000,slopes,0.00031322389841074,508.8,3.3722378730773928,1.5341251373291016,0.00090635860105972,1.0,8.174129378689724e-05,260.9237436493659,1.7337099773977132,0.02428596824472131,0.00029066887766489676,0.0
60,1e-05,5000,crescents,0.014604196138679939,849.8,36.182004880905154,1.9082856178283691,0.2305833280086517,1.0,0.000655373821951632,358.406473155829,14.552980574181099,0.018507724618037798,0.009835263786453509,0.0
61,1e-05,5000,densities,0.09148252606391902,4042.2,164.88773474693298,2.1492894172668455,0.5588086247444153,0.9999938249588013,0.0025317177157919255,6856.478009882334,278.66571538275923,0.07727417795512598,0.00751970898696694,1.2591966148549097e-06
62,1e-05,5000,moons,0.07225552797317504,2643.4,109.28199119567871,2.1238938331604005,0.5252446532249451,0.9999958634376526,0.0017516399691716836,1198.5158739040548,46.508265662111036,0.024508323680184112,0.007922875980868114,1.1019607684762227e-06
63,1e-05,5000,slopes,0.00013935733295506,372.2,14.57951602935791,1.5634952545166017,0.00101808686740692,1.0,1.9201377351395277e-05,192.89297550714488,7.606934780600053,0.004723527212328364,0.00015943282509241433,0.0
64,0.0001,500,crescents,0.02811346091330046,3654.8,14.5873872756958,0.6926326751708984,0.00296845422126348,1.0,0.001673602951984269,1884.2236332240395,7.259280101919507,0.09747764192616463,0.0002687017325952937,0.0
65,0.0001,500,densities,0.10843833982944484,11255.8,44.46615896224976,0.8198768496513367,0.012863088585436281,1.0,0.00381898726700306,3445.878871928031,12.558358623877785,0.13947252380817624,0.00022077508033270572,0.0
66,0.0001,500,moons,0.1021827340126037,23602.8,93.13015151023865,0.8445825457572937,0.01556962449103588,1.0,0.009397609776022746,9140.945941203241,34.15763315947348,0.16113442567408962,0.0009516681197153494,0.0
67,0.0001,500,slopes,0.00752533394843336,7004.0,27.120622968673707,0.7815730214118958,0.0008891826961189,1.0,0.0015753794751538197,1921.95447396654,7.081657480775844,0.09257107092076294,0.0001972818346389591,0.0
68,0.0001,1000,crescents,0.02446597255766386,2708.2,10.69056978225708,0.9798246622085571,0.00576760508120054,1.0,0.0016884692979157899,1099.2418751121156,4.154397040064704,0.12882549755014078,0.00027589486532473813,0.0
69,0.0001,1000,densities,0.0966938436031341,9536.8,36.632401657104495,1.1312440872192382,0.02170189023017878,1.0,0.0016938505235902144,2473.582563813062,8.481763634154387,0.11061809686986267,0.00030867347581215566,0.0
70,0.0001,1000,moons,0.08842245340347285,21712.2,84.06139721870423,1.138665223121643,0.02769640572369092,1.0,0.005949860634699076,6073.598908390313,22.275272489557562,0.10425708709153363,0.002253691178404654,0.0
71,0.0001,1000,slopes,0.0037418168503790595,4243.8,16.155778789520262,1.075649094581604,0.0007778536062687,1.0,0.0007308587541272752,1519.3300168166231,5.627913734680454,0.08004672038669187,0.0001971053770263291,0.0
72,0.0001,2000,crescents,0.02094507813453668,2052.2,11.884666204452515,1.287720513343811,0.00670444872230286,1.0,0.0005109633240549418,322.4037840968992,1.7160604662525512,0.04519669756369996,0.0002713112136408866,0.0
73,0.0001,2000,densities,0.08918540030717845,7460.0,41.98009443283081,1.4000815391540526,0.04811533689498894,1.0,0.0025896097860314336,2148.7214803226593,11.432076051668272,0.07350843804935103,0.0036506485933979686,0.0
74,0.0001,2000,moons,0.079225118458271,18521.0,104.29925055503845,1.410624623298645,0.04301454201340672,1.0,0.003664499625132785,5384.847305170315,27.89593264590933,0.07184951278156587,0.004321145827080254,0.0
75,0.0001,2000,slopes,0.0017772755818441,2052.8,11.446805858612061,1.3068641662597655,0.0005643539712764,1.0,0.0002520312395868391,300.69536078895527,1.5240053135546627,0.032305216997218444,9.250229907383676e-05,0.0
76,0.0001,5000,crescents,0.0171483632177114,1484.0,54.89981427192688,1.592899703979492,0.01906260102987286,1.0,0.00022923160716055853,158.16447135814036,5.368009489416631,0.019632077803268557,0.000581054547965356,0.0
77,0.0001,5000,densities,0.0793873623013496,4587.0,165.0038734436035,1.6398598909378053,0.09702736735343931,1.0,0.0014849400797876783,3307.7038863840276,117.37703048586955,0.0972018891781274,0.004648223456052411,0.0
78,0.0001,5000,moons,0.06773417294025416,11635.4,409.64088544845583,1.6400847911834717,0.06964038535952563,1.0,0.0019701143953447034,3263.6461664831254,103.5712991327617,0.03626498722072607,0.010036355224300297,0.0
79,0.0001,5000,slopes,0.00076654470758508,1260.6,43.6756263256073,1.446698045730591,0.00051500578410916,1.0,7.793834048368416e-05,194.3059443249228,6.458140836754618,0.012386842034878333,5.700657379058493e-05,0.0
80,0.001,500,crescents,0.03360780030488966,6211.0,22.435658597946166,0.050759819149970964,0.00017577507533127998,1.0,0.0009554005132681095,661.2189501216674,2.190860821631783,0.007586113710512919,1.419215525412588e-05,0.0
81,0.001,500,densities,0.13708354532718653,5391.4,20.032266569137573,0.0448252402245998,0.0005272097419947,1.0,0.003493925506926064,552.8483517204334,2.0923119855094674,0.010677334171632552,2.52777267894275e-05,0.0
82,0.001,500,moons,0.1377685576677322,7047.6,27.749539279937743,0.02671900242567058,0.0004423284437507,1.0,0.004755081145122351,427.8250810787043,1.5225117748567905,0.0018165838212460003,1.184691291890355e-05,0.0
83,0.001,500,slopes,0.02205230183899396,3623.0,13.304172706604003,0.055558556318283034,0.00011402219533916001,1.0,0.0008931062244511138,365.9952185480023,1.3165471383889003,0.01590976093279259,7.945438175354877e-06,0.0
84,0.001,1000,crescents,0.03280878961086268,7743.0,26.240399646759034,0.0925696581602096,0.00030349513981486003,1.0,0.0005400069211726013,1364.315212844891,4.340903899169829,0.024752505024635666,1.876763365454754e-05,0.0
85,0.001,1000,densities,0.13583791255950922,7345.8,25.944957876205443,0.07416589483618732,0.0008781376294791201,1.0,0.002112440647269629,1002.4378783745155,3.333515736058091,0.01795615026635868,2.7850475296806845e-05,0.0
86,0.001,1000,moons,0.13478032946586607,9205.0,34.14918584823609,0.0415526874363422,0.00069244175683702,1.0,0.0028398224450496405,356.0189601692584,1.3113565601649657,0.002030018736984471,3.1429714439052135e-05,0.0
87,0.001,1000,slopes,0.02085745260119434,4695.6,16.227005910873412,0.07708155661821361,0.00019133742898696,1.0,0.000360302039741394,433.44469081994754,1.4711389723200319,0.005957306602769991,3.725545680373876e-06,0.0
88,0.001,2000,crescents,0.03269563317298884,7992.4,35.465864419937134,0.18607801795005796,0.00060057534137738,1.0,0.0003379247115637446,2394.147405654046,10.275722229750732,0.04178317239969685,2.6265520231767434e-05,0.0
89,0.001,2000,densities,0.13415781855583186,9376.8,45.544752550125125,0.1265157043933868,0.0015590029535814801,1.0,0.0017232367474316354,1647.7177246118338,7.7121286682252945,0.03349843596980939,3.2416441159454815e-05,0.0
90,0.001,2000,moons,0.13412153422832485,11680.8,58.07642941474914,0.0631806761026382,0.00111573257017874,1.0,0.002124589299308764,215.81635711873196,1.0620971938188635,0.0024895788542507614,4.034916723412609e-05,0.0
91,0.001,2000,slopes,0.01961292177438732,6345.2,28.81208372116089,0.12862799167633052,0.00033040198031808,1.0,0.0007371464663703104,356.4396162044842,1.48463936886167,0.010743548073093403,1.108824006848233e-05,0.0
92,0.001,5000,crescents,0.03229080736637108,6288.4,159.67895956039428,0.3155238211154937,0.0014921738998963801,1.0,0.0002997663027834524,2091.055188176534,48.88283193553431,0.02866036058057321,3.2057657023186347e-05,0.0
93,0.001,5000,densities,0.12979531586170195,9885.6,271.0937753200531,0.23702175021171565,0.0038067211396992,1.0,0.002358612871080798,2549.6256195763326,62.611764292391705,0.047805239739028255,0.00038943662239313806,0.0
94,0.001,5000,moons,0.1329507619142532,14683.8,419.9256462097168,0.10790628045797343,0.0023356444202362998,1.0,0.0012080362067128398,414.09684857530607,11.247063664413135,0.0024472775859045682,4.220636761836634e-05,0.0
95,0.001,5000,slopes,0.01609188914299006,7637.6,196.5279857635498,0.27464262843132015,0.00065757938427844,1.0,0.0005105678976220649,603.3343185995639,13.983406587218175,0.024500235760598073,1.3735937890647424e-05,0.0
96,0.01,500,crescents,0.04129777625203128,160.2,0.6724298477172852,0.00013260934501882,4.1173771023750307e-07,1.0,0.001023701768602891,17.739785793520735,0.11486322516067689,2.610351250312518e-05,4.760080013194548e-08,0.0
97,0.01,500,densities,0.14472229480743404,64.6,0.27021670341491694,7.293480448424816e-05,6.347894668579102e-07,1.0,0.0035566949941726917,5.029910535983715,0.03655960274271331,3.1305773563466124e-05,2.788947653817992e-08,0.0
98,0.01,500,moons,0.1448119699954986,89.0,0.40964107513427733,7.746843621134759e-05,8.041970431804657e-07,1.0,0.004713066371960269,4.0,0.058400073974779546,6.201318392216704e-06,4.9189847462562965e-08,0.0
99,0.01,500,slopes,0.029842840507626478,93.4,0.3960214614868164,0.00014804922975596,2.646353095769882e-07,1.0,0.0007246394553874064,17.67201177002777,0.0809810279351765,3.787411881620964e-05,5.695077522729943e-09,0.0
100,0.01,1000,crescents,0.04068976566195484,184.4,0.7712910175323486,0.00014417443890118,4.5886263251304625e-07,1.0,0.0006728956717597775,32.30015479839068,0.15701966950206256,2.6950038816923052e-05,4.47189877776023e-08,0.0
101,0.01,1000,densities,0.14443435370922084,68.6,0.3077922344207763,4.869007971137762e-05,6.805872544646263e-07,1.0,0.002467746851043333,4.669047011971503,0.04588210890844896,1.0836898695383149e-05,2.5974629807803344e-08,0.0
102,0.01,1000,moons,0.14236496388912195,90.8,0.38971500396728515,7.900099735707045e-05,8.063623681664467e-07,1.0,0.0028433332651986673,4.604345773288536,0.034182565020692085,1.7882370100936296e-06,3.497506493010294e-08,0.0
103,0.01,1000,slopes,0.02952950745820996,87.4,0.39101185798645016,0.00014915270730848,2.798624336719513e-07,1.0,0.0003683183295517571,12.973048986263793,0.1067230767700605,2.603199223531197e-05,1.912172603106629e-08,0.0
104,0.01,2000,crescents,0.040887764096260035,242.6,1.3919212341308593,0.00013747251359742804,5.242181941866875e-07,1.0,0.00037266734502761686,55.08448057302529,0.312090844094041,3.992686760111753e-05,3.17713601792293e-08,0.0
105,0.01,2000,densities,0.14431194365024566,72.2,0.43041338920593264,4.289973294362426e-05,6.789225153625011e-07,1.0,0.0014307148371627278,7.854934754662192,0.04362343950467513,1.7489298435278017e-05,2.9026877146073786e-08,0.0
106,0.01,2000,moons,0.14254012405872338,98.0,0.6203630924224853,6.040206644684076e-05,8.180388249456882e-07,1.0,0.002054461540971819,12.922847983320086,0.07796277401575594,2.669397586722816e-05,2.3538986637936848e-08,0.0
107,0.01,2000,slopes,0.029625140503048857,103.6,0.5959041118621826,0.00015116842696438,3.0102673918008806e-07,1.0,0.0009454241234609002,4.827007354458866,0.02709625736448923,4.442494355748532e-05,1.7198103303136997e-08,0.0
108,0.01,5000,crescents,0.04081998988986012,345.6,12.440483665466308,0.00013970447471360002,6.235233740881085e-07,1.0,0.00031552761497044427,33.69421315300299,1.21475161395307,2.1818684855647402e-05,6.125470809768682e-08,0.0
109,0.01,5000,densities,0.14411252140998837,115.2,4.22558445930481,2.5782734155654907e-05,6.797083187848329e-07,1.0,0.00033363142572329476,82.50272722764987,3.0161952547813993,6.720341456216136e-06,5.667537340203021e-08,0.0
110,0.01,5000,moons,0.14296034872531888,97.8,3.6581564426422117,5.679081368725747e-05,8.110597264021635e-07,1.0,0.0011650496402580098,5.449770637375484,0.18682013468825978,1.8939956635307953e-05,2.061182247921707e-08,0.0
111,0.01,5000,slopes,0.029369342699646882,122.0,4.415887403488159,0.00013456426386252563,3.0352966859936716e-07,1.0,0.00032443817607594145,7.348469228349534,0.2620347106203202,2.941787378336962e-05,1.3791180266830475e-08,0.0
112,0.1,500,crescents,0.05582705512642856,6.0,0.02492117881774898,2.8265640139579773e-07,9.546056389808655e-08,1.0,0.0008545584332326837,0.0,6.694278296438558e-05,3.651026521427385e-08,2.749965482162706e-09,0.0
113,0.1,500,densities,0.15369423925876613,6.0,0.02761149406433102,2.0070001482963562e-07,9.434297680854798e-08,1.0,0.003424968953481404,0.0,0.0021973029099242327,3.467457280454659e-08,2.781327470954121e-09,0.0
114,0.1,500,moons,0.15669943988323207,8.0,0.03556089401245114,6.379559636116028e-07,9.210780262947083e-08,1.0,0.0041366369230337935,0.0,0.002629718080970354,3.0712219720844516e-07,4.205800571128059e-09,0.0
115,0.1,500,slopes,0.04384099692106242,6.4,0.027273321151733337,8.230563253164291e-07,9.755603969097137e-08,1.0,0.0009766600691139193,0.5477225575051662,0.0024681138672130996,5.094975312379935e-07,2.8372876362302187e-09,0.0
116,0.1,1000,crescents,0.0551873922348022,6.0,0.0319554805755615,3.282446414232254e-07,9.450595825910569e-08,1.0,0.0008561127066816,0.0,0.008209137313018313,4.4342976594390926e-08,1.8487691442580316e-09,0.0
117,0.1,1000,densities,0.15355348587036127,6.0,0.02678995132446284,2.3159664124250413e-07,9.599607437849045e-08,1.0,0.002309656099611252,0.0,0.00015212865356938147,5.1065378887379835e-08,2.6065075989410248e-09,0.0
118,0.1,1000,moons,0.15431809425353998,8.0,0.03550624847412106,6.903661414980888e-07,9.522773325443268e-08,1.0,0.002671758936190501,0.0,0.0002647525335371963,2.5087074273600266e-07,1.4423289910615312e-09,0.0
119,0.1,1000,slopes,0.04362019151449198,6.4,0.027974987030029243,9.404728189110756e-07,9.494833648204805e-08,1.0,0.0005846190539285179,0.5477225575051662,0.0023878084472002954,6.086713208800537e-07,1.5889731933470851e-09,0.0
120,0.1,2000,crescents,0.0554217547178268,6.0,0.0407898426055908,3.293156623840332e-07,8.96630808711052e-08,1.0,0.0003488634857364653,0.0,0.0001707037899964751,6.333387520332939e-08,9.172094216769517e-10,0.0
121,0.1,2000,densities,0.15342192649841305,6.0,0.04179058074951166,2.3687025532126427e-07,8.827773854136466e-08,1.0,0.0012805306656134949,0.0,5.736298493473094e-05,3.5410801666049295e-08,1.1718403534990049e-09,0.0
122,0.1,2000,moons,0.15445041656494135,8.0,0.055861091613769474,5.926936864852905e-07,8.75093974173069e-08,1.0,0.0019330543104758733,0.0,0.0021074966274666246,8.496171914439957e-08,2.568270812601093e-09,0.0
123,0.1,2000,slopes,0.043929901719093264,6.4,0.04490165710449212,1.0659685358405114e-06,8.845236152410507e-08,1.0,0.001138067741858885,0.5477225575051663,0.004894290968294992,6.595879687712953e-07,2.0449868134498887e-09,0.0
124,0.1,5000,crescents,0.05545650646090504,6.0,0.2622235298156738,3.11291660182178e-07,6.96949427947402e-08,1.0,0.00031491278053176697,0.0,0.0008120776969216552,2.5998181493414156e-08,1.2517438722257366e-09,0.0
125,0.1,5000,densities,0.1532258182764053,6.0,0.26866831779479977,2.2120366338640451e-07,7.30709871277213e-08,1.0,0.0003115105552646446,0.0,0.0020824005852624907,3.02661856205325e-08,4.748475234842188e-10,0.0
126,0.1,5000,moons,0.15473467111587522,8.0,0.35366215705871584,5.307985702529549e-07,7.723865564912558e-08,1.0,0.001098837801162044,0.0,0.00509834957844846,7.952854619358049e-08,7.703861436431726e-10,0.0
127,0.1,5000,slopes,0.04364437684416768,6.8,0.2999557971954346,5.497218808159232e-07,6.898189894855022e-08,1.0,0.00034722738740220756,0.44721359549995787,0.01990761074999723,5.534598379875823e-07,6.186361300418642e-10,0.0


==> csv/rkl_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,7.650334882782236e-05,2.0,0.008878612518310505,1.1589452117681502,0.8810073971748352,0.9992318034172059,0.0003101233646287569,0.0,0.0016148808470300652,0.20214669616938585,0.32533107058013094,0.0004003907100608584
1,1e-08,1000,3.644122534751435e-05,2.0,0.008063304424285834,1.1531925559043885,0.8574629575014114,0.9996064484119416,0.0001624397058367501,0.0,0.0005583179153227876,0.2164380271510158,0.32209668737104846,0.00021053480254721907
2,1e-08,2000,1.8027927399095102e-05,2.0,0.011895120143890325,1.1532373994588851,0.8441312879323959,0.9997971504926682,7.865514302887559e-05,0.0,0.0009255778212770669,0.24223555367566868,0.314591040256348,0.00010859708330566566
3,1e-08,5000,7.170891694840975e-06,2.0,0.07169475555419917,1.1113407105207442,0.8222841918468475,0.9999225854873657,3.252331330205271e-05,0.0,0.00625478326465628,0.18670790320536945,0.32467437296012447,4.372313418760819e-05
4,1e-07,500,-0.00288732352782971,2.0,0.0080992221832275,1.3203900039196015,0.8831779701635242,0.9990109920501709,0.002514514309405904,0.0,0.0004702456888940808,0.2826085098121758,0.5330649612314868,0.0006264328661754271
5,1e-07,1000,-0.001905817625811293,2.0,0.009167623519897406,1.3773310780525208,0.9995011169463396,0.9994661033153533,0.0012675150709997311,0.0,0.001789112628609461,0.3493974076778144,0.5665704272189513,0.0003186800951294686
6,1e-07,2000,-0.0016094078249806847,2.0,0.012329661846160845,1.7600689709186554,1.4248936906456948,0.9997269958257675,0.001142888080327883,0.0,0.0011823190464818724,0.8555075362469788,0.9689876036020859,0.00015973934401485208
7,1e-07,5000,-0.0010676262757669578,2.0,0.07253216505050655,1.8285791754722596,1.4815916322171687,0.9998867630958557,0.0013080875734891363,0.0,0.006385983606088219,1.1175345159454513,1.332559651512744,6.572745668235242e-05
8,1e-06,500,0.03875872674980195,199.45,0.9920244932174681,1.8275402903556823,0.21695806739153337,0.9999454021453857,0.030538453236673584,670.6858606562469,3.324603874687956,0.19287818968768855,0.14298821473918252,5.809896501381005e-05
9,1e-06,1000,0.016528828235459463,30.35,0.15769534111022945,1.4643664121627809,0.43934445511549713,0.9999172031879425,0.014054506411753138,91.36812469634208,0.47788274695952365,0.1236676345276631,0.2683257710113659,6.892648237134421e-05
10,1e-06,2000,0.0042342377382737755,76.65,0.575509536266327,1.4048298120498657,0.6999403863679617,0.9999100595712662,0.006256820753128305,248.72565207473073,1.870296210359022,0.18606892697410687,0.43001253241457016,6.760908897005285e-05
11,1e-06,5000,6.158192045405148e-05,403.4,17.382232773303986,1.315442955493927,0.7776428488548845,0.9999429196119308,0.0032443272947062494,1795.1153723368313,77.40304174557207,0.19559875747674796,0.4637647151807342,3.777203377816471e-05
12,1e-05,500,0.041556198807666034,3425.7,15.756069445610047,1.5971969842910767,0.0665370198548771,1.0,0.03368199355816828,3320.5429819137776,15.345399932654185,0.12569473097708458,0.06395590786197718,0.0
13,1e-05,1000,0.04289013443340078,2426.0,11.506441283226014,1.728951531648636,0.15639255383575795,1.0,0.03759314726063612,2544.5954698661153,11.934496802350655,0.18581601334016282,0.15451247837082938,0.0
14,1e-05,2000,0.043468397855758616,1794.4,12.331805562973022,1.8661263585090637,0.3113919011171674,0.9999998033046722,0.03946784913528135,2004.027823107622,13.689702733677638,0.2485162176356755,0.324011087097082,6.179487235858988e-07
15,1e-05,5000,0.04462040187718226,1976.9,81.2328117132187,1.9362410306930542,0.3289136732113548,0.9999974220991135,0.039226806707198726,3533.5168838454774,143.57002982517253,0.24380403656466784,0.23438316326315053,2.8515879628616846e-06
16,0.0001,500,0.06156496717594558,11379.35,44.82608017921448,0.7846662729978562,0.008072587498463634,1.0,0.04580492756122485,9037.647867466168,35.180426861162466,0.12987852754878812,0.006441239931911188,0.0
17,0.0001,1000,0.053331021603662467,9550.25,36.885036861896516,1.0813457667827606,0.013985938660334735,1.0,0.04115870198139742,8273.362409914696,31.76879241679157,0.11810105069678677,0.011398739897298943,0.0
18,0.0001,2000,0.047783218120457556,7521.5,42.40270426273346,1.3513227105140686,0.024599670400493732,1.0,0.038237256856074285,7395.92814359788,41.20645592086591,0.07752369934106983,0.02185896675131688,0.0
19,0.0001,5000,0.04125911079172506,4741.75,168.30504987239837,1.57988560795784,0.04656133988173674,1.0,0.03395269368057589,4801.3635111069725,167.25889756299134,0.0948279839071529,0.039914540341347955,0.0
20,0.001,500,0.08262805128470059,5568.25,20.880409288406373,0.044465654529631096,0.00031483386410396,1.0,0.05644630819924528,1382.669838240116,5.579700928515817,0.014690867068920784,0.00017907374433376365,0.0
21,0.001,1000,0.08107112105935807,7247.35,25.640387320518492,0.07134244926273818,0.00051635298877949,1.0,0.05584135838186874,1859.8155051396618,7.043771488012537,0.023834460664991237,0.00028770536015960057,0.0
22,0.001,2000,0.08014697693288322,8848.8,41.97478252649307,0.12610059753060338,0.0009014282113639201,1.0,0.05561365439277257,2416.8746151306973,12.797512644793017,0.05118194566695624,0.0004860440936762922,0.0
23,0.001,5000,0.07778219357132907,9623.85,261.8065917134285,0.23377362005412575,0.0020730297110275802,1.0,0.05532200965629926,3622.6224765899556,108.92377093933169,0.0845684324174348,0.0012073538333583083,0.0
24,0.01,500,0.0901687203906476,101.8,0.43707727193832396,0.00010776545386759394,5.288398824632168e-07,1.0,0.05623893361770196,38.26307825952764,0.16644150005871253,4.2545842094262255e-05,2.145745133284721e-07,0.0
25,0.01,1000,0.0892546476796269,107.8,0.4649525284767151,0.00010525455581952702,5.564186722040177e-07,1.0,0.05573186747295411,48.97109781343105,0.2059160672570791,4.743493769613237e-05,2.0982506108848122e-07,0.0
26,0.01,2000,0.08934124307706949,129.1,0.759650456905365,9.798568498806827e-05,5.805515684187412e-07,1.0,0.05565753309560119,73.2090733519598,0.4101572543388545,5.7362062449488415e-05,1.9837901621809247e-07,0.0
27,0.01,5000,0.08931555068120356,170.15,6.185027992725372,8.92105716047595e-05,6.04455271968618e-07,1.0,0.05578902552143461,112.12740638736764,4.00743973557099,5.399074950541952e-05,1.9556373157137623e-07,0.0
28,0.1,500,0.1025154327973723,6.6,0.028841722011566116,4.860921762883663e-07,9.486684575676919e-08,1.0,0.05429474128732467,0.882579950158088,0.0045527022947105195,3.7857069527345666e-07,3.565207039206286e-09,0.0
29,0.1,1000,0.10166979096829887,6.6,0.030556666851043662,5.476700607687235e-07,9.516952559351922e-08,1.0,0.053814909489269175,0.882579950158088,0.005277960529768866,4.2086965183610933e-07,1.8516990496528931e-09,0.0
30,0.1,2000,0.10180599987506862,6.6,0.045835793018341016,5.562120350077748e-07,8.847564458847046e-08,1.0,0.05366125259858383,0.882579950158088,0.006608348484489451,4.509275956326309e-07,1.8336993528141315e-09,0.0
31,0.1,5000,0.10176534317433832,6.7,0.296127450466156,4.032539436593652e-07,7.224662113003433e-08,1.0,0.05374820599556534,0.8645047258706176,0.0382863865498647,2.9500556551570113e-07,3.4406356465264495e-09,0.0


==> csv/rkl_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,-0.0001858350191468729,2.0,0.024651396274566605,1.0924210667610168,1.0946363508701324,0.9994602084159852,0.000152706465737962,0.0,0.025905186666170484,0.06817582012513432,0.06987505909901616,0.00040192665396077793
1,1e-08,densities,8.77467710779351e-05,2.0,0.025444614887237493,0.9991746336221695,0.9991746366024017,0.9995091706514359,8.613002909404882e-05,0.0,0.028295437588743175,0.0008760293608072862,0.0008760329415320236,0.00037379550875752684
2,1e-08,moons,0.000183066289537212,2.0,0.027790701389312684,0.9952346026897431,0.9950976341962814,0.9996659278869628,0.00015352789048971634,0.0,0.031323887215362306,0.0035669523203244215,0.0038809017408947314,0.0002483067426012403
3,1e-08,slopes,5.316535180099856e-05,2.0,0.02264508008956905,1.489885574579239,0.31597721278667446,0.9999226808547974,2.728647483214695e-05,0.0,0.025041818882180013,0.06335358560208967,0.04703665972695006,7.201120250454873e-05
4,1e-07,crescents,-0.002816404966870275,2.0,0.024369335174560493,2.4708544611930847,2.388596770167351,0.9994877129793167,0.0007212740830874146,0.0,0.026967017085579605,0.9487550417038212,1.039939045253701,0.00031641266651107476
5,1e-07,densities,-0.002692188370565375,2.0,0.028371047973632768,1.0589639604091645,1.0595321774482727,0.9992902964353562,0.0021629495885031372,0.0,0.030485215114921464,0.044861899710456454,0.04513974657497306,0.0005527417193527434
6,1e-07,moons,-0.00203437602322078,2.0,0.026470673084258996,1.0569975256919861,1.0573061645030974,0.9993218272924423,0.001321179905319282,0.0,0.02945310002245313,0.03684071924640675,0.037152829849584415,0.0004990870636252275
7,1e-07,slopes,7.27941062677847e-05,2.0,0.022917616367340042,1.6995532810688019,0.28372929785400625,0.9999910175800324,0.0004319220677541413,0.0,0.02478016227356374,0.2616135085704777,0.3264083431712745,7.229889400149718e-06
8,1e-06,crescents,0.0056943596646306,2.0,0.026096558570861773,1.6114958465099334,0.6251672305166721,0.9999464452266693,0.009455040357855736,0.0,0.028681949486279865,0.18228470867475,0.30898381187038043,3.5229635929972585e-05
9,1e-06,densities,0.03231760850176211,422.7,17.42790265083313,1.4203831493854522,0.6683874785900116,0.999911493062973,0.027512313700717637,1792.6459450238706,77.39341499965131,0.35424056154607664,0.26150565016454336,2.6572491765460776e-05
10,1e-06,moons,0.021212186652701324,283.15,1.6287460803985596,1.42862548828125,0.8334920182824135,0.999857845902443,0.024775959191687496,690.4599744487651,3.634768075838398,0.3118754074609165,0.3472390884684563,4.4034946793440224e-05
11,1e-06,slopes,0.0003592198248952165,2.0,0.02471685409545894,1.55167498588562,0.00683903034077952,0.99999980032444,0.0002888198773663315,0.0,0.02609305318576032,0.033439925085758,0.003122641256382806,3.9217911028170633e-07
12,1e-05,crescents,0.01635425393469627,936.95,12.843580174446107,1.74649658203125,0.08001125510781998,1.0,0.002053721999742513,387.90821961142467,15.44230224186349,0.13994648668386253,0.09127807906628699,0.0
13,1e-05,densities,0.09038999713957305,2839.65,50.46578875780106,1.9984639108181,0.45052077174186705,0.9999983966350555,0.00886678954055922,3453.833480809099,144.8181205201671,0.20731426928899535,0.22839535535825445,2.7729329082335855e-06
14,1e-05,moons,0.0652437876909971,5214.3,51.167890512943266,1.8837314665317535,0.33180568777024744,0.9999988287687301,0.00608886805290356,3060.835714912548,42.21862486498132,0.178108163605938,0.19354298054174157,1.9262029570383345e-06
15,1e-05,slopes,0.00054709420874128,632.1,6.349868559837342,1.499823945760727,0.000897433399222745,1.0,0.0003953964650287309,391.8806074894697,6.2029053071651274,0.05733369623153674,0.00020305685940186032,0.0
16,0.0001,crescents,0.0226682187058031,2474.8,23.01560938358307,1.1382693886756896,0.008625777263659935,1.0,0.004325353788245706,1309.602615500716,19.49909031553303,0.35375505262586526,0.0063503188508752815,0.0
17,0.0001,densities,0.09342623651027675,8209.9,72.02063212394714,1.2477655917406083,0.044926920766010826,1.0,0.011147422622992183,3683.762577354272,77.57858966920115,0.3288083110997745,0.033717774866631064,0.0
18,0.0001,moons,0.08439111970365043,18867.85,172.7829211831093,1.2584892958402634,0.03898023939691479,1.0,0.014046495076129924,7451.836349270949,150.03708654999758,0.3199860038876616,0.021349290383586923,0.0
19,0.0001,slopes,0.0034527427720604,3640.3,24.599708485603333,1.152696081995964,0.0006865990144432901,1.0,0.0027701827971036057,2552.9227027694724,13.719245186498055,0.26497898152288235,0.00020864052267138508,0.0
20,0.001,crescents,0.032850757613778064,7058.7,60.95522055625916,0.16123282909393305,0.0006430048641049749,1.0,0.0007325591894974589,1819.082738779717,63.03710560995352,0.10752221179284681,0.0005277249617504981,0.0
21,0.001,densities,0.13421864807605738,7999.9,90.65393807888032,0.1206321474164724,0.001692767866188625,1.0,0.00364768269033452,2356.6650812669923,111.17104665049825,0.0803971845105537,0.0013210980993335346,0.0
22,0.001,moons,0.13490529581904406,10654.3,134.97520018815993,0.059839661605656104,0.0011465367977506898,1.0,0.0033232540143383685,2938.921984602338,169.2698988620709,0.03149202160110852,0.0007470411173005365,0.0
23,0.001,slopes,0.01965364133939142,5575.35,63.717812025547026,0.13397768326103682,0.00032333524723066,1.0,0.002366192097526538,1628.8101331953947,79.1653394712047,0.08886034429486532,0.0002135633564131732,0.0
24,0.01,crescents,0.04092382397502657,233.2,3.8190314412117004,0.00013849019305775702,5.045854777563363e-07,1.0,0.000648492066475856,80.87456174126761,5.147784971362633,2.7394445047215185e-05,9.243020034328015e-08,0.0
25,0.01,densities,0.14439527839422223,80.15,1.308501696586609,4.7576837823726235e-05,6.685018888674676e-07,1.0,0.002109742422989305,43.526489212408286,2.2149069689592755,2.4601811818390903e-05,3.947846335355533e-08,0.0
26,0.01,moons,0.1431693516671657,93.9,1.269468903541565,6.841557842562906e-05,8.099144906736911e-07,1.0,0.002923831189770162,8.155721272437168,1.421348924752568,1.83798546367739e-05,3.166471161731714e-08,0.0
27,0.01,slopes,0.02959170779213304,101.6,1.449706208705902,0.00014573365697283643,2.8726353775709865e-07,1.0,0.0006167355936172941,17.28522338208046,1.76427780711729,3.2976164330093394e-05,2.1324944363829588e-08,0.0
28,0.1,crescents,0.05547317713499065,6.0,0.08997250795364378,3.128770913463086e-07,8.733113645575941e-08,1.0,0.0006401243129802137,0.0,0.10226573539040304,4.5338781148709365e-08,1.0818474266545455e-08,0.0
29,0.1,densities,0.15347386747598643,6.0,0.09121508598327632,2.2259264369495214e-07,8.792194421403111e-08,1.0,0.0019974000255498646,0.0,0.10530132059386639,3.821721594665627e-08,9.459073017815569e-09,0.0
30,0.1,moons,0.15505065545439717,8.0,0.12014759778976436,6.129535904619843e-07,8.802089723758401e-08,1.0,0.002669054252652139,0.0,0.13861230380758066,1.989581404947411e-07,7.375751731639824e-09,0.0
31,0.1,slopes,0.043758866749703834,6.5,0.10002644062042232,8.448048902209849e-07,8.748465916141868e-08,1.0,0.0007673372591192485,0.512989176042577,0.11903180241472033,5.718775096231567e-07,1.1613734419234578e-08,0.0


==> csv/rkl_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,3.4535848317318193e-05,2.0,0.025132948160171458,1.144178969413042,0.8512214586138726,0.9996394969522953,0.000178675459119051,0.0,0.027279944882361327,0.2096675931341695,0.31626097591842534,0.00034849604965461316
1,1e-07,-0.0018675438135971612,2.0,0.025532168149948076,1.5715923070907594,1.1972911024931818,0.9995227135717869,0.0017536398018735873,0.0,0.027551252544913397,0.7590787637637336,0.9310725467869589,0.00048703396621006866
2,1e-06,0.014895843660997313,177.4625,4.776865535974503,1.5030448675155639,0.5334714394324692,0.9999288961291313,0.02265111697115831,959.7842840939161,38.70668067985274,0.2618054965991573,0.4100581581019954,6.033348111241516e-05
3,1e-05,0.04313378324350192,2405.75,30.206782001256943,1.7821289762854575,0.21580878700478928,0.9999993063509465,0.03686044940753713,2929.598756385884,77.29687552961248,0.24171584371346963,0.23931873578699223,1.8034713224587311e-06
4,0.0001,0.05098457942294767,8298.2125,73.1047177940607,1.1993050895631314,0.02330488411025721,1.0,0.039964975298909994,7807.804287359872,103.65677474268286,0.31715438505908,0.027520718649080515,0.0
5,0.001,0.08040708571206774,7822.0625,87.57554271221161,0.11892058034427459,0.0009514111938187375,1.0,0.05476598166329988,2882.9130456806524,114.98327720670771,0.08870022991162034,0.0009511322312536428,0.0
6,0.01,0.08952004045713688,127.2125,1.9616770625114441,0.00010005406656998718,5.675663487636485e-07,1.0,0.054785307823698164,77.25425616065893,3.1554317636469364,5.021653855500108e-05,2.027895301154695e-07,0.0
7,0.1,0.10193914170376953,6.625,0.10034040808677669,4.983070539310575e-07,8.768965926719831e-08,1.0,0.05284847585854388,0.862363546351508,0.11557818136208842,3.8819427958117175e-07,9.760920890486642e-09,0.0


==> csv/rkl_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.089520040457137,127.2125,1.96167706251144,0.00010005406657,5.67566348763649E-07,1,0.054785307823698,77.2542561606589,3.15543176364694,5.02165385550011E-05,2.02789530115469E-07,0
7,0.1,0.10193914170377,6.625,0.100340408086777,4.98307053931057E-07,8.76896592671983E-08,1,0.052848475858544,0.862363546351508,0.115578181362088,3.88194279581172E-07,9.76092089048664E-09,0


==> csv/rkl_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,-0.00036932016373606704,2.0,0.01107625961303706,1.1805745601654052,1.1831997156143188,0.998855197429657,0.00018380379105173837,0.0,0.0015082864277268365,0.059336829908656755,0.06134819771606318,9.38996655486129e-05
1,1e-08,1000,crescents,-0.000218218791997,2.0,0.00768413543701166,1.1124862909317017,1.1155203104019165,0.9994008064270019,3.984951726848237e-05,0.0,0.0002081971454426189,0.011523715555344441,0.010992779895880956,3.272097938625677e-05
2,1e-08,2000,crescents,-0.00011064775753763895,2.0,0.01156525611877438,1.056029725074768,1.06383216381073,0.9997039914131165,1.3158654190260758e-05,0.0,0.0001822129023492809,0.009211730931453404,0.0037073216531520914,5.753839844722104e-06
3,1e-08,5000,crescents,-4.5153363316785544e-05,2.0,0.06827993392944331,1.0205936908721924,1.0159932136535645,0.9998808383941651,4.646491077690921e-06,0.0,0.0012986663220802435,0.004215877625759765,0.0052190758285723515,3.118980698048195e-06
4,1e-07,500,crescents,-0.00231262119486924,2.0,0.00773992538452144,1.505347776412964,1.2404250741004943,0.9990359902381897,0.0009677661733987319,0.0,0.00021601371934340584,0.41326765018904055,0.4437651764555486,5.1773395258684005e-05
5,1e-07,1000,crescents,-0.0023956866236402997,2.0,0.00796699523925774,1.7453578472137452,1.6768357038497925,0.9993940114974975,0.0003923944945027115,0.0,0.00021039510900948557,0.2900521067890078,0.2925413240528729,1.7471096464834163e-05
6,1e-07,2000,crescents,-0.00331943058408792,2.0,0.01198406219482416,2.980293703079224,2.9825682163238527,0.9996700048446655,0.00047301507406110596,0.0,0.0002649277491399178,0.25585605876300904,0.2582795229534264,1.2358344312711078e-05
7,1e-07,5000,crescents,-0.00323788146488364,2.0,0.06978635787963863,3.652418518066406,3.6545580863952636,0.999850845336914,0.00028281680277866816,0.0,0.0014283664575541956,0.25010166773218995,0.24965731393890092,2.477216651314388e-06
8,1e-06,500,crescents,0.01993442438542838,2.0,0.0081673145294189,1.8781216621398926,0.18179893791675564,0.99999920129776,0.0015007245018682164,0.0,0.00016731900953870755,0.023465267545338703,0.013472400369408425,1.7859525024010667e-06
9,1e-06,1000,crescents,0.00739077739417548,2.0,0.00992383956909174,1.5951513528823853,0.5419853091239929,0.999952208995819,0.0007041944700541744,0.0,0.0011764457620643686,0.05483018989973758,0.06411755723556258,1.038673146229625e-05
10,1e-06,2000,crescents,-0.00079589930246582,2.0,0.01184735298156734,1.5852471828460692,0.802097475528717,0.9999222040176392,0.0006840069111878422,0.0,0.0001403442819771301,0.03327112142406394,0.04998668745355947,7.191368938348325e-06
11,1e-06,5000,crescents,-0.0037518638186156404,2.0,0.07444772720336909,1.3874631881713868,0.9747871994972229,0.999912166595459,0.00039839623897350274,0.0,0.0011460185233867005,0.019302715598626168,0.020114890024763053,2.9510620191689098e-06
12,1e-05,500,crescents,0.01877845488488668,1076.4,4.9270013809204105,1.5565136909484862,0.009950157627463301,1.0,0.0013329588872295246,399.32856146286355,1.853821587868915,0.054903346375015843,0.0007097508254281884,0.0
13,1e-05,1000,crescents,0.0173944506794214,1063.6,4.94739031791687,1.7061378002166747,0.05907325297594064,1.0,0.001212964279968638,494.19105617159846,2.292025359989456,0.05670262130178512,0.003286455003077432,0.0
14,1e-05,2000,crescents,0.01463991403579706,758.0,5.317924118041992,1.8150492191314698,0.02043828181922428,1.0,0.00039537488009058525,297.86154501714384,2.0744971828282512,0.026643618404614603,0.00276996701670146,0.0
15,1e-05,5000,crescents,0.014604196138679939,849.8,36.182004880905154,1.9082856178283691,0.2305833280086517,1.0,0.000655373821951632,358.406473155829,14.552980574181099,0.018507724618037798,0.009835263786453509,0.0
16,0.0001,500,crescents,0.02811346091330046,3654.8,14.5873872756958,0.6926326751708984,0.00296845422126348,1.0,0.001673602951984269,1884.2236332240395,7.259280101919507,0.09747764192616463,0.0002687017325952937,0.0
17,0.0001,1000,crescents,0.02446597255766386,2708.2,10.69056978225708,0.9798246622085571,0.00576760508120054,1.0,0.0016884692979157899,1099.2418751121156,4.154397040064704,0.12882549755014078,0.00027589486532473813,0.0
18,0.0001,2000,crescents,0.02094507813453668,2052.2,11.884666204452515,1.287720513343811,0.00670444872230286,1.0,0.0005109633240549418,322.4037840968992,1.7160604662525512,0.04519669756369996,0.0002713112136408866,0.0
19,0.0001,5000,crescents,0.0171483632177114,1484.0,54.89981427192688,1.592899703979492,0.01906260102987286,1.0,0.00022923160716055853,158.16447135814036,5.368009489416631,0.019632077803268557,0.000581054547965356,0.0
20,0.001,500,crescents,0.03360780030488966,6211.0,22.435658597946166,0.050759819149970964,0.00017577507533127998,1.0,0.0009554005132681095,661.2189501216674,2.190860821631783,0.007586113710512919,1.419215525412588e-05,0.0
21,0.001,1000,crescents,0.03280878961086268,7743.0,26.240399646759034,0.0925696581602096,0.00030349513981486003,1.0,0.0005400069211726013,1364.315212844891,4.340903899169829,0.024752505024635666,1.876763365454754e-05,0.0
22,0.001,2000,crescents,0.03269563317298884,7992.4,35.465864419937134,0.18607801795005796,0.00060057534137738,1.0,0.0003379247115637446,2394.147405654046,10.275722229750732,0.04178317239969685,2.6265520231767434e-05,0.0
23,0.001,5000,crescents,0.03229080736637108,6288.4,159.67895956039428,0.3155238211154937,0.0014921738998963801,1.0,0.0002997663027834524,2091.055188176534,48.88283193553431,0.02866036058057321,3.2057657023186347e-05,0.0
24,0.01,500,crescents,0.04129777625203128,160.2,0.6724298477172852,0.00013260934501882,4.1173771023750307e-07,1.0,0.001023701768602891,17.739785793520735,0.11486322516067689,2.610351250312518e-05,4.760080013194548e-08,0.0
25,0.01,1000,crescents,0.04068976566195484,184.4,0.7712910175323486,0.00014417443890118,4.5886263251304625e-07,1.0,0.0006728956717597775,32.30015479839068,0.15701966950206256,2.6950038816923052e-05,4.47189877776023e-08,0.0
26,0.01,2000,crescents,0.040887764096260035,242.6,1.3919212341308593,0.00013747251359742804,5.242181941866875e-07,1.0,0.00037266734502761686,55.08448057302529,0.312090844094041,3.992686760111753e-05,3.17713601792293e-08,0.0
27,0.01,5000,crescents,0.04081998988986012,345.6,12.440483665466308,0.00013970447471360002,6.235233740881085e-07,1.0,0.00031552761497044427,33.69421315300299,1.21475161395307,2.1818684855647402e-05,6.125470809768682e-08,0.0
28,0.1,500,crescents,0.05582705512642856,6.0,0.02492117881774898,2.8265640139579773e-07,9.546056389808655e-08,1.0,0.0008545584332326837,0.0,6.694278296438558e-05,3.651026521427385e-08,2.749965482162706e-09,0.0
29,0.1,1000,crescents,0.0551873922348022,6.0,0.0319554805755615,3.282446414232254e-07,9.450595825910569e-08,1.0,0.0008561127066816,0.0,0.008209137313018313,4.4342976594390926e-08,1.8487691442580316e-09,0.0
30,0.1,2000,crescents,0.0554217547178268,6.0,0.0407898426055908,3.293156623840332e-07,8.96630808711052e-08,1.0,0.0003488634857364653,0.0,0.0001707037899964751,6.333387520332939e-08,9.172094216769517e-10,0.0
31,0.1,5000,crescents,0.05545650646090504,6.0,0.2622235298156738,3.11291660182178e-07,6.96949427947402e-08,1.0,0.00031491278053176697,0.0,0.0008120776969216552,2.5998181493414156e-08,1.2517438722257366e-09,0.0


==> csv/rkl_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,-0.00036932016373606704,2.0,0.01107625961303706,1.1805745601654052,1.1831997156143188,0.998855197429657,0.00018380379105173837,0.0,0.0015082864277268365,0.059336829908656755,0.06134819771606318,9.38996655486129e-05
1,1e-08,1000,-0.000218218791997,2.0,0.00768413543701166,1.1124862909317017,1.1155203104019165,0.9994008064270019,3.984951726848237e-05,0.0,0.0002081971454426189,0.011523715555344441,0.010992779895880956,3.272097938625677e-05
2,1e-08,2000,-0.00011064775753763895,2.0,0.01156525611877438,1.056029725074768,1.06383216381073,0.9997039914131165,1.3158654190260758e-05,0.0,0.0001822129023492809,0.009211730931453404,0.0037073216531520914,5.753839844722104e-06
3,1e-08,5000,-4.5153363316785544e-05,2.0,0.06827993392944331,1.0205936908721924,1.0159932136535645,0.9998808383941651,4.646491077690921e-06,0.0,0.0012986663220802435,0.004215877625759765,0.0052190758285723515,3.118980698048195e-06
4,1e-07,500,-0.00231262119486924,2.0,0.00773992538452144,1.505347776412964,1.2404250741004943,0.9990359902381897,0.0009677661733987319,0.0,0.00021601371934340584,0.41326765018904055,0.4437651764555486,5.1773395258684005e-05
5,1e-07,1000,-0.0023956866236402997,2.0,0.00796699523925774,1.7453578472137452,1.6768357038497925,0.9993940114974975,0.0003923944945027115,0.0,0.00021039510900948557,0.2900521067890078,0.2925413240528729,1.7471096464834163e-05
6,1e-07,2000,-0.00331943058408792,2.0,0.01198406219482416,2.980293703079224,2.9825682163238527,0.9996700048446655,0.00047301507406110596,0.0,0.0002649277491399178,0.25585605876300904,0.2582795229534264,1.2358344312711078e-05
7,1e-07,5000,-0.00323788146488364,2.0,0.06978635787963863,3.652418518066406,3.6545580863952636,0.999850845336914,0.00028281680277866816,0.0,0.0014283664575541956,0.25010166773218995,0.24965731393890092,2.477216651314388e-06
8,1e-06,500,0.01993442438542838,2.0,0.0081673145294189,1.8781216621398926,0.18179893791675564,0.99999920129776,0.0015007245018682164,0.0,0.00016731900953870755,0.023465267545338703,0.013472400369408425,1.7859525024010667e-06
9,1e-06,1000,0.00739077739417548,2.0,0.00992383956909174,1.5951513528823853,0.5419853091239929,0.999952208995819,0.0007041944700541744,0.0,0.0011764457620643686,0.05483018989973758,0.06411755723556258,1.038673146229625e-05
10,1e-06,2000,-0.00079589930246582,2.0,0.01184735298156734,1.5852471828460692,0.802097475528717,0.9999222040176392,0.0006840069111878422,0.0,0.0001403442819771301,0.03327112142406394,0.04998668745355947,7.191368938348325e-06
11,1e-06,5000,-0.0037518638186156404,2.0,0.07444772720336909,1.3874631881713868,0.9747871994972229,0.999912166595459,0.00039839623897350274,0.0,0.0011460185233867005,0.019302715598626168,0.020114890024763053,2.9510620191689098e-06
12,1e-05,500,0.01877845488488668,1076.4,4.9270013809204105,1.5565136909484862,0.009950157627463301,1.0,0.0013329588872295246,399.32856146286355,1.853821587868915,0.054903346375015843,0.0007097508254281884,0.0
13,1e-05,1000,0.0173944506794214,1063.6,4.94739031791687,1.7061378002166747,0.05907325297594064,1.0,0.001212964279968638,494.19105617159846,2.292025359989456,0.05670262130178512,0.003286455003077432,0.0
14,1e-05,2000,0.01463991403579706,758.0,5.317924118041992,1.8150492191314698,0.02043828181922428,1.0,0.00039537488009058525,297.86154501714384,2.0744971828282512,0.026643618404614603,0.00276996701670146,0.0
15,1e-05,5000,0.014604196138679939,849.8,36.182004880905154,1.9082856178283691,0.2305833280086517,1.0,0.000655373821951632,358.406473155829,14.552980574181099,0.018507724618037798,0.009835263786453509,0.0
16,0.0001,500,0.02811346091330046,3654.8,14.5873872756958,0.6926326751708984,0.00296845422126348,1.0,0.001673602951984269,1884.2236332240395,7.259280101919507,0.09747764192616463,0.0002687017325952937,0.0
17,0.0001,1000,0.02446597255766386,2708.2,10.69056978225708,0.9798246622085571,0.00576760508120054,1.0,0.0016884692979157899,1099.2418751121156,4.154397040064704,0.12882549755014078,0.00027589486532473813,0.0
18,0.0001,2000,0.02094507813453668,2052.2,11.884666204452515,1.287720513343811,0.00670444872230286,1.0,0.0005109633240549418,322.4037840968992,1.7160604662525512,0.04519669756369996,0.0002713112136408866,0.0
19,0.0001,5000,0.0171483632177114,1484.0,54.89981427192688,1.592899703979492,0.01906260102987286,1.0,0.00022923160716055853,158.16447135814036,5.368009489416631,0.019632077803268557,0.000581054547965356,0.0
20,0.001,500,0.03360780030488966,6211.0,22.435658597946166,0.050759819149970964,0.00017577507533127998,1.0,0.0009554005132681095,661.2189501216674,2.190860821631783,0.007586113710512919,1.419215525412588e-05,0.0
21,0.001,1000,0.03280878961086268,7743.0,26.240399646759034,0.0925696581602096,0.00030349513981486003,1.0,0.0005400069211726013,1364.315212844891,4.340903899169829,0.024752505024635666,1.876763365454754e-05,0.0
22,0.001,2000,0.03269563317298884,7992.4,35.465864419937134,0.18607801795005796,0.00060057534137738,1.0,0.0003379247115637446,2394.147405654046,10.275722229750732,0.04178317239969685,2.6265520231767434e-05,0.0
23,0.001,5000,0.03229080736637108,6288.4,159.67895956039428,0.3155238211154937,0.0014921738998963801,1.0,0.0002997663027834524,2091.055188176534,48.88283193553431,0.02866036058057321,3.2057657023186347e-05,0.0
24,0.01,500,0.04129777625203128,160.2,0.6724298477172852,0.00013260934501882,4.1173771023750307e-07,1.0,0.001023701768602891,17.739785793520735,0.11486322516067689,2.610351250312518e-05,4.760080013194548e-08,0.0
25,0.01,1000,0.04068976566195484,184.4,0.7712910175323486,0.00014417443890118,4.5886263251304625e-07,1.0,0.0006728956717597775,32.30015479839068,0.15701966950206256,2.6950038816923052e-05,4.47189877776023e-08,0.0
26,0.01,2000,0.040887764096260035,242.6,1.3919212341308593,0.00013747251359742804,5.242181941866875e-07,1.0,0.00037266734502761686,55.08448057302529,0.312090844094041,3.992686760111753e-05,3.17713601792293e-08,0.0
27,0.01,5000,0.04081998988986012,345.6,12.440483665466308,0.00013970447471360002,6.235233740881085e-07,1.0,0.00031552761497044427,33.69421315300299,1.21475161395307,2.1818684855647402e-05,6.125470809768682e-08,0.0
28,0.1,500,0.05582705512642856,6.0,0.02492117881774898,2.8265640139579773e-07,9.546056389808655e-08,1.0,0.0008545584332326837,0.0,6.694278296438558e-05,3.651026521427385e-08,2.749965482162706e-09,0.0
29,0.1,1000,0.0551873922348022,6.0,0.0319554805755615,3.282446414232254e-07,9.450595825910569e-08,1.0,0.0008561127066816,0.0,0.008209137313018313,4.4342976594390926e-08,1.8487691442580316e-09,0.0
30,0.1,2000,0.0554217547178268,6.0,0.0407898426055908,3.293156623840332e-07,8.96630808711052e-08,1.0,0.0003488634857364653,0.0,0.0001707037899964751,6.333387520332939e-08,9.172094216769517e-10,0.0
31,0.1,5000,0.05545650646090504,6.0,0.2622235298156738,3.11291660182178e-07,6.96949427947402e-08,1.0,0.00031491278053176697,0.0,0.0008120776969216552,2.5998181493414156e-08,1.2517438722257366e-09,0.0


==> csv/rkl_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,-0.0001858350191468729,2.0,0.024651396274566605,1.0924210667610168,1.0946363508701324,0.9994602084159852,0.000152706465737962,0.0,0.025905186666170484,0.06817582012513432,0.06987505909901616,0.00040192665396077793
1,1e-07,crescents,-0.002816404966870275,2.0,0.024369335174560493,2.4708544611930847,2.388596770167351,0.9994877129793167,0.0007212740830874146,0.0,0.026967017085579605,0.9487550417038212,1.039939045253701,0.00031641266651107476
2,1e-06,crescents,0.0056943596646306,2.0,0.026096558570861773,1.6114958465099334,0.6251672305166721,0.9999464452266693,0.009455040357855736,0.0,0.028681949486279865,0.18228470867475,0.30898381187038043,3.5229635929972585e-05
3,1e-05,crescents,0.01635425393469627,936.95,12.843580174446107,1.74649658203125,0.08001125510781998,1.0,0.002053721999742513,387.90821961142467,15.44230224186349,0.13994648668386253,0.09127807906628699,0.0
4,0.0001,crescents,0.0226682187058031,2474.8,23.01560938358307,1.1382693886756896,0.008625777263659935,1.0,0.004325353788245706,1309.602615500716,19.49909031553303,0.35375505262586526,0.0063503188508752815,0.0
5,0.001,crescents,0.032850757613778064,7058.7,60.95522055625916,0.16123282909393305,0.0006430048641049749,1.0,0.0007325591894974589,1819.082738779717,63.03710560995352,0.10752221179284681,0.0005277249617504981,0.0
6,0.01,crescents,0.04092382397502657,233.2,3.8190314412117004,0.00013849019305775702,5.045854777563363e-07,1.0,0.000648492066475856,80.87456174126761,5.147784971362633,2.7394445047215185e-05,9.243020034328015e-08,0.0
7,0.1,crescents,0.05547317713499065,6.0,0.08997250795364378,3.128770913463086e-07,8.733113645575941e-08,1.0,0.0006401243129802137,0.0,0.10226573539040304,4.5338781148709365e-08,1.0818474266545455e-08,0.0


==> csv/rkl_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,-0.0001858350191468729,2.0,0.024651396274566605,1.0924210667610168,1.0946363508701324,0.9994602084159852,0.000152706465737962,0.0,0.025905186666170484,0.06817582012513432,0.06987505909901616,0.00040192665396077793
1,1e-07,-0.002816404966870275,2.0,0.024369335174560493,2.4708544611930847,2.388596770167351,0.9994877129793167,0.0007212740830874146,0.0,0.026967017085579605,0.9487550417038212,1.039939045253701,0.00031641266651107476
2,1e-06,0.0056943596646306,2.0,0.026096558570861773,1.6114958465099334,0.6251672305166721,0.9999464452266693,0.009455040357855736,0.0,0.028681949486279865,0.18228470867475,0.30898381187038043,3.5229635929972585e-05
3,1e-05,0.01635425393469627,936.95,12.843580174446107,1.74649658203125,0.08001125510781998,1.0,0.002053721999742513,387.90821961142467,15.44230224186349,0.13994648668386253,0.09127807906628699,0.0
4,0.0001,0.0226682187058031,2474.8,23.01560938358307,1.1382693886756896,0.008625777263659935,1.0,0.004325353788245706,1309.602615500716,19.49909031553303,0.35375505262586526,0.0063503188508752815,0.0
5,0.001,0.032850757613778064,7058.7,60.95522055625916,0.16123282909393305,0.0006430048641049749,1.0,0.0007325591894974589,1819.082738779717,63.03710560995352,0.10752221179284681,0.0005277249617504981,0.0
6,0.01,0.04092382397502657,233.2,3.8190314412117004,0.00013849019305775702,5.045854777563363e-07,1.0,0.000648492066475856,80.87456174126761,5.147784971362633,2.7394445047215185e-05,9.243020034328015e-08,0.0
7,0.1,0.05547317713499065,6.0,0.08997250795364378,3.128770913463086e-07,8.733113645575941e-08,1.0,0.0006401243129802137,0.0,0.10226573539040304,4.5338781148709365e-08,1.0818474266545455e-08,0.0


==> csv/rkl_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.032850757613778,7058.7,60.9552205562592,0.161232829093933,0.000643004864105,1,0.000732559189497,1819.08273877972,63.0371056099535,0.107522211792847,0.00052772496175,0
6,0.01,0.040923823975027,233.2,3.8190314412117,0.000138490193058,5.04585477756336E-07,1,0.000648492066476,80.8745617412676,5.14778497136263,2.73944450472152E-05,9.24302003432802E-08,0
7,0.1,0.055473177134991,6,0.089972507953644,3.12877091346309E-07,8.73311364557594E-08,1,0.00064012431298,0,0.102265735390403,4.53387811487094E-08,1.08184742665455E-08,0


==> csv/rkl_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,0.00019811624442807007,2.0,0.00853447914123532,0.998279619216919,0.998279619216919,0.9989544034004212,0.00010160975039508442,0.0,0.0008829549765216443,0.0013704527450149806,0.0013704506665847896,0.00017538908737588503
1,1e-08,1000,densities,9.275886550310917e-05,2.0,0.00821590423583978,0.9990762591361999,0.9990762710571289,0.9994686007499695,2.3864235734249806e-05,0.0,0.0002207738663087707,0.0001718166223843486,0.00017183154665263356,6.454021101840483e-05
2,1e-08,2000,densities,4.353460972197354e-05,2.0,0.011905336380004818,0.9995452046394349,0.9995451807975769,0.9997179508209229,1.703487762409398e-05,0.0,0.00048193603331266743,0.00025758014106442033,0.00025761859625009366,2.387022774336715e-05
3,1e-08,5000,densities,1.657736465858761e-05,2.0,0.07312273979187006,0.9997974514961243,0.9997974753379821,0.9998957276344299,4.489677340625514e-06,0.0,0.001679094534836599,3.6462344308829295e-05,3.644109725751528e-05,1.2368617270408069e-05
4,1e-07,500,densities,-0.00592536907643076,2.0,0.0086152076721191,1.1254741907119752,1.1264204263687134,0.9984463930130005,0.0008612126076052196,0.0,0.00013262829328079275,0.01712162699445612,0.017509813917791866,0.00010333703694823984
5,1e-07,1000,densities,-0.00296689216047522,2.0,0.0119660854339599,1.066026258468628,1.0666877269744872,0.9992275953292846,0.00036048335615383297,0.0,0.0006282266810138279,0.006139227373063734,0.006031580544860309,4.579263139917464e-05
6,1e-07,2000,densities,-0.00135580520145588,2.0,0.013190221786498979,1.0318371295928954,1.0321850299835205,0.9996367931365967,0.0002440516549078875,0.0,0.0002762046259344097,0.004478219375850177,0.00424461526510106,3.201073537975142e-05
7,1e-07,5000,densities,-0.0005206870438996399,2.0,0.07971267700195309,1.0125182628631593,1.0128355264663695,0.9998504042625427,5.610901354588352e-05,0.0,0.0025730523996514995,0.0008454850323123731,0.000699887801923089,8.918954320354332e-06
8,1e-06,500,densities,0.07439458221197122,79.2,0.38406577110290524,1.9727760791778564,0.33687176704406735,0.9999080061912536,0.004755045161576364,172.62444786298377,0.840512094375322,0.048001415185662095,0.019765368167761324,1.8546078847715437e-05
9,1e-06,1000,densities,0.03562369942665096,2.0,0.008233022689819281,1.4417184829711913,0.5140301585197449,0.9998874068260193,0.0009900181978524832,0.0,0.00019136558497768905,0.020987254220491965,0.01915363332910752,7.900819937975056e-06
10,1e-06,2000,densities,0.014320285245776141,2.0,0.0125146389007568,1.1789320468902589,0.8535824060440064,0.9999010920524597,0.0016318766205488113,0.0,0.00021719143483622203,0.019792552898724863,0.03195927914101298,1.591692906816517e-05
11,1e-06,5000,densities,0.0049318671226501,1607.6,69.30679717063904,1.0881059885025024,0.9690655827522278,0.9999494671821594,0.0002145375718739078,3590.2307446736622,154.8055099709789,0.007005187788484446,0.003021783947778291,4.01046697614788e-06
12,1e-05,500,densities,0.08113650679588313,3756.4,17.00581693649292,1.7060302734375,0.14272892475128168,1.0,0.004408646059009672,1509.5523508643216,6.85199047067912,0.06126681648491567,0.006671577844863598,0.0
13,1e-05,1000,densities,0.0927834793925285,2092.6,10.091289615631103,1.9605334997177124,0.37470332384109495,1.0,0.011909949914905679,542.0371758468232,2.4810310891414153,0.09905866656393342,0.09755724670037637,0.0
14,1e-05,2000,densities,0.09615747630596154,1467.4,9.878313732147216,2.178002452850342,0.7258422136306762,0.9999997615814209,0.0069631557267901024,1081.251728322318,6.995605303125827,0.08479667802211177,0.056100644927159646,2.3841857909924952e-07
15,1e-05,5000,densities,0.09148252606391902,4042.2,164.88773474693298,2.1492894172668455,0.5588086247444153,0.9999938249588013,0.0025317177157919255,6856.478009882334,278.66571538275923,0.07727417795512598,0.00751970898696694,1.2591966148549097e-06
16,0.0001,500,densities,0.10843833982944484,11255.8,44.46615896224976,0.8198768496513367,0.012863088585436281,1.0,0.00381898726700306,3445.878871928031,12.558358623877785,0.13947252380817624,0.00022077508033270572,0.0
17,0.0001,1000,densities,0.0966938436031341,9536.8,36.632401657104495,1.1312440872192382,0.02170189023017878,1.0,0.0016938505235902144,2473.582563813062,8.481763634154387,0.11061809686986267,0.00030867347581215566,0.0
18,0.0001,2000,densities,0.08918540030717845,7460.0,41.98009443283081,1.4000815391540526,0.04811533689498894,1.0,0.0025896097860314336,2148.7214803226593,11.432076051668272,0.07350843804935103,0.0036506485933979686,0.0
19,0.0001,5000,densities,0.0793873623013496,4587.0,165.0038734436035,1.6398598909378053,0.09702736735343931,1.0,0.0014849400797876783,3307.7038863840276,117.37703048586955,0.0972018891781274,0.004648223456052411,0.0
20,0.001,500,densities,0.13708354532718653,5391.4,20.032266569137573,0.0448252402245998,0.0005272097419947,1.0,0.003493925506926064,552.8483517204334,2.0923119855094674,0.010677334171632552,2.52777267894275e-05,0.0
21,0.001,1000,densities,0.13583791255950922,7345.8,25.944957876205443,0.07416589483618732,0.0008781376294791201,1.0,0.002112440647269629,1002.4378783745155,3.333515736058091,0.01795615026635868,2.7850475296806845e-05,0.0
22,0.001,2000,densities,0.13415781855583186,9376.8,45.544752550125125,0.1265157043933868,0.0015590029535814801,1.0,0.0017232367474316354,1647.7177246118338,7.7121286682252945,0.03349843596980939,3.2416441159454815e-05,0.0
23,0.001,5000,densities,0.12979531586170195,9885.6,271.0937753200531,0.23702175021171565,0.0038067211396992,1.0,0.002358612871080798,2549.6256195763326,62.611764292391705,0.047805239739028255,0.00038943662239313806,0.0
24,0.01,500,densities,0.14472229480743404,64.6,0.27021670341491694,7.293480448424816e-05,6.347894668579102e-07,1.0,0.0035566949941726917,5.029910535983715,0.03655960274271331,3.1305773563466124e-05,2.788947653817992e-08,0.0
25,0.01,1000,densities,0.14443435370922084,68.6,0.3077922344207763,4.869007971137762e-05,6.805872544646263e-07,1.0,0.002467746851043333,4.669047011971503,0.04588210890844896,1.0836898695383149e-05,2.5974629807803344e-08,0.0
26,0.01,2000,densities,0.14431194365024566,72.2,0.43041338920593264,4.289973294362426e-05,6.789225153625011e-07,1.0,0.0014307148371627278,7.854934754662192,0.04362343950467513,1.7489298435278017e-05,2.9026877146073786e-08,0.0
27,0.01,5000,densities,0.14411252140998837,115.2,4.22558445930481,2.5782734155654907e-05,6.797083187848329e-07,1.0,0.00033363142572329476,82.50272722764987,3.0161952547813993,6.720341456216136e-06,5.667537340203021e-08,0.0
28,0.1,500,densities,0.15369423925876613,6.0,0.02761149406433102,2.0070001482963562e-07,9.434297680854798e-08,1.0,0.003424968953481404,0.0,0.0021973029099242327,3.467457280454659e-08,2.781327470954121e-09,0.0
29,0.1,1000,densities,0.15355348587036127,6.0,0.02678995132446284,2.3159664124250413e-07,9.599607437849045e-08,1.0,0.002309656099611252,0.0,0.00015212865356938147,5.1065378887379835e-08,2.6065075989410248e-09,0.0
30,0.1,2000,densities,0.15342192649841305,6.0,0.04179058074951166,2.3687025532126427e-07,8.827773854136466e-08,1.0,0.0012805306656134949,0.0,5.736298493473094e-05,3.5410801666049295e-08,1.1718403534990049e-09,0.0
31,0.1,5000,densities,0.1532258182764053,6.0,0.26866831779479977,2.2120366338640451e-07,7.30709871277213e-08,1.0,0.0003115105552646446,0.0,0.0020824005852624907,3.02661856205325e-08,4.748475234842188e-10,0.0


==> csv/rkl_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.00019811624442807007,2.0,0.00853447914123532,0.998279619216919,0.998279619216919,0.9989544034004212,0.00010160975039508442,0.0,0.0008829549765216443,0.0013704527450149806,0.0013704506665847896,0.00017538908737588503
1,1e-08,1000,9.275886550310917e-05,2.0,0.00821590423583978,0.9990762591361999,0.9990762710571289,0.9994686007499695,2.3864235734249806e-05,0.0,0.0002207738663087707,0.0001718166223843486,0.00017183154665263356,6.454021101840483e-05
2,1e-08,2000,4.353460972197354e-05,2.0,0.011905336380004818,0.9995452046394349,0.9995451807975769,0.9997179508209229,1.703487762409398e-05,0.0,0.00048193603331266743,0.00025758014106442033,0.00025761859625009366,2.387022774336715e-05
3,1e-08,5000,1.657736465858761e-05,2.0,0.07312273979187006,0.9997974514961243,0.9997974753379821,0.9998957276344299,4.489677340625514e-06,0.0,0.001679094534836599,3.6462344308829295e-05,3.644109725751528e-05,1.2368617270408069e-05
4,1e-07,500,-0.00592536907643076,2.0,0.0086152076721191,1.1254741907119752,1.1264204263687134,0.9984463930130005,0.0008612126076052196,0.0,0.00013262829328079275,0.01712162699445612,0.017509813917791866,0.00010333703694823984
5,1e-07,1000,-0.00296689216047522,2.0,0.0119660854339599,1.066026258468628,1.0666877269744872,0.9992275953292846,0.00036048335615383297,0.0,0.0006282266810138279,0.006139227373063734,0.006031580544860309,4.579263139917464e-05
6,1e-07,2000,-0.00135580520145588,2.0,0.013190221786498979,1.0318371295928954,1.0321850299835205,0.9996367931365967,0.0002440516549078875,0.0,0.0002762046259344097,0.004478219375850177,0.00424461526510106,3.201073537975142e-05
7,1e-07,5000,-0.0005206870438996399,2.0,0.07971267700195309,1.0125182628631593,1.0128355264663695,0.9998504042625427,5.610901354588352e-05,0.0,0.0025730523996514995,0.0008454850323123731,0.000699887801923089,8.918954320354332e-06
8,1e-06,500,0.07439458221197122,79.2,0.38406577110290524,1.9727760791778564,0.33687176704406735,0.9999080061912536,0.004755045161576364,172.62444786298377,0.840512094375322,0.048001415185662095,0.019765368167761324,1.8546078847715437e-05
9,1e-06,1000,0.03562369942665096,2.0,0.008233022689819281,1.4417184829711913,0.5140301585197449,0.9998874068260193,0.0009900181978524832,0.0,0.00019136558497768905,0.020987254220491965,0.01915363332910752,7.900819937975056e-06
10,1e-06,2000,0.014320285245776141,2.0,0.0125146389007568,1.1789320468902589,0.8535824060440064,0.9999010920524597,0.0016318766205488113,0.0,0.00021719143483622203,0.019792552898724863,0.03195927914101298,1.591692906816517e-05
11,1e-06,5000,0.0049318671226501,1607.6,69.30679717063904,1.0881059885025024,0.9690655827522278,0.9999494671821594,0.0002145375718739078,3590.2307446736622,154.8055099709789,0.007005187788484446,0.003021783947778291,4.01046697614788e-06
12,1e-05,500,0.08113650679588313,3756.4,17.00581693649292,1.7060302734375,0.14272892475128168,1.0,0.004408646059009672,1509.5523508643216,6.85199047067912,0.06126681648491567,0.006671577844863598,0.0
13,1e-05,1000,0.0927834793925285,2092.6,10.091289615631103,1.9605334997177124,0.37470332384109495,1.0,0.011909949914905679,542.0371758468232,2.4810310891414153,0.09905866656393342,0.09755724670037637,0.0
14,1e-05,2000,0.09615747630596154,1467.4,9.878313732147216,2.178002452850342,0.7258422136306762,0.9999997615814209,0.0069631557267901024,1081.251728322318,6.995605303125827,0.08479667802211177,0.056100644927159646,2.3841857909924952e-07
15,1e-05,5000,0.09148252606391902,4042.2,164.88773474693298,2.1492894172668455,0.5588086247444153,0.9999938249588013,0.0025317177157919255,6856.478009882334,278.66571538275923,0.07727417795512598,0.00751970898696694,1.2591966148549097e-06
16,0.0001,500,0.10843833982944484,11255.8,44.46615896224976,0.8198768496513367,0.012863088585436281,1.0,0.00381898726700306,3445.878871928031,12.558358623877785,0.13947252380817624,0.00022077508033270572,0.0
17,0.0001,1000,0.0966938436031341,9536.8,36.632401657104495,1.1312440872192382,0.02170189023017878,1.0,0.0016938505235902144,2473.582563813062,8.481763634154387,0.11061809686986267,0.00030867347581215566,0.0
18,0.0001,2000,0.08918540030717845,7460.0,41.98009443283081,1.4000815391540526,0.04811533689498894,1.0,0.0025896097860314336,2148.7214803226593,11.432076051668272,0.07350843804935103,0.0036506485933979686,0.0
19,0.0001,5000,0.0793873623013496,4587.0,165.0038734436035,1.6398598909378053,0.09702736735343931,1.0,0.0014849400797876783,3307.7038863840276,117.37703048586955,0.0972018891781274,0.004648223456052411,0.0
20,0.001,500,0.13708354532718653,5391.4,20.032266569137573,0.0448252402245998,0.0005272097419947,1.0,0.003493925506926064,552.8483517204334,2.0923119855094674,0.010677334171632552,2.52777267894275e-05,0.0
21,0.001,1000,0.13583791255950922,7345.8,25.944957876205443,0.07416589483618732,0.0008781376294791201,1.0,0.002112440647269629,1002.4378783745155,3.333515736058091,0.01795615026635868,2.7850475296806845e-05,0.0
22,0.001,2000,0.13415781855583186,9376.8,45.544752550125125,0.1265157043933868,0.0015590029535814801,1.0,0.0017232367474316354,1647.7177246118338,7.7121286682252945,0.03349843596980939,3.2416441159454815e-05,0.0
23,0.001,5000,0.12979531586170195,9885.6,271.0937753200531,0.23702175021171565,0.0038067211396992,1.0,0.002358612871080798,2549.6256195763326,62.611764292391705,0.047805239739028255,0.00038943662239313806,0.0
24,0.01,500,0.14472229480743404,64.6,0.27021670341491694,7.293480448424816e-05,6.347894668579102e-07,1.0,0.0035566949941726917,5.029910535983715,0.03655960274271331,3.1305773563466124e-05,2.788947653817992e-08,0.0
25,0.01,1000,0.14443435370922084,68.6,0.3077922344207763,4.869007971137762e-05,6.805872544646263e-07,1.0,0.002467746851043333,4.669047011971503,0.04588210890844896,1.0836898695383149e-05,2.5974629807803344e-08,0.0
26,0.01,2000,0.14431194365024566,72.2,0.43041338920593264,4.289973294362426e-05,6.789225153625011e-07,1.0,0.0014307148371627278,7.854934754662192,0.04362343950467513,1.7489298435278017e-05,2.9026877146073786e-08,0.0
27,0.01,5000,0.14411252140998837,115.2,4.22558445930481,2.5782734155654907e-05,6.797083187848329e-07,1.0,0.00033363142572329476,82.50272722764987,3.0161952547813993,6.720341456216136e-06,5.667537340203021e-08,0.0
28,0.1,500,0.15369423925876613,6.0,0.02761149406433102,2.0070001482963562e-07,9.434297680854798e-08,1.0,0.003424968953481404,0.0,0.0021973029099242327,3.467457280454659e-08,2.781327470954121e-09,0.0
29,0.1,1000,0.15355348587036127,6.0,0.02678995132446284,2.3159664124250413e-07,9.599607437849045e-08,1.0,0.002309656099611252,0.0,0.00015212865356938147,5.1065378887379835e-08,2.6065075989410248e-09,0.0
30,0.1,2000,0.15342192649841305,6.0,0.04179058074951166,2.3687025532126427e-07,8.827773854136466e-08,1.0,0.0012805306656134949,0.0,5.736298493473094e-05,3.5410801666049295e-08,1.1718403534990049e-09,0.0
31,0.1,5000,0.1532258182764053,6.0,0.26866831779479977,2.2120366338640451e-07,7.30709871277213e-08,1.0,0.0003115105552646446,0.0,0.0020824005852624907,3.02661856205325e-08,4.748475234842188e-10,0.0


==> csv/rkl_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,8.77467710779351e-05,2.0,0.025444614887237493,0.9991746336221695,0.9991746366024017,0.9995091706514359,8.613002909404882e-05,0.0,0.028295437588743175,0.0008760293608072862,0.0008760329415320236,0.00037379550875752684
1,1e-07,densities,-0.002692188370565375,2.0,0.028371047973632768,1.0589639604091645,1.0595321774482727,0.9992902964353562,0.0021629495885031372,0.0,0.030485215114921464,0.044861899710456454,0.04513974657497306,0.0005527417193527434
2,1e-06,densities,0.03231760850176211,422.7,17.42790265083313,1.4203831493854522,0.6683874785900116,0.999911493062973,0.027512313700717637,1792.6459450238706,77.39341499965131,0.35424056154607664,0.26150565016454336,2.6572491765460776e-05
3,1e-05,densities,0.09038999713957305,2839.65,50.46578875780106,1.9984639108181,0.45052077174186705,0.9999983966350555,0.00886678954055922,3453.833480809099,144.8181205201671,0.20731426928899535,0.22839535535825445,2.7729329082335855e-06
4,0.0001,densities,0.09342623651027675,8209.9,72.02063212394714,1.2477655917406083,0.044926920766010826,1.0,0.011147422622992183,3683.762577354272,77.57858966920115,0.3288083110997745,0.033717774866631064,0.0
5,0.001,densities,0.13421864807605738,7999.9,90.65393807888032,0.1206321474164724,0.001692767866188625,1.0,0.00364768269033452,2356.6650812669923,111.17104665049825,0.0803971845105537,0.0013210980993335346,0.0
6,0.01,densities,0.14439527839422223,80.15,1.308501696586609,4.7576837823726235e-05,6.685018888674676e-07,1.0,0.002109742422989305,43.526489212408286,2.2149069689592755,2.4601811818390903e-05,3.947846335355533e-08,0.0
7,0.1,densities,0.15347386747598643,6.0,0.09121508598327632,2.2259264369495214e-07,8.792194421403111e-08,1.0,0.0019974000255498646,0.0,0.10530132059386639,3.821721594665627e-08,9.459073017815569e-09,0.0


==> csv/rkl_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,8.77467710779351e-05,2.0,0.025444614887237493,0.9991746336221695,0.9991746366024017,0.9995091706514359,8.613002909404882e-05,0.0,0.028295437588743175,0.0008760293608072862,0.0008760329415320236,0.00037379550875752684
1,1e-07,-0.002692188370565375,2.0,0.028371047973632768,1.0589639604091645,1.0595321774482727,0.9992902964353562,0.0021629495885031372,0.0,0.030485215114921464,0.044861899710456454,0.04513974657497306,0.0005527417193527434
2,1e-06,0.03231760850176211,422.7,17.42790265083313,1.4203831493854522,0.6683874785900116,0.999911493062973,0.027512313700717637,1792.6459450238706,77.39341499965131,0.35424056154607664,0.26150565016454336,2.6572491765460776e-05
3,1e-05,0.09038999713957305,2839.65,50.46578875780106,1.9984639108181,0.45052077174186705,0.9999983966350555,0.00886678954055922,3453.833480809099,144.8181205201671,0.20731426928899535,0.22839535535825445,2.7729329082335855e-06
4,0.0001,0.09342623651027675,8209.9,72.02063212394714,1.2477655917406083,0.044926920766010826,1.0,0.011147422622992183,3683.762577354272,77.57858966920115,0.3288083110997745,0.033717774866631064,0.0
5,0.001,0.13421864807605738,7999.9,90.65393807888032,0.1206321474164724,0.001692767866188625,1.0,0.00364768269033452,2356.6650812669923,111.17104665049825,0.0803971845105537,0.0013210980993335346,0.0
6,0.01,0.14439527839422223,80.15,1.308501696586609,4.7576837823726235e-05,6.685018888674676e-07,1.0,0.002109742422989305,43.526489212408286,2.2149069689592755,2.4601811818390903e-05,3.947846335355533e-08,0.0
7,0.1,0.15347386747598643,6.0,0.09121508598327632,2.2259264369495214e-07,8.792194421403111e-08,1.0,0.0019974000255498646,0.0,0.10530132059386639,3.821721594665627e-08,9.459073017815569e-09,0.0


==> csv/rkl_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.134218648076057,7999.9,90.6539380788803,0.120632147416472,0.001692767866189,1,0.003647682690335,2356.66508126699,111.171046650498,0.080397184510554,0.001321098099334,0
6,0.01,0.144395278394222,80.15,1.30850169658661,4.75768378237262E-05,6.68501888867468E-07,1,0.002109742422989,43.5264892124083,2.21490696895928,2.46018118183909E-05,3.94784633535553E-08,0
7,0.1,0.153473867475986,6,0.091215085983276,2.22592643694952E-07,8.79219442140311E-08,1,0.00199740002555,0,0.105301320593866,3.82172159466563E-08,9.45907301781557E-09,0


==> csv/rkl_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,0.00041109598823818003,2.0,0.00856714248657222,0.989960777759552,0.989320182800293,0.9992968082427979,6.918508703377036e-05,0.0,0.00010435347252676626,0.0008647357296327021,0.0018243963622437843,8.121194204920562e-05
1,1e-08,1000,moons,0.00019946318352589997,2.0,0.00884709358215326,0.9945189118385315,0.9946624279022217,0.9996415853500367,5.324218288230189e-05,0.0,0.00013270351126834485,0.00047300713817977167,0.0007775231177920968,8.680045373657026e-05
2,1e-08,2000,moons,8.515117806382478e-05,2.0,0.01320848464965814,0.9974397897720337,0.997457480430603,0.9997992992401123,7.117113188304702e-06,0.0,0.0004540669664540436,0.00020498588660806204,0.0002085259727549727,1.9483399037440585e-05
3,1e-08,5000,moons,3.6554808320943263e-05,2.0,0.08054008483886713,0.999018931388855,0.9989504456520081,0.9999260187149048,1.1839420975126593e-05,0.0,0.0024430321156527967,0.00018611425347066953,0.0002974395269207996,2.2617406380245234e-05
4,1e-07,500,moons,-0.0038916031364351197,2.0,0.0083548545837402,1.1086343288421632,1.1095948934555053,0.9985759973526,0.0003309055797093802,0.0,0.00039182899913592676,0.008081160779286967,0.008269795330341983,0.00016570670881872876
5,1e-07,1000,moons,-0.00239720861427482,2.0,0.00848226547241206,1.0685323238372804,1.0685237407684327,0.9992532014846802,0.0003024476329999181,0.0,0.0001335811660948107,0.005243461936688219,0.0055644388144112725,5.593582955214409e-05
6,1e-07,2000,moons,-0.00137577145360404,2.0,0.013054609298706022,1.0372999429702758,1.0374609708786011,0.999608850479126,0.00010879283155347703,0.0,0.001676809265651759,0.0016018987079437419,0.00157195604060162,1.773108449566655e-05
7,1e-07,5000,moons,-0.00047292088856913997,2.0,0.0759909629821777,1.0135235071182251,1.013645052909851,0.999849259853363,0.00011108995074103053,0.0,0.0035428388253033595,0.0021847453869013986,0.0021610500771339146,1.8481573288558693e-05
8,1e-06,500,moons,0.0599312543869018,714.6,3.5649873256683344,1.9464818000793458,0.3443821966648101,0.9998744010925293,0.0032841633259107655,1288.2460168772113,6.375324637822044,0.04831962768149815,0.021260773742247843,1.7112212202018274e-05
9,1e-06,1000,moons,0.02266903817653652,115.4,0.604720163345337,1.287227463722229,0.6951925754547119,0.9998291969299317,0.0023702222670475507,166.12585590449189,0.8670118607728843,0.04460371999273569,0.031628959255475285,3.8784321447325226e-05
10,1e-06,2000,moons,0.00326475803740318,300.6,2.2661935329437255,1.2808761835098266,1.1340655565261841,0.9998176455497741,0.0014081395372189157,458.54857976009475,3.4426031081284805,0.054551669998440855,0.040688312839939324,2.2191130244912977e-05
11,1e-06,5000,moons,-0.0010163039900361998,2.0,0.07908329963684077,1.1999165058135985,1.1603277444839477,0.9999101400375366,0.0007151403124828308,0.0,0.0018935562032290681,0.042800088417703226,0.014890589891157682,1.0683506999870639e-05
12,1e-05,500,moons,0.06519637182354923,7899.0,36.79196701049805,1.7002423048019408,0.11271445006132122,1.0,0.004198997354453699,3176.7544758762833,14.038594519362336,0.028636445401013025,0.007103057943436213,0.0
13,1e-05,1000,moons,0.06076027378439898,5871.4,27.838857316970824,1.773461103439331,0.1908828973770141,1.0,0.0036031862721540324,2997.041591302997,13.61438895672839,0.019482749571651848,0.02748176805799192,0.0
14,1e-05,2000,moons,0.06276297718286512,4443.4,30.758746528625487,1.9373286247253418,0.49838075041770935,0.9999994516372681,0.006938399303108975,2331.720352014795,15.496445721764795,0.12612939710474733,0.10382014304829218,1.2261763448891175e-06
15,1e-05,5000,moons,0.07225552797317504,2643.4,109.28199119567871,2.1238938331604005,0.5252446532249451,0.9999958634376526,0.0017516399691716836,1198.5158739040548,46.508265662111036,0.024508323680184112,0.007922875980868114,1.1019607684762227e-06
16,0.0001,500,moons,0.1021827340126037,23602.8,93.13015151023865,0.8445825457572937,0.01556962449103588,1.0,0.009397609776022746,9140.945941203241,34.15763315947348,0.16113442567408962,0.0009516681197153494,0.0
17,0.0001,1000,moons,0.08842245340347285,21712.2,84.06139721870423,1.138665223121643,0.02769640572369092,1.0,0.005949860634699076,6073.598908390313,22.275272489557562,0.10425708709153363,0.002253691178404654,0.0
18,0.0001,2000,moons,0.079225118458271,18521.0,104.29925055503845,1.410624623298645,0.04301454201340672,1.0,0.003664499625132785,5384.847305170315,27.89593264590933,0.07184951278156587,0.004321145827080254,0.0
19,0.0001,5000,moons,0.06773417294025416,11635.4,409.64088544845583,1.6400847911834717,0.06964038535952563,1.0,0.0019701143953447034,3263.6461664831254,103.5712991327617,0.03626498722072607,0.010036355224300297,0.0
20,0.001,500,moons,0.1377685576677322,7047.6,27.749539279937743,0.02671900242567058,0.0004423284437507,1.0,0.004755081145122351,427.8250810787043,1.5225117748567905,0.0018165838212460003,1.184691291890355e-05,0.0
21,0.001,1000,moons,0.13478032946586607,9205.0,34.14918584823609,0.0415526874363422,0.00069244175683702,1.0,0.0028398224450496405,356.0189601692584,1.3113565601649657,0.002030018736984471,3.1429714439052135e-05,0.0
22,0.001,2000,moons,0.13412153422832485,11680.8,58.07642941474914,0.0631806761026382,0.00111573257017874,1.0,0.002124589299308764,215.81635711873196,1.0620971938188635,0.0024895788542507614,4.034916723412609e-05,0.0
23,0.001,5000,moons,0.1329507619142532,14683.8,419.9256462097168,0.10790628045797343,0.0023356444202362998,1.0,0.0012080362067128398,414.09684857530607,11.247063664413135,0.0024472775859045682,4.220636761836634e-05,0.0
24,0.01,500,moons,0.1448119699954986,89.0,0.40964107513427733,7.746843621134759e-05,8.041970431804657e-07,1.0,0.004713066371960269,4.0,0.058400073974779546,6.201318392216704e-06,4.9189847462562965e-08,0.0
25,0.01,1000,moons,0.14236496388912195,90.8,0.38971500396728515,7.900099735707045e-05,8.063623681664467e-07,1.0,0.0028433332651986673,4.604345773288536,0.034182565020692085,1.7882370100936296e-06,3.497506493010294e-08,0.0
26,0.01,2000,moons,0.14254012405872338,98.0,0.6203630924224853,6.040206644684076e-05,8.180388249456882e-07,1.0,0.002054461540971819,12.922847983320086,0.07796277401575594,2.669397586722816e-05,2.3538986637936848e-08,0.0
27,0.01,5000,moons,0.14296034872531888,97.8,3.6581564426422117,5.679081368725747e-05,8.110597264021635e-07,1.0,0.0011650496402580098,5.449770637375484,0.18682013468825978,1.8939956635307953e-05,2.061182247921707e-08,0.0
28,0.1,500,moons,0.15669943988323207,8.0,0.03556089401245114,6.379559636116028e-07,9.210780262947083e-08,1.0,0.0041366369230337935,0.0,0.002629718080970354,3.0712219720844516e-07,4.205800571128059e-09,0.0
29,0.1,1000,moons,0.15431809425353998,8.0,0.03550624847412106,6.903661414980888e-07,9.522773325443268e-08,1.0,0.002671758936190501,0.0,0.0002647525335371963,2.5087074273600266e-07,1.4423289910615312e-09,0.0
30,0.1,2000,moons,0.15445041656494135,8.0,0.055861091613769474,5.926936864852905e-07,8.75093974173069e-08,1.0,0.0019330543104758733,0.0,0.0021074966274666246,8.496171914439957e-08,2.568270812601093e-09,0.0
31,0.1,5000,moons,0.15473467111587522,8.0,0.35366215705871584,5.307985702529549e-07,7.723865564912558e-08,1.0,0.001098837801162044,0.0,0.00509834957844846,7.952854619358049e-08,7.703861436431726e-10,0.0


==> csv/rkl_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,0.00041109598823818003,2.0,0.00856714248657222,0.989960777759552,0.989320182800293,0.9992968082427979,6.918508703377036e-05,0.0,0.00010435347252676626,0.0008647357296327021,0.0018243963622437843,8.121194204920562e-05
1,1e-08,1000,0.00019946318352589997,2.0,0.00884709358215326,0.9945189118385315,0.9946624279022217,0.9996415853500367,5.324218288230189e-05,0.0,0.00013270351126834485,0.00047300713817977167,0.0007775231177920968,8.680045373657026e-05
2,1e-08,2000,8.515117806382478e-05,2.0,0.01320848464965814,0.9974397897720337,0.997457480430603,0.9997992992401123,7.117113188304702e-06,0.0,0.0004540669664540436,0.00020498588660806204,0.0002085259727549727,1.9483399037440585e-05
3,1e-08,5000,3.6554808320943263e-05,2.0,0.08054008483886713,0.999018931388855,0.9989504456520081,0.9999260187149048,1.1839420975126593e-05,0.0,0.0024430321156527967,0.00018611425347066953,0.0002974395269207996,2.2617406380245234e-05
4,1e-07,500,-0.0038916031364351197,2.0,0.0083548545837402,1.1086343288421632,1.1095948934555053,0.9985759973526,0.0003309055797093802,0.0,0.00039182899913592676,0.008081160779286967,0.008269795330341983,0.00016570670881872876
5,1e-07,1000,-0.00239720861427482,2.0,0.00848226547241206,1.0685323238372804,1.0685237407684327,0.9992532014846802,0.0003024476329999181,0.0,0.0001335811660948107,0.005243461936688219,0.0055644388144112725,5.593582955214409e-05
6,1e-07,2000,-0.00137577145360404,2.0,0.013054609298706022,1.0372999429702758,1.0374609708786011,0.999608850479126,0.00010879283155347703,0.0,0.001676809265651759,0.0016018987079437419,0.00157195604060162,1.773108449566655e-05
7,1e-07,5000,-0.00047292088856913997,2.0,0.0759909629821777,1.0135235071182251,1.013645052909851,0.999849259853363,0.00011108995074103053,0.0,0.0035428388253033595,0.0021847453869013986,0.0021610500771339146,1.8481573288558693e-05
8,1e-06,500,0.0599312543869018,714.6,3.5649873256683344,1.9464818000793458,0.3443821966648101,0.9998744010925293,0.0032841633259107655,1288.2460168772113,6.375324637822044,0.04831962768149815,0.021260773742247843,1.7112212202018274e-05
9,1e-06,1000,0.02266903817653652,115.4,0.604720163345337,1.287227463722229,0.6951925754547119,0.9998291969299317,0.0023702222670475507,166.12585590449189,0.8670118607728843,0.04460371999273569,0.031628959255475285,3.8784321447325226e-05
10,1e-06,2000,0.00326475803740318,300.6,2.2661935329437255,1.2808761835098266,1.1340655565261841,0.9998176455497741,0.0014081395372189157,458.54857976009475,3.4426031081284805,0.054551669998440855,0.040688312839939324,2.2191130244912977e-05
11,1e-06,5000,-0.0010163039900361998,2.0,0.07908329963684077,1.1999165058135985,1.1603277444839477,0.9999101400375366,0.0007151403124828308,0.0,0.0018935562032290681,0.042800088417703226,0.014890589891157682,1.0683506999870639e-05
12,1e-05,500,0.06519637182354923,7899.0,36.79196701049805,1.7002423048019408,0.11271445006132122,1.0,0.004198997354453699,3176.7544758762833,14.038594519362336,0.028636445401013025,0.007103057943436213,0.0
13,1e-05,1000,0.06076027378439898,5871.4,27.838857316970824,1.773461103439331,0.1908828973770141,1.0,0.0036031862721540324,2997.041591302997,13.61438895672839,0.019482749571651848,0.02748176805799192,0.0
14,1e-05,2000,0.06276297718286512,4443.4,30.758746528625487,1.9373286247253418,0.49838075041770935,0.9999994516372681,0.006938399303108975,2331.720352014795,15.496445721764795,0.12612939710474733,0.10382014304829218,1.2261763448891175e-06
15,1e-05,5000,0.07225552797317504,2643.4,109.28199119567871,2.1238938331604005,0.5252446532249451,0.9999958634376526,0.0017516399691716836,1198.5158739040548,46.508265662111036,0.024508323680184112,0.007922875980868114,1.1019607684762227e-06
16,0.0001,500,0.1021827340126037,23602.8,93.13015151023865,0.8445825457572937,0.01556962449103588,1.0,0.009397609776022746,9140.945941203241,34.15763315947348,0.16113442567408962,0.0009516681197153494,0.0
17,0.0001,1000,0.08842245340347285,21712.2,84.06139721870423,1.138665223121643,0.02769640572369092,1.0,0.005949860634699076,6073.598908390313,22.275272489557562,0.10425708709153363,0.002253691178404654,0.0
18,0.0001,2000,0.079225118458271,18521.0,104.29925055503845,1.410624623298645,0.04301454201340672,1.0,0.003664499625132785,5384.847305170315,27.89593264590933,0.07184951278156587,0.004321145827080254,0.0
19,0.0001,5000,0.06773417294025416,11635.4,409.64088544845583,1.6400847911834717,0.06964038535952563,1.0,0.0019701143953447034,3263.6461664831254,103.5712991327617,0.03626498722072607,0.010036355224300297,0.0
20,0.001,500,0.1377685576677322,7047.6,27.749539279937743,0.02671900242567058,0.0004423284437507,1.0,0.004755081145122351,427.8250810787043,1.5225117748567905,0.0018165838212460003,1.184691291890355e-05,0.0
21,0.001,1000,0.13478032946586607,9205.0,34.14918584823609,0.0415526874363422,0.00069244175683702,1.0,0.0028398224450496405,356.0189601692584,1.3113565601649657,0.002030018736984471,3.1429714439052135e-05,0.0
22,0.001,2000,0.13412153422832485,11680.8,58.07642941474914,0.0631806761026382,0.00111573257017874,1.0,0.002124589299308764,215.81635711873196,1.0620971938188635,0.0024895788542507614,4.034916723412609e-05,0.0
23,0.001,5000,0.1329507619142532,14683.8,419.9256462097168,0.10790628045797343,0.0023356444202362998,1.0,0.0012080362067128398,414.09684857530607,11.247063664413135,0.0024472775859045682,4.220636761836634e-05,0.0
24,0.01,500,0.1448119699954986,89.0,0.40964107513427733,7.746843621134759e-05,8.041970431804657e-07,1.0,0.004713066371960269,4.0,0.058400073974779546,6.201318392216704e-06,4.9189847462562965e-08,0.0
25,0.01,1000,0.14236496388912195,90.8,0.38971500396728515,7.900099735707045e-05,8.063623681664467e-07,1.0,0.0028433332651986673,4.604345773288536,0.034182565020692085,1.7882370100936296e-06,3.497506493010294e-08,0.0
26,0.01,2000,0.14254012405872338,98.0,0.6203630924224853,6.040206644684076e-05,8.180388249456882e-07,1.0,0.002054461540971819,12.922847983320086,0.07796277401575594,2.669397586722816e-05,2.3538986637936848e-08,0.0
27,0.01,5000,0.14296034872531888,97.8,3.6581564426422117,5.679081368725747e-05,8.110597264021635e-07,1.0,0.0011650496402580098,5.449770637375484,0.18682013468825978,1.8939956635307953e-05,2.061182247921707e-08,0.0
28,0.1,500,0.15669943988323207,8.0,0.03556089401245114,6.379559636116028e-07,9.210780262947083e-08,1.0,0.0041366369230337935,0.0,0.002629718080970354,3.0712219720844516e-07,4.205800571128059e-09,0.0
29,0.1,1000,0.15431809425353998,8.0,0.03550624847412106,6.903661414980888e-07,9.522773325443268e-08,1.0,0.002671758936190501,0.0,0.0002647525335371963,2.5087074273600266e-07,1.4423289910615312e-09,0.0
30,0.1,2000,0.15445041656494135,8.0,0.055861091613769474,5.926936864852905e-07,8.75093974173069e-08,1.0,0.0019330543104758733,0.0,0.0021074966274666246,8.496171914439957e-08,2.568270812601093e-09,0.0
31,0.1,5000,0.15473467111587522,8.0,0.35366215705871584,5.307985702529549e-07,7.723865564912558e-08,1.0,0.001098837801162044,0.0,0.00509834957844846,7.952854619358049e-08,7.703861436431726e-10,0.0


==> csv/rkl_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,0.000183066289537212,2.0,0.027790701389312684,0.9952346026897431,0.9950976341962814,0.9996659278869628,0.00015352789048971634,0.0,0.031323887215362306,0.0035669523203244215,0.0038809017408947314,0.0002483067426012403
1,1e-07,moons,-0.00203437602322078,2.0,0.026470673084258996,1.0569975256919861,1.0573061645030974,0.9993218272924423,0.001321179905319282,0.0,0.02945310002245313,0.03684071924640675,0.037152829849584415,0.0004990870636252275
2,1e-06,moons,0.021212186652701324,283.15,1.6287460803985596,1.42862548828125,0.8334920182824135,0.999857845902443,0.024775959191687496,690.4599744487651,3.634768075838398,0.3118754074609165,0.3472390884684563,4.4034946793440224e-05
3,1e-05,moons,0.0652437876909971,5214.3,51.167890512943266,1.8837314665317535,0.33180568777024744,0.9999988287687301,0.00608886805290356,3060.835714912548,42.21862486498132,0.178108163605938,0.19354298054174157,1.9262029570383345e-06
4,0.0001,moons,0.08439111970365043,18867.85,172.7829211831093,1.2584892958402634,0.03898023939691479,1.0,0.014046495076129924,7451.836349270949,150.03708654999758,0.3199860038876616,0.021349290383586923,0.0
5,0.001,moons,0.13490529581904406,10654.3,134.97520018815993,0.059839661605656104,0.0011465367977506898,1.0,0.0033232540143383685,2938.921984602338,169.2698988620709,0.03149202160110852,0.0007470411173005365,0.0
6,0.01,moons,0.1431693516671657,93.9,1.269468903541565,6.841557842562906e-05,8.099144906736911e-07,1.0,0.002923831189770162,8.155721272437168,1.421348924752568,1.83798546367739e-05,3.166471161731714e-08,0.0
7,0.1,moons,0.15505065545439717,8.0,0.12014759778976436,6.129535904619843e-07,8.802089723758401e-08,1.0,0.002669054252652139,0.0,0.13861230380758066,1.989581404947411e-07,7.375751731639824e-09,0.0


==> csv/rkl_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,0.000183066289537212,2.0,0.027790701389312684,0.9952346026897431,0.9950976341962814,0.9996659278869628,0.00015352789048971634,0.0,0.031323887215362306,0.0035669523203244215,0.0038809017408947314,0.0002483067426012403
1,1e-07,-0.00203437602322078,2.0,0.026470673084258996,1.0569975256919861,1.0573061645030974,0.9993218272924423,0.001321179905319282,0.0,0.02945310002245313,0.03684071924640675,0.037152829849584415,0.0004990870636252275
2,1e-06,0.021212186652701324,283.15,1.6287460803985596,1.42862548828125,0.8334920182824135,0.999857845902443,0.024775959191687496,690.4599744487651,3.634768075838398,0.3118754074609165,0.3472390884684563,4.4034946793440224e-05
3,1e-05,0.0652437876909971,5214.3,51.167890512943266,1.8837314665317535,0.33180568777024744,0.9999988287687301,0.00608886805290356,3060.835714912548,42.21862486498132,0.178108163605938,0.19354298054174157,1.9262029570383345e-06
4,0.0001,0.08439111970365043,18867.85,172.7829211831093,1.2584892958402634,0.03898023939691479,1.0,0.014046495076129924,7451.836349270949,150.03708654999758,0.3199860038876616,0.021349290383586923,0.0
5,0.001,0.13490529581904406,10654.3,134.97520018815993,0.059839661605656104,0.0011465367977506898,1.0,0.0033232540143383685,2938.921984602338,169.2698988620709,0.03149202160110852,0.0007470411173005365,0.0
6,0.01,0.1431693516671657,93.9,1.269468903541565,6.841557842562906e-05,8.099144906736911e-07,1.0,0.002923831189770162,8.155721272437168,1.421348924752568,1.83798546367739e-05,3.166471161731714e-08,0.0
7,0.1,0.15505065545439717,8.0,0.12014759778976436,6.129535904619843e-07,8.802089723758401e-08,1.0,0.002669054252652139,0.0,0.13861230380758066,1.989581404947411e-07,7.375751731639824e-09,0.0


==> csv/rkl_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.134905295819044,10654.3,134.97520018816,0.059839661605656,0.001146536797751,1,0.003323254014338,2938.92198460234,169.269898862071,0.031492021601109,0.000747041117301,0
6,0.01,0.143169351667166,93.9,1.26946890354157,6.84155784256291E-05,8.09914490673691E-07,1,0.00292383118977,8.15572127243717,1.42134892475257,1.83798546367739E-05,3.16647116173171E-08,0
7,0.1,0.155050655454397,8,0.120147597789764,6.12953590461984E-07,8.8020897237584E-08,1,0.002669054252652,0,0.138612303807581,1.98958140494741E-07,7.37575173163982E-09,0


==> csv/rkl_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,6.612132638110641e-05,2.0,0.007336568832397419,1.4669658899307252,0.35323007106781,0.9998208045959472,3.054550763995765e-05,0.0,0.00020753932638894104,0.05860847896968164,0.06914276568311323,5.383303631494054e-05
1,1e-08,1000,slopes,7.176164435804822e-05,2.0,0.00750608444213864,1.5066887617111206,0.32059282064437866,0.999914801120758,2.3141845200537357e-05,0.0,7.825059761214697e-05,0.054318841904834804,0.0233854160386002,2.765172472244364e-05
2,1e-08,2000,slopes,5.407367934822105e-05,2.0,0.01090140342712396,1.559934878349304,0.3156903266906738,0.999967360496521,1.0317316477377998e-05,0.0,0.00026648619561886293,0.01424396604595501,0.033256181148602765,1.1257122635219614e-05
3,1e-08,5000,slopes,2.0704757116618566e-05,2.0,0.06483626365661618,1.4259527683258058,0.2743956327438354,0.9999877572059631,1.1650152755857804e-06,0.0,0.0012779114628330996,0.014970779336693683,0.01236183246744688,1.4987931341582277e-06
4,1e-07,500,slopes,0.00058029929641628,2.0,0.007686901092529261,1.5421037197113037,0.056271486729383445,0.9999855875968933,6.497765351353457e-05,0.0,0.00021029825613274813,0.021762668638683168,0.012649494829750951,1.0054510344696142e-05
5,1e-07,1000,slopes,0.0001365168951451674,2.0,0.008255147933959919,1.6294078826904297,0.185957296192646,0.9999896049499511,0.00018129988814759426,0.0,0.0012363572788943714,0.08130481063497123,0.16346145092368275,5.847425267479807e-06
6,1e-07,2000,slopes,-0.00038662406077489815,2.0,0.01108975410461422,1.9908451080322265,0.6473605453968048,0.9999923348426819,0.00048624007423366997,0.0,0.00016764203649685753,0.40908936951430896,0.4734785426940755,5.272670134884439e-06
7,1e-07,5000,slopes,-3.9015705715410485e-05,2.0,0.06463866233825678,1.6358564138412475,0.24532786309719082,0.999996542930603,7.834087425735766e-05,0.0,0.002404964390636875,0.04884499302209145,0.10614318924295088,2.3496631794574652e-06
8,1e-06,500,slopes,0.00077464601490642,2.0,0.01087756156921382,1.5127816200256348,0.00477936794050034,1.0,0.00013929947586109538,0.0,0.0035067807522992647,0.020734613561653945,0.0015275201536573753,0.0
9,1e-06,1000,slopes,0.0004317979444749,2.0,0.00790433883666986,1.5333683490753174,0.00616977736353868,1.0,3.440453862798509e-05,0.0,0.0008427286109084232,0.0035088573024845073,0.001013189942245479,0.0
10,1e-06,2000,slopes,0.0001478069723816,2.0,0.01148262023925778,1.574263834953308,0.01001610737293954,0.9999992966651916,3.916823149726601e-05,0.0,0.00023322715460768144,0.02030877867361334,0.004790451696686324,5.420418999082612e-07
11,1e-06,5000,slopes,8.262836781794618e-05,2.0,0.0686028957366943,1.5862861394882202,0.006390868686139519,0.9999999046325684,1.7386687457950716e-05,0.0,0.001348263479549749,0.0034473739317658126,0.0011302436593827133,7.996802253704865e-08
12,1e-05,500,slopes,0.00111346172634508,971.0,4.299492454528808,1.4260016679763794,0.00075454697944218,1.0,0.00021402714424970166,512.7123950130326,2.3079641258349457,0.025990428795060066,0.00015460306362456524,0.0
13,1e-05,1000,slopes,0.00062233387725424,676.4,3.148227882385254,1.4756737232208252,0.0009107411489821599,1.0,7.434354621046277e-05,334.42233777066986,1.6593216272407447,0.015712782232384568,0.00013418237422848316,0.0
14,1e-05,2000,slopes,0.00031322389841074,508.8,3.3722378730773928,1.5341251373291016,0.00090635860105972,1.0,8.174129378689724e-05,260.9237436493659,1.7337099773977132,0.02428596824472131,0.00029066887766489676,0.0
15,1e-05,5000,slopes,0.00013935733295506,372.2,14.57951602935791,1.5634952545166017,0.00101808686740692,1.0,1.9201377351395277e-05,192.89297550714488,7.606934780600053,0.004723527212328364,0.00015943282509241433,0.0
16,0.0001,500,slopes,0.00752533394843336,7004.0,27.120622968673707,0.7815730214118958,0.0008891826961189,1.0,0.0015753794751538197,1921.95447396654,7.081657480775844,0.09257107092076294,0.0001972818346389591,0.0
17,0.0001,1000,slopes,0.0037418168503790595,4243.8,16.155778789520262,1.075649094581604,0.0007778536062687,1.0,0.0007308587541272752,1519.3300168166231,5.627913734680454,0.08004672038669187,0.0001971053770263291,0.0
18,0.0001,2000,slopes,0.0017772755818441,2052.8,11.446805858612061,1.3068641662597655,0.0005643539712764,1.0,0.0002520312395868391,300.69536078895527,1.5240053135546627,0.032305216997218444,9.250229907383676e-05,0.0
19,0.0001,5000,slopes,0.00076654470758508,1260.6,43.6756263256073,1.446698045730591,0.00051500578410916,1.0,7.793834048368416e-05,194.3059443249228,6.458140836754618,0.012386842034878333,5.700657379058493e-05,0.0
20,0.001,500,slopes,0.02205230183899396,3623.0,13.304172706604003,0.055558556318283034,0.00011402219533916001,1.0,0.0008931062244511138,365.9952185480023,1.3165471383889003,0.01590976093279259,7.945438175354877e-06,0.0
21,0.001,1000,slopes,0.02085745260119434,4695.6,16.227005910873412,0.07708155661821361,0.00019133742898696,1.0,0.000360302039741394,433.44469081994754,1.4711389723200319,0.005957306602769991,3.725545680373876e-06,0.0
22,0.001,2000,slopes,0.01961292177438732,6345.2,28.81208372116089,0.12862799167633052,0.00033040198031808,1.0,0.0007371464663703104,356.4396162044842,1.48463936886167,0.010743548073093403,1.108824006848233e-05,0.0
23,0.001,5000,slopes,0.01609188914299006,7637.6,196.5279857635498,0.27464262843132015,0.00065757938427844,1.0,0.0005105678976220649,603.3343185995639,13.983406587218175,0.024500235760598073,1.3735937890647424e-05,0.0
24,0.01,500,slopes,0.029842840507626478,93.4,0.3960214614868164,0.00014804922975596,2.646353095769882e-07,1.0,0.0007246394553874064,17.67201177002777,0.0809810279351765,3.787411881620964e-05,5.695077522729943e-09,0.0
25,0.01,1000,slopes,0.02952950745820996,87.4,0.39101185798645016,0.00014915270730848,2.798624336719513e-07,1.0,0.0003683183295517571,12.973048986263793,0.1067230767700605,2.603199223531197e-05,1.912172603106629e-08,0.0
26,0.01,2000,slopes,0.029625140503048857,103.6,0.5959041118621826,0.00015116842696438,3.0102673918008806e-07,1.0,0.0009454241234609002,4.827007354458866,0.02709625736448923,4.442494355748532e-05,1.7198103303136997e-08,0.0
27,0.01,5000,slopes,0.029369342699646882,122.0,4.415887403488159,0.00013456426386252563,3.0352966859936716e-07,1.0,0.00032443817607594145,7.348469228349534,0.2620347106203202,2.941787378336962e-05,1.3791180266830475e-08,0.0
28,0.1,500,slopes,0.04384099692106242,6.4,0.027273321151733337,8.230563253164291e-07,9.755603969097137e-08,1.0,0.0009766600691139193,0.5477225575051662,0.0024681138672130996,5.094975312379935e-07,2.8372876362302187e-09,0.0
29,0.1,1000,slopes,0.04362019151449198,6.4,0.027974987030029243,9.404728189110756e-07,9.494833648204805e-08,1.0,0.0005846190539285179,0.5477225575051662,0.0023878084472002954,6.086713208800537e-07,1.5889731933470851e-09,0.0
30,0.1,2000,slopes,0.043929901719093264,6.4,0.04490165710449212,1.0659685358405114e-06,8.845236152410507e-08,1.0,0.001138067741858885,0.5477225575051663,0.004894290968294992,6.595879687712953e-07,2.0449868134498887e-09,0.0
31,0.1,5000,slopes,0.04364437684416768,6.8,0.2999557971954346,5.497218808159232e-07,6.898189894855022e-08,1.0,0.00034722738740220756,0.44721359549995787,0.01990761074999723,5.534598379875823e-07,6.186361300418642e-10,0.0


==> csv/rkl_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,6.612132638110641e-05,2.0,0.007336568832397419,1.4669658899307252,0.35323007106781,0.9998208045959472,3.054550763995765e-05,0.0,0.00020753932638894104,0.05860847896968164,0.06914276568311323,5.383303631494054e-05
1,1e-08,1000,7.176164435804822e-05,2.0,0.00750608444213864,1.5066887617111206,0.32059282064437866,0.999914801120758,2.3141845200537357e-05,0.0,7.825059761214697e-05,0.054318841904834804,0.0233854160386002,2.765172472244364e-05
2,1e-08,2000,5.407367934822105e-05,2.0,0.01090140342712396,1.559934878349304,0.3156903266906738,0.999967360496521,1.0317316477377998e-05,0.0,0.00026648619561886293,0.01424396604595501,0.033256181148602765,1.1257122635219614e-05
3,1e-08,5000,2.0704757116618566e-05,2.0,0.06483626365661618,1.4259527683258058,0.2743956327438354,0.9999877572059631,1.1650152755857804e-06,0.0,0.0012779114628330996,0.014970779336693683,0.01236183246744688,1.4987931341582277e-06
4,1e-07,500,0.00058029929641628,2.0,0.007686901092529261,1.5421037197113037,0.056271486729383445,0.9999855875968933,6.497765351353457e-05,0.0,0.00021029825613274813,0.021762668638683168,0.012649494829750951,1.0054510344696142e-05
5,1e-07,1000,0.0001365168951451674,2.0,0.008255147933959919,1.6294078826904297,0.185957296192646,0.9999896049499511,0.00018129988814759426,0.0,0.0012363572788943714,0.08130481063497123,0.16346145092368275,5.847425267479807e-06
6,1e-07,2000,-0.00038662406077489815,2.0,0.01108975410461422,1.9908451080322265,0.6473605453968048,0.9999923348426819,0.00048624007423366997,0.0,0.00016764203649685753,0.40908936951430896,0.4734785426940755,5.272670134884439e-06
7,1e-07,5000,-3.9015705715410485e-05,2.0,0.06463866233825678,1.6358564138412475,0.24532786309719082,0.999996542930603,7.834087425735766e-05,0.0,0.002404964390636875,0.04884499302209145,0.10614318924295088,2.3496631794574652e-06
8,1e-06,500,0.00077464601490642,2.0,0.01087756156921382,1.5127816200256348,0.00477936794050034,1.0,0.00013929947586109538,0.0,0.0035067807522992647,0.020734613561653945,0.0015275201536573753,0.0
9,1e-06,1000,0.0004317979444749,2.0,0.00790433883666986,1.5333683490753174,0.00616977736353868,1.0,3.440453862798509e-05,0.0,0.0008427286109084232,0.0035088573024845073,0.001013189942245479,0.0
10,1e-06,2000,0.0001478069723816,2.0,0.01148262023925778,1.574263834953308,0.01001610737293954,0.9999992966651916,3.916823149726601e-05,0.0,0.00023322715460768144,0.02030877867361334,0.004790451696686324,5.420418999082612e-07
11,1e-06,5000,8.262836781794618e-05,2.0,0.0686028957366943,1.5862861394882202,0.006390868686139519,0.9999999046325684,1.7386687457950716e-05,0.0,0.001348263479549749,0.0034473739317658126,0.0011302436593827133,7.996802253704865e-08
12,1e-05,500,0.00111346172634508,971.0,4.299492454528808,1.4260016679763794,0.00075454697944218,1.0,0.00021402714424970166,512.7123950130326,2.3079641258349457,0.025990428795060066,0.00015460306362456524,0.0
13,1e-05,1000,0.00062233387725424,676.4,3.148227882385254,1.4756737232208252,0.0009107411489821599,1.0,7.434354621046277e-05,334.42233777066986,1.6593216272407447,0.015712782232384568,0.00013418237422848316,0.0
14,1e-05,2000,0.00031322389841074,508.8,3.3722378730773928,1.5341251373291016,0.00090635860105972,1.0,8.174129378689724e-05,260.9237436493659,1.7337099773977132,0.02428596824472131,0.00029066887766489676,0.0
15,1e-05,5000,0.00013935733295506,372.2,14.57951602935791,1.5634952545166017,0.00101808686740692,1.0,1.9201377351395277e-05,192.89297550714488,7.606934780600053,0.004723527212328364,0.00015943282509241433,0.0
16,0.0001,500,0.00752533394843336,7004.0,27.120622968673707,0.7815730214118958,0.0008891826961189,1.0,0.0015753794751538197,1921.95447396654,7.081657480775844,0.09257107092076294,0.0001972818346389591,0.0
17,0.0001,1000,0.0037418168503790595,4243.8,16.155778789520262,1.075649094581604,0.0007778536062687,1.0,0.0007308587541272752,1519.3300168166231,5.627913734680454,0.08004672038669187,0.0001971053770263291,0.0
18,0.0001,2000,0.0017772755818441,2052.8,11.446805858612061,1.3068641662597655,0.0005643539712764,1.0,0.0002520312395868391,300.69536078895527,1.5240053135546627,0.032305216997218444,9.250229907383676e-05,0.0
19,0.0001,5000,0.00076654470758508,1260.6,43.6756263256073,1.446698045730591,0.00051500578410916,1.0,7.793834048368416e-05,194.3059443249228,6.458140836754618,0.012386842034878333,5.700657379058493e-05,0.0
20,0.001,500,0.02205230183899396,3623.0,13.304172706604003,0.055558556318283034,0.00011402219533916001,1.0,0.0008931062244511138,365.9952185480023,1.3165471383889003,0.01590976093279259,7.945438175354877e-06,0.0
21,0.001,1000,0.02085745260119434,4695.6,16.227005910873412,0.07708155661821361,0.00019133742898696,1.0,0.000360302039741394,433.44469081994754,1.4711389723200319,0.005957306602769991,3.725545680373876e-06,0.0
22,0.001,2000,0.01961292177438732,6345.2,28.81208372116089,0.12862799167633052,0.00033040198031808,1.0,0.0007371464663703104,356.4396162044842,1.48463936886167,0.010743548073093403,1.108824006848233e-05,0.0
23,0.001,5000,0.01609188914299006,7637.6,196.5279857635498,0.27464262843132015,0.00065757938427844,1.0,0.0005105678976220649,603.3343185995639,13.983406587218175,0.024500235760598073,1.3735937890647424e-05,0.0
24,0.01,500,0.029842840507626478,93.4,0.3960214614868164,0.00014804922975596,2.646353095769882e-07,1.0,0.0007246394553874064,17.67201177002777,0.0809810279351765,3.787411881620964e-05,5.695077522729943e-09,0.0
25,0.01,1000,0.02952950745820996,87.4,0.39101185798645016,0.00014915270730848,2.798624336719513e-07,1.0,0.0003683183295517571,12.973048986263793,0.1067230767700605,2.603199223531197e-05,1.912172603106629e-08,0.0
26,0.01,2000,0.029625140503048857,103.6,0.5959041118621826,0.00015116842696438,3.0102673918008806e-07,1.0,0.0009454241234609002,4.827007354458866,0.02709625736448923,4.442494355748532e-05,1.7198103303136997e-08,0.0
27,0.01,5000,0.029369342699646882,122.0,4.415887403488159,0.00013456426386252563,3.0352966859936716e-07,1.0,0.00032443817607594145,7.348469228349534,0.2620347106203202,2.941787378336962e-05,1.3791180266830475e-08,0.0
28,0.1,500,0.04384099692106242,6.4,0.027273321151733337,8.230563253164291e-07,9.755603969097137e-08,1.0,0.0009766600691139193,0.5477225575051662,0.0024681138672130996,5.094975312379935e-07,2.8372876362302187e-09,0.0
29,0.1,1000,0.04362019151449198,6.4,0.027974987030029243,9.404728189110756e-07,9.494833648204805e-08,1.0,0.0005846190539285179,0.5477225575051662,0.0023878084472002954,6.086713208800537e-07,1.5889731933470851e-09,0.0
30,0.1,2000,0.043929901719093264,6.4,0.04490165710449212,1.0659685358405114e-06,8.845236152410507e-08,1.0,0.001138067741858885,0.5477225575051663,0.004894290968294992,6.595879687712953e-07,2.0449868134498887e-09,0.0
31,0.1,5000,0.04364437684416768,6.8,0.2999557971954346,5.497218808159232e-07,6.898189894855022e-08,1.0,0.00034722738740220756,0.44721359549995787,0.01990761074999723,5.534598379875823e-07,6.186361300418642e-10,0.0


==> csv/rkl_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,5.316535180099856e-05,2.0,0.02264508008956905,1.489885574579239,0.31597721278667446,0.9999226808547974,2.728647483214695e-05,0.0,0.025041818882180013,0.06335358560208967,0.04703665972695006,7.201120250454873e-05
1,1e-07,slopes,7.27941062677847e-05,2.0,0.022917616367340042,1.6995532810688019,0.28372929785400625,0.9999910175800324,0.0004319220677541413,0.0,0.02478016227356374,0.2616135085704777,0.3264083431712745,7.229889400149718e-06
2,1e-06,slopes,0.0003592198248952165,2.0,0.02471685409545894,1.55167498588562,0.00683903034077952,0.99999980032444,0.0002888198773663315,0.0,0.02609305318576032,0.033439925085758,0.003122641256382806,3.9217911028170633e-07
3,1e-05,slopes,0.00054709420874128,632.1,6.349868559837342,1.499823945760727,0.000897433399222745,1.0,0.0003953964650287309,391.8806074894697,6.2029053071651274,0.05733369623153674,0.00020305685940186032,0.0
4,0.0001,slopes,0.0034527427720604,3640.3,24.599708485603333,1.152696081995964,0.0006865990144432901,1.0,0.0027701827971036057,2552.9227027694724,13.719245186498055,0.26497898152288235,0.00020864052267138508,0.0
5,0.001,slopes,0.01965364133939142,5575.35,63.717812025547026,0.13397768326103682,0.00032333524723066,1.0,0.002366192097526538,1628.8101331953947,79.1653394712047,0.08886034429486532,0.0002135633564131732,0.0
6,0.01,slopes,0.02959170779213304,101.6,1.449706208705902,0.00014573365697283643,2.8726353775709865e-07,1.0,0.0006167355936172941,17.28522338208046,1.76427780711729,3.2976164330093394e-05,2.1324944363829588e-08,0.0
7,0.1,slopes,0.043758866749703834,6.5,0.10002644062042232,8.448048902209849e-07,8.748465916141868e-08,1.0,0.0007673372591192485,0.512989176042577,0.11903180241472033,5.718775096231567e-07,1.1613734419234578e-08,0.0


==> csv/rkl_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,5.316535180099856e-05,2.0,0.02264508008956905,1.489885574579239,0.31597721278667446,0.9999226808547974,2.728647483214695e-05,0.0,0.025041818882180013,0.06335358560208967,0.04703665972695006,7.201120250454873e-05
1,1e-07,7.27941062677847e-05,2.0,0.022917616367340042,1.6995532810688019,0.28372929785400625,0.9999910175800324,0.0004319220677541413,0.0,0.02478016227356374,0.2616135085704777,0.3264083431712745,7.229889400149718e-06
2,1e-06,0.0003592198248952165,2.0,0.02471685409545894,1.55167498588562,0.00683903034077952,0.99999980032444,0.0002888198773663315,0.0,0.02609305318576032,0.033439925085758,0.003122641256382806,3.9217911028170633e-07
3,1e-05,0.00054709420874128,632.1,6.349868559837342,1.499823945760727,0.000897433399222745,1.0,0.0003953964650287309,391.8806074894697,6.2029053071651274,0.05733369623153674,0.00020305685940186032,0.0
4,0.0001,0.0034527427720604,3640.3,24.599708485603333,1.152696081995964,0.0006865990144432901,1.0,0.0027701827971036057,2552.9227027694724,13.719245186498055,0.26497898152288235,0.00020864052267138508,0.0
5,0.001,0.01965364133939142,5575.35,63.717812025547026,0.13397768326103682,0.00032333524723066,1.0,0.002366192097526538,1628.8101331953947,79.1653394712047,0.08886034429486532,0.0002135633564131732,0.0
6,0.01,0.02959170779213304,101.6,1.449706208705902,0.00014573365697283643,2.8726353775709865e-07,1.0,0.0006167355936172941,17.28522338208046,1.76427780711729,3.2976164330093394e-05,2.1324944363829588e-08,0.0
7,0.1,0.043758866749703834,6.5,0.10002644062042232,8.448048902209849e-07,8.748465916141868e-08,1.0,0.0007673372591192485,0.512989176042577,0.11903180241472033,5.718775096231567e-07,1.1613734419234578e-08,0.0


==> csv/rkl_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
5,0.001,0.019653641339392,5575.35,63.717812025547,0.133977683261037,0.000323335247231,1,0.002366192097527,1628.81013319539,79.1653394712047,0.088860344294865,0.000213563356413,0
6,0.01,0.029591707792133,101.6,1.4497062087059,0.000145733656973,2.87263537757099E-07,1,0.000616735593617,17.2852233820805,1.76427780711729,3.29761643300934E-05,2.13249443638296E-08,0
7,0.1,0.043758866749704,6.5,0.100026440620422,8.44804890220985E-07,8.74846591614187E-08,1,0.000767337259119,0.512989176042577,0.11903180241472,5.71877509623157E-07,1.16137344192346E-08,0


==> csv/triangular.csv <==
epsilon,size,dataset,random_seed,cost,steps,time,marginal_error_1,marginal_error_2,pi_nonzeros_ratio
0.1,500,moons,0,0.15638141334056854,7,0.04140734672546387,3.4086406230926514e-07,9.546056389808655e-08,1.0
0.1,500,moons,1,0.15253332257270813,7,0.03768754005432129,2.6240013539791107e-07,9.336508810520172e-08,1.0
0.1,500,moons,2,0.16255496442317963,7,0.03731107711791992,1.7764978110790253e-07,9.592622518539429e-08,1.0
0.1,500,moons,3,0.15823057293891907,7,0.03704071044921875,1.6507692635059357e-07,9.406358003616333e-08,1.0
0.1,500,moons,4,0.15282291173934937,7,0.03581357002258301,4.1956081986427307e-07,9.639188647270203e-08,1.0
0.1,500,densities,0,0.14937171339988708,5,0.026715993881225586,2.849847078323364e-07,9.383074939250946e-08,1.0
0.1,500,densities,1,0.15401765704154968,5,0.0263671875,2.491287887096405e-07,9.42964106798172e-08,1.0
0.1,500,densities,2,0.15526434779167175,5,0.025345325469970703,2.44705006480217e-07,9.150244295597076e-08,1.0
0.1,500,densities,3,0.15821535885334015,5,0.025457382202148438,2.4563632905483246e-07,9.848736226558685e-08,1.0
0.1,500,densities,4,0.15139511227607727,5,0.02607583999633789,3.41096892952919e-07,9.825453162193298e-08,1.0
0.1,500,slopes,0,0.04360972344875336,6,0.03122091293334961,2.3446045815944672e-07,1.0011717677116394e-07,1.0
0.1,500,slopes,1,0.04296521469950676,5,0.025794029235839844,1.0342337191104889e-06,1.0221265256404877e-07,1.0
0.1,500,slopes,2,0.0430949404835701,6,0.03096175193786621,1.9045546650886536e-07,1.0174699127674103e-07,1.0
0.1,500,slopes,3,0.043120767921209335,5,0.03418707847595215,7.443595677614212e-07,9.848736226558685e-08,1.0
0.1,500,slopes,4,0.04527659714221954,5,0.041890621185302734,1.3131648302078247e-06,1.0104849934577942e-07,1.0
0.1,500,crescents,0,0.05614596605300903,5,0.03822612762451172,3.597233444452286e-07,9.755603969097137e-08,1.0
0.1,500,crescents,1,0.055122412741184235,5,0.03996849060058594,2.8870999813079834e-07,9.96515154838562e-08,1.0
0.1,500,crescents,2,0.05685639753937721,5,0.031829833984375,2.989545464515686e-07,9.755603969097137e-08,1.0
0.1,500,crescents,3,0.05469350144267082,5,0.03162693977355957,3.019813448190689e-07,1.0035000741481781e-07,1.0
0.1,500,crescents,4,0.05581647530198097,5,0.02692127227783203,2.684537321329117e-07,9.825453162193298e-08,1.0
0.1,1000,moons,0,0.15858525037765503,7,0.03766059875488281,1.8149148672819138e-07,9.650830179452896e-08,1.0
0.1,1000,moons,1,0.15437063574790955,7,0.036362648010253906,3.5460107028484344e-07,9.627547115087509e-08,1.0
0.1,1000,moons,2,0.15261173248291016,7,0.036643028259277344,2.634478732943535e-07,9.627547115087509e-08,1.0
0.1,1000,moons,3,0.1533111184835434,7,0.03562188148498535,2.384185791015625e-07,9.650830179452896e-08,1.0
0.1,1000,moons,4,0.15169313549995422,7,0.03690505027770996,4.279427230358124e-07,9.511131793260574e-08,1.0
0.1,1000,densities,0,0.15097469091415405,5,0.03065180778503418,3.039604052901268e-07,9.499490261077881e-08,1.0
0.1,1000,densities,1,0.15156814455986023,5,0.026697158813476562,3.671739250421524e-07,9.278301149606705e-08,1.0
0.1,1000,densities,2,0.15453124046325684,5,0.02602672576904297,3.8498546928167343e-07,9.778887033462524e-08,1.0
0.1,1000,densities,3,0.15667825937271118,5,0.02626633644104004,2.5995541363954544e-07,9.627547115087509e-08,1.0
0.1,1000,densities,4,0.15379869937896729,5,0.02610635757446289,2.3283064365386963e-07,9.522773325443268e-08,1.0
0.1,1000,slopes,0,0.04373699799180031,6,0.03146839141845703,1.6577541828155518e-07,9.499490261077881e-08,1.0
0.1,1000,slopes,1,0.04350225627422333,6,0.03186345100402832,1.6845297068357468e-07,9.650830179452896e-08,1.0
0.1,1000,slopes,2,0.04396567493677139,5,0.026228904724121094,1.1301599442958832e-06,9.499490261077881e-08,1.0
0.1,1000,slopes,3,0.04326360672712326,6,0.03137826919555664,1.8835999071598053e-07,9.592622518539429e-08,1.0
0.1,1000,slopes,4,0.04248188063502312,6,0.03183770179748535,1.6158446669578552e-07,9.685754776000977e-08,1.0
0.1,1000,crescents,0,0.055846020579338074,5,0.025330543518066406,3.85800376534462e-07,9.813811630010605e-08,1.0
0.1,1000,crescents,1,0.054928794503211975,5,0.029922008514404297,3.738095983862877e-07,9.837094694375992e-08,1.0
0.1,1000,crescents,2,0.05599076300859451,5,0.025318622589111328,3.6635901778936386e-07,9.674113243818283e-08,1.0
0.1,1000,crescents,3,0.05475219339132309,5,0.025346755981445312,2.9872171580791473e-07,9.522773325443268e-08,1.0
0.1,1000,crescents,4,0.053923916071653366,5,0.026289701461791992,3.0011869966983795e-07,9.534414857625961e-08,1.0
0.1,2000,moons,0,0.15343354642391205,7,0.07180523872375488,2.7386704459786415e-07,8.771894499659538e-08,1.0
0.1,2000,moons,1,0.15504175424575806,7,0.07044553756713867,2.42842361330986e-07,8.64383764564991e-08,1.0
0.1,2000,moons,2,0.15726938843727112,7,0.07540488243103027,2.0285369828343391e-07,8.67876224219799e-08,1.0
0.1,2000,moons,3,0.15245571732521057,7,0.07133293151855469,2.659508027136326e-07,8.824281394481659e-08,1.0
0.1,2000,moons,4,0.15306013822555542,7,0.07105851173400879,2.861488610506058e-07,8.824281394481659e-08,1.0
0.1,2000,densities,0,0.1534501612186432,5,0.05257558822631836,2.9173679649829865e-07,8.905772119760513e-08,1.0
0.1,2000,densities,1,0.15144583582878113,5,0.052060604095458984,3.8585858419537544e-07,8.265487849712372e-08,1.0
0.1,2000,densities,2,0.15481752157211304,5,0.05275535583496094,3.284658305346966e-07,8.824281394481659e-08,1.0
0.1,2000,densities,3,0.15300849080085754,5,0.05205035209655762,3.1420495361089706e-07,8.789356797933578e-08,1.0
0.1,2000,densities,4,0.1541689932346344,5,0.05606889724731445,2.7939677238464355e-07,8.393544703722e-08,1.0
0.1,2000,slopes,0,0.044698089361190796,6,0.06342387199401855,1.9418075680732727e-07,8.952338248491287e-08,1.0
0.1,2000,slopes,1,0.04506716877222061,6,0.06366944313049316,2.3259781301021576e-07,8.870847523212433e-08,1.0
0.1,2000,slopes,2,0.04309115558862686,6,0.06351995468139648,1.8434366211295128e-07,8.690403774380684e-08,1.0
0.1,2000,slopes,3,0.04312200844287872,6,0.0634298324584961,1.653679646551609e-07,8.89413058757782e-08,1.0
0.1,2000,slopes,4,0.0424768328666687,6,0.06345248222351074,1.7601996660232544e-07,8.958159014582634e-08,1.0
0.1,2000,crescents,0,0.05591646581888199,5,0.050560712814331055,3.8440339267253876e-07,8.812639862298965e-08,1.0
0.1,2000,crescents,1,0.055289797484874725,5,0.05049586296081543,3.407476469874382e-07,9.132781997323036e-08,1.0
0.1,2000,crescents,2,0.05508607625961304,5,0.05161404609680176,2.6350608095526695e-07,8.748611435294151e-08,1.0
0.1,2000,crescents,3,0.0550844632089138,5,0.051321983337402344,3.2759271562099457e-07,8.795177564024925e-08,1.0
0.1,2000,crescents,4,0.05522977560758591,5,0.05067896842956543,4.18804120272398e-07,8.766073733568192e-08,1.0
0.1,5000,moons,0,0.15515033900737762,7,0.4837965965270996,2.2185849957168102e-07,7.788185030221939e-08,1.0
0.1,5000,moons,1,0.15315404534339905,7,0.49950456619262695,2.709857653826475e-07,7.684866432100534e-08,1.0
0.1,5000,moons,2,0.1549767702817917,7,0.48086047172546387,2.0243169274181128e-07,7.60774128139019e-08,1.0
0.1,5000,moons,3,0.15579280257225037,7,0.5014517307281494,1.9501021597534418e-07,7.817288860678673e-08,1.0
0.1,5000,moons,4,0.15364718437194824,7,0.48720431327819824,2.0494917407631874e-07,7.86239979788661e-08,1.0
0.1,5000,densities,0,0.15359722077846527,5,0.353104829788208,2.890010364353657e-07,7.194466888904572e-08,1.0
0.1,5000,densities,1,0.15323182940483093,5,0.3532707691192627,3.1583476811647415e-07,7.307971827685833e-08,1.0
0.1,5000,densities,2,nan,1,64.37064170837402,nan,nan,0.0
0.1,5000,densities,3,0.15332700312137604,5,0.3526144027709961,2.8224894776940346e-07,7.33125489205122e-08,1.0
0.1,5000,densities,4,0.15281298756599426,5,0.3525228500366211,2.6951602194458246e-07,7.104245014488697e-08,1.0
0.1,5000,slopes,0,0.04375327378511429,6,0.4309217929840088,1.8002174329012632e-07,7.034395821392536e-08,1.0
0.1,5000,slopes,1,0.04342835023999214,6,0.4314460754394531,1.545267878100276e-07,7.108610589057207e-08,1.0
0.1,5000,slopes,2,0.042937442660331726,6,0.43173980712890625,1.6478588804602623e-07,7.005291990935802e-08,1.0
0.1,5000,slopes,3,0.04320931062102318,6,0.43163204193115234,1.7869751900434494e-07,6.964546628296375e-08,1.0
0.1,5000,slopes,4,0.043712448328733444,6,0.4327101707458496,1.7846468836069107e-07,6.976188160479069e-08,1.0
0.1,5000,crescents,0,0.055182475596666336,5,0.346297025680542,3.343011485412717e-07,7.075141184031963e-08,1.0
0.1,5000,crescents,1,0.054972682148218155,5,0.3444099426269531,3.331078914925456e-07,7.104245014488697e-08,1.0
0.1,5000,crescents,2,0.0555662140250206,5,0.34433412551879883,3.013265086337924e-07,7.05913407728076e-08,1.0
0.1,5000,crescents,3,0.055763714015483856,5,0.3443739414215088,3.671302692964673e-07,7.200287654995918e-08,1.0
0.1,5000,crescents,4,0.055285949259996414,5,0.3434603214263916,3.1087256502360106e-07,6.967457011342049e-08,1.0
0.01,500,moons,0,0.141370490193367,188,0.9932303428649902,0.0001721610315144062,2.5248154997825623e-06,0.7724279761314392
0.01,500,moons,1,0.13773486018180847,281,1.4562444686889648,0.00037571159191429615,3.098743036389351e-06,0.7698760032653809
0.01,500,moons,2,0.14883854985237122,238,1.2704391479492188,0.00021531374659389257,3.3741816878318787e-06,0.7956039905548096
0.01,500,moons,3,0.14477209746837616,264,1.3194537162780762,0.00036234280560165644,3.4016557037830353e-06,0.80622398853302
0.01,500,moons,4,0.1373816579580307,197,0.9271233081817627,0.000272553414106369,1.5739351511001587e-06,0.7566440105438232
0.01,500,densities,0,0.13825556635856628,197,1.0390148162841797,0.0005336855538189411,4.194444045424461e-06,0.8569599986076355
0.01,500,densities,1,0.1427663415670395,336,1.7543003559112549,0.0007149873999878764,8.095288649201393e-06,0.8595119714736938
0.01,500,densities,2,0.1443025767803192,280,1.5247125625610352,0.0008897259831428528,5.030538886785507e-06,0.8662160038948059
0.01,500,densities,3,0.14727982878684998,259,1.3243029117584229,0.0004057415062561631,3.940891474485397e-06,0.8654839992523193
0.01,500,densities,4,0.13971956074237823,192,1.0163187980651855,0.0002168870996683836,2.8603244572877884e-06,0.8459839820861816
0.01,500,slopes,0,0.026600394397974014,486,2.406942367553711,0.0018255732720717788,5.775364115834236e-06,0.760483980178833
0.01,500,slopes,1,0.026309378445148468,458,2.2851173877716064,0.0027259308844804764,6.7034270614385605e-06,0.7664999961853027
0.01,500,slopes,2,0.027074024081230164,601,3.102684497833252,0.002682204358279705,7.52951018512249e-06,0.7808039784431458
0.01,500,slopes,3,0.02546042576432228,425,2.195641040802002,0.001372790546156466,5.243578925728798e-06,0.744159996509552
0.01,500,slopes,4,0.02737705409526825,302,1.500835657119751,0.0017422224627807736,6.865710020065308e-06,0.7405480146408081
0.01,500,crescents,0,0.0382719449698925,1446,7.316702604293823,0.0034322000574320555,1.8621329218149185e-05,0.7487199902534485
0.01,500,crescents,1,0.03752963989973068,1486,7.509044408798218,0.007192748598754406,3.17571684718132e-05,0.751691997051239
0.01,500,crescents,2,0.0389920175075531,1476,7.440756559371948,0.00460073072463274,1.5384750440716743e-05,0.7488759756088257
0.01,500,crescents,3,0.03606234863400459,1067,5.574289321899414,0.004495430737733841,1.6511650756001472e-05,0.7320879697799683
0.01,500,crescents,4,0.0374935120344162,1521,7.625476360321045,0.005325792822986841,1.8205726519227028e-05,0.7400839924812317
0.01,1000,moons,0,nan,1,2.583845615386963,nan,nan,0.244268000125885
0.01,1000,moons,1,nan,1,2.442206859588623,nan,nan,0.24511399865150452
0.01,1000,moons,2,nan,1,2.5226988792419434,nan,nan,0.26335200667381287
0.01,1000,moons,3,nan,1,2.551159143447876,nan,nan,0.24605099856853485
0.01,1000,moons,4,nan,1,2.5726029872894287,nan,nan,0.2712379992008209
0.01,1000,densities,0,0.13941387832164764,328,1.5481228828430176,0.0010552392341196537,7.1016838774085045e-06,0.85132896900177
0.01,1000,densities,1,0.13989679515361786,354,1.641387939453125,0.001046531368046999,1.3388693332672119e-05,0.8457980155944824
0.01,1000,densities,2,0.14301782846450806,260,1.2864148616790771,0.000523140246514231,7.690745405852795e-06,0.851938009262085
0.01,1000,densities,3,nan,1,4.958059549331665,nan,nan,0.0
0.01,1000,densities,4,nan,1,2.4606590270996094,nan,nan,0.4959689974784851
0.01,1000,slopes,0,0.02628374844789505,512,2.4467146396636963,0.005500375293195248,1.8781982362270355e-05,0.7530800104141235
0.01,1000,slopes,1,0.026450779289007187,468,2.2439262866973877,0.006739459931850433,2.9325950890779495e-05,0.7610210180282593
0.01,1000,slopes,2,0.026425912976264954,483,2.4485561847686768,0.0038481121882796288,1.1192867532372475e-05,0.7458949685096741
0.01,1000,slopes,3,0.026059845462441444,774,3.54276704788208,0.004215771798044443,2.116616815328598e-05,0.7540689706802368
0.01,1000,slopes,4,0.025691557675600052,673,3.2631442546844482,0.0062151020392775536,2.2647553123533726e-05,0.7670029997825623
0.01,1000,crescents,0,0.037322260439395905,2086,10.827926635742188,0.01185007393360138,7.168459706008434e-05,0.7342150211334229
0.01,1000,crescents,1,0.036797456443309784,2058,10.163309812545776,0.012244200333952904,7.510418072342873e-05,0.7422590255737305
0.01,1000,crescents,2,0.0378681980073452,2056,9.937013387680054,0.012417045421898365,6.090267561376095e-05,0.744392991065979
0.01,1000,crescents,3,0.036480750888586044,1645,8.095934629440308,0.01161645632237196,7.274048402905464e-05,0.741195023059845
0.01,1000,crescents,4,0.036284927278757095,2391,11.853326797485352,0.015005594119429588,0.00010794657282531261,0.7521589994430542
0.01,2000,moons,0,nan,1,9.478489875793457,nan,nan,0.0
0.01,2000,moons,1,nan,1,9.461329460144043,nan,nan,0.0
0.01,2000,moons,2,nan,1,9.471567630767822,nan,nan,0.0
0.01,2000,moons,3,nan,1,9.454645872116089,nan,nan,0.0
0.01,2000,moons,4,nan,1,9.490809917449951,nan,nan,0.0
0.01,2000,densities,0,nan,1,9.458285093307495,nan,nan,0.0
0.01,2000,densities,1,nan,1,9.470009803771973,nan,nan,0.0
0.01,2000,densities,2,nan,1,9.45015835762024,nan,nan,0.0
0.01,2000,densities,3,nan,1,9.464678525924683,nan,nan,0.0
0.01,2000,densities,4,nan,1,9.460179090499878,nan,nan,0.0
0.01,2000,slopes,0,nan,1,9.511484622955322,nan,nan,0.0
0.01,2000,slopes,1,nan,1,9.457958698272705,nan,nan,0.0
0.01,2000,slopes,2,nan,1,9.483081102371216,nan,nan,0.0
0.01,2000,slopes,3,nan,1,9.484276533126831,nan,nan,0.0
0.01,2000,slopes,4,nan,1,9.48732328414917,nan,nan,0.0
0.01,2000,crescents,0,nan,1,9.454753398895264,nan,nan,0.0
0.01,2000,crescents,1,nan,1,9.465946674346924,nan,nan,0.0
0.01,2000,crescents,2,nan,1,9.459927082061768,nan,nan,0.0
0.01,2000,crescents,3,nan,1,9.475698947906494,nan,nan,0.0
0.01,2000,crescents,4,nan,1,9.469707012176514,nan,nan,0.0
0.01,5000,moons,0,nan,1,64.33004665374756,nan,nan,0.0
0.01,5000,moons,1,nan,1,64.32861328125,nan,nan,0.0
0.01,5000,moons,2,nan,1,64.32550597190857,nan,nan,0.0
0.01,5000,moons,3,nan,1,64.29764151573181,nan,nan,0.0
0.01,5000,moons,4,nan,1,64.32815289497375,nan,nan,0.0
0.01,5000,densities,0,nan,1,64.32373356819153,nan,nan,0.0
0.01,5000,densities,1,nan,1,64.31665301322937,nan,nan,0.0
0.01,5000,densities,2,nan,1,64.29679107666016,nan,nan,0.0
0.01,5000,densities,3,nan,1,64.31289100646973,nan,nan,0.0
0.01,5000,densities,4,nan,1,64.2985475063324,nan,nan,0.0
0.01,5000,slopes,0,nan,1,64.31523442268372,nan,nan,0.0
0.01,5000,slopes,1,nan,1,64.31441235542297,nan,nan,0.0
0.01,5000,slopes,2,nan,1,64.32568860054016,nan,nan,0.0
0.01,5000,slopes,3,nan,1,64.31495666503906,nan,nan,0.0
0.01,5000,slopes,4,nan,1,64.35497570037842,nan,nan,0.0
0.01,5000,crescents,0,nan,1,64.31652045249939,nan,nan,0.0
0.01,5000,crescents,1,nan,1,64.36007952690125,nan,nan,0.0
0.01,5000,crescents,2,nan,1,64.34387969970703,nan,nan,0.0
0.01,5000,crescents,3,nan,1,64.34140872955322,nan,nan,0.0
0.01,5000,crescents,4,nan,1,64.3140377998352,nan,nan,0.0
0.001,500,moons,0,nan,19101,83.18109059333801,nan,nan,0.219991996884346
0.001,500,moons,1,nan,9719,45.23650908470154,nan,nan,0.20964400470256805
0.001,500,moons,2,nan,19802,86.9688515663147,nan,nan,0.2223760038614273
0.001,500,moons,3,nan,10095,47.91157007217407,nan,nan,0.19857600331306458
0.001,500,moons,4,nan,10354,48.99884271621704,nan,nan,0.20690800249576569
0.001,500,densities,0,nan,9501,41.2760374546051,nan,nan,0.1961199939250946
0.001,500,densities,1,nan,8093,35.71346616744995,nan,nan,0.1838119924068451
0.001,500,densities,2,nan,7717,34.630884408950806,nan,nan,0.1835079938173294
0.001,500,densities,3,nan,5068,23.77136778831482,nan,nan,0.17671599984169006
0.001,500,densities,4,nan,4811,22.266586303710938,nan,nan,0.17645999789237976
0.001,500,slopes,0,0.005057882517576218,3302,14.65028166770935,1.023618459701538,0.002918350975960493,0.1348080039024353
0.001,500,slopes,1,0.005325175356119871,3755,16.672915935516357,0.967754602432251,0.0035508139990270138,0.14045600593090057
0.001,500,slopes,2,0.006390390917658806,5167,22.56201672554016,0.9272513389587402,0.003923230804502964,0.14465199410915375
0.001,500,slopes,3,0.005505145527422428,4447,18.9474995136261,0.8933919072151184,0.0024755734484642744,0.1447719931602478
0.001,500,slopes,4,0.007200674153864384,5788,24.938531637191772,0.8703381419181824,0.0040652453899383545,0.14155200123786926
0.001,500,crescents,0,0.028697852045297623,4220,17.907764673233032,0.7452340722084045,0.016635198146104813,0.13235999643802643
0.001,500,crescents,1,0.026685085147619247,2277,10.455308198928833,0.8490970134735107,0.014703517779707909,0.1336279958486557
0.001,500,crescents,2,0.02675057202577591,1916,8.771781206130981,0.9442014694213867,0.01597530022263527,0.12389200180768967
0.001,500,crescents,3,0.024303007870912552,1449,6.6978209018707275,0.9297425150871277,0.014800570905208588,0.1290999948978424
0.001,500,crescents,4,0.02662563882768154,1832,8.45546555519104,0.9418137669563293,0.015102224424481392,0.12173999845981598
0.001,1000,moons,0,nan,1,4.720898866653442,nan,nan,0.0
0.001,1000,moons,1,nan,1,4.891169548034668,nan,nan,0.0
0.001,1000,moons,2,nan,1,4.773912668228149,nan,nan,0.0
0.001,1000,moons,3,nan,1,4.865941762924194,nan,nan,0.0
0.001,1000,moons,4,nan,1,4.74429988861084,nan,nan,0.0
0.001,1000,densities,0,nan,1,4.769451856613159,nan,nan,0.0
0.001,1000,densities,1,nan,1,4.788276195526123,nan,nan,0.0
0.001,1000,densities,2,nan,1,4.769535779953003,nan,nan,0.0
0.001,1000,densities,3,nan,1,4.847553730010986,nan,nan,0.0
0.001,1000,densities,4,nan,1,4.67951774597168,nan,nan,0.0
0.001,1000,slopes,0,nan,1,4.828017711639404,nan,nan,0.0
0.001,1000,slopes,1,nan,1,4.7824482917785645,nan,nan,0.0
0.001,1000,slopes,2,nan,1,4.803874969482422,nan,nan,0.0
0.001,1000,slopes,3,nan,1,4.777799367904663,nan,nan,0.0
0.001,1000,slopes,4,nan,1,4.875577449798584,nan,nan,0.0
0.001,1000,crescents,0,nan,1,4.789789199829102,nan,nan,0.0
0.001,1000,crescents,1,nan,1,4.8221800327301025,nan,nan,0.0
0.001,1000,crescents,2,nan,1,4.838617324829102,nan,nan,0.0
0.001,1000,crescents,3,nan,1,4.77815318107605,nan,nan,0.0
0.001,1000,crescents,4,nan,1,4.828974723815918,nan,nan,0.0
0.001,2000,moons,0,nan,1,9.454121589660645,nan,nan,0.0
0.001,2000,moons,1,nan,1,9.460137128829956,nan,nan,0.0
0.001,2000,moons,2,nan,1,9.455083131790161,nan,nan,0.0
0.001,2000,moons,3,nan,1,9.458028078079224,nan,nan,0.0
0.001,2000,moons,4,nan,1,9.452547073364258,nan,nan,0.0
0.001,2000,densities,0,nan,1,9.46472692489624,nan,nan,0.0
0.001,2000,densities,1,nan,1,9.449707746505737,nan,nan,0.0
0.001,2000,densities,2,nan,1,9.455029249191284,nan,nan,0.0
0.001,2000,densities,3,nan,1,9.457087278366089,nan,nan,0.0
0.001,2000,densities,4,nan,1,9.45581865310669,nan,nan,0.0
0.001,2000,slopes,0,nan,1,9.458276987075806,nan,nan,0.0
0.001,2000,slopes,1,nan,1,9.461029052734375,nan,nan,0.0
0.001,2000,slopes,2,nan,1,9.46165657043457,nan,nan,0.0
0.001,2000,slopes,3,nan,1,9.461397886276245,nan,nan,0.0
0.001,2000,slopes,4,nan,1,9.448105812072754,nan,nan,0.0
0.001,2000,crescents,0,nan,1,9.46043348312378,nan,nan,0.0
0.001,2000,crescents,1,nan,1,9.447169780731201,nan,nan,0.0
0.001,2000,crescents,2,nan,1,9.465240716934204,nan,nan,0.0
0.001,2000,crescents,3,nan,1,9.455168962478638,nan,nan,0.0
0.001,2000,crescents,4,nan,1,9.456269025802612,nan,nan,0.0
0.001,5000,moons,0,nan,1,64.32788920402527,nan,nan,0.0
0.001,5000,moons,1,nan,1,64.3409206867218,nan,nan,0.0
0.001,5000,moons,2,nan,1,64.33558177947998,nan,nan,0.0
0.001,5000,moons,3,nan,1,64.34464716911316,nan,nan,0.0
0.001,5000,moons,4,nan,1,64.33212375640869,nan,nan,0.0
0.001,5000,densities,0,nan,1,64.34942889213562,nan,nan,0.0
0.001,5000,densities,1,nan,1,64.3512876033783,nan,nan,0.0
0.001,5000,densities,2,nan,1,64.36613416671753,nan,nan,0.0
0.001,5000,densities,3,nan,1,64.35754203796387,nan,nan,0.0
0.001,5000,densities,4,nan,1,64.34738850593567,nan,nan,0.0
0.001,5000,slopes,0,nan,1,64.35832357406616,nan,nan,0.0
0.001,5000,slopes,1,nan,1,64.36495542526245,nan,nan,0.0
0.001,5000,slopes,2,nan,1,64.34466409683228,nan,nan,0.0
0.001,5000,slopes,3,nan,1,64.3325560092926,nan,nan,0.0
0.001,5000,slopes,4,nan,1,64.34315276145935,nan,nan,0.0
0.001,5000,crescents,0,nan,1,64.3123185634613,nan,nan,0.0
0.001,5000,crescents,1,nan,1,64.302561044693,nan,nan,0.0
0.001,5000,crescents,2,nan,1,64.34006142616272,nan,nan,0.0
0.001,5000,crescents,3,nan,1,64.30785846710205,nan,nan,0.0
0.001,5000,crescents,4,nan,1,64.31492400169373,nan,nan,0.0
0.0001,500,moons,0,nan,9128,49.69302725791931,nan,nan,0.022167999297380447
0.0001,500,moons,1,nan,7473,42.02835726737976,nan,nan,0.01759199984371662
0.0001,500,moons,2,nan,12108,66.59633159637451,nan,nan,0.019392000511288643
0.0001,500,moons,3,nan,7111,39.71137452125549,nan,nan,0.0203079991042614
0.0001,500,moons,4,nan,5356,30.113349199295044,nan,nan,0.02219199948012829
0.0001,500,densities,0,nan,3434,18.60974931716919,nan,nan,0.016047999262809753
0.0001,500,densities,1,nan,3196,17.165985822677612,nan,nan,0.01594799943268299
0.0001,500,densities,2,nan,5231,28.21609616279602,nan,nan,0.01706000044941902
0.0001,500,densities,3,nan,2372,13.35539197921753,nan,nan,0.01475599966943264
0.0001,500,densities,4,nan,2184,12.072599172592163,nan,nan,0.015644000843167305
0.0001,500,slopes,0,0.0011768651893362403,592,3.345256805419922,1.425935983657837,0.004014580510556698,0.016251999884843826
0.0001,500,slopes,1,0.0011715032160282135,880,4.6508469581604,1.4307974576950073,0.004700001794844866,0.015015999786555767
0.0001,500,slopes,2,0.0014089925680309534,1396,7.453141450881958,1.4064557552337646,0.005783732049167156,0.01594799943268299
0.0001,500,slopes,3,0.0009735216153785586,492,2.7523038387298584,1.4154071807861328,0.0028779981657862663,0.015420000068843365
0.0001,500,slopes,4,0.0012544412165880203,687,3.800706148147583,1.4691243171691895,0.006591505836695433,0.01482400018721819
0.0001,500,crescents,0,0.020002353936433792,1064,5.899551868438721,1.5160459280014038,0.13192227482795715,0.013291999697685242
0.0001,500,crescents,1,0.018497614189982414,747,4.243196964263916,1.5732629299163818,0.1366598904132843,0.0111480001360178
0.0001,500,crescents,2,0.019677411764860153,1312,7.2984459400177,1.5098905563354492,0.15038859844207764,0.011880000121891499
0.0001,500,crescents,3,0.0171726793050766,826,4.344419002532959,1.5796129703521729,0.1302323341369629,0.01182399969547987
0.0001,500,crescents,4,0.018237296491861343,1084,6.1319355964660645,1.4869612455368042,0.09869802743196487,0.012264000251889229
0.0001,1000,moons,0,nan,1,4.674143552780151,nan,nan,0.0
0.0001,1000,moons,1,nan,1,5.043378114700317,nan,nan,0.0
0.0001,1000,moons,2,nan,1,5.058597564697266,nan,nan,0.0
0.0001,1000,moons,3,nan,1,5.05092716217041,nan,nan,0.0
0.0001,1000,moons,4,nan,1,4.804617881774902,nan,nan,0.0
0.0001,1000,densities,0,nan,1,5.012372732162476,nan,nan,0.0
0.0001,1000,densities,1,nan,1,4.7195494174957275,nan,nan,0.0
0.0001,1000,densities,2,nan,1,5.054289102554321,nan,nan,0.0
0.0001,1000,densities,3,nan,1,4.745806932449341,nan,nan,0.0
0.0001,1000,densities,4,nan,1,5.052746295928955,nan,nan,0.0
0.0001,1000,slopes,0,nan,1,4.84542179107666,nan,nan,0.0
0.0001,1000,slopes,1,nan,1,4.949687957763672,nan,nan,0.0
0.0001,1000,slopes,2,nan,1,4.880634784698486,nan,nan,0.0
0.0001,1000,slopes,3,nan,1,5.0274927616119385,nan,nan,0.0
0.0001,1000,slopes,4,nan,1,5.003082036972046,nan,nan,0.0
0.0001,1000,crescents,0,nan,1,5.108855485916138,nan,nan,0.0
0.0001,1000,crescents,1,nan,1,4.766356945037842,nan,nan,0.0
0.0001,1000,crescents,2,nan,1,4.928295850753784,nan,nan,0.0
0.0001,1000,crescents,3,nan,1,4.74383544921875,nan,nan,0.0
0.0001,1000,crescents,4,nan,1,5.099773168563843,nan,nan,0.0
0.0001,2000,moons,0,nan,1,9.471043348312378,nan,nan,0.0
0.0001,2000,moons,1,nan,1,9.452208042144775,nan,nan,0.0
0.0001,2000,moons,2,nan,1,9.474445104598999,nan,nan,0.0
0.0001,2000,moons,3,nan,1,9.465069055557251,nan,nan,0.0
0.0001,2000,moons,4,nan,1,9.467385292053223,nan,nan,0.0
0.0001,2000,densities,0,nan,1,9.470855474472046,nan,nan,0.0
0.0001,2000,densities,1,nan,1,9.47839069366455,nan,nan,0.0
0.0001,2000,densities,2,nan,1,9.459516525268555,nan,nan,0.0
0.0001,2000,densities,3,nan,1,9.463020086288452,nan,nan,0.0
0.0001,2000,densities,4,nan,1,9.456509590148926,nan,nan,0.0
0.0001,2000,slopes,0,nan,1,9.479615449905396,nan,nan,0.0
0.0001,2000,slopes,1,nan,1,9.4669189453125,nan,nan,0.0
0.0001,2000,slopes,2,nan,1,9.439706087112427,nan,nan,0.0
0.0001,2000,slopes,3,nan,1,9.42090916633606,nan,nan,0.0
0.0001,2000,slopes,4,nan,1,9.457594871520996,nan,nan,0.0
0.0001,2000,crescents,0,nan,1,9.424995183944702,nan,nan,0.0
0.0001,2000,crescents,1,nan,1,9.439013481140137,nan,nan,0.0
0.0001,2000,crescents,2,nan,1,9.43516206741333,nan,nan,0.0
0.0001,2000,crescents,3,nan,1,9.450721979141235,nan,nan,0.0
0.0001,2000,crescents,4,nan,1,9.431763410568237,nan,nan,0.0
0.0001,5000,moons,0,nan,1,64.35526847839355,nan,nan,0.0
0.0001,5000,moons,1,nan,1,64.35679578781128,nan,nan,0.0
0.0001,5000,moons,2,nan,1,64.37857246398926,nan,nan,0.0
0.0001,5000,moons,3,nan,1,64.36940670013428,nan,nan,0.0
0.0001,5000,moons,4,nan,1,64.36401343345642,nan,nan,0.0
0.0001,5000,densities,0,nan,1,64.34713745117188,nan,nan,0.0
0.0001,5000,densities,1,nan,1,64.36622834205627,nan,nan,0.0
0.0001,5000,densities,2,nan,1,64.34999084472656,nan,nan,0.0
0.0001,5000,densities,3,nan,1,64.33582639694214,nan,nan,0.0
0.0001,5000,densities,4,nan,1,64.31816935539246,nan,nan,0.0
0.0001,5000,slopes,0,nan,1,64.3373510837555,nan,nan,0.0
0.0001,5000,slopes,1,nan,1,64.30761241912842,nan,nan,0.0
0.0001,5000,slopes,2,nan,1,64.32791543006897,nan,nan,0.0
0.0001,5000,slopes,3,nan,1,64.31088876724243,nan,nan,0.0
0.0001,5000,slopes,4,nan,1,64.32456612586975,nan,nan,0.0
0.0001,5000,crescents,0,nan,1,64.31062173843384,nan,nan,0.0
0.0001,5000,crescents,1,nan,1,64.3250036239624,nan,nan,0.0
0.0001,5000,crescents,2,nan,1,64.30633974075317,nan,nan,0.0
0.0001,5000,crescents,3,nan,1,64.33032441139221,nan,nan,0.0
0.0001,5000,crescents,4,nan,1,64.30995392799377,nan,nan,0.0
1e-05,500,moons,0,nan,1715,10.624068260192871,nan,nan,0.004416000097990036
1e-05,500,moons,1,nan,2941,18.124402284622192,nan,nan,0.00431999983265996
1e-05,500,moons,2,nan,5590,33.42964005470276,nan,nan,0.00457199988886714
1e-05,500,moons,3,nan,2922,17.866141319274902,nan,nan,0.004875999875366688
1e-05,500,moons,4,nan,4783,28.644583463668823,nan,nan,0.005032000131905079
1e-05,500,densities,0,nan,1831,11.296524047851562,nan,nan,0.004863999783992767
1e-05,500,densities,1,nan,1018,6.392255783081055,nan,nan,0.004476000089198351
1e-05,500,densities,2,nan,1515,9.575334310531616,nan,nan,0.004627999849617481
1e-05,500,densities,3,nan,1440,9.093858003616333,nan,nan,0.004391999915242195
1e-05,500,densities,4,nan,1814,11.49785828590393,nan,nan,0.004375999793410301
1e-05,500,slopes,0,nan,21,0.1153261661529541,nan,nan,0.004559999797493219
1e-05,500,slopes,1,nan,2,0.009050369262695312,nan,nan,0.004600000102072954
1e-05,500,slopes,2,0.0007409879472106695,673,3.692378520965576,1.4860093593597412,0.016956834122538567,0.004732000175863504
1e-05,500,slopes,3,0.0005840564845129848,2,0.008745908737182617,1.483032464981079,0.01284668780863285,0.00457199988886714
1e-05,500,slopes,4,nan,154,0.9758696556091309,nan,nan,0.004503999836742878
1e-05,500,crescents,0,nan,56,0.31955742835998535,nan,nan,0.003860000055283308
1e-05,500,crescents,1,nan,2,0.009100675582885742,nan,nan,0.003708000062033534
1e-05,500,crescents,2,nan,397,2.31490421295166,nan,nan,0.0036200000904500484
1e-05,500,crescents,3,nan,2,0.009008646011352539,nan,nan,0.0037479999009519815
1e-05,500,crescents,4,nan,194,1.1943726539611816,nan,nan,0.00381199992261827
1e-05,1000,moons,0,nan,1,4.86683464050293,nan,nan,0.0
1e-05,1000,moons,1,nan,1,4.853560209274292,nan,nan,0.0
1e-05,1000,moons,2,nan,1,4.939907073974609,nan,nan,0.0
1e-05,1000,moons,3,nan,1,4.917750358581543,nan,nan,0.0
1e-05,1000,moons,4,nan,1,4.856362581253052,nan,nan,0.0
1e-05,1000,densities,0,nan,1,4.869264602661133,nan,nan,0.0
1e-05,1000,densities,1,nan,1,4.863293647766113,nan,nan,0.0
1e-05,1000,densities,2,nan,1,4.812589406967163,nan,nan,0.0
1e-05,1000,densities,3,nan,1,4.9866859912872314,nan,nan,0.0
1e-05,1000,densities,4,nan,1,4.727733373641968,nan,nan,0.0
1e-05,1000,slopes,0,nan,1,4.959835529327393,nan,nan,0.0
1e-05,1000,slopes,1,nan,1,4.816110849380493,nan,nan,0.0
1e-05,1000,slopes,2,nan,1,4.952993392944336,nan,nan,0.0
1e-05,1000,slopes,3,nan,1,4.722441673278809,nan,nan,0.0
1e-05,1000,slopes,4,nan,1,4.97012996673584,nan,nan,0.0
1e-05,1000,crescents,0,nan,1,4.768280506134033,nan,nan,0.0
1e-05,1000,crescents,1,nan,1,4.960777044296265,nan,nan,0.0
1e-05,1000,crescents,2,nan,1,4.764933824539185,nan,nan,0.0
1e-05,1000,crescents,3,nan,1,4.922870635986328,nan,nan,0.0
1e-05,1000,crescents,4,nan,1,4.685995578765869,nan,nan,0.0
1e-05,2000,moons,0,nan,1,9.462080955505371,nan,nan,0.0
1e-05,2000,moons,1,nan,1,9.458418607711792,nan,nan,0.0
1e-05,2000,moons,2,nan,1,9.46969747543335,nan,nan,0.0
1e-05,2000,moons,3,nan,1,9.448540925979614,nan,nan,0.0
1e-05,2000,moons,4,nan,1,9.472588777542114,nan,nan,0.0
1e-05,2000,densities,0,nan,1,9.449801206588745,nan,nan,0.0
1e-05,2000,densities,1,nan,1,9.463030576705933,nan,nan,0.0
1e-05,2000,densities,2,nan,1,9.456759691238403,nan,nan,0.0
1e-05,2000,densities,3,nan,1,9.466440677642822,nan,nan,0.0
1e-05,2000,densities,4,nan,1,9.461669921875,nan,nan,0.0
1e-05,2000,slopes,0,nan,1,9.469434976577759,nan,nan,0.0
1e-05,2000,slopes,1,nan,1,9.457734107971191,nan,nan,0.0
1e-05,2000,slopes,2,nan,1,9.472413063049316,nan,nan,0.0
1e-05,2000,slopes,3,nan,1,9.462193250656128,nan,nan,0.0
1e-05,2000,slopes,4,nan,1,9.466541528701782,nan,nan,0.0
1e-05,2000,crescents,0,nan,1,9.459649085998535,nan,nan,0.0
1e-05,2000,crescents,1,nan,1,9.474897384643555,nan,nan,0.0
1e-05,2000,crescents,2,nan,1,9.45646357536316,nan,nan,0.0
1e-05,2000,crescents,3,nan,1,9.464289665222168,nan,nan,0.0
1e-05,2000,crescents,4,nan,1,9.455639123916626,nan,nan,0.0
1e-05,5000,moons,0,nan,1,64.33815431594849,nan,nan,0.0
1e-05,5000,moons,1,nan,1,64.33142066001892,nan,nan,0.0
1e-05,5000,moons,2,nan,1,64.36905908584595,nan,nan,0.0
1e-05,5000,moons,3,nan,1,64.3562684059143,nan,nan,0.0
1e-05,5000,moons,4,nan,1,64.34643316268921,nan,nan,0.0
1e-05,5000,densities,0,nan,1,64.34825801849365,nan,nan,0.0
1e-05,5000,densities,1,nan,1,64.33752489089966,nan,nan,0.0
1e-05,5000,densities,2,nan,1,64.33028745651245,nan,nan,0.0
1e-05,5000,densities,3,nan,1,64.32783055305481,nan,nan,0.0
1e-05,5000,densities,4,nan,1,64.33885908126831,nan,nan,0.0
1e-05,5000,slopes,0,nan,1,64.34359455108643,nan,nan,0.0
1e-05,5000,slopes,1,nan,1,64.3246419429779,nan,nan,0.0
1e-05,5000,slopes,2,nan,1,64.3303918838501,nan,nan,0.0
1e-05,5000,slopes,3,nan,1,64.33288860321045,nan,nan,0.0
1e-05,5000,slopes,4,nan,1,64.33687567710876,nan,nan,0.0
1e-05,5000,crescents,0,nan,1,64.34589004516602,nan,nan,0.0
1e-05,5000,crescents,1,nan,1,64.33088374137878,nan,nan,0.0
1e-05,5000,crescents,2,nan,1,64.31654477119446,nan,nan,0.0
1e-05,5000,crescents,3,nan,1,64.32428908348083,nan,nan,0.0
1e-05,5000,crescents,4,nan,1,64.3138976097107,nan,nan,0.0
1e-06,500,moons,0,nan,12,0.07037615776062012,nan,nan,0.003120000008493662
1e-06,500,moons,1,nan,2,0.010125875473022461,nan,nan,0.003103999886661768
1e-06,500,moons,2,nan,1664,10.742680311203003,nan,nan,0.003092000028118491
1e-06,500,moons,3,nan,2,0.010074615478515625,nan,nan,0.003120000008493662
1e-06,500,moons,4,nan,2,0.009608983993530273,nan,nan,0.0031840000301599503
1e-06,500,densities,0,nan,2,0.009426116943359375,nan,nan,0.003507999936118722
1e-06,500,densities,1,nan,2,0.009850502014160156,nan,nan,0.003447999944910407
1e-06,500,densities,2,nan,2,0.009394645690917969,nan,nan,0.0035200000274926424
1e-06,500,densities,3,nan,2,0.01006937026977539,nan,nan,0.0036039999686181545
1e-06,500,densities,4,nan,2,0.00924229621887207,nan,nan,0.003567999927327037
1e-06,500,slopes,0,nan,2,0.008976459503173828,nan,nan,0.003531999886035919
1e-06,500,slopes,1,nan,2,0.008323192596435547,nan,nan,0.0034799999557435513
1e-06,500,slopes,2,nan,2,0.008076190948486328,nan,nan,0.0034799999557435513
1e-06,500,slopes,3,nan,2,0.009001493453979492,nan,nan,0.003515999997034669
1e-06,500,slopes,4,nan,2,0.008780241012573242,nan,nan,0.003447999944910407
1e-06,500,crescents,0,nan,2,0.009844064712524414,nan,nan,0.0026320000179111958
1e-06,500,crescents,1,nan,2,0.008971929550170898,nan,nan,0.002520000096410513
1e-06,500,crescents,2,nan,2,0.009199857711791992,nan,nan,0.0025279999244958162
1e-06,500,crescents,3,nan,2,0.009163618087768555,nan,nan,0.002552000107243657
1e-06,500,crescents,4,nan,2,0.008940935134887695,nan,nan,0.0026360000483691692
1e-06,1000,moons,0,nan,1,4.833523511886597,nan,nan,0.0
1e-06,1000,moons,1,nan,1,4.942739963531494,nan,nan,0.0
1e-06,1000,moons,2,nan,1,4.802897930145264,nan,nan,0.0
1e-06,1000,moons,3,nan,1,4.89355993270874,nan,nan,0.0
1e-06,1000,moons,4,nan,1,4.725500583648682,nan,nan,0.0
1e-06,1000,densities,0,nan,1,4.946279525756836,nan,nan,0.0
1e-06,1000,densities,1,nan,1,4.694573163986206,nan,nan,0.0
1e-06,1000,densities,2,nan,1,4.873750925064087,nan,nan,0.0
1e-06,1000,densities,3,nan,1,4.746275901794434,nan,nan,0.0
1e-06,1000,densities,4,nan,1,5.026855707168579,nan,nan,0.0
1e-06,1000,slopes,0,nan,1,4.78843355178833,nan,nan,0.0
1e-06,1000,slopes,1,nan,1,4.970875263214111,nan,nan,0.0
1e-06,1000,slopes,2,nan,1,4.739958763122559,nan,nan,0.0
1e-06,1000,slopes,3,nan,1,5.035317659378052,nan,nan,0.0
1e-06,1000,slopes,4,nan,1,4.807672500610352,nan,nan,0.0
1e-06,1000,crescents,0,nan,1,5.001055002212524,nan,nan,0.0
1e-06,1000,crescents,1,nan,1,4.796498775482178,nan,nan,0.0
1e-06,1000,crescents,2,nan,1,5.078240156173706,nan,nan,0.0
1e-06,1000,crescents,3,nan,1,4.757753372192383,nan,nan,0.0
1e-06,1000,crescents,4,nan,1,5.048570156097412,nan,nan,0.0
1e-06,2000,moons,0,nan,1,9.472108602523804,nan,nan,0.0
1e-06,2000,moons,1,nan,1,9.448532581329346,nan,nan,0.0
1e-06,2000,moons,2,nan,1,9.475337743759155,nan,nan,0.0
1e-06,2000,moons,3,nan,1,9.443254709243774,nan,nan,0.0
1e-06,2000,moons,4,nan,1,9.455607175827026,nan,nan,0.0
1e-06,2000,densities,0,nan,1,9.45149302482605,nan,nan,0.0
1e-06,2000,densities,1,nan,1,9.472705364227295,nan,nan,0.0
1e-06,2000,densities,2,nan,1,9.452150583267212,nan,nan,0.0
1e-06,2000,densities,3,nan,1,9.48228669166565,nan,nan,0.0
1e-06,2000,densities,4,nan,1,9.45757508277893,nan,nan,0.0
1e-06,2000,slopes,0,nan,1,9.4760582447052,nan,nan,0.0
1e-06,2000,slopes,1,nan,1,9.453471422195435,nan,nan,0.0
1e-06,2000,slopes,2,nan,1,9.464667320251465,nan,nan,0.0
1e-06,2000,slopes,3,nan,1,9.457421064376831,nan,nan,0.0
1e-06,2000,slopes,4,nan,1,9.476380109786987,nan,nan,0.0
1e-06,2000,crescents,0,nan,1,9.465563535690308,nan,nan,0.0
1e-06,2000,crescents,1,nan,1,9.457561492919922,nan,nan,0.0
1e-06,2000,crescents,2,nan,1,9.463444948196411,nan,nan,0.0
1e-06,2000,crescents,3,nan,1,9.468219995498657,nan,nan,0.0
1e-06,2000,crescents,4,nan,1,9.457456827163696,nan,nan,0.0
1e-06,5000,moons,0,nan,1,64.31937718391418,nan,nan,0.0
1e-06,5000,moons,1,nan,1,64.34793996810913,nan,nan,0.0
1e-06,5000,moons,2,nan,1,64.36465644836426,nan,nan,0.0
1e-06,5000,moons,3,nan,1,64.35188913345337,nan,nan,0.0
1e-06,5000,moons,4,nan,1,64.35060715675354,nan,nan,0.0
1e-06,5000,densities,0,nan,1,64.32558989524841,nan,nan,0.0
1e-06,5000,densities,1,nan,1,64.34449601173401,nan,nan,0.0
1e-06,5000,densities,2,nan,1,64.3247709274292,nan,nan,0.0
1e-06,5000,densities,3,nan,1,64.33596420288086,nan,nan,0.0
1e-06,5000,densities,4,nan,1,64.31874823570251,nan,nan,0.0
1e-06,5000,slopes,0,nan,1,64.33633995056152,nan,nan,0.0
1e-06,5000,slopes,1,nan,1,64.31523108482361,nan,nan,0.0
1e-06,5000,slopes,2,nan,1,64.32816314697266,nan,nan,0.0
1e-06,5000,slopes,3,nan,1,64.32789945602417,nan,nan,0.0
1e-06,5000,slopes,4,nan,1,64.34653162956238,nan,nan,0.0
1e-06,5000,crescents,0,nan,1,64.33232831954956,nan,nan,0.0
1e-06,5000,crescents,1,nan,1,64.33904552459717,nan,nan,0.0
1e-06,5000,crescents,2,nan,1,64.33827090263367,nan,nan,0.0
1e-06,5000,crescents,3,nan,1,64.34647870063782,nan,nan,0.0
1e-06,5000,crescents,4,nan,1,64.32705569267273,nan,nan,0.0
1e-07,500,moons,0,nan,2,0.0108489990234375,nan,nan,0.0024679999332875013
1e-07,500,moons,1,nan,2,0.011584758758544922,nan,nan,0.002572000026702881
1e-07,500,moons,2,nan,2,0.010193586349487305,nan,nan,0.002460000105202198
1e-07,500,moons,3,nan,2,0.011239051818847656,nan,nan,0.0024480000138282776
1e-07,500,moons,4,nan,2,0.010847330093383789,nan,nan,0.0027439999394118786
1e-07,500,densities,0,nan,2,0.010886430740356445,nan,nan,0.002360000042244792
1e-07,500,densities,1,nan,2,0.011409521102905273,nan,nan,0.002644000109285116
1e-07,500,densities,2,nan,2,0.010277509689331055,nan,nan,0.0026279999874532223
1e-07,500,densities,3,nan,2,0.010106086730957031,nan,nan,0.002563999965786934
1e-07,500,densities,4,nan,2,0.010548591613769531,nan,nan,0.002495999913662672
1e-07,500,slopes,0,nan,2,0.008365631103515625,nan,nan,0.002351999981328845
1e-07,500,slopes,1,nan,2,0.008799314498901367,nan,nan,0.0024319998919963837
1e-07,500,slopes,2,nan,2,0.00926518440246582,nan,nan,0.0023640000727027655
1e-07,500,slopes,3,nan,2,0.008817911148071289,nan,nan,0.0023399998899549246
1e-07,500,slopes,4,nan,2,0.008567333221435547,nan,nan,0.0023759999312460423
1e-07,500,crescents,0,nan,2,0.011399984359741211,nan,nan,0.0022040000185370445
1e-07,500,crescents,1,nan,2,0.008983612060546875,nan,nan,0.0021800000686198473
1e-07,500,crescents,2,nan,2,0.00838923454284668,nan,nan,0.0021279999054968357
1e-07,500,crescents,3,nan,2,0.009427309036254883,nan,nan,0.0021559998858720064
1e-07,500,crescents,4,nan,2,0.009233474731445312,nan,nan,0.0021720000077039003
1e-07,1000,moons,0,nan,1,4.948972940444946,nan,nan,0.0
1e-07,1000,moons,1,nan,1,4.768537998199463,nan,nan,0.0
1e-07,1000,moons,2,nan,1,4.918653249740601,nan,nan,0.0
1e-07,1000,moons,3,nan,1,4.7896928787231445,nan,nan,0.0
1e-07,1000,moons,4,nan,1,4.983442306518555,nan,nan,0.0
1e-07,1000,densities,0,nan,1,4.8186423778533936,nan,nan,0.0
1e-07,1000,densities,1,nan,1,4.934011936187744,nan,nan,0.0
1e-07,1000,densities,2,nan,1,4.783104181289673,nan,nan,0.0
1e-07,1000,densities,3,nan,1,5.004435062408447,nan,nan,0.0
1e-07,1000,densities,4,nan,1,4.7931272983551025,nan,nan,0.0
1e-07,1000,slopes,0,nan,1,4.907886981964111,nan,nan,0.0
1e-07,1000,slopes,1,nan,1,4.807529449462891,nan,nan,0.0
1e-07,1000,slopes,2,nan,1,4.93492317199707,nan,nan,0.0
1e-07,1000,slopes,3,nan,1,4.7842116355896,nan,nan,0.0
1e-07,1000,slopes,4,nan,1,4.936288118362427,nan,nan,0.0
1e-07,1000,crescents,0,nan,1,4.868586540222168,nan,nan,0.0
1e-07,1000,crescents,1,nan,1,4.881070613861084,nan,nan,0.0
1e-07,1000,crescents,2,nan,1,4.870526552200317,nan,nan,0.0
1e-07,1000,crescents,3,nan,1,4.786824703216553,nan,nan,0.0
1e-07,1000,crescents,4,nan,1,4.941922187805176,nan,nan,0.0
1e-07,2000,moons,0,nan,1,9.468861818313599,nan,nan,0.0
1e-07,2000,moons,1,nan,1,9.444992542266846,nan,nan,0.0
1e-07,2000,moons,2,nan,1,9.465704202651978,nan,nan,0.0
1e-07,2000,moons,3,nan,1,9.446915626525879,nan,nan,0.0
1e-07,2000,moons,4,nan,1,9.46807050704956,nan,nan,0.0
1e-07,2000,densities,0,nan,1,9.45642900466919,nan,nan,0.0
1e-07,2000,densities,1,nan,1,9.4694082736969,nan,nan,0.0
1e-07,2000,densities,2,nan,1,9.4588463306427,nan,nan,0.0
1e-07,2000,densities,3,nan,1,9.462297201156616,nan,nan,0.0
1e-07,2000,densities,4,nan,1,9.448235750198364,nan,nan,0.0
1e-07,2000,slopes,0,nan,1,9.470026016235352,nan,nan,0.0
1e-07,2000,slopes,1,nan,1,9.463639736175537,nan,nan,0.0
1e-07,2000,slopes,2,nan,1,9.468165636062622,nan,nan,0.0
1e-07,2000,slopes,3,nan,1,9.453630685806274,nan,nan,0.0
1e-07,2000,slopes,4,nan,1,9.475812673568726,nan,nan,0.0
1e-07,2000,crescents,0,nan,1,9.457702398300171,nan,nan,0.0
1e-07,2000,crescents,1,nan,1,9.473361730575562,nan,nan,0.0
1e-07,2000,crescents,2,nan,1,9.46137523651123,nan,nan,0.0
1e-07,2000,crescents,3,nan,1,9.46913194656372,nan,nan,0.0
1e-07,2000,crescents,4,nan,1,9.457900524139404,nan,nan,0.0
1e-07,5000,moons,0,nan,1,64.34479808807373,nan,nan,0.0
1e-07,5000,moons,1,nan,1,64.35734438896179,nan,nan,0.0
1e-07,5000,moons,2,nan,1,64.38211441040039,nan,nan,0.0
1e-07,5000,moons,3,nan,1,64.3649353981018,nan,nan,0.0
1e-07,5000,moons,4,nan,1,64.36030840873718,nan,nan,0.0
1e-07,5000,densities,0,nan,1,64.33160471916199,nan,nan,0.0
1e-07,5000,densities,1,nan,1,64.3640284538269,nan,nan,0.0
1e-07,5000,densities,2,nan,1,64.35307049751282,nan,nan,0.0
1e-07,5000,densities,3,nan,1,64.36898231506348,nan,nan,0.0
1e-07,5000,densities,4,nan,1,64.3373613357544,nan,nan,0.0
1e-07,5000,slopes,0,nan,1,64.36941051483154,nan,nan,0.0
1e-07,5000,slopes,1,nan,1,64.34156799316406,nan,nan,0.0
1e-07,5000,slopes,2,nan,1,64.35409736633301,nan,nan,0.0
1e-07,5000,slopes,3,nan,1,64.3559467792511,nan,nan,0.0
1e-07,5000,slopes,4,nan,1,64.36555433273315,nan,nan,0.0
1e-07,5000,crescents,0,nan,1,64.34676909446716,nan,nan,0.0
1e-07,5000,crescents,1,nan,1,64.36047291755676,nan,nan,0.0
1e-07,5000,crescents,2,nan,1,64.3437066078186,nan,nan,0.0
1e-07,5000,crescents,3,nan,1,64.3508849143982,nan,nan,0.0
1e-07,5000,crescents,4,nan,1,64.35289072990417,nan,nan,0.0
1e-08,500,moons,0,nan,2,0.018744230270385742,nan,nan,0.003387999953702092
1e-08,500,moons,1,nan,2,0.01868891716003418,nan,nan,0.003060000017285347
1e-08,500,moons,2,nan,2,0.018293380737304688,nan,nan,0.003244000021368265
1e-08,500,moons,3,nan,2,0.011018753051757812,nan,nan,0.0031880000606179237
1e-08,500,moons,4,nan,2,0.010343313217163086,nan,nan,0.0032599999103695154
1e-08,500,densities,0,nan,2,0.00966954231262207,nan,nan,0.002644000109285116
1e-08,500,densities,1,nan,2,0.009920835494995117,nan,nan,0.0031079999171197414
1e-08,500,densities,2,nan,2,0.009684324264526367,nan,nan,0.0030159999150782824
1e-08,500,densities,3,nan,2,0.010094165802001953,nan,nan,0.0029120000544935465
1e-08,500,densities,4,nan,2,0.01039433479309082,nan,nan,0.0029800001066178083
1e-08,500,slopes,0,nan,2,0.008336782455444336,nan,nan,0.002848000032827258
1e-08,500,slopes,1,nan,2,0.010125160217285156,nan,nan,0.002732000080868602
1e-08,500,slopes,2,nan,2,0.009554862976074219,nan,nan,0.0027000000700354576
1e-08,500,slopes,3,nan,2,0.009673595428466797,nan,nan,0.0028200000524520874
1e-08,500,slopes,4,nan,2,0.009644269943237305,nan,nan,0.0028719999827444553
1e-08,500,crescents,0,nan,2,0.00965738296508789,nan,nan,0.002595999976620078
1e-08,500,crescents,1,nan,2,0.010147809982299805,nan,nan,0.0028880001045763493
1e-08,500,crescents,2,nan,2,0.009865760803222656,nan,nan,0.0027719999197870493
1e-08,500,crescents,3,nan,2,0.008873462677001953,nan,nan,0.002807999961078167
1e-08,500,crescents,4,nan,2,0.009402751922607422,nan,nan,0.002587999915704131
1e-08,1000,moons,0,nan,1,4.996989727020264,nan,nan,0.0
1e-08,1000,moons,1,nan,1,4.774256706237793,nan,nan,0.0
1e-08,1000,moons,2,nan,1,5.017903566360474,nan,nan,0.0
1e-08,1000,moons,3,nan,1,4.844496011734009,nan,nan,0.0
1e-08,1000,moons,4,nan,1,4.975358963012695,nan,nan,0.0
1e-08,1000,densities,0,nan,1,4.802313566207886,nan,nan,0.0
1e-08,1000,densities,1,nan,1,4.983338356018066,nan,nan,0.0
1e-08,1000,densities,2,nan,1,4.778509855270386,nan,nan,0.0
1e-08,1000,densities,3,nan,1,4.9312498569488525,nan,nan,0.0
1e-08,1000,densities,4,nan,1,4.840031147003174,nan,nan,0.0
1e-08,1000,slopes,0,nan,1,4.984851360321045,nan,nan,0.0
1e-08,1000,slopes,1,nan,1,4.8387131690979,nan,nan,0.0
1e-08,1000,slopes,2,nan,1,4.900404453277588,nan,nan,0.0
1e-08,1000,slopes,3,nan,1,4.836080551147461,nan,nan,0.0
1e-08,1000,slopes,4,nan,1,4.925907611846924,nan,nan,0.0
1e-08,1000,crescents,0,nan,1,4.8391382694244385,nan,nan,0.0
1e-08,1000,crescents,1,nan,1,5.002007484436035,nan,nan,0.0
1e-08,1000,crescents,2,nan,1,4.787670612335205,nan,nan,0.0
1e-08,1000,crescents,3,nan,1,4.950947284698486,nan,nan,0.0
1e-08,1000,crescents,4,nan,1,4.826050281524658,nan,nan,0.0
1e-08,2000,moons,0,nan,1,9.479127168655396,nan,nan,0.0
1e-08,2000,moons,1,nan,1,9.462436199188232,nan,nan,0.0
1e-08,2000,moons,2,nan,1,9.484983921051025,nan,nan,0.0
1e-08,2000,moons,3,nan,1,9.475749015808105,nan,nan,0.0
1e-08,2000,moons,4,nan,1,9.478537797927856,nan,nan,0.0
1e-08,2000,densities,0,nan,1,9.464198350906372,nan,nan,0.0
1e-08,2000,densities,1,nan,1,9.471166849136353,nan,nan,0.0
1e-08,2000,densities,2,nan,1,9.463904857635498,nan,nan,0.0
1e-08,2000,densities,3,nan,1,9.462663650512695,nan,nan,0.0
1e-08,2000,densities,4,nan,1,9.449555158615112,nan,nan,0.0
1e-08,2000,slopes,0,nan,1,9.475354671478271,nan,nan,0.0
1e-08,2000,slopes,1,nan,1,9.467607736587524,nan,nan,0.0
1e-08,2000,slopes,2,nan,1,9.472558498382568,nan,nan,0.0
1e-08,2000,slopes,3,nan,1,9.452870607376099,nan,nan,0.0
1e-08,2000,slopes,4,nan,1,9.476871013641357,nan,nan,0.0
1e-08,2000,crescents,0,nan,1,9.463808298110962,nan,nan,0.0
1e-08,2000,crescents,1,nan,1,9.479689598083496,nan,nan,0.0
1e-08,2000,crescents,2,nan,1,9.463375806808472,nan,nan,0.0
1e-08,2000,crescents,3,nan,1,9.480180978775024,nan,nan,0.0
1e-08,2000,crescents,4,nan,1,9.461837530136108,nan,nan,0.0
1e-08,5000,moons,0,nan,1,64.35279631614685,nan,nan,0.0
1e-08,5000,moons,1,nan,1,64.37395143508911,nan,nan,0.0
1e-08,5000,moons,2,nan,1,64.37448191642761,nan,nan,0.0
1e-08,5000,moons,3,nan,1,64.35161662101746,nan,nan,0.0
1e-08,5000,moons,4,nan,1,64.35385823249817,nan,nan,0.0
1e-08,5000,densities,0,nan,1,64.35417056083679,nan,nan,0.0
1e-08,5000,densities,1,nan,1,64.35778379440308,nan,nan,0.0
1e-08,5000,densities,2,nan,1,64.34907960891724,nan,nan,0.0
1e-08,5000,densities,3,nan,1,64.35591554641724,nan,nan,0.0
1e-08,5000,densities,4,nan,1,64.33516025543213,nan,nan,0.0
1e-08,5000,slopes,0,nan,1,64.35138177871704,nan,nan,0.0
1e-08,5000,slopes,1,nan,1,64.32655620574951,nan,nan,0.0
1e-08,5000,slopes,2,nan,1,64.34016132354736,nan,nan,0.0
1e-08,5000,slopes,3,nan,1,64.32402634620667,nan,nan,0.0
1e-08,5000,slopes,4,nan,1,64.33979654312134,nan,nan,0.0
1e-08,5000,crescents,0,nan,1,64.33876538276672,nan,nan,0.0
1e-08,5000,crescents,1,nan,1,64.35182404518127,nan,nan,0.0
1e-08,5000,crescents,2,nan,1,64.33715677261353,nan,nan,0.0
1e-08,5000,crescents,3,nan,1,64.3465027809143,nan,nan,0.0
1e-08,5000,crescents,4,nan,1,64.33782434463501,nan,nan,0.0


==> csv/triangular_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,,2.0,0.0095894336700439,,,0.0027303999755531,,0.0,0.00048482533840026173,,,0.00013316460729121044
1,1e-08,500,densities,,2.0,0.00995264053344722,,,0.00293200002051886,,0.0,0.0003034275053099809,,,0.0001758407672204182
2,1e-08,500,moons,,2.0,0.01541771888732904,,,0.00322799999266858,,0.0,0.004334061043764128,,,0.00011906297648176771
3,1e-08,500,slopes,,2.0,0.00946693420410152,,,0.00279440004378552,,0.0,0.0006694013658478922,,,7.475824404617567e-05
4,1e-08,1000,crescents,,1.0,4.881162786483765,,,0.0,,0.0,0.09085366266449812,,,0.0
5,1e-08,1000,densities,,1.0,4.867088556289673,,,0.0,,0.0,0.08718482874162549,,,0.0
6,1e-08,1000,moons,,1.0,4.921800994873047,,,0.0,,0.0,0.10665702410842377,,,0.0
7,1e-08,1000,slopes,,1.0,4.897191429138184,,,0.0,,0.0,0.06259683002078083,,,0.0
8,1e-08,2000,crescents,,1.0,9.469778442382813,,,0.0,,0.0,0.00930239516131289,,,0.0
9,1e-08,2000,densities,,1.0,9.462297773361206,,,0.0,,0.0,0.007863897199107166,,,0.0
10,1e-08,2000,moons,,1.0,9.476166820526123,,,0.0,,0.0,0.008379006200904026,,,0.0
11,1e-08,2000,slopes,,1.0,9.469052505493163,,,0.0,,0.0,0.009709267940600133,,,0.0
12,1e-08,5000,crescents,,1.0,64.34241466522217,,,0.0,,0.0,0.0064668937934611245,,,0.0
13,1e-08,5000,densities,,1.0,64.35042195320129,,,0.0,,0.0,0.009126193599766087,,,0.0
14,1e-08,5000,moons,,1.0,64.36134090423585,,,0.0,,0.0,0.011782123491557628,,,0.0
15,1e-08,5000,slopes,,1.0,64.33638443946839,,,0.0,,0.0,0.011181951264447923,,,0.0
16,1e-07,500,crescents,,2.0,0.00948672294616694,,,0.0021679999772459,,0.0,0.0011386214544653367,,,2.8284330213577936e-05
17,1e-07,500,densities,,2.0,0.01064562797546382,,,0.0025384000036865,,0.0,0.0005190256651487214,,,0.00011560624045595553
18,1e-07,500,moons,,2.0,0.010942745208740199,,,0.00253840000368648,,0.0,0.0005194011920521026,,,0.00012517504471526317
19,1e-07,500,slopes,,2.0,0.00876307487487788,,,0.00237279995344574,,0.0,0.00033641887996539466,,,3.570991979994004e-05
20,1e-07,1000,crescents,,1.0,4.869786119461059,,,0.0,,0.0,0.05526195795096584,,,0.0
21,1e-07,1000,densities,,1.0,4.866664171218872,,,0.0,,0.0,0.09774018637574167,,,0.0
22,1e-07,1000,moons,,1.0,4.881859874725341,,,0.0,,0.0,0.0968420225621809,,,0.0
23,1e-07,1000,slopes,,1.0,4.87416787147522,,,0.0,,0.0,0.07283528281333264,,,0.0
24,1e-07,2000,crescents,,1.0,9.463894367218018,,,0.0,,0.0,0.007029862370537305,,,0.0
25,1e-07,2000,densities,,1.0,9.459043312072755,,,0.0,,0.0,0.00777330403034925,,,0.0
26,1e-07,2000,moons,,1.0,9.458908939361573,,,0.0,,0.0,0.011902472285140043,,,0.0
27,1e-07,2000,slopes,,1.0,9.466254949569702,,,0.0,,0.0,0.008298089108013731,,,0.0
28,1e-07,5000,crescents,,1.0,64.35094485282897,,,0.0,,0.0,0.006410990492713534,,,0.0
29,1e-07,5000,densities,,1.0,64.35100946426391,,,0.0,,0.0,0.016275601812534318,,,0.0
30,1e-07,5000,moons,,1.0,64.36190013885498,,,0.0,,0.0,0.013542508774121786,,,0.0
31,1e-07,5000,slopes,,1.0,64.35731539726257,,,0.0,,0.0,0.010890150376170464,,,0.0
32,1e-06,500,crescents,,2.0,0.00922408103942864,,,0.00257360003888602,,0.0,0.0003648199109916687,,,5.63985816451878e-05
33,1e-06,500,densities,,2.0,0.00959658622741692,,,0.00352959996089336,,0.0,0.0003476201751587245,,,5.963891550726409e-05
34,1e-06,500,moons,,336.4,2.1685731887817385,,,0.00312399999238544,,742.1635938255123,4.7931430465973826,,,3.555279952851527e-05
35,1e-06,500,slopes,,2.0,0.00863151550292964,,,0.00349119994789358,,0.0,0.00041274619932315723,,,3.315417506093539e-05
36,1e-06,1000,crescents,,1.0,4.936423492431641,,,0.0,,0.0,0.14863378705946062,,,0.0
37,1e-06,1000,densities,,1.0,4.857547044754028,,,0.0,,0.0,0.13760740819327238,,,0.0
38,1e-06,1000,moons,,1.0,4.8396443843841555,,,0.0,,0.0,0.08359449595587579,,,0.0
39,1e-06,1000,slopes,,1.0,4.868451547622681,,,0.0,,0.0,0.12741888071394497,,,0.0
40,1e-06,2000,crescents,,1.0,9.4624493598938,,,0.0,,0.0,0.004816797402303815,,,0.0
41,1e-06,2000,densities,,1.0,9.463242149353027,,,0.0,,0.0,0.013651258518865037,,,0.0
42,1e-06,2000,moons,,1.0,9.458968162536621,,,0.0,,0.0,0.01421042358306111,,,0.0
43,1e-06,2000,slopes,,1.0,9.465599632263183,,,0.0,,0.0,0.010493485212975965,,,0.0
44,1e-06,5000,crescents,,1.0,64.33663582801819,,,0.0,,0.0,0.007343294057365102,,,0.0
45,1e-06,5000,densities,,1.0,64.329913854599,,,0.0,,0.0,0.010235518925815064,,,0.0
46,1e-06,5000,moons,,1.0,64.3468939781189,,,0.0,,0.0,0.016677175120277266,,,0.0
47,1e-06,5000,slopes,,1.0,64.33083305358886,,,0.0,,0.0,0.011575048890033147,,,0.0
48,1e-05,500,crescents,,130.2,0.7693887233734131,,,0.00374960000626738,,168.54435617961227,0.990933075618611,,,9.302039327542838e-05
49,1e-05,500,densities,,1523.6,9.5711660861969,,,0.0045471998862921595,,332.2353081778034,2.0629053555182773,,,0.0002033203895206632
50,1e-05,500,moons,,3590.2,21.73776707649231,,,0.00464319996535772,,1565.750522912255,9.164663098653287,,,0.00030269990254681465
51,1e-05,500,slopes,0.0006625222158617499,170.4,0.9602741241455078,1.4845209121704102,0.01490176096558565,0.0045935999602079005,0.0001109673014550674,288.0595424560693,1.5802537204522316,0.0021049822020280913,0.0029063123302316123,8.488123710625306e-05
52,1e-05,1000,crescents,,1.0,4.820571517944336,,,0.0,,0.0,0.11625756472284719,,,0.0
53,1e-05,1000,densities,,1.0,4.851913404464722,,,0.0,,0.0,0.09428849480399146,,,0.0
54,1e-05,1000,moons,,1.0,4.886882972717285,,,0.0,,0.0,0.03939602552106248,,,0.0
55,1e-05,1000,slopes,,1.0,4.884302282333374,,,0.0,,0.0,0.11027132421894431,,,0.0
56,1e-05,2000,crescents,,1.0,9.462187767028809,,,0.0,,0.0,0.007874775459301197,,,0.0
57,1e-05,2000,densities,,1.0,9.459540414810181,,,0.0,,0.0,0.006459765048365533,,,0.0
58,1e-05,2000,moons,,1.0,9.462265348434448,,,0.0,,0.0,0.009552498193237205,,,0.0
59,1e-05,2000,slopes,,1.0,9.465663385391235,,,0.0,,0.0,0.005819567417857412,,,0.0
60,1e-05,5000,crescents,,1.0,64.32630105018616,,,0.0,,0.0,0.012823885022717516,,,0.0
61,1e-05,5000,densities,,1.0,64.33655200004577,,,0.0,,0.0,0.00804064909662208,,,0.0
62,1e-05,5000,moons,,1.0,64.34826712608337,,,0.0,,0.0,0.014880875638864003,,,0.0
63,1e-05,5000,slopes,,1.0,64.33367853164673,,,0.0,,0.0,0.00709991471915239,,,0.0
64,0.0001,500,crescents,0.01871747113764282,1006.6,5.583509874343872,1.5331547260284424,0.12958022505044936,0.01208159998059268,0.0011443007022042162,225.03510837200494,1.2916504857736917,0.041032933986389804,0.018991647098285862,0.0007869158807991409
65,0.0001,500,densities,,3283.4,17.883964490890502,,,0.0158911999315023,,1210.660480894623,6.365436703869166,,,0.0008282049698884835
66,0.0001,500,moons,,8235.2,45.62848796844482,,,0.02033039964735504,,2546.0871351939236,13.64609513449386,,,0.0019507853943106195
67,0.0001,500,slopes,0.0011970647610723602,809.4,4.400451040267944,1.4295441389083863,0.00479356367141002,0.015491999872028761,0.00015751063954529362,357.79575179143757,1.8419510624315425,0.024052583796272384,0.0014575655424368227,0.0006048799985806839
68,0.0001,1000,crescents,,1.0,4.929423379898071,,,0.0,,0.0,0.17482115481427082,,,0.0
69,0.0001,1000,densities,,1.0,4.916952896118164,,,0.0,,0.0,0.16931117830310258,,,0.0
70,0.0001,1000,moons,,1.0,4.92633285522461,,,0.0,,0.0,0.1768694903666342,,,0.0
71,0.0001,1000,slopes,,1.0,4.941263866424561,,,0.0,,0.0,0.07776481024200964,,,0.0
72,0.0001,2000,crescents,,1.0,9.436331224441528,,,0.0,,0.0,0.009552826645915757,,,0.0
73,0.0001,2000,densities,,1.0,9.465658473968507,,,0.0,,0.0,0.008909334026028242,,,0.0
74,0.0001,2000,moons,,1.0,9.466030168533326,,,0.0,,0.0,0.008511086832692347,,,0.0
75,0.0001,2000,slopes,,1.0,9.452948904037475,,,0.0,,0.0,0.02307470870723816,,,0.0
76,0.0001,5000,crescents,,1.0,64.31644868850708,,,0.0,,0.0,0.010536231444427313,,,0.0
77,0.0001,5000,densities,,1.0,64.34347047805787,,,0.0,,0.0,0.01783578587641423,,,0.0
78,0.0001,5000,moons,,1.0,64.36481137275696,,,0.0,,0.0,0.009571282667282662,,,0.0
79,0.0001,5000,slopes,,1.0,64.32166676521301,,,0.0,,0.0,0.012320103864835228,,,0.0
80,0.001,500,crescents,0.026612431183457342,2338.8,10.457628107070922,0.8820177674293518,0.015443362295627538,0.128143997490406,0.0015577990997088663,1092.02596122986,4.372968817470398,0.08589758612903639,0.0008337200338146279,0.005192626672318294
81,0.001,500,densities,,7038.0,31.531668424606323,,,0.18332319557666776,,2029.8315201020996,8.187021933295242,,,0.007981065696934972
82,0.001,500,moons,,13814.2,62.45937280654907,,,0.2114992022514343,,5157.036426088146,20.733762361201368,,,0.009771928134744123
83,0.001,500,slopes,0.005895853694528301,4491.8,19.55424909591675,0.936470890045166,0.0033866429235785596,0.1412479996681213,0.0008842575738066742,1011.9949110543986,4.205837817006301,0.06100759956034962,0.0006754119002518867,0.004068136083742451
84,0.001,1000,crescents,,1.0,4.811542892456055,,,0.0,,0.0,0.026163611921135768,,,0.0
85,0.001,1000,densities,,1.0,4.77086706161499,,,0.0,,0.0,0.06027519315144324,,,0.0
86,0.001,1000,moons,,1.0,4.799244546890259,,,0.0,,0.0,0.07532826432329462,,,0.0
87,0.001,1000,slopes,,1.0,4.8135435581207275,,,0.0,,0.0,0.039986713937667076,,,0.0
88,0.001,2000,crescents,,1.0,9.456856393814087,,,0.0,,0.0,0.006710352837637816,,,0.0
89,0.001,2000,densities,,1.0,9.456473970413208,,,0.0,,0.0,0.005403375114024518,,,0.0
90,0.001,2000,moons,,1.0,9.455983400344849,,,0.0,,0.0,0.0030626513422751583,,,0.0
91,0.001,2000,slopes,,1.0,9.45809326171875,,,0.0,,0.0,0.005744986657856553,,,0.0
92,0.001,5000,crescents,,1.0,64.31554470062255,,,0.0,,0.0,0.01448720613493423,,,0.0
93,0.001,5000,densities,,1.0,64.3543562412262,,,0.0,,0.0,0.007601208326872799,,,0.0
94,0.001,5000,moons,,1.0,64.33623251914977,,,0.0,,0.0,0.006702640334914202,,,0.0
95,0.001,5000,slopes,,1.0,64.34873037338257,,,0.0,,0.0,0.012889300032633616,,,0.0
96,0.01,500,crescents,0.03766989260911938,1399.2,7.09325385093689,0.00500938058830794,2.0096125081181526e-05,0.7442919850349426,0.0010892038208850684,187.62649066696312,0.8564583039649843,0.0013951568154025274,6.6478205020431565e-06,0.008093601906963743
97,0.01,500,densities,0.1424647748470306,252.8,1.3317298889160156,0.00055220550857478,4.82429750263691e-06,0.8588311910629273,0.0036023200668364058,60.23039099989307,0.3166344666453045,0.00026203584820381023,1.9859651495201e-06,0.008182464772782706
98,0.01,500,moons,0.14201953113079066,233.6,1.1932981967926026,0.00027961651794606,2.794666215777397e-06,0.7801551938056945,0.004857086694052962,40.64849320700584,0.22465690555176923,8.917583376945007e-05,7.680724046150042e-07,0.020226188278155588
99,0.01,500,slopes,0.02656425535678858,454.4,2.2982441902160646,0.00206974430475378,6.423518061637878e-06,0.7584991931915284,0.0007424981449947082,107.92729033937616,0.571292304810479,0.0006038051706411142,9.095962367155003e-07,0.016532642301634464
100,0.01,1000,crescents,0.036950718611478764,2047.2,10.175502252578735,0.01262667402625078,7.767570205032573e-05,0.7428442120552063,0.0006456486705654574,265.35956737981013,1.380432891588499,0.0013668520951373715,1.7780062367530888e-05,0.006455408275820611
101,0.01,1000,densities,0.1407761673132578,188.8,2.378928852081299,0.0008749702828935666,9.393707538644472e-06,0.6090067982673645,0.001956293869646977,174.83906886048095,1.5071817201779807,0.0003047248555778063,3.4722733175738507e-06,0.37332040965205304
102,0.01,1000,moons,,1.0,2.534502696990967,,,0.25400460064411157,,0.0,0.05661635064291258,,,0.012464630005716036
103,0.01,1000,slopes,0.02618236877024168,582.0,2.789021682739258,0.00530376425012942,2.0622904412448406e-05,0.7562135934829712,0.00031525518135717485,134.94628561023828,0.575140014808512,0.0012483053572402269,6.566048001915296e-06,0.008068695529811815
104,0.01,2000,crescents,,1.0,9.465206623077393,,,0.0,,0.0,0.008185864453158288,,,0.0
105,0.01,2000,densities,,1.0,9.460662174224854,,,0.0,,0.0,0.007411533342758659,,,0.0
106,0.01,2000,moons,,1.0,9.471368551254272,,,0.0,,0.0,0.014222789487980681,,,0.0
107,0.01,2000,slopes,,1.0,9.484824848175048,,,0.0,,0.0,0.01898760834760084,,,0.0
108,0.01,5000,crescents,,1.0,64.33518524169922,,,0.0,,0.0,0.0195553029259607,,,0.0
109,0.01,5000,densities,,1.0,64.30972323417663,,,0.0,,0.0,0.011688495081797071,,,0.0
110,0.01,5000,moons,,1.0,64.32199206352234,,,0.0,,0.0,0.013711031342606173,,,0.0
111,0.01,5000,slopes,,1.0,64.32505354881286,,,0.0,,0.0,0.017373368568381634,,,0.0
112,0.1,500,crescents,0.05572695061564442,5.0,0.03371453285217282,3.035645931959152e-07,9.867362678050995e-08,1.0,0.0008504002284982709,0.0,0.00532740553233414,3.402571126157478e-08,1.2688736052660937e-09,0.0
113,0.1,500,densities,0.1536528378725051,5.0,0.02599234580993648,2.731103450059891e-07,9.527429938316345e-08,1.0,0.003426806332616771,0.0,0.0005865077759160342,4.153303217294337e-08,3.019625849439479e-09,0.0
114,0.1,500,moons,0.1565046370029449,7.0,0.037852048873901326,2.731103450059891e-07,9.504146873950959e-08,1.0,0.004151112502646283,0.0,0.0021079327831107744,1.0832469154189952e-07,1.2795097813042015e-09,0.0
115,0.1,500,slopes,0.04361344873905178,5.4,0.03281087875366208,7.033348083496094e-07,1.0072253644466401e-07,1.0,0.0009614922072025196,0.5477225575051662,0.00590590989490583,4.914158501565571e-07,1.4780620344079945e-09,0.0
116,0.1,1000,crescents,0.055088337510824134,5.0,0.026441526412963816,3.449618816375733e-07,9.676441550254822e-08,1.0,0.0008489375035437705,0.0,0.0019893795994197355,4.215114105069182e-08,1.4872028886034448e-09,0.0
117,0.1,1000,densities,0.15351020693778988,5.0,0.027149677276611262,3.0978117138147354e-07,9.541399776935578e-08,1.0,0.0023109922849848786,0.0,0.0019748112681046777,6.593080798348674e-08,1.8381090881685876e-09,0.0
118,0.1,1000,moons,0.15411437451839444,7.0,0.03663864135742184,2.9318034648895265e-07,9.613577276468276e-08,1.0,0.002684210894071942,0.0,0.0007458825051273546,9.78400173350428e-08,5.844002774921771e-10,0.0
119,0.1,1000,slopes,0.04339008331298824,5.8,0.030555343627929638,3.628665581345558e-07,9.585637599229812e-08,1.0,0.0005711975831557485,0.44721359549995804,0.0024281949946647523,4.2905352907510576e-07,8.538887286974284e-10,0.0
120,0.1,2000,crescents,0.055321315675973856,5.0,0.05093431472778316,3.470107913017273e-07,8.851056918501853e-08,1.0,0.00034460606032697965,0.0,0.0005023300107045272,5.9037729486866854e-08,1.5944012297096378e-09,0.0
121,0.1,2000,densities,0.15337820053100584,5.0,0.05310215950012202,3.1993258744478224e-07,8.635688573122024e-08,1.0,0.001281882904853414,0.0,0.0016874699570923054,4.15030541171774e-08,2.862728274090082e-09,0.0
122,0.1,2000,moons,0.1542521089315414,7.0,0.07200942039489738,2.5433255359530447e-07,8.748611435294151e-08,1.0,0.0019394185265229709,0.0,0.0019607681258742224,3.28289298252562e-08,8.344226043456928e-10,0.0
123,0.1,2000,slopes,0.0436910510063171,6.0,0.06349911689758296,1.9050203263759614e-07,8.873175829648972e-08,1.0,0.001125370605138963,0.0,0.00010256968447041779,2.581164889256023e-08,1.0878761114684433e-09,0.0
124,0.1,5000,crescents,0.05535420700907704,5.0,0.3445750713348389,3.293476765975356e-07,7.081252988427877e-08,1.0,0.000313191227877271,0.0,0.0010408613915335392,2.5459359836458186e-08,8.392557698874068e-10,0.0
125,0.1,5000,densities,0.15324226021766657,4.2,13.156430912017822,2.8915019356645644e-07,7.23448465578258e-08,0.8,0.00032535220442970813,1.7888543819998317,28.62961419041629,1.9538139246046852e-08,1.054018167017509e-09,0.4472135954999579
126,0.1,5000,moons,0.15454422831535336,7.0,0.49056353569030764,2.1904706954956054e-07,7.752096280455589e-08,1.0,0.001101214889407827,0.0,0.009350402515185013,3.0651769918707245e-08,1.037756650165542e-09,0.0
127,0.1,5000,slopes,0.0434081651270389,6.0,0.431689977645874,1.7129932530224326e-07,7.017806638032198e-08,1.0,0.0003439543744170948,0.0,0.0006511968685964804,1.124610101531847e-08,5.754541951615827e-10,0.0


==> csv/triangular_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.011106681823730421,,,0.002921200008131515,,0.0,0.003266863610272591,,,0.0002302514726784053
1,1e-08,1000,,1.0,4.891810941696167,,,0.0,,0.0,0.08362300351851935,,,0.0
2,1e-08,2000,,1.0,9.469323885440826,,,0.0,,0.0,0.009552551761984078,,,0.0
3,1e-08,5000,,1.0,64.34764049053192,,,0.0,,0.0,0.013185078092482417,,,0.0
4,1e-07,500,,2.0,0.00995954275131221,,,0.002404399984516155,,0.0,0.0011063852152953604,,,0.0001759803912252353
5,1e-07,1000,,1.0,4.873119509220123,,,0.0,,0.0,0.07602385871553027,,,0.0
6,1e-07,2000,,1.0,9.462025392055512,,,0.0,,0.0,0.008830026274220774,,,0.0
7,1e-07,5000,,1.0,64.35529246330262,,,0.0,,0.0,0.012262396323547971,,,0.0
8,1e-06,500,,85.6,0.5490063428878784,,,0.0031795999850146002,,371.5235205418217,2.3993807342359865,,,0.0003964322649967507
9,1e-06,1000,,1.0,4.875516617298127,,,0.0,,0.0,0.12222758665396002,,,0.0
10,1e-06,2000,,1.0,9.462564826011658,,,0.0,,0.0,0.010759382072614078,,,0.0
11,1e-06,5000,,1.0,64.33606917858124,,,0.0,,0.0,0.012972056897231186,,,0.0
12,1e-05,500,0.0006625222158617499,1353.6,8.259649002552033,1.4845209121704102,0.01490176096558565,0.00438339995453129,0.0001109673014550674,1627.608979292534,9.816007861226668,0.0021049822020280913,0.0029063123302316123,0.0004165244997835157
13,1e-05,1000,,1.0,4.860917544364929,,,0.0,,0.0,0.09151400313654037,,,0.0
14,1e-05,2000,,1.0,9.462414228916169,,,0.0,,0.0,0.007290510548892174,,,0.0
15,1e-05,5000,,1.0,64.3361996769905,,,0.0,,0.0,0.01308724868170224,,,0.0
16,0.0001,500,0.00995726794935759,3333.65,18.374103343486787,1.4813494324684142,0.06718689436092969,0.015948799857869695,0.009266118291897682,3337.04292789763,18.405810228234987,0.06314603730299341,0.06698300428929953,0.0031932048914334694
17,0.0001,1000,,1.0,4.928493249416351,,,0.0,,0.0,0.1428552043353148,,,0.0
18,0.0001,2000,,1.0,9.455242192745208,,,0.0,,0.0,0.017830887157852582,,,0.0
19,0.0001,5000,,1.0,64.33659932613372,,,0.0,,0.0,0.022999881861605544,,,0.0
20,0.001,500,0.01625414243899282,6920.7,31.000729608535767,0.9092443287372589,0.009415002609603049,0.16605359874665732,0.01098370538117744,5149.6801239443375,22.768581709050064,0.07587573644832203,0.006394583527051936,0.03470991948050599
21,0.001,1000,,1.0,4.798799514770508,,,0.0,,0.0,0.05239760701290535,,,0.0
22,0.001,2000,,1.0,9.456851756572723,,,0.0,,0.0,0.005019072142963257,,,0.0
23,0.001,5000,,1.0,64.33871595859527,,,0.0,,0.0,0.01828829920552033,,,0.0
24,0.01,500,0.08717961348593231,585.0,2.9791315317153932,0.00197773672989564,8.534651715308428e-06,0.7854443907737731,0.05670780200666436,501.4511573003843,2.526764207537239,0.00205357250113937,7.685985435566726e-06,0.04725371356151922
25,0.01,1000,0.056768764526798125,704.75,4.469488871097565,0.0070982386331216694,3.997493499460032e-05,0.5905173011124134,0.04815155161806052,838.8689048198677,3.520844616475073,0.004991641397106941,3.3223945706827475e-05,0.26947591695453293
26,0.01,2000,,1.0,9.470515549182892,,,0.0,,0.0,0.015205282293474313,,,0.0
27,0.01,5000,,1.0,64.32298852205277,,,0.0,,0.0,0.017298241333250593,,,0.0
28,0.1,500,0.10237446855753655,5.6,0.03259245157241818,3.882800228893757e-07,9.742798283696174e-08,1.0,0.054320909474571216,0.882579950158088,0.005780417290236473,2.9817406871875453e-07,3.0078628883062057e-09,0.0
29,0.1,1000,0.10152575056999917,5.7,0.03019629716873164,3.276974894106388e-07,9.604264050722122e-08,1.0,0.053839455107193304,0.8645047258706176,0.004485675889454246,2.0703031953823574e-07,1.2864038614860803e-09,0.0
30,0.1,2000,0.10166066903620954,5.75,0.05988625288009638,2.7794449124485255e-07,8.777133189141751e-08,1.0,0.053689670482629695,0.8506963092234008,0.00876219623176922,7.308684574157846e-08,1.8949065256392304e-09,0.0
31,0.1,5000,0.09892116016463225,5.55,3.6058148741722107,2.5026690165855383e-07,7.273353587247823e-08,0.95,0.05384011833166885,1.3562719801759995,14.30268404713528,6.723558183446995e-08,3.145434538118015e-09,0.22360679774997894


==> csv/triangular_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,,1.25,19.675736331939696,,,0.000682599993888275,,0.4442616583193193,26.67996082402255,,,0.001214549870049686
1,1e-08,densities,,1.25,19.672440230846405,,,0.000733000005129715,,0.4442616583193193,26.68622310325521,,,0.001305071491344367
2,1e-08,moons,,1.25,19.693681609630584,,,0.000806999998167145,,0.4442616583193193,26.680611947529712,,,0.0014351167895254916
3,1e-08,slopes,,1.25,19.678023827075958,,,0.00069860001094638,,0.4442616583193193,26.675046071825072,,,0.0012419185857261423
4,1e-07,crescents,,1.25,19.673528015613556,,,0.000541999994311475,,0.4442616583193193,26.685971108078466,,,0.0009632466930936406
5,1e-07,densities,,1.25,19.671840643882753,,,0.000634600000921625,,0.4442616583193193,26.686745668606214,,,0.0011289606044479245
6,1e-07,moons,,1.25,19.678402924537657,,,0.00063460000092162,,0.4442616583193193,26.6892814071679,,,0.001129175405642754
7,1e-07,slopes,,1.25,19.676625323295593,,,0.000593199988361435,,0.4442616583193193,26.688050128566623,,,0.001054271371362303
8,1e-06,crescents,,1.25,19.686183190345766,,,0.000643400009721505,,0.4442616583193193,26.67022546689712,,,0.0011436446253011586
9,1e-06,densities,,1.25,19.665074908733366,,,0.00088239999022334,,0.4442616583193193,26.67860033846059,,,0.0015683046791417556
10,1e-06,moons,,84.85,20.203519928455353,,,0.00078099999809636,,371.7013904792535,26.376705190430492,,,0.0013879692820013615
11,1e-06,slopes,,1.25,19.668378937244416,,,0.000872799986973395,,0.4442616583193193,26.677351997797494,,,0.001551080876661267
12,1e-05,crescents,,33.3,19.844612264633177,,,0.000937400001566845,,96.3071293201845,26.5409211441656,,,0.00166635020250707
13,1e-05,densities,,381.65,22.054792976379396,,,0.0011367999715730399,,693.3969224803807,25.139501310265217,,,0.0020222994630303918
14,1e-05,moons,,898.3,25.108795630931855,,,0.00116079999133943,,1748.9114840229531,24.45206884870396,,,0.0020674661089009243
15,1e-05,slopes,0.0006625222158617499,43.35,19.91097958087921,1.4845209121704102,0.01490176096558565,0.0011483999900519751,0.0001109673014550674,152.09494091728226,26.504312643746925,0.0021049822020280913,0.0029063123302316123,0.002041131929601464
16,0.0001,crescents,0.01871747113764282,252.4,21.06642829179764,1.5331547260284424,0.12958022505044936,0.00302039999514817,0.0011443007022042162,458.5262892078674,25.686912564193072,0.041032933986389804,0.018991647098285862,0.005379522157684149
17,0.0001,densities,,821.6,24.15251158475876,,,0.003972799982875575,,1560.463102651531,24.455956708201462,,,0.007070070632137175
18,0.0001,moons,,2059.55,31.09641559123993,,,0.00508259991183876,,3840.1475091596767,26.2563875778436,,,0.009076260435733676
19,0.0001,slopes,0.0011970647610723602,203.1,20.77908264398575,1.4295441389083863,0.00479356367141002,0.0038729999680071903,0.00015751063954529362,394.884113580041,25.884630811483873,0.024052583796272384,0.0014575655424368227,0.006888095162485832
20,0.001,crescents,0.026612431183457342,585.45,22.260393023490906,0.8820177674293518,0.015443362295627538,0.0320359993726015,0.0015577990997088663,1153.1419538762234,25.087389367015504,0.08589758612903639,0.0008337200338146279,0.05697929856540778
21,0.001,densities,,1760.25,27.52834142446518,,,0.04583079889416694,,3262.0505155177275,24.442746559293067,,,0.08152575223600712
22,0.001,moons,,3454.3,35.26270831823349,,,0.05287480056285857,,6577.061222637036,30.44777128188663,,,0.09406790223629517
23,0.001,slopes,0.005895853694528301,1123.7,24.5436540722847,0.936470890045166,0.0033866429235785596,0.03531199991703032,0.0008842575738066742,2048.4121218769997,24.280934491035175,0.06100759956034962,0.0006754119002518867,0.06277882613764997
24,0.01,crescents,0.03731030561029907,862.1,22.76728699207306,0.00881802730727936,4.8885913565753635e-05,0.3717840492725372,0.0009253189704781263,926.2857862963983,24.661794002699256,0.0042205435018292745,3.287994280669988e-05,0.38147232366585665
25,0.01,densities,0.1418315470218658,110.9,19.3702610373497,0.000673242298944325,6.537826266139746e-06,0.36695949733257294,0.003045075116253992,143.0100842966199,26.82176563191638,0.00030605734285981523,3.3602438671916073e-06,0.4234542382353923
26,0.01,moons,0.14201953113079066,59.15,19.380290377140046,0.00027961651794606,2.794666215777397e-06,0.25853994861245155,0.004857086694052962,105.00489963505713,26.81581319848602,8.917583376945007e-05,7.680724046150042e-07,0.32696387053385145
27,0.01,slopes,0.02637331206351513,259.6,19.72428606748581,0.0036867542774416,1.3523211237043142e-05,0.3786781966686249,0.0005741999952817083,280.75263508160197,26.581906192354417,0.0019390318407147024,8.69110553355282e-06,0.3886081994553878
28,0.1,crescents,0.05537270270287986,5.0,0.11391636133193965,3.312212356831878e-07,8.869028533808887e-08,1.0,0.0006361710866879867,0.0,0.13696071124814146,4.249147188484274e-08,1.1357350330116451e-08,0.0
29,0.1,densities,0.1534565930303774,4.8,3.3156687736511232,2.9845901544352896e-07,8.813712108684214e-08,0.95,0.0020500219350011698,0.8944271909999159,14.371436600438491,4.644507337988712e-08,9.48388114109938e-09,0.22360679774997896
30,0.1,moons,0.15485383719205853,7.0,0.15926591157913203,2.599175786599517e-07,8.904607966542245e-08,1.0,0.002678298403598455,0.0,0.19683522626984382,7.546591033345098e-08,7.685799344691532e-09,0.0
31,0.1,slopes,0.043525687046349,5.8,0.13963882923126217,3.5700068110600116e-07,8.887218427844347e-08,1.0,0.0007566625423297318,0.4103913408340619,0.17353561389644628,3.7108797275141206e-07,1.1945515300809786e-08,0.0


==> csv/triangular_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.25,19.67997049987316,,,0.0007303000020328788,,0.4357446703305949,26.16896808903801,,,0.0012778960229158838
1,1e-07,,1.25,19.67509922683239,,,0.0006010999961290388,,0.4357446703305949,26.17588307306098,,,0.0010512530326086346
2,1e-06,,22.15,19.805789241194724,,,0.0007948999962536501,,185.8923807346333,26.092088571418746,,,0.0013990677422477153
3,1e-05,0.0006625222158617499,339.15,21.72979511320591,1.4845209121704102,0.01490176096558565,0.0010958499886328224,0.0001109673014550674,992.2229881573231,25.274907201029034,0.0021049822020280913,0.0029063123302316123,0.00192093492513033
4,0.0001,0.00995726794935759,834.1625,24.273609527945517,1.4813494324684142,0.06718689436092969,0.003987199964467424,0.009266118291897682,2187.940465275189,25.43554877351096,0.06314603730299341,0.06698300428929953,0.007123857088605034
5,0.001,0.01625414243899282,1730.925,27.39877420961857,0.9092443287372589,0.009415002609603049,0.04151339968666433,0.01098370538117744,3933.141597978242,26.15772831040669,0.07587573644832203,0.006394583527051936,0.07433228139617568
6,0.01,0.07519958207778854,322.9375,20.310531118512152,0.0039949041463180155,2.0920217855635536e-05,0.34399042297154664,0.054831857457711596,580.0789196362242,25.772916405792163,0.004278222609468457,2.6313312962908844e-05,0.377675637279153
7,0.1,0.10114835197978378,5.65,0.9321224689483643,3.1181659749885903e-07,8.86933707125202e-08,0.9875,0.052893047720120975,0.9949238250848751,7.184205749032567,1.9293226549308584e-07,1.0071772854967293e-08,0.1118033988749895


==> csv/triangular_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.075199582077789,322.9375,20.3105311185122,0.003994904146318,2.09202178556355E-05,0.343990422971547,0.054831857457712,580.078919636224,25.7729164057922,0.004278222609468,2.63133129629088E-05,0.377675637279153
7,0.1,0.101148351979784,5.65,0.932122468948364,3.11816597498859E-07,8.86933707125202E-08,0.9875,0.052893047720121,0.994923825084875,7.18420574903257,1.92932265493086E-07,1.00717728549673E-08,0.11180339887499


==> csv/triangular_crescents_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,crescents,,2.0,0.0095894336700439,,,0.0027303999755531,,0.0,0.00048482533840026173,,,0.00013316460729121044
1,1e-08,1000,crescents,,1.0,4.881162786483765,,,0.0,,0.0,0.09085366266449812,,,0.0
2,1e-08,2000,crescents,,1.0,9.469778442382813,,,0.0,,0.0,0.00930239516131289,,,0.0
3,1e-08,5000,crescents,,1.0,64.34241466522217,,,0.0,,0.0,0.0064668937934611245,,,0.0
4,1e-07,500,crescents,,2.0,0.00948672294616694,,,0.0021679999772459,,0.0,0.0011386214544653367,,,2.8284330213577936e-05
5,1e-07,1000,crescents,,1.0,4.869786119461059,,,0.0,,0.0,0.05526195795096584,,,0.0
6,1e-07,2000,crescents,,1.0,9.463894367218018,,,0.0,,0.0,0.007029862370537305,,,0.0
7,1e-07,5000,crescents,,1.0,64.35094485282897,,,0.0,,0.0,0.006410990492713534,,,0.0
8,1e-06,500,crescents,,2.0,0.00922408103942864,,,0.00257360003888602,,0.0,0.0003648199109916687,,,5.63985816451878e-05
9,1e-06,1000,crescents,,1.0,4.936423492431641,,,0.0,,0.0,0.14863378705946062,,,0.0
10,1e-06,2000,crescents,,1.0,9.4624493598938,,,0.0,,0.0,0.004816797402303815,,,0.0
11,1e-06,5000,crescents,,1.0,64.33663582801819,,,0.0,,0.0,0.007343294057365102,,,0.0
12,1e-05,500,crescents,,130.2,0.7693887233734131,,,0.00374960000626738,,168.54435617961227,0.990933075618611,,,9.302039327542838e-05
13,1e-05,1000,crescents,,1.0,4.820571517944336,,,0.0,,0.0,0.11625756472284719,,,0.0
14,1e-05,2000,crescents,,1.0,9.462187767028809,,,0.0,,0.0,0.007874775459301197,,,0.0
15,1e-05,5000,crescents,,1.0,64.32630105018616,,,0.0,,0.0,0.012823885022717516,,,0.0
16,0.0001,500,crescents,0.01871747113764282,1006.6,5.583509874343872,1.5331547260284424,0.12958022505044936,0.01208159998059268,0.0011443007022042162,225.03510837200494,1.2916504857736917,0.041032933986389804,0.018991647098285862,0.0007869158807991409
17,0.0001,1000,crescents,,1.0,4.929423379898071,,,0.0,,0.0,0.17482115481427082,,,0.0
18,0.0001,2000,crescents,,1.0,9.436331224441528,,,0.0,,0.0,0.009552826645915757,,,0.0
19,0.0001,5000,crescents,,1.0,64.31644868850708,,,0.0,,0.0,0.010536231444427313,,,0.0
20,0.001,500,crescents,0.026612431183457342,2338.8,10.457628107070922,0.8820177674293518,0.015443362295627538,0.128143997490406,0.0015577990997088663,1092.02596122986,4.372968817470398,0.08589758612903639,0.0008337200338146279,0.005192626672318294
21,0.001,1000,crescents,,1.0,4.811542892456055,,,0.0,,0.0,0.026163611921135768,,,0.0
22,0.001,2000,crescents,,1.0,9.456856393814087,,,0.0,,0.0,0.006710352837637816,,,0.0
23,0.001,5000,crescents,,1.0,64.31554470062255,,,0.0,,0.0,0.01448720613493423,,,0.0
24,0.01,500,crescents,0.03766989260911938,1399.2,7.09325385093689,0.00500938058830794,2.0096125081181526e-05,0.7442919850349426,0.0010892038208850684,187.62649066696312,0.8564583039649843,0.0013951568154025274,6.6478205020431565e-06,0.008093601906963743
25,0.01,1000,crescents,0.036950718611478764,2047.2,10.175502252578735,0.01262667402625078,7.767570205032573e-05,0.7428442120552063,0.0006456486705654574,265.35956737981013,1.380432891588499,0.0013668520951373715,1.7780062367530888e-05,0.006455408275820611
26,0.01,2000,crescents,,1.0,9.465206623077393,,,0.0,,0.0,0.008185864453158288,,,0.0
27,0.01,5000,crescents,,1.0,64.33518524169922,,,0.0,,0.0,0.0195553029259607,,,0.0
28,0.1,500,crescents,0.05572695061564442,5.0,0.03371453285217282,3.035645931959152e-07,9.867362678050995e-08,1.0,0.0008504002284982709,0.0,0.00532740553233414,3.402571126157478e-08,1.2688736052660937e-09,0.0
29,0.1,1000,crescents,0.055088337510824134,5.0,0.026441526412963816,3.449618816375733e-07,9.676441550254822e-08,1.0,0.0008489375035437705,0.0,0.0019893795994197355,4.215114105069182e-08,1.4872028886034448e-09,0.0
30,0.1,2000,crescents,0.055321315675973856,5.0,0.05093431472778316,3.470107913017273e-07,8.851056918501853e-08,1.0,0.00034460606032697965,0.0,0.0005023300107045272,5.9037729486866854e-08,1.5944012297096378e-09,0.0
31,0.1,5000,crescents,0.05535420700907704,5.0,0.3445750713348389,3.293476765975356e-07,7.081252988427877e-08,1.0,0.000313191227877271,0.0,0.0010408613915335392,2.5459359836458186e-08,8.392557698874068e-10,0.0


==> csv/triangular_crescents_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.0095894336700439,,,0.0027303999755531,,0.0,0.00048482533840026173,,,0.00013316460729121044
1,1e-08,1000,,1.0,4.881162786483765,,,0.0,,0.0,0.09085366266449812,,,0.0
2,1e-08,2000,,1.0,9.469778442382813,,,0.0,,0.0,0.00930239516131289,,,0.0
3,1e-08,5000,,1.0,64.34241466522217,,,0.0,,0.0,0.0064668937934611245,,,0.0
4,1e-07,500,,2.0,0.00948672294616694,,,0.0021679999772459,,0.0,0.0011386214544653367,,,2.8284330213577936e-05
5,1e-07,1000,,1.0,4.869786119461059,,,0.0,,0.0,0.05526195795096584,,,0.0
6,1e-07,2000,,1.0,9.463894367218018,,,0.0,,0.0,0.007029862370537305,,,0.0
7,1e-07,5000,,1.0,64.35094485282897,,,0.0,,0.0,0.006410990492713534,,,0.0
8,1e-06,500,,2.0,0.00922408103942864,,,0.00257360003888602,,0.0,0.0003648199109916687,,,5.63985816451878e-05
9,1e-06,1000,,1.0,4.936423492431641,,,0.0,,0.0,0.14863378705946062,,,0.0
10,1e-06,2000,,1.0,9.4624493598938,,,0.0,,0.0,0.004816797402303815,,,0.0
11,1e-06,5000,,1.0,64.33663582801819,,,0.0,,0.0,0.007343294057365102,,,0.0
12,1e-05,500,,130.2,0.7693887233734131,,,0.00374960000626738,,168.54435617961227,0.990933075618611,,,9.302039327542838e-05
13,1e-05,1000,,1.0,4.820571517944336,,,0.0,,0.0,0.11625756472284719,,,0.0
14,1e-05,2000,,1.0,9.462187767028809,,,0.0,,0.0,0.007874775459301197,,,0.0
15,1e-05,5000,,1.0,64.32630105018616,,,0.0,,0.0,0.012823885022717516,,,0.0
16,0.0001,500,0.01871747113764282,1006.6,5.583509874343872,1.5331547260284424,0.12958022505044936,0.01208159998059268,0.0011443007022042162,225.03510837200494,1.2916504857736917,0.041032933986389804,0.018991647098285862,0.0007869158807991409
17,0.0001,1000,,1.0,4.929423379898071,,,0.0,,0.0,0.17482115481427082,,,0.0
18,0.0001,2000,,1.0,9.436331224441528,,,0.0,,0.0,0.009552826645915757,,,0.0
19,0.0001,5000,,1.0,64.31644868850708,,,0.0,,0.0,0.010536231444427313,,,0.0
20,0.001,500,0.026612431183457342,2338.8,10.457628107070922,0.8820177674293518,0.015443362295627538,0.128143997490406,0.0015577990997088663,1092.02596122986,4.372968817470398,0.08589758612903639,0.0008337200338146279,0.005192626672318294
21,0.001,1000,,1.0,4.811542892456055,,,0.0,,0.0,0.026163611921135768,,,0.0
22,0.001,2000,,1.0,9.456856393814087,,,0.0,,0.0,0.006710352837637816,,,0.0
23,0.001,5000,,1.0,64.31554470062255,,,0.0,,0.0,0.01448720613493423,,,0.0
24,0.01,500,0.03766989260911938,1399.2,7.09325385093689,0.00500938058830794,2.0096125081181526e-05,0.7442919850349426,0.0010892038208850684,187.62649066696312,0.8564583039649843,0.0013951568154025274,6.6478205020431565e-06,0.008093601906963743
25,0.01,1000,0.036950718611478764,2047.2,10.175502252578735,0.01262667402625078,7.767570205032573e-05,0.7428442120552063,0.0006456486705654574,265.35956737981013,1.380432891588499,0.0013668520951373715,1.7780062367530888e-05,0.006455408275820611
26,0.01,2000,,1.0,9.465206623077393,,,0.0,,0.0,0.008185864453158288,,,0.0
27,0.01,5000,,1.0,64.33518524169922,,,0.0,,0.0,0.0195553029259607,,,0.0
28,0.1,500,0.05572695061564442,5.0,0.03371453285217282,3.035645931959152e-07,9.867362678050995e-08,1.0,0.0008504002284982709,0.0,0.00532740553233414,3.402571126157478e-08,1.2688736052660937e-09,0.0
29,0.1,1000,0.055088337510824134,5.0,0.026441526412963816,3.449618816375733e-07,9.676441550254822e-08,1.0,0.0008489375035437705,0.0,0.0019893795994197355,4.215114105069182e-08,1.4872028886034448e-09,0.0
30,0.1,2000,0.055321315675973856,5.0,0.05093431472778316,3.470107913017273e-07,8.851056918501853e-08,1.0,0.00034460606032697965,0.0,0.0005023300107045272,5.9037729486866854e-08,1.5944012297096378e-09,0.0
31,0.1,5000,0.05535420700907704,5.0,0.3445750713348389,3.293476765975356e-07,7.081252988427877e-08,1.0,0.000313191227877271,0.0,0.0010408613915335392,2.5459359836458186e-08,8.392557698874068e-10,0.0


==> csv/triangular_crescents_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,crescents,,1.25,19.675736331939696,,,0.000682599993888275,,0.4442616583193193,26.67996082402255,,,0.001214549870049686
1,1e-07,crescents,,1.25,19.673528015613556,,,0.000541999994311475,,0.4442616583193193,26.685971108078466,,,0.0009632466930936406
2,1e-06,crescents,,1.25,19.686183190345766,,,0.000643400009721505,,0.4442616583193193,26.67022546689712,,,0.0011436446253011586
3,1e-05,crescents,,33.3,19.844612264633177,,,0.000937400001566845,,96.3071293201845,26.5409211441656,,,0.00166635020250707
4,0.0001,crescents,0.01871747113764282,252.4,21.06642829179764,1.5331547260284424,0.12958022505044936,0.00302039999514817,0.0011443007022042162,458.5262892078674,25.686912564193072,0.041032933986389804,0.018991647098285862,0.005379522157684149
5,0.001,crescents,0.026612431183457342,585.45,22.260393023490906,0.8820177674293518,0.015443362295627538,0.0320359993726015,0.0015577990997088663,1153.1419538762234,25.087389367015504,0.08589758612903639,0.0008337200338146279,0.05697929856540778
6,0.01,crescents,0.03731030561029907,862.1,22.76728699207306,0.00881802730727936,4.8885913565753635e-05,0.3717840492725372,0.0009253189704781263,926.2857862963983,24.661794002699256,0.0042205435018292745,3.287994280669988e-05,0.38147232366585665
7,0.1,crescents,0.05537270270287986,5.0,0.11391636133193965,3.312212356831878e-07,8.869028533808887e-08,1.0,0.0006361710866879867,0.0,0.13696071124814146,4.249147188484274e-08,1.1357350330116451e-08,0.0


==> csv/triangular_crescents_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.25,19.675736331939696,,,0.000682599993888275,,0.4442616583193193,26.67996082402255,,,0.001214549870049686
1,1e-07,,1.25,19.673528015613556,,,0.000541999994311475,,0.4442616583193193,26.685971108078466,,,0.0009632466930936406
2,1e-06,,1.25,19.686183190345766,,,0.000643400009721505,,0.4442616583193193,26.67022546689712,,,0.0011436446253011586
3,1e-05,,33.3,19.844612264633177,,,0.000937400001566845,,96.3071293201845,26.5409211441656,,,0.00166635020250707
4,0.0001,0.01871747113764282,252.4,21.06642829179764,1.5331547260284424,0.12958022505044936,0.00302039999514817,0.0011443007022042162,458.5262892078674,25.686912564193072,0.041032933986389804,0.018991647098285862,0.005379522157684149
5,0.001,0.026612431183457342,585.45,22.260393023490906,0.8820177674293518,0.015443362295627538,0.0320359993726015,0.0015577990997088663,1153.1419538762234,25.087389367015504,0.08589758612903639,0.0008337200338146279,0.05697929856540778
6,0.01,0.03731030561029907,862.1,22.76728699207306,0.00881802730727936,4.8885913565753635e-05,0.3717840492725372,0.0009253189704781263,926.2857862963983,24.661794002699256,0.0042205435018292745,3.287994280669988e-05,0.38147232366585665
7,0.1,0.05537270270287986,5.0,0.11391636133193965,3.312212356831878e-07,8.869028533808887e-08,1.0,0.0006361710866879867,0.0,0.13696071124814146,4.249147188484274e-08,1.1357350330116451e-08,0.0


==> csv/triangular_crescents_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.037310305610299,862.1,22.7672869920731,0.008818027307279,4.88859135657536E-05,0.371784049272537,0.000925318970478,926.285786296398,24.6617940026993,0.004220543501829,3.28799428066999E-05,0.381472323665857
7,0.1,0.05537270270288,5,0.11391636133194,3.31221235683188E-07,8.86902853380889E-08,1,0.000636171086688,0,0.136960711248141,4.24914718848427E-08,1.13573503301165E-08,0


==> csv/triangular_densities_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,densities,,2.0,0.00995264053344722,,,0.00293200002051886,,0.0,0.0003034275053099809,,,0.0001758407672204182
1,1e-08,1000,densities,,1.0,4.867088556289673,,,0.0,,0.0,0.08718482874162549,,,0.0
2,1e-08,2000,densities,,1.0,9.462297773361206,,,0.0,,0.0,0.007863897199107166,,,0.0
3,1e-08,5000,densities,,1.0,64.35042195320129,,,0.0,,0.0,0.009126193599766087,,,0.0
4,1e-07,500,densities,,2.0,0.01064562797546382,,,0.0025384000036865,,0.0,0.0005190256651487214,,,0.00011560624045595553
5,1e-07,1000,densities,,1.0,4.866664171218872,,,0.0,,0.0,0.09774018637574167,,,0.0
6,1e-07,2000,densities,,1.0,9.459043312072755,,,0.0,,0.0,0.00777330403034925,,,0.0
7,1e-07,5000,densities,,1.0,64.35100946426391,,,0.0,,0.0,0.016275601812534318,,,0.0
8,1e-06,500,densities,,2.0,0.00959658622741692,,,0.00352959996089336,,0.0,0.0003476201751587245,,,5.963891550726409e-05
9,1e-06,1000,densities,,1.0,4.857547044754028,,,0.0,,0.0,0.13760740819327238,,,0.0
10,1e-06,2000,densities,,1.0,9.463242149353027,,,0.0,,0.0,0.013651258518865037,,,0.0
11,1e-06,5000,densities,,1.0,64.329913854599,,,0.0,,0.0,0.010235518925815064,,,0.0
12,1e-05,500,densities,,1523.6,9.5711660861969,,,0.0045471998862921595,,332.2353081778034,2.0629053555182773,,,0.0002033203895206632
13,1e-05,1000,densities,,1.0,4.851913404464722,,,0.0,,0.0,0.09428849480399146,,,0.0
14,1e-05,2000,densities,,1.0,9.459540414810181,,,0.0,,0.0,0.006459765048365533,,,0.0
15,1e-05,5000,densities,,1.0,64.33655200004577,,,0.0,,0.0,0.00804064909662208,,,0.0
16,0.0001,500,densities,,3283.4,17.883964490890502,,,0.0158911999315023,,1210.660480894623,6.365436703869166,,,0.0008282049698884835
17,0.0001,1000,densities,,1.0,4.916952896118164,,,0.0,,0.0,0.16931117830310258,,,0.0
18,0.0001,2000,densities,,1.0,9.465658473968507,,,0.0,,0.0,0.008909334026028242,,,0.0
19,0.0001,5000,densities,,1.0,64.34347047805787,,,0.0,,0.0,0.01783578587641423,,,0.0
20,0.001,500,densities,,7038.0,31.531668424606323,,,0.18332319557666776,,2029.8315201020996,8.187021933295242,,,0.007981065696934972
21,0.001,1000,densities,,1.0,4.77086706161499,,,0.0,,0.0,0.06027519315144324,,,0.0
22,0.001,2000,densities,,1.0,9.456473970413208,,,0.0,,0.0,0.005403375114024518,,,0.0
23,0.001,5000,densities,,1.0,64.3543562412262,,,0.0,,0.0,0.007601208326872799,,,0.0
24,0.01,500,densities,0.1424647748470306,252.8,1.3317298889160156,0.00055220550857478,4.82429750263691e-06,0.8588311910629273,0.0036023200668364058,60.23039099989307,0.3166344666453045,0.00026203584820381023,1.9859651495201e-06,0.008182464772782706
25,0.01,1000,densities,0.1407761673132578,188.8,2.378928852081299,0.0008749702828935666,9.393707538644472e-06,0.6090067982673645,0.001956293869646977,174.83906886048095,1.5071817201779807,0.0003047248555778063,3.4722733175738507e-06,0.37332040965205304
26,0.01,2000,densities,,1.0,9.460662174224854,,,0.0,,0.0,0.007411533342758659,,,0.0
27,0.01,5000,densities,,1.0,64.30972323417663,,,0.0,,0.0,0.011688495081797071,,,0.0
28,0.1,500,densities,0.1536528378725051,5.0,0.02599234580993648,2.731103450059891e-07,9.527429938316345e-08,1.0,0.003426806332616771,0.0,0.0005865077759160342,4.153303217294337e-08,3.019625849439479e-09,0.0
29,0.1,1000,densities,0.15351020693778988,5.0,0.027149677276611262,3.0978117138147354e-07,9.541399776935578e-08,1.0,0.0023109922849848786,0.0,0.0019748112681046777,6.593080798348674e-08,1.8381090881685876e-09,0.0
30,0.1,2000,densities,0.15337820053100584,5.0,0.05310215950012202,3.1993258744478224e-07,8.635688573122024e-08,1.0,0.001281882904853414,0.0,0.0016874699570923054,4.15030541171774e-08,2.862728274090082e-09,0.0
31,0.1,5000,densities,0.15324226021766657,4.2,13.156430912017822,2.8915019356645644e-07,7.23448465578258e-08,0.8,0.00032535220442970813,1.7888543819998317,28.62961419041629,1.9538139246046852e-08,1.054018167017509e-09,0.4472135954999579


==> csv/triangular_densities_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.00995264053344722,,,0.00293200002051886,,0.0,0.0003034275053099809,,,0.0001758407672204182
1,1e-08,1000,,1.0,4.867088556289673,,,0.0,,0.0,0.08718482874162549,,,0.0
2,1e-08,2000,,1.0,9.462297773361206,,,0.0,,0.0,0.007863897199107166,,,0.0
3,1e-08,5000,,1.0,64.35042195320129,,,0.0,,0.0,0.009126193599766087,,,0.0
4,1e-07,500,,2.0,0.01064562797546382,,,0.0025384000036865,,0.0,0.0005190256651487214,,,0.00011560624045595553
5,1e-07,1000,,1.0,4.866664171218872,,,0.0,,0.0,0.09774018637574167,,,0.0
6,1e-07,2000,,1.0,9.459043312072755,,,0.0,,0.0,0.00777330403034925,,,0.0
7,1e-07,5000,,1.0,64.35100946426391,,,0.0,,0.0,0.016275601812534318,,,0.0
8,1e-06,500,,2.0,0.00959658622741692,,,0.00352959996089336,,0.0,0.0003476201751587245,,,5.963891550726409e-05
9,1e-06,1000,,1.0,4.857547044754028,,,0.0,,0.0,0.13760740819327238,,,0.0
10,1e-06,2000,,1.0,9.463242149353027,,,0.0,,0.0,0.013651258518865037,,,0.0
11,1e-06,5000,,1.0,64.329913854599,,,0.0,,0.0,0.010235518925815064,,,0.0
12,1e-05,500,,1523.6,9.5711660861969,,,0.0045471998862921595,,332.2353081778034,2.0629053555182773,,,0.0002033203895206632
13,1e-05,1000,,1.0,4.851913404464722,,,0.0,,0.0,0.09428849480399146,,,0.0
14,1e-05,2000,,1.0,9.459540414810181,,,0.0,,0.0,0.006459765048365533,,,0.0
15,1e-05,5000,,1.0,64.33655200004577,,,0.0,,0.0,0.00804064909662208,,,0.0
16,0.0001,500,,3283.4,17.883964490890502,,,0.0158911999315023,,1210.660480894623,6.365436703869166,,,0.0008282049698884835
17,0.0001,1000,,1.0,4.916952896118164,,,0.0,,0.0,0.16931117830310258,,,0.0
18,0.0001,2000,,1.0,9.465658473968507,,,0.0,,0.0,0.008909334026028242,,,0.0
19,0.0001,5000,,1.0,64.34347047805787,,,0.0,,0.0,0.01783578587641423,,,0.0
20,0.001,500,,7038.0,31.531668424606323,,,0.18332319557666776,,2029.8315201020996,8.187021933295242,,,0.007981065696934972
21,0.001,1000,,1.0,4.77086706161499,,,0.0,,0.0,0.06027519315144324,,,0.0
22,0.001,2000,,1.0,9.456473970413208,,,0.0,,0.0,0.005403375114024518,,,0.0
23,0.001,5000,,1.0,64.3543562412262,,,0.0,,0.0,0.007601208326872799,,,0.0
24,0.01,500,0.1424647748470306,252.8,1.3317298889160156,0.00055220550857478,4.82429750263691e-06,0.8588311910629273,0.0036023200668364058,60.23039099989307,0.3166344666453045,0.00026203584820381023,1.9859651495201e-06,0.008182464772782706
25,0.01,1000,0.1407761673132578,188.8,2.378928852081299,0.0008749702828935666,9.393707538644472e-06,0.6090067982673645,0.001956293869646977,174.83906886048095,1.5071817201779807,0.0003047248555778063,3.4722733175738507e-06,0.37332040965205304
26,0.01,2000,,1.0,9.460662174224854,,,0.0,,0.0,0.007411533342758659,,,0.0
27,0.01,5000,,1.0,64.30972323417663,,,0.0,,0.0,0.011688495081797071,,,0.0
28,0.1,500,0.1536528378725051,5.0,0.02599234580993648,2.731103450059891e-07,9.527429938316345e-08,1.0,0.003426806332616771,0.0,0.0005865077759160342,4.153303217294337e-08,3.019625849439479e-09,0.0
29,0.1,1000,0.15351020693778988,5.0,0.027149677276611262,3.0978117138147354e-07,9.541399776935578e-08,1.0,0.0023109922849848786,0.0,0.0019748112681046777,6.593080798348674e-08,1.8381090881685876e-09,0.0
30,0.1,2000,0.15337820053100584,5.0,0.05310215950012202,3.1993258744478224e-07,8.635688573122024e-08,1.0,0.001281882904853414,0.0,0.0016874699570923054,4.15030541171774e-08,2.862728274090082e-09,0.0
31,0.1,5000,0.15324226021766657,4.2,13.156430912017822,2.8915019356645644e-07,7.23448465578258e-08,0.8,0.00032535220442970813,1.7888543819998317,28.62961419041629,1.9538139246046852e-08,1.054018167017509e-09,0.4472135954999579


==> csv/triangular_densities_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,densities,,1.25,19.672440230846405,,,0.000733000005129715,,0.4442616583193193,26.68622310325521,,,0.001305071491344367
1,1e-07,densities,,1.25,19.671840643882753,,,0.000634600000921625,,0.4442616583193193,26.686745668606214,,,0.0011289606044479245
2,1e-06,densities,,1.25,19.665074908733366,,,0.00088239999022334,,0.4442616583193193,26.67860033846059,,,0.0015683046791417556
3,1e-05,densities,,381.65,22.054792976379396,,,0.0011367999715730399,,693.3969224803807,25.139501310265217,,,0.0020222994630303918
4,0.0001,densities,,821.6,24.15251158475876,,,0.003972799982875575,,1560.463102651531,24.455956708201462,,,0.007070070632137175
5,0.001,densities,,1760.25,27.52834142446518,,,0.04583079889416694,,3262.0505155177275,24.442746559293067,,,0.08152575223600712
6,0.01,densities,0.1418315470218658,110.9,19.3702610373497,0.000673242298944325,6.537826266139746e-06,0.36695949733257294,0.003045075116253992,143.0100842966199,26.82176563191638,0.00030605734285981523,3.3602438671916073e-06,0.4234542382353923
7,0.1,densities,0.1534565930303774,4.8,3.3156687736511232,2.9845901544352896e-07,8.813712108684214e-08,0.95,0.0020500219350011698,0.8944271909999159,14.371436600438491,4.644507337988712e-08,9.48388114109938e-09,0.22360679774997896


==> csv/triangular_densities_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.25,19.672440230846405,,,0.000733000005129715,,0.4442616583193193,26.68622310325521,,,0.001305071491344367
1,1e-07,,1.25,19.671840643882753,,,0.000634600000921625,,0.4442616583193193,26.686745668606214,,,0.0011289606044479245
2,1e-06,,1.25,19.665074908733366,,,0.00088239999022334,,0.4442616583193193,26.67860033846059,,,0.0015683046791417556
3,1e-05,,381.65,22.054792976379396,,,0.0011367999715730399,,693.3969224803807,25.139501310265217,,,0.0020222994630303918
4,0.0001,,821.6,24.15251158475876,,,0.003972799982875575,,1560.463102651531,24.455956708201462,,,0.007070070632137175
5,0.001,,1760.25,27.52834142446518,,,0.04583079889416694,,3262.0505155177275,24.442746559293067,,,0.08152575223600712
6,0.01,0.1418315470218658,110.9,19.3702610373497,0.000673242298944325,6.537826266139746e-06,0.36695949733257294,0.003045075116253992,143.0100842966199,26.82176563191638,0.00030605734285981523,3.3602438671916073e-06,0.4234542382353923
7,0.1,0.1534565930303774,4.8,3.3156687736511232,2.9845901544352896e-07,8.813712108684214e-08,0.95,0.0020500219350011698,0.8944271909999159,14.371436600438491,4.644507337988712e-08,9.48388114109938e-09,0.22360679774997896


==> csv/triangular_densities_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.141831547021866,110.9,19.3702610373497,0.000673242298944,6.53782626613975E-06,0.366959497332573,0.003045075116254,143.01008429662,26.8217656319164,0.00030605734286,3.36024386719161E-06,0.423454238235392
7,0.1,0.153456593030377,4.8,3.31566877365112,2.98459015443529E-07,8.81371210868421E-08,0.95,0.002050021935001,0.894427190999916,14.3714366004385,4.64450733798871E-08,9.48388114109938E-09,0.223606797749979


==> csv/triangular_moons_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,moons,,2.0,0.01541771888732904,,,0.00322799999266858,,0.0,0.004334061043764128,,,0.00011906297648176771
1,1e-08,1000,moons,,1.0,4.921800994873047,,,0.0,,0.0,0.10665702410842377,,,0.0
2,1e-08,2000,moons,,1.0,9.476166820526123,,,0.0,,0.0,0.008379006200904026,,,0.0
3,1e-08,5000,moons,,1.0,64.36134090423585,,,0.0,,0.0,0.011782123491557628,,,0.0
4,1e-07,500,moons,,2.0,0.010942745208740199,,,0.00253840000368648,,0.0,0.0005194011920521026,,,0.00012517504471526317
5,1e-07,1000,moons,,1.0,4.881859874725341,,,0.0,,0.0,0.0968420225621809,,,0.0
6,1e-07,2000,moons,,1.0,9.458908939361573,,,0.0,,0.0,0.011902472285140043,,,0.0
7,1e-07,5000,moons,,1.0,64.36190013885498,,,0.0,,0.0,0.013542508774121786,,,0.0
8,1e-06,500,moons,,336.4,2.1685731887817385,,,0.00312399999238544,,742.1635938255123,4.7931430465973826,,,3.555279952851527e-05
9,1e-06,1000,moons,,1.0,4.8396443843841555,,,0.0,,0.0,0.08359449595587579,,,0.0
10,1e-06,2000,moons,,1.0,9.458968162536621,,,0.0,,0.0,0.01421042358306111,,,0.0
11,1e-06,5000,moons,,1.0,64.3468939781189,,,0.0,,0.0,0.016677175120277266,,,0.0
12,1e-05,500,moons,,3590.2,21.73776707649231,,,0.00464319996535772,,1565.750522912255,9.164663098653287,,,0.00030269990254681465
13,1e-05,1000,moons,,1.0,4.886882972717285,,,0.0,,0.0,0.03939602552106248,,,0.0
14,1e-05,2000,moons,,1.0,9.462265348434448,,,0.0,,0.0,0.009552498193237205,,,0.0
15,1e-05,5000,moons,,1.0,64.34826712608337,,,0.0,,0.0,0.014880875638864003,,,0.0
16,0.0001,500,moons,,8235.2,45.62848796844482,,,0.02033039964735504,,2546.0871351939236,13.64609513449386,,,0.0019507853943106195
17,0.0001,1000,moons,,1.0,4.92633285522461,,,0.0,,0.0,0.1768694903666342,,,0.0
18,0.0001,2000,moons,,1.0,9.466030168533326,,,0.0,,0.0,0.008511086832692347,,,0.0
19,0.0001,5000,moons,,1.0,64.36481137275696,,,0.0,,0.0,0.009571282667282662,,,0.0
20,0.001,500,moons,,13814.2,62.45937280654907,,,0.2114992022514343,,5157.036426088146,20.733762361201368,,,0.009771928134744123
21,0.001,1000,moons,,1.0,4.799244546890259,,,0.0,,0.0,0.07532826432329462,,,0.0
22,0.001,2000,moons,,1.0,9.455983400344849,,,0.0,,0.0,0.0030626513422751583,,,0.0
23,0.001,5000,moons,,1.0,64.33623251914977,,,0.0,,0.0,0.006702640334914202,,,0.0
24,0.01,500,moons,0.14201953113079066,233.6,1.1932981967926026,0.00027961651794606,2.794666215777397e-06,0.7801551938056945,0.004857086694052962,40.64849320700584,0.22465690555176923,8.917583376945007e-05,7.680724046150042e-07,0.020226188278155588
25,0.01,1000,moons,,1.0,2.534502696990967,,,0.25400460064411157,,0.0,0.05661635064291258,,,0.012464630005716036
26,0.01,2000,moons,,1.0,9.471368551254272,,,0.0,,0.0,0.014222789487980681,,,0.0
27,0.01,5000,moons,,1.0,64.32199206352234,,,0.0,,0.0,0.013711031342606173,,,0.0
28,0.1,500,moons,0.1565046370029449,7.0,0.037852048873901326,2.731103450059891e-07,9.504146873950959e-08,1.0,0.004151112502646283,0.0,0.0021079327831107744,1.0832469154189952e-07,1.2795097813042015e-09,0.0
29,0.1,1000,moons,0.15411437451839444,7.0,0.03663864135742184,2.9318034648895265e-07,9.613577276468276e-08,1.0,0.002684210894071942,0.0,0.0007458825051273546,9.78400173350428e-08,5.844002774921771e-10,0.0
30,0.1,2000,moons,0.1542521089315414,7.0,0.07200942039489738,2.5433255359530447e-07,8.748611435294151e-08,1.0,0.0019394185265229709,0.0,0.0019607681258742224,3.28289298252562e-08,8.344226043456928e-10,0.0
31,0.1,5000,moons,0.15454422831535336,7.0,0.49056353569030764,2.1904706954956054e-07,7.752096280455589e-08,1.0,0.001101214889407827,0.0,0.009350402515185013,3.0651769918707245e-08,1.037756650165542e-09,0.0


==> csv/triangular_moons_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.01541771888732904,,,0.00322799999266858,,0.0,0.004334061043764128,,,0.00011906297648176771
1,1e-08,1000,,1.0,4.921800994873047,,,0.0,,0.0,0.10665702410842377,,,0.0
2,1e-08,2000,,1.0,9.476166820526123,,,0.0,,0.0,0.008379006200904026,,,0.0
3,1e-08,5000,,1.0,64.36134090423585,,,0.0,,0.0,0.011782123491557628,,,0.0
4,1e-07,500,,2.0,0.010942745208740199,,,0.00253840000368648,,0.0,0.0005194011920521026,,,0.00012517504471526317
5,1e-07,1000,,1.0,4.881859874725341,,,0.0,,0.0,0.0968420225621809,,,0.0
6,1e-07,2000,,1.0,9.458908939361573,,,0.0,,0.0,0.011902472285140043,,,0.0
7,1e-07,5000,,1.0,64.36190013885498,,,0.0,,0.0,0.013542508774121786,,,0.0
8,1e-06,500,,336.4,2.1685731887817385,,,0.00312399999238544,,742.1635938255123,4.7931430465973826,,,3.555279952851527e-05
9,1e-06,1000,,1.0,4.8396443843841555,,,0.0,,0.0,0.08359449595587579,,,0.0
10,1e-06,2000,,1.0,9.458968162536621,,,0.0,,0.0,0.01421042358306111,,,0.0
11,1e-06,5000,,1.0,64.3468939781189,,,0.0,,0.0,0.016677175120277266,,,0.0
12,1e-05,500,,3590.2,21.73776707649231,,,0.00464319996535772,,1565.750522912255,9.164663098653287,,,0.00030269990254681465
13,1e-05,1000,,1.0,4.886882972717285,,,0.0,,0.0,0.03939602552106248,,,0.0
14,1e-05,2000,,1.0,9.462265348434448,,,0.0,,0.0,0.009552498193237205,,,0.0
15,1e-05,5000,,1.0,64.34826712608337,,,0.0,,0.0,0.014880875638864003,,,0.0
16,0.0001,500,,8235.2,45.62848796844482,,,0.02033039964735504,,2546.0871351939236,13.64609513449386,,,0.0019507853943106195
17,0.0001,1000,,1.0,4.92633285522461,,,0.0,,0.0,0.1768694903666342,,,0.0
18,0.0001,2000,,1.0,9.466030168533326,,,0.0,,0.0,0.008511086832692347,,,0.0
19,0.0001,5000,,1.0,64.36481137275696,,,0.0,,0.0,0.009571282667282662,,,0.0
20,0.001,500,,13814.2,62.45937280654907,,,0.2114992022514343,,5157.036426088146,20.733762361201368,,,0.009771928134744123
21,0.001,1000,,1.0,4.799244546890259,,,0.0,,0.0,0.07532826432329462,,,0.0
22,0.001,2000,,1.0,9.455983400344849,,,0.0,,0.0,0.0030626513422751583,,,0.0
23,0.001,5000,,1.0,64.33623251914977,,,0.0,,0.0,0.006702640334914202,,,0.0
24,0.01,500,0.14201953113079066,233.6,1.1932981967926026,0.00027961651794606,2.794666215777397e-06,0.7801551938056945,0.004857086694052962,40.64849320700584,0.22465690555176923,8.917583376945007e-05,7.680724046150042e-07,0.020226188278155588
25,0.01,1000,,1.0,2.534502696990967,,,0.25400460064411157,,0.0,0.05661635064291258,,,0.012464630005716036
26,0.01,2000,,1.0,9.471368551254272,,,0.0,,0.0,0.014222789487980681,,,0.0
27,0.01,5000,,1.0,64.32199206352234,,,0.0,,0.0,0.013711031342606173,,,0.0
28,0.1,500,0.1565046370029449,7.0,0.037852048873901326,2.731103450059891e-07,9.504146873950959e-08,1.0,0.004151112502646283,0.0,0.0021079327831107744,1.0832469154189952e-07,1.2795097813042015e-09,0.0
29,0.1,1000,0.15411437451839444,7.0,0.03663864135742184,2.9318034648895265e-07,9.613577276468276e-08,1.0,0.002684210894071942,0.0,0.0007458825051273546,9.78400173350428e-08,5.844002774921771e-10,0.0
30,0.1,2000,0.1542521089315414,7.0,0.07200942039489738,2.5433255359530447e-07,8.748611435294151e-08,1.0,0.0019394185265229709,0.0,0.0019607681258742224,3.28289298252562e-08,8.344226043456928e-10,0.0
31,0.1,5000,0.15454422831535336,7.0,0.49056353569030764,2.1904706954956054e-07,7.752096280455589e-08,1.0,0.001101214889407827,0.0,0.009350402515185013,3.0651769918707245e-08,1.037756650165542e-09,0.0


==> csv/triangular_moons_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,moons,,1.25,19.693681609630584,,,0.000806999998167145,,0.4442616583193193,26.680611947529712,,,0.0014351167895254916
1,1e-07,moons,,1.25,19.678402924537657,,,0.00063460000092162,,0.4442616583193193,26.6892814071679,,,0.001129175405642754
2,1e-06,moons,,84.85,20.203519928455353,,,0.00078099999809636,,371.7013904792535,26.376705190430492,,,0.0013879692820013615
3,1e-05,moons,,898.3,25.108795630931855,,,0.00116079999133943,,1748.9114840229531,24.45206884870396,,,0.0020674661089009243
4,0.0001,moons,,2059.55,31.09641559123993,,,0.00508259991183876,,3840.1475091596767,26.2563875778436,,,0.009076260435733676
5,0.001,moons,,3454.3,35.26270831823349,,,0.05287480056285857,,6577.061222637036,30.44777128188663,,,0.09406790223629517
6,0.01,moons,0.14201953113079066,59.15,19.380290377140046,0.00027961651794606,2.794666215777397e-06,0.25853994861245155,0.004857086694052962,105.00489963505713,26.81581319848602,8.917583376945007e-05,7.680724046150042e-07,0.32696387053385145
7,0.1,moons,0.15485383719205853,7.0,0.15926591157913203,2.599175786599517e-07,8.904607966542245e-08,1.0,0.002678298403598455,0.0,0.19683522626984382,7.546591033345098e-08,7.685799344691532e-09,0.0


==> csv/triangular_moons_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.25,19.693681609630584,,,0.000806999998167145,,0.4442616583193193,26.680611947529712,,,0.0014351167895254916
1,1e-07,,1.25,19.678402924537657,,,0.00063460000092162,,0.4442616583193193,26.6892814071679,,,0.001129175405642754
2,1e-06,,84.85,20.203519928455353,,,0.00078099999809636,,371.7013904792535,26.376705190430492,,,0.0013879692820013615
3,1e-05,,898.3,25.108795630931855,,,0.00116079999133943,,1748.9114840229531,24.45206884870396,,,0.0020674661089009243
4,0.0001,,2059.55,31.09641559123993,,,0.00508259991183876,,3840.1475091596767,26.2563875778436,,,0.009076260435733676
5,0.001,,3454.3,35.26270831823349,,,0.05287480056285857,,6577.061222637036,30.44777128188663,,,0.09406790223629517
6,0.01,0.14201953113079066,59.15,19.380290377140046,0.00027961651794606,2.794666215777397e-06,0.25853994861245155,0.004857086694052962,105.00489963505713,26.81581319848602,8.917583376945007e-05,7.680724046150042e-07,0.32696387053385145
7,0.1,0.15485383719205853,7.0,0.15926591157913203,2.599175786599517e-07,8.904607966542245e-08,1.0,0.002678298403598455,0.0,0.19683522626984382,7.546591033345098e-08,7.685799344691532e-09,0.0


==> csv/triangular_moons_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.142019531130791,59.15,19.38029037714,0.000279616517946,2.7946662157774E-06,0.258539948612452,0.004857086694053,105.004899635057,26.815813198486,8.91758337694501E-05,7.68072404615004E-07,0.326963870533851
7,0.1,0.154853837192059,7,0.159265911579132,2.59917578659952E-07,8.90460796654225E-08,1,0.002678298403598,0,0.196835226269844,7.5465910333451E-08,7.68579934469153E-09,0


==> csv/triangular_slopes_avg_and_std_over_random_seed.csv <==
,epsilon,size,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,slopes,,2.0,0.00946693420410152,,,0.00279440004378552,,0.0,0.0006694013658478922,,,7.475824404617567e-05
1,1e-08,1000,slopes,,1.0,4.897191429138184,,,0.0,,0.0,0.06259683002078083,,,0.0
2,1e-08,2000,slopes,,1.0,9.469052505493163,,,0.0,,0.0,0.009709267940600133,,,0.0
3,1e-08,5000,slopes,,1.0,64.33638443946839,,,0.0,,0.0,0.011181951264447923,,,0.0
4,1e-07,500,slopes,,2.0,0.00876307487487788,,,0.00237279995344574,,0.0,0.00033641887996539466,,,3.570991979994004e-05
5,1e-07,1000,slopes,,1.0,4.87416787147522,,,0.0,,0.0,0.07283528281333264,,,0.0
6,1e-07,2000,slopes,,1.0,9.466254949569702,,,0.0,,0.0,0.008298089108013731,,,0.0
7,1e-07,5000,slopes,,1.0,64.35731539726257,,,0.0,,0.0,0.010890150376170464,,,0.0
8,1e-06,500,slopes,,2.0,0.00863151550292964,,,0.00349119994789358,,0.0,0.00041274619932315723,,,3.315417506093539e-05
9,1e-06,1000,slopes,,1.0,4.868451547622681,,,0.0,,0.0,0.12741888071394497,,,0.0
10,1e-06,2000,slopes,,1.0,9.465599632263183,,,0.0,,0.0,0.010493485212975965,,,0.0
11,1e-06,5000,slopes,,1.0,64.33083305358886,,,0.0,,0.0,0.011575048890033147,,,0.0
12,1e-05,500,slopes,0.0006625222158617499,170.4,0.9602741241455078,1.4845209121704102,0.01490176096558565,0.0045935999602079005,0.0001109673014550674,288.0595424560693,1.5802537204522316,0.0021049822020280913,0.0029063123302316123,8.488123710625306e-05
13,1e-05,1000,slopes,,1.0,4.884302282333374,,,0.0,,0.0,0.11027132421894431,,,0.0
14,1e-05,2000,slopes,,1.0,9.465663385391235,,,0.0,,0.0,0.005819567417857412,,,0.0
15,1e-05,5000,slopes,,1.0,64.33367853164673,,,0.0,,0.0,0.00709991471915239,,,0.0
16,0.0001,500,slopes,0.0011970647610723602,809.4,4.400451040267944,1.4295441389083863,0.00479356367141002,0.015491999872028761,0.00015751063954529362,357.79575179143757,1.8419510624315425,0.024052583796272384,0.0014575655424368227,0.0006048799985806839
17,0.0001,1000,slopes,,1.0,4.941263866424561,,,0.0,,0.0,0.07776481024200964,,,0.0
18,0.0001,2000,slopes,,1.0,9.452948904037475,,,0.0,,0.0,0.02307470870723816,,,0.0
19,0.0001,5000,slopes,,1.0,64.32166676521301,,,0.0,,0.0,0.012320103864835228,,,0.0
20,0.001,500,slopes,0.005895853694528301,4491.8,19.55424909591675,0.936470890045166,0.0033866429235785596,0.1412479996681213,0.0008842575738066742,1011.9949110543986,4.205837817006301,0.06100759956034962,0.0006754119002518867,0.004068136083742451
21,0.001,1000,slopes,,1.0,4.8135435581207275,,,0.0,,0.0,0.039986713937667076,,,0.0
22,0.001,2000,slopes,,1.0,9.45809326171875,,,0.0,,0.0,0.005744986657856553,,,0.0
23,0.001,5000,slopes,,1.0,64.34873037338257,,,0.0,,0.0,0.012889300032633616,,,0.0
24,0.01,500,slopes,0.02656425535678858,454.4,2.2982441902160646,0.00206974430475378,6.423518061637878e-06,0.7584991931915284,0.0007424981449947082,107.92729033937616,0.571292304810479,0.0006038051706411142,9.095962367155003e-07,0.016532642301634464
25,0.01,1000,slopes,0.02618236877024168,582.0,2.789021682739258,0.00530376425012942,2.0622904412448406e-05,0.7562135934829712,0.00031525518135717485,134.94628561023828,0.575140014808512,0.0012483053572402269,6.566048001915296e-06,0.008068695529811815
26,0.01,2000,slopes,,1.0,9.484824848175048,,,0.0,,0.0,0.01898760834760084,,,0.0
27,0.01,5000,slopes,,1.0,64.32505354881286,,,0.0,,0.0,0.017373368568381634,,,0.0
28,0.1,500,slopes,0.04361344873905178,5.4,0.03281087875366208,7.033348083496094e-07,1.0072253644466401e-07,1.0,0.0009614922072025196,0.5477225575051662,0.00590590989490583,4.914158501565571e-07,1.4780620344079945e-09,0.0
29,0.1,1000,slopes,0.04339008331298824,5.8,0.030555343627929638,3.628665581345558e-07,9.585637599229812e-08,1.0,0.0005711975831557485,0.44721359549995804,0.0024281949946647523,4.2905352907510576e-07,8.538887286974284e-10,0.0
30,0.1,2000,slopes,0.0436910510063171,6.0,0.06349911689758296,1.9050203263759614e-07,8.873175829648972e-08,1.0,0.001125370605138963,0.0,0.00010256968447041779,2.581164889256023e-08,1.0878761114684433e-09,0.0
31,0.1,5000,slopes,0.0434081651270389,6.0,0.431689977645874,1.7129932530224326e-07,7.017806638032198e-08,1.0,0.0003439543744170948,0.0,0.0006511968685964804,1.124610101531847e-08,5.754541951615827e-10,0.0


==> csv/triangular_slopes_avg_and_std_over_random_seed_and_dataset.csv <==
,epsilon,size,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,500,,2.0,0.00946693420410152,,,0.00279440004378552,,0.0,0.0006694013658478922,,,7.475824404617567e-05
1,1e-08,1000,,1.0,4.897191429138184,,,0.0,,0.0,0.06259683002078083,,,0.0
2,1e-08,2000,,1.0,9.469052505493163,,,0.0,,0.0,0.009709267940600133,,,0.0
3,1e-08,5000,,1.0,64.33638443946839,,,0.0,,0.0,0.011181951264447923,,,0.0
4,1e-07,500,,2.0,0.00876307487487788,,,0.00237279995344574,,0.0,0.00033641887996539466,,,3.570991979994004e-05
5,1e-07,1000,,1.0,4.87416787147522,,,0.0,,0.0,0.07283528281333264,,,0.0
6,1e-07,2000,,1.0,9.466254949569702,,,0.0,,0.0,0.008298089108013731,,,0.0
7,1e-07,5000,,1.0,64.35731539726257,,,0.0,,0.0,0.010890150376170464,,,0.0
8,1e-06,500,,2.0,0.00863151550292964,,,0.00349119994789358,,0.0,0.00041274619932315723,,,3.315417506093539e-05
9,1e-06,1000,,1.0,4.868451547622681,,,0.0,,0.0,0.12741888071394497,,,0.0
10,1e-06,2000,,1.0,9.465599632263183,,,0.0,,0.0,0.010493485212975965,,,0.0
11,1e-06,5000,,1.0,64.33083305358886,,,0.0,,0.0,0.011575048890033147,,,0.0
12,1e-05,500,0.0006625222158617499,170.4,0.9602741241455078,1.4845209121704102,0.01490176096558565,0.0045935999602079005,0.0001109673014550674,288.0595424560693,1.5802537204522316,0.0021049822020280913,0.0029063123302316123,8.488123710625306e-05
13,1e-05,1000,,1.0,4.884302282333374,,,0.0,,0.0,0.11027132421894431,,,0.0
14,1e-05,2000,,1.0,9.465663385391235,,,0.0,,0.0,0.005819567417857412,,,0.0
15,1e-05,5000,,1.0,64.33367853164673,,,0.0,,0.0,0.00709991471915239,,,0.0
16,0.0001,500,0.0011970647610723602,809.4,4.400451040267944,1.4295441389083863,0.00479356367141002,0.015491999872028761,0.00015751063954529362,357.79575179143757,1.8419510624315425,0.024052583796272384,0.0014575655424368227,0.0006048799985806839
17,0.0001,1000,,1.0,4.941263866424561,,,0.0,,0.0,0.07776481024200964,,,0.0
18,0.0001,2000,,1.0,9.452948904037475,,,0.0,,0.0,0.02307470870723816,,,0.0
19,0.0001,5000,,1.0,64.32166676521301,,,0.0,,0.0,0.012320103864835228,,,0.0
20,0.001,500,0.005895853694528301,4491.8,19.55424909591675,0.936470890045166,0.0033866429235785596,0.1412479996681213,0.0008842575738066742,1011.9949110543986,4.205837817006301,0.06100759956034962,0.0006754119002518867,0.004068136083742451
21,0.001,1000,,1.0,4.8135435581207275,,,0.0,,0.0,0.039986713937667076,,,0.0
22,0.001,2000,,1.0,9.45809326171875,,,0.0,,0.0,0.005744986657856553,,,0.0
23,0.001,5000,,1.0,64.34873037338257,,,0.0,,0.0,0.012889300032633616,,,0.0
24,0.01,500,0.02656425535678858,454.4,2.2982441902160646,0.00206974430475378,6.423518061637878e-06,0.7584991931915284,0.0007424981449947082,107.92729033937616,0.571292304810479,0.0006038051706411142,9.095962367155003e-07,0.016532642301634464
25,0.01,1000,0.02618236877024168,582.0,2.789021682739258,0.00530376425012942,2.0622904412448406e-05,0.7562135934829712,0.00031525518135717485,134.94628561023828,0.575140014808512,0.0012483053572402269,6.566048001915296e-06,0.008068695529811815
26,0.01,2000,,1.0,9.484824848175048,,,0.0,,0.0,0.01898760834760084,,,0.0
27,0.01,5000,,1.0,64.32505354881286,,,0.0,,0.0,0.017373368568381634,,,0.0
28,0.1,500,0.04361344873905178,5.4,0.03281087875366208,7.033348083496094e-07,1.0072253644466401e-07,1.0,0.0009614922072025196,0.5477225575051662,0.00590590989490583,4.914158501565571e-07,1.4780620344079945e-09,0.0
29,0.1,1000,0.04339008331298824,5.8,0.030555343627929638,3.628665581345558e-07,9.585637599229812e-08,1.0,0.0005711975831557485,0.44721359549995804,0.0024281949946647523,4.2905352907510576e-07,8.538887286974284e-10,0.0
30,0.1,2000,0.0436910510063171,6.0,0.06349911689758296,1.9050203263759614e-07,8.873175829648972e-08,1.0,0.001125370605138963,0.0,0.00010256968447041779,2.581164889256023e-08,1.0878761114684433e-09,0.0
31,0.1,5000,0.0434081651270389,6.0,0.431689977645874,1.7129932530224326e-07,7.017806638032198e-08,1.0,0.0003439543744170948,0.0,0.0006511968685964804,1.124610101531847e-08,5.754541951615827e-10,0.0


==> csv/triangular_slopes_avg_and_std_over_random_seed_and_size.csv <==
,epsilon,dataset,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,slopes,,1.25,19.678023827075958,,,0.00069860001094638,,0.4442616583193193,26.675046071825072,,,0.0012419185857261423
1,1e-07,slopes,,1.25,19.676625323295593,,,0.000593199988361435,,0.4442616583193193,26.688050128566623,,,0.001054271371362303
2,1e-06,slopes,,1.25,19.668378937244416,,,0.000872799986973395,,0.4442616583193193,26.677351997797494,,,0.001551080876661267
3,1e-05,slopes,0.0006625222158617499,43.35,19.91097958087921,1.4845209121704102,0.01490176096558565,0.0011483999900519751,0.0001109673014550674,152.09494091728226,26.504312643746925,0.0021049822020280913,0.0029063123302316123,0.002041131929601464
4,0.0001,slopes,0.0011970647610723602,203.1,20.77908264398575,1.4295441389083863,0.00479356367141002,0.0038729999680071903,0.00015751063954529362,394.884113580041,25.884630811483873,0.024052583796272384,0.0014575655424368227,0.006888095162485832
5,0.001,slopes,0.005895853694528301,1123.7,24.5436540722847,0.936470890045166,0.0033866429235785596,0.03531199991703032,0.0008842575738066742,2048.4121218769997,24.280934491035175,0.06100759956034962,0.0006754119002518867,0.06277882613764997
6,0.01,slopes,0.02637331206351513,259.6,19.72428606748581,0.0036867542774416,1.3523211237043142e-05,0.3786781966686249,0.0005741999952817083,280.75263508160197,26.581906192354417,0.0019390318407147024,8.69110553355282e-06,0.3886081994553878
7,0.1,slopes,0.043525687046349,5.8,0.13963882923126217,3.5700068110600116e-07,8.887218427844347e-08,1.0,0.0007566625423297318,0.4103913408340619,0.17353561389644628,3.7108797275141206e-07,1.1945515300809786e-08,0.0


==> csv/triangular_slopes_avg_and_std_over_random_seed_and_size_and_dataset.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
0,1e-08,,1.25,19.678023827075958,,,0.00069860001094638,,0.4442616583193193,26.675046071825072,,,0.0012419185857261423
1,1e-07,,1.25,19.676625323295593,,,0.000593199988361435,,0.4442616583193193,26.688050128566623,,,0.001054271371362303
2,1e-06,,1.25,19.668378937244416,,,0.000872799986973395,,0.4442616583193193,26.677351997797494,,,0.001551080876661267
3,1e-05,0.0006625222158617499,43.35,19.91097958087921,1.4845209121704102,0.01490176096558565,0.0011483999900519751,0.0001109673014550674,152.09494091728226,26.504312643746925,0.0021049822020280913,0.0029063123302316123,0.002041131929601464
4,0.0001,0.0011970647610723602,203.1,20.77908264398575,1.4295441389083863,0.00479356367141002,0.0038729999680071903,0.00015751063954529362,394.884113580041,25.884630811483873,0.024052583796272384,0.0014575655424368227,0.006888095162485832
5,0.001,0.005895853694528301,1123.7,24.5436540722847,0.936470890045166,0.0033866429235785596,0.03531199991703032,0.0008842575738066742,2048.4121218769997,24.280934491035175,0.06100759956034962,0.0006754119002518867,0.06277882613764997
6,0.01,0.02637331206351513,259.6,19.72428606748581,0.0036867542774416,1.3523211237043142e-05,0.3786781966686249,0.0005741999952817083,280.75263508160197,26.581906192354417,0.0019390318407147024,8.69110553355282e-06,0.3886081994553878
7,0.1,0.043525687046349,5.8,0.13963882923126217,3.5700068110600116e-07,8.887218427844347e-08,1.0,0.0007566625423297318,0.4103913408340619,0.17353561389644628,3.7108797275141206e-07,1.1945515300809786e-08,0.0


==> csv/triangular_slopes_avg_and_std_over_random_seed_and_size_and_dataset_filtered.csv <==
,epsilon,cost_avg,steps_avg,time_avg,marginal_error_1_avg,marginal_error_2_avg,pi_nonzeros_ratio_avg,cost_std,steps_std,time_std,marginal_error_1_std,marginal_error_2_std,pi_nonzeros_ratio_std
6,0.01,0.026373312063515,259.6,19.7242860674858,0.003686754277442,1.35232112370431E-05,0.378678196668625,0.000574199995282,280.752635081602,26.5819061923544,0.001939031840715,8.69110553355282E-06,0.388608199455388
7,0.1,0.043525687046349,5.8,0.139638829231262,3.57000681106001E-07,8.88721842784435E-08,1,0.00075666254233,0.410391340834062,0.173535613896446,3.71087972751412E-07,1.19455153008098E-08,0

